New angles on standard force fields: towards a general approach for treating atomic-level anisotropy

Nearly all standard force fields employ the 'sum-of-spheres' approximation, which models intermolecular interactions purely in terms of interatomic distances. Nonetheless, atoms in molecules can have significantly non-spherical shapes, leading to interatomic interaction energies with strong orientation dependencies. Neglecting this 'atomic-level anisotropy' can lead to significant errors in predicting interaction energies. Herein we propose a simple, transferable, and computationally-efficient model (MASTIFF) whereby atomic-level orientation dependence can be incorporated into ab initio intermolecular force fields. MASTIFF includes anisotropic exchange-repulsion, charge penetration, and dispersion effects, in conjunction with a standard treatment of anisotropic long-range (multipolar) electrostatics. To validate our approach, we benchmark MASTIFF against various sum-of-spheres models over a large library of intermolecular interactions between small organic molecules. MASTIFF achieves quantitative accuracy with respect to both high-level electronic structure theory and experiment, thus showing promise as a basis for 'next-generation' force field development.

==> rmse_comparisons/all_mae.dat <==

MAE Errors for  fullisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      0.11868953	      0.04672359
electrostatics 	      0.05613843	      0.08953255
induction      	      0.03835648	      0.02501514
dhf            	      0.01474220	      0.01446926
dispersion     	      0.24759117	      0.11476674
total_energy   	      0.19884583	      0.14814706


MAE Errors for  fullisotropic_fit_exp_total_energy_constrained.dat
exchange       	      0.16015269	      0.06499076
electrostatics 	      0.05899183	      0.07149450
induction      	      0.04199081	      0.02652469
dhf            	      0.02968596	      0.01827264
dispersion     	      0.23805166	      0.12427948
total_energy   	      0.20728104	      0.14430299


MAE Errors for  isotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      0.11868953	      0.04672359
electrostatics 	      0.05010979	      0.06979225
induction      	      0.02723155	      0.02390589
dhf            	      0.01460125	      0.01538724
dispersion     	      0.24759117	      0.11476674
total_energy   	      0.19396944	      0.10645600


MAE Errors for  isotropic_fit_exp_total_energy_constrained.dat
exchange       	      0.16015269	      0.06499076
electrostatics 	      0.06056715	      0.05167640
induction      	      0.03962557	      0.02768436
dhf            	      0.02896654	      0.01780781
dispersion     	      0.23805166	      0.12427948
total_energy   	      0.18539050	      0.13670663


MAE Errors for  anisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      0.04617639	      0.01652842
electrostatics 	      0.02957770	      0.03262646
induction      	      0.02063285	      0.02249570
dhf            	      0.01194074	      0.01885465
dispersion     	      0.04759359	      0.04455989
total_energy   	      0.05317094	      0.04181284


MAE Errors for  anisotropic_fit_exp_total_energy_constrained.dat
exchange       	      0.07277715	      0.03350144
electrostatics 	      0.04433251	      0.02600479
induction      	      0.03750278	      0.03197827
dhf            	      0.02563500	      0.02322983
dispersion     	      0.06435373	      0.05566952
total_energy   	      0.06621851	      0.03619675



==> rmse_comparisons/heterodimers_only/transferability_rmse_averages.dat <==
RMS Errors for  fullisotropic_fit_exp_total_energy_unconstrained.dat
exchange                 2.40132643          0.83926752
electrostatics           1.28104390          0.66096629
induction                0.24827806          0.11378553
dhf                      0.24209135          0.08026101
dispersion               0.87834188          0.45537109
total_energy             1.82348013          0.83138038


RMS Errors for  fullisotropic_fit_exp_total_energy_constrained.dat
exchange                 2.50363327          0.87910104
electrostatics           1.33621962          0.65847687
induction                0.29402243          0.13208603
dhf                      0.28230088          0.09480531
dispersion               0.88689813          0.46089390
total_energy             1.89569345          0.88309670


RMS Errors for  isotropic_fit_exp_total_energy_unconstrained.dat
exchange                 2.40132643          0.83926752
electrostatics           1.08519431          0.43291307
induction                0.22122617          0.08740498
dhf                      0.23832360          0.07818407
dispersion               0.87834188          0.45537109
total_energy             1.48293732          0.58226712


RMS Errors for  isotropic_fit_exp_total_energy_constrained.dat
exchange                 2.50363327          0.87910104
electrostatics           1.14792781          0.42568878
induction                0.26404958          0.10437627
dhf                      0.27852649          0.09263693
dispersion               0.88689813          0.46089390
total_energy             1.50597028          0.60191165


RMS Errors for  anisotropic_fit_exp_total_energy_unconstrained.dat
exchange                 1.22881796          0.43963892
electrostatics           0.53986202          0.26554541
induction                0.20843251          0.08420533
dhf                      0.17844597          0.06172223
dispersion               0.26369280          0.15519240
total_energy             0.88510755          0.32137080


RMS Errors for  anisotropic_fit_exp_total_energy_constrained.dat
exchange                 1.34257163          0.51321190
electrostatics           0.63170913          0.27814290
induction                0.26380746          0.10663863
dhf                      0.23732556          0.07808966
dispersion               0.30931931          0.17601771
total_energy             0.95850689          0.36324167



==> rmse_comparisons/rmse_averages.dat <==

RMS Errors for  fullisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      2.29538936	      0.79657333
electrostatics 	      1.25951194	      0.66327055
induction      	      0.25003001	      0.11432486
dhf            	      0.23933563	      0.08039484
dispersion     	      0.86916632	      0.44451319
total_energy   	      1.79365481	      0.82115155


RMS Errors for  fullisotropic_fit_exp_total_energy_constrained.dat
exchange       	      2.37897617	      0.82885834
electrostatics 	      1.30586959	      0.66112861
induction      	      0.28903000	      0.12991452
dhf            	      0.27303052	      0.09273128
dispersion     	      0.87641864	      0.44913014
total_energy   	      1.85436922	      0.86474590


RMS Errors for  isotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      2.29538936	      0.79657333
electrostatics 	      1.05651586	      0.42655527
induction      	      0.22472324	      0.08975891
dhf            	      0.23529739	      0.07818785
dispersion     	      0.86916632	      0.44451319
total_energy   	      1.45117381	      0.57305462


RMS Errors for  isotropic_fit_exp_total_energy_constrained.dat
exchange       	      2.37897617	      0.82885834
electrostatics 	      1.10865452	      0.42044649
induction      	      0.26152813	      0.10450420
dhf            	      0.26893263	      0.09042359
dispersion     	      0.87641864	      0.44913014
total_energy   	      1.47047056	      0.58958792


RMS Errors for  anisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      1.17385054	      0.42052545
electrostatics 	      0.52941155	      0.26276200
induction      	      0.21219332	      0.08706651
dhf            	      0.17762932	      0.06166687
dispersion     	      0.26857948	      0.15700288
total_energy   	      0.85977542	      0.31657471


RMS Errors for  anisotropic_fit_exp_total_energy_constrained.dat
exchange       	      1.26640519	      0.48015985
electrostatics 	      0.60573122	      0.27341115
induction      	      0.25967875	      0.10660368
dhf            	      0.22680935	      0.07544126
dispersion     	      0.30795011	      0.17489659
total_energy   	      0.92053582	      0.35161486



==> rmse_comparisons/save/transferability_mae_averages.dat <==

MAE Errors for  isotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      0.11868953	      0.04672359
electrostatics 	      0.05010979	      0.06979225
induction      	      0.02723155	      0.02390589
dhf            	      0.01460125	      0.01538724
dispersion     	      0.24759117	      0.11476674
total_energy   	      0.19396944	      0.10645600


MAE Errors for  isotropic_fit_exp_total_energy_constrained.dat
exchange       	      0.16015269	      0.06499076
electrostatics 	      0.06056715	      0.05167640
induction      	      0.03962557	      0.02768436
dhf            	      0.02896654	      0.01780781
dispersion     	      0.23805166	      0.12427948
total_energy   	      0.18539050	      0.13670663


MAE Errors for  anisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      0.04617639	      0.01652842
electrostatics 	      0.02957770	      0.03262646
induction      	      0.02063285	      0.02249570
dhf            	      0.01194074	      0.01885465
dispersion     	      0.04759359	      0.04455989
total_energy   	      0.05317094	      0.04181284


MAE Errors for  anisotropic_fit_exp_total_energy_constrained.dat
exchange       	      0.07277715	      0.03350144
electrostatics 	      0.04433251	      0.02600479
induction      	      0.03750278	      0.03197827
dhf            	      0.02563500	      0.02322983
dispersion     	      0.06435373	      0.05566952
total_energy   	      0.06621851	      0.03619675



==> rmse_comparisons/save/transferability_rmse_averages.dat <==

RMS Errors for  isotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      2.29538936	      0.79657333
electrostatics 	      1.05651586	      0.42655527
induction      	      0.22472324	      0.08975891
dhf            	      0.23529739	      0.07818785
dispersion     	      0.86916632	      0.44451319
total_energy   	      1.45117381	      0.57305462


RMS Errors for  isotropic_fit_exp_total_energy_constrained.dat
exchange       	      2.37897617	      0.82885834
electrostatics 	      1.10865452	      0.42044649
induction      	      0.26152813	      0.10450420
dhf            	      0.26893263	      0.09042359
dispersion     	      0.87641864	      0.44913014
total_energy   	      1.47047056	      0.58958792


RMS Errors for  anisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      1.17385054	      0.42052545
electrostatics 	      0.52941155	      0.26276200
induction      	      0.21219332	      0.08706651
dhf            	      0.17762932	      0.06166687
dispersion     	      0.26857948	      0.15700288
total_energy   	      0.85977542	      0.31657471


RMS Errors for  anisotropic_fit_exp_total_energy_constrained.dat
exchange       	      1.26640519	      0.48015985
electrostatics 	      0.60573122	      0.27341115
induction      	      0.25967875	      0.10660368
dhf            	      0.22680935	      0.07544126
dispersion     	      0.30795011	      0.17489659
total_energy   	      0.92053582	      0.35161486



==> rmse_comparisons/transferability_mae_averages.dat <==

MAE Errors for  fullisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      0.11868953	      0.04672359
electrostatics 	      0.05613843	      0.08953255
induction      	      0.03835648	      0.02501514
dhf            	      0.01474220	      0.01446926
dispersion     	      0.24759117	      0.11476674
total_energy   	      0.19884583	      0.14814706


MAE Errors for  fullisotropic_fit_exp_total_energy_constrained.dat
exchange       	      0.16015269	      0.06499076
electrostatics 	      0.05899183	      0.07149450
induction      	      0.04199081	      0.02652469
dhf            	      0.02968596	      0.01827264
dispersion     	      0.23805166	      0.12427948
total_energy   	      0.20728104	      0.14430299


MAE Errors for  isotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      0.11868953	      0.04672359
electrostatics 	      0.05010979	      0.06979225
induction      	      0.02723155	      0.02390589
dhf            	      0.01460125	      0.01538724
dispersion     	      0.24759117	      0.11476674
total_energy   	      0.19396944	      0.10645600


MAE Errors for  isotropic_fit_exp_total_energy_constrained.dat
exchange       	      0.16015269	      0.06499076
electrostatics 	      0.06056715	      0.05167640
induction      	      0.03962557	      0.02768436
dhf            	      0.02896654	      0.01780781
dispersion     	      0.23805166	      0.12427948
total_energy   	      0.18539050	      0.13670663


MAE Errors for  anisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      0.04617639	      0.01652842
electrostatics 	      0.02957770	      0.03262646
induction      	      0.02063285	      0.02249570
dhf            	      0.01194074	      0.01885465
dispersion     	      0.04759359	      0.04455989
total_energy   	      0.05317094	      0.04181284


MAE Errors for  anisotropic_fit_exp_total_energy_constrained.dat
exchange       	      0.07277715	      0.03350144
electrostatics 	      0.04433251	      0.02600479
induction      	      0.03750278	      0.03197827
dhf            	      0.02563500	      0.02322983
dispersion     	      0.06435373	      0.05566952
total_energy   	      0.06621851	      0.03619675



==> rmse_comparisons/transferability_rmse_averages.dat <==

RMS Errors for  fullisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      2.29538936	      0.79657333
electrostatics 	      1.25951194	      0.66327055
induction      	      0.25003001	      0.11432486
dhf            	      0.23933563	      0.08039484
dispersion     	      0.86916632	      0.44451319
total_energy   	      1.79365481	      0.82115155


RMS Errors for  fullisotropic_fit_exp_total_energy_constrained.dat
exchange       	      2.37897617	      0.82885834
electrostatics 	      1.30586959	      0.66112861
induction      	      0.28903000	      0.12991452
dhf            	      0.27303052	      0.09273128
dispersion     	      0.87641864	      0.44913014
total_energy   	      1.85436922	      0.86474590


RMS Errors for  isotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      2.29538936	      0.79657333
electrostatics 	      1.05651586	      0.42655527
induction      	      0.22472324	      0.08975891
dhf            	      0.23529739	      0.07818785
dispersion     	      0.86916632	      0.44451319
total_energy   	      1.45117381	      0.57305462


RMS Errors for  isotropic_fit_exp_total_energy_constrained.dat
exchange       	      2.37897617	      0.82885834
electrostatics 	      1.10865452	      0.42044649
induction      	      0.26152813	      0.10450420
dhf            	      0.26893263	      0.09042359
dispersion     	      0.87641864	      0.44913014
total_energy   	      1.47047056	      0.58958792


RMS Errors for  anisotropic_fit_exp_total_energy_unconstrained.dat
exchange       	      1.17385054	      0.42052545
electrostatics 	      0.52941155	      0.26276200
induction      	      0.21219332	      0.08706651
dhf            	      0.17762932	      0.06166687
dispersion     	      0.26857948	      0.15700288
total_energy   	      0.85977542	      0.31657471


RMS Errors for  anisotropic_fit_exp_total_energy_constrained.dat
exchange       	      1.26640519	      0.48015985
electrostatics 	      0.60573122	      0.27341115
induction      	      0.25967875	      0.10660368
dhf            	      0.22680935	      0.07544126
dispersion     	      0.30795011	      0.17489659
total_energy   	      0.92053582	      0.35161486



==> scatterplots/chloromethane/anisotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
    -0.000232642    -0.000162229
     -0.00112238    -0.000666683
     -1.6412e-05    -6.41071e-06
     -0.00140972    -0.000949027
    -0.000581451    -0.000301714
    -0.000713402    -0.000977121
     -0.00313398     -0.00295858
     -0.00105068     -0.00106206
      -8.189e-06    -4.37068e-06
    -0.000500272     -0.00033903
     -4.9975e-05    -2.25487e-05
     -4.3331e-05    -3.61662e-05
     -0.00149155     -0.00122956
      -8.249e-06    -3.88155e-06
     -1.6848e-05    -6.30843e-06
    -0.000165306    -0.000171936
     -0.00177208       -0.002502
    -0.000137243    -0.000211598
     -0.00134136     -0.00109358
    -0.000429359    -0.000142003
     -0.00201873     -0.00167032
    -0.000860359    -0.000624066
     -5.4243e-05    -1.78368e-05
      -6.966e-06    -1.57032e-06
     -1.3327e-05    -7.41994e-06
     -0.00110773    -0.000637596
     -0.00137368     -0.00131335
     -9.3047e-05    -4.78274e-05
    -0.000891203     -0.00035252
    -0.000169302    -8.51351e-05
     -0.00015423    -0.000116901
    -0.000502621    -0.000177136
    -0.000832847     -0.00101383
      -5.221e-06    -8.71594e-06
    -0.000935498    -0.000537056
      -0.0015228    -0.000975893
     -0.00146805     -0.00116998
    -0.000204661    -9.92573e-05
     -6.8656e-05     -5.0557e-05
     -2.5687e-05    -5.20539e-05
     -0.00138869     -0.00106793
     -1.3271e-05    -1.15773e-05
     -0.00120375    -0.000683241
      -0.0002657     -0.00033305
     -1.7048e-05    -1.16629e-05
     -4.0155e-05     -1.8929e-05
     -0.00038847      -0.0014441
     -6.1871e-05    -3.80232e-05
    -0.000479346    -0.000247841
    -0.000232991    -0.000360132
     -5.6644e-05     -3.5052e-05
     -0.00200557     -0.00172754
     -0.00158258    -0.000974535
    -0.000218643    -0.000345951
    -0.000827607    -0.000375075
    -0.000988641    -0.000655308
    -0.000278952    -0.000314183
     -0.00142348    -0.000693709
     -6.0252e-05      -4.319e-05
    -0.000317647    -0.000222153
     -8.2029e-05    -8.33886e-05
    -0.000292079    -8.56726e-05
     -3.6541e-05     -5.9664e-05
      -1.194e-05     -5.2246e-06
     -0.00181043     -0.00115846
     -9.6662e-05    -6.63976e-05
     -0.00011395    -0.000170294
     -4.9491e-05    -3.10993e-05
     -0.00103617    -0.000727867
     -2.1754e-05    -1.41153e-05
     -0.00118424     -0.00111204
     -0.00021259    -0.000273716
    -0.000173038    -0.000108071
    -0.000210073    -0.000151658
    -0.000414578    -0.000474615
     -1.1776e-05    -1.63414e-05
     -6.4834e-05    -4.22661e-05
    -0.000430021    -0.000254152
    -0.000301063    -0.000384207
     -1.4666e-05    -3.08534e-05
     -4.5419e-05    -1.99574e-05
    -0.000753338    -0.000629947
     -6.8864e-05    -3.45628e-05
    -0.000835664     -0.00040704
    -0.000641873     -0.00093725
    -0.000319444    -0.000270792
     -2.2826e-05    -1.40309e-05
    -0.000105059    -6.95913e-05
     -0.00189201     -0.00136963
    -0.000705637      -0.0010977
     -0.00021286    -0.000305475
     -0.00243798     -0.00155963
     -3.2922e-05    -4.23274e-05
     -1.7161e-05    -1.01951e-05
    -0.000557028    -0.000554653
     -2.8353e-05    -1.38359e-05
    -0.000569916     -0.00030163
    -0.000136383     -0.00016753
     -1.8097e-05    -4.67352e-06
    -0.000121362     -7.3218e-05
     -3.2354e-05    -6.59632e-05
     -1.3236e-05    -1.50127e-05
     -0.00114158     -0.00141261
     -0.00183737     -0.00167649
    -0.000180438    -0.000224257
      -6.651e-06    -2.21783e-06
     -7.8476e-05    -6.78632e-05
    -0.000218582     -0.00019181
    -0.000131528    -0.000205461
     -3.7039e-05    -1.07819e-05
      -2.606e-05    -2.28397e-05
     -0.00197609     -0.00133138
    -0.000257018    -0.000147309
     -2.0482e-05    -5.35251e-06
     -6.0624e-05    -4.33439e-05
     -5.1506e-05    -4.86012e-05
     -0.00182055     -0.00113891
     -0.00150857     -0.00115043
      -7.427e-06    -4.03451e-06
    -0.000998816    -0.000634485
     -1.6459e-05       -1.13e-05
     -7.7066e-05    -9.61094e-05
     -5.9344e-05    -4.75874e-05
    -0.000105583    -2.91516e-05
     -1.9849e-05    -1.22076e-05
     -2.7263e-05    -5.08578e-05
     -1.9915e-05    -4.08921e-05
    -0.000128909    -0.000215373
     -5.8399e-05    -0.000124269
     -0.00014651    -0.000181549
    -0.000239476    -0.000119917
      -0.0015675     -0.00134729
    -0.000435458    -0.000675348
    -0.000964445    -0.000909391
     -0.00213035     -0.00249388
    -0.000119357    -8.73418e-05
     -1.2281e-05    -1.72307e-05
     -1.5108e-05    -1.18647e-05
     -0.00106686    -0.000883514
     -2.9137e-05    -2.07366e-05
     -8.5821e-05    -0.000105747
     -0.00238914     -0.00154113
     -0.00104893    -0.000871212
     -1.8101e-05    -1.63718e-05
    -0.000117581    -0.000132785
     -4.3153e-05    -7.12033e-05
     -0.00054892     -0.00142597
    -0.000861431     -0.00094617
     -0.00196554    -0.000958509
      -8.313e-05    -0.000120435
     -3.0597e-05    -2.68048e-05
    -0.000876922    -0.000922665
     -4.6694e-05    -3.59555e-05
     -1.7811e-05    -1.34103e-05
     -0.00105962    -0.000515548
     -0.00187291     -0.00157612
    -0.000174456    -9.44624e-05
    -0.000714391     -0.00025693
     -0.00109583    -0.000685565
     -0.00237571     -0.00150579
     -0.00138983     -0.00121305
     -0.00010529    -0.000128341
     -1.5975e-05    -1.65695e-05
     -6.3697e-05    -4.31754e-05
     -3.7378e-05    -4.28355e-05
    -0.000111763    -3.99788e-05
    -0.000755428    -0.000995524
    -0.000247518    -0.000144439
      -0.0022198     -0.00136653
    -0.000337903    -0.000279807
    -0.000412864    -0.000141232
    -0.000260754    -0.000164428
    -0.000210913    -0.000157628
     -0.00054876    -0.000281222
    -0.000741092    -0.000319974
    -0.000122613    -4.82332e-05
     -4.1767e-05    -2.88169e-05
     -0.00196666     -0.00240879
     -0.00173712     -0.00113681
      -6.449e-06    -1.91968e-06
      -2.871e-05    -1.83161e-05
     -0.00183805     -0.00132474
     -3.2901e-05    -1.98608e-05
    -0.000992804    -0.000538307
     -7.2061e-05    -2.05562e-05
    -0.000183078    -0.000318645
     -0.00214871     -0.00218431
     -0.00155089    -0.000873053
    -0.000259587    -0.000158679
    -0.000174284    -0.000227635
     -1.7235e-05    -1.23413e-05
    -0.000109397    -0.000142044
     -3.5339e-05    -1.86843e-05
     -0.00127915     -0.00120779
    -0.000829212     -0.00040094
     -3.6864e-05    -1.09429e-05
     -5.5962e-05    -8.18452e-05
      -0.0011303    -0.000753156
     -0.00214502     -0.00122539
     -0.00265644     -0.00174118
     -0.00125514    -0.000741527
    -0.000230439    -0.000138353
     -0.00106955    -0.000803292
     -1.6551e-05    -5.39554e-06
    -0.000872518     -0.00119729
     -2.5155e-05    -3.18806e-05
    -0.000188767    -0.000197939
    -0.000118099    -5.48472e-05
     -5.0859e-05    -4.18676e-05
    -0.000127076    -0.000196639
    -0.000314292    -0.000296106
     -2.6313e-05    -2.14868e-05
     -0.00111592      -0.0011243
      -1.319e-05    -7.88945e-06
     -1.8976e-05     -1.1744e-05
    -0.000182963    -0.000107138
     -6.0348e-05    -1.85573e-05
     -0.00141164     -0.00165184
    -0.000669443    -0.000811117
    -0.000889858     -0.00073436
      -1.623e-05    -4.52361e-06
    -0.000713973    -0.000911088
     -0.00042981    -0.000268212
     -6.3207e-05    -5.63428e-05
    -0.000611426    -0.000285119
     -4.4965e-05    -4.35919e-05
     -1.8697e-05    -1.52213e-05
     -8.4106e-05    -4.84759e-05
    -0.000127292    -0.000109547
     -0.00021228    -0.000267623
    -0.000458445    -0.000192181
     -1.4014e-05    -2.72333e-06
    -0.000402614    -0.000399891
     -0.00095901    -0.000481989
    -0.000562626    -0.000581892
     -0.00157792     -0.00202789
    -0.000228801    -0.000207824
    -0.000835321    -0.000452717
    -0.000988722     -0.00077898
    -0.000514173    -0.000400276
    -0.000715946    -0.000478852
     -2.9686e-05    -2.07603e-05
     -0.00121223    -0.000633608
    -0.000885751    -0.000395552
    -0.000870902    -0.000561867
     -1.9274e-05    -1.18985e-05
    -0.000538874    -0.000438439
    -0.000280999    -9.41651e-05
    -0.000129188    -8.23722e-05
       -4.63e-05    -6.99699e-05
    -0.000407096    -0.000557062
      -1.358e-05    -9.64831e-06
    -0.000991609    -0.000437269
     -2.5341e-05    -1.30784e-05
    -0.000266366    -0.000122314
    -0.000177557    -7.05804e-05
    -0.000184993     -0.00132122
    -0.000233999    -8.48179e-05
    -0.000205249    -0.000135678
     -8.5254e-05    -5.98905e-05
      -6.215e-06    -2.23765e-06
     -4.6896e-05      -1.421e-05
     -0.00215308     -0.00172132
    -0.000636383    -0.000417791
     -9.8301e-05    -5.68886e-05
    -0.000191475    -9.61782e-05
     -0.00154453     -0.00132179
    -0.000722999     -0.00101974
     -7.9699e-05    -5.62834e-05
     -1.4619e-05    -6.64815e-06
     -0.00020422     -0.00012895
     -5.8852e-05    -2.62674e-05
      -0.0010275    -0.000508153
    -0.000732481    -0.000320645
    -0.000294709    -0.000326302
     -3.4772e-05    -2.32513e-05
     -3.8066e-05    -1.28155e-05
     -8.8024e-05    -6.96663e-05
     -4.4164e-05    -4.14635e-05
    -0.000634138    -0.000301368
    -0.000122712    -0.000103998
     -4.0276e-05    -4.57836e-05
     -0.00179758     -0.00195404
     -0.00042228    -0.000181637
      -8.423e-05    -7.28166e-05
     -5.0322e-05     -2.0534e-05
     0.000266344     -0.00120483
    -0.000618658     -0.00201094
     -2.7678e-05     -1.5183e-05
      -9.033e-06    -2.51532e-06
    -0.000668495    -0.000370039
     -4.9351e-05     -2.1485e-05
    -0.000405638    -0.000264824
    -0.000604644    -0.000369899
    -0.000329076    -0.000210768
    -0.000162444    -9.99351e-05
     -1.5002e-05    -1.00626e-05
     -0.00125421     -0.00157411
     -0.00102344    -0.000707954
     -0.00126105     -0.00106304
    -0.000761074    -0.000400445
     -0.00104961    -0.000643674
    -0.000294869    -0.000379142
     -3.5916e-05    -3.50798e-05
     -0.00129449     -0.00150496
    -0.000317797    -0.000242538
     -1.4341e-05    -3.11945e-06
     -0.00025977    -8.52163e-05
     -8.3416e-05    -5.42831e-05
    -0.000475007    -0.000306605
     -0.00016279      -0.0008843
    -0.000654138    -0.000880195
    -0.000277046    -0.000336398
      -8.222e-06    -1.29574e-06
     -2.5693e-05    -1.20108e-05
     -7.5406e-05    -8.58176e-05
    -0.000739572    -0.000391959
     -0.00191111      -0.0018005
    -0.000160109    -0.000149405
     -3.0914e-05    -3.16115e-05
     -0.00035266    -0.000181266
     -8.7899e-05    -0.000110612
    -0.000292035    -0.000150194
     -0.00114916     -0.00140896
    -0.000188658    -0.000143838
     -2.5861e-05    -4.03594e-05
     -4.3096e-05    -6.43696e-05
      -8.702e-05    -9.36855e-05
     -0.00115894    -0.000801373
     -4.8314e-05    -4.03141e-05
     -0.00090586     -0.00102175
     -4.0505e-05    -1.18996e-05
     -1.1465e-05    -1.29386e-05
      -0.0001637    -9.31015e-05
     -4.3452e-05    -2.36082e-05
     -4.2843e-05    -1.44985e-05
     -2.5283e-05    -1.65002e-05
     -0.00091646    -0.000393266
    -0.000322744    -0.000184692
    -0.000150787    -6.88407e-05
    -0.000886772    -0.000532471
    -0.000826136    -0.000457806
    -0.000140062    -0.000128449
     -4.5371e-05    -3.00894e-05
     -2.4187e-05    -3.86666e-05
      -4.641e-05     -2.4819e-05
     -3.5722e-05    -2.60289e-05
     -0.00206378     -0.00185452
      -0.0025371      -0.0018924
     -3.8007e-05     -6.7199e-05
    -0.000205606    -0.000249505
    -0.000145518    -0.000133097
    -0.000140798    -4.76762e-05
     -0.00048697    -0.000298104
    -0.000211864    -0.000126441
     -3.5042e-05    -2.38704e-05
     -0.00283522     -0.00187367
     -1.2394e-05     -1.5948e-05
    -0.000599058    -0.000425045
     -0.00132438    -0.000646757
     -5.1516e-05     -3.1482e-05
    -0.000274833    -0.000173648
     -4.5867e-05    -3.11846e-05
     -0.00100781    -0.000565394
    -0.000437814     -0.00012654
     -2.6859e-05    -5.05376e-05
    -0.000280111    -0.000153594
     0.000546616     -0.00124564
     -0.00158034     -0.00149991
     -8.7072e-05    -0.000122446
    -0.000330189    -0.000152242
      -5.195e-05      -1.629e-05
    -0.000936744    -0.000636655
     -1.5091e-05    -2.17964e-05
     -0.00166968     -0.00141209
    -0.000182165    -0.000122747
     -0.00203542     -0.00223915
      -5.996e-06    -2.99981e-06
    -0.000871606    -0.000783562
     -2.7329e-05    -3.37298e-05
     -0.00078599      -0.0011503
     -4.1683e-05    -1.82052e-05
      0.00015826     -0.00238527
     -0.00145844     -0.00105604
    -0.000923889    -0.000468822
     -7.4978e-05    -4.77192e-05
     -0.00129713     -0.00116223
    -0.000186637    -0.000101944
     -0.00196799     -0.00117964
     -6.1372e-05    -4.02101e-05
    -0.000134109      -0.0001737
     -0.00271121     -0.00189359
     -1.3743e-05    -1.62274e-05
    -0.000201912    -0.000318768
     -0.00118904    -0.000710887
    -0.000666422    -0.000437598
     -0.00225654     -0.00245313
     -1.7338e-05    -1.24359e-05
     -1.4087e-05    -7.40389e-06
     -0.00092218    -0.000705061
     -3.4204e-05    -1.34987e-05
    -0.000226533    -0.000234028
     -3.3211e-05    -1.39618e-05
    -0.000737189    -0.000537778
     -3.9954e-05    -3.58261e-05
     -0.00128876    -0.000755392
    -0.000803013    -0.000609641
     -0.00174058     -0.00155129
     -0.00215811     -0.00179907
     -0.00096727    -0.000576746
     -0.00103478    -0.000673858
     -2.9495e-05     -3.6771e-05
    -0.000161165    -5.31863e-05
     -0.00245192     -0.00224856
    -0.000588306    -0.000424007
     -4.5863e-05    -1.62458e-05
    -0.000424588    -0.000518788
     -2.1711e-05    -1.10367e-05
     -3.6736e-05     -1.8971e-05
     -8.8903e-05    -5.99029e-05
     -6.8258e-05    -2.22152e-05
     -1.2726e-05    -1.82896e-05
     -3.1289e-05    -2.01571e-05
      -6.329e-06    -7.84736e-06
     -2.3979e-05    -1.84212e-05
    -0.000454163    -0.000711943
     -0.00011769    -8.06285e-05
    -0.000174241    -9.59424e-05
    -0.000684021    -0.000366794
     -3.1763e-05    -3.58855e-05
      -9.675e-06    -7.76383e-06
     -0.00125431     -0.00096003
     -1.3414e-05    -1.17612e-05
    -0.000733939    -0.000553672
    -0.000402545    -0.000611206
     -0.00055012    -0.000313801
     -2.2698e-05    -1.68703e-05
    -0.000136709    -0.000172774
      -8.797e-06    -2.02863e-05
     -4.9391e-05    -1.88869e-05
     -3.7728e-05    -6.18627e-05
     -0.00178115      -0.0011944
    -0.000674171     -0.00062086
    -0.000133827    -0.000127046
     -5.1955e-05    -3.16559e-05
      -3.944e-06     -5.7514e-06
    -0.000478708    -0.000475771
     0.000174388     -0.00208245
    -0.000310648    -0.000224636
       -7.58e-05    -6.73274e-05
    -0.000227047    -0.000311995
     -3.1932e-05    -4.56258e-05
       -4.46e-06    -1.43886e-06
      -3.822e-05    -4.34924e-05
     -3.2912e-05    -2.33634e-05
    -0.000134475    -7.36338e-05
     -6.3706e-05    -3.95177e-05
    -0.000976326    -0.000649494
     -2.0023e-05    -1.61097e-05
    -0.000131175    -8.73081e-05
     -0.00310506     -0.00295649
    -0.000486566    -0.000299089
    -0.000316358    -0.000437576
    -0.000364456    -0.000158729
     -1.6558e-05    -7.89851e-06
    -0.000146526      -0.0001665
      -7.676e-06    -3.68522e-06
     -1.3188e-05    -4.45438e-06
      -0.0021883      -0.0019932
    -0.000758691    -0.000678932
     -6.8412e-05    -4.40235e-05
    -0.000366567    -0.000549582
    -0.000976382     -0.00050697
     -0.00226774     -0.00187757
     -0.00128564     -0.00103717
    -0.000320164    -0.000246748
       -5.37e-06    -1.20966e-06
     -1.6615e-05    -1.08575e-05
    -0.000677227    -0.000631197
    -0.000395594    -0.000316739
     -3.9902e-05    -3.06948e-05
    -0.000394883     -0.00031277
      -5.581e-06    -1.77501e-06
    -0.000133044    -0.000228098
     -0.00152503     -0.00128468
     -2.9932e-05    -2.97901e-05
    -0.000335208    -0.000222898
    -0.000596067    -0.000648762
    -0.000377452    -0.000173155
      -7.394e-06    -1.63798e-06
    -0.000487281    -0.000159241
    -0.000257423    -0.000368164
    -0.000128683    -9.14397e-05
    -0.000479827    -0.000293655
     -3.0231e-05    -2.92979e-05
     -1.4971e-05     -1.4982e-05
     -1.6287e-05    -2.03092e-05
    -0.000207682    -0.000189548
    -0.000134582    -4.37683e-05
     -0.00025744    -9.36364e-05
     -7.5982e-05    -2.65722e-05
    -0.000726564    -0.000482433
     -5.7901e-05    -4.34917e-05
    -0.000152704    -0.000108605
     -1.4005e-05    -3.14668e-05
     -1.8418e-05    -8.49659e-06
     -5.1726e-05    -3.36329e-05
     -3.1419e-05    -3.92006e-05
     -8.7777e-05    -4.77446e-05
     -2.7216e-05    -1.01958e-05
       -0.001533     -0.00135518
    -0.000710445     -0.00126688
     -0.00102447     -0.00101539
      -3.016e-05    -9.59157e-06
     -2.0962e-05    -1.42244e-05
     -3.9531e-05    -4.19248e-05
     -9.4787e-05     -0.00015964
    -0.000418821    -0.000401061
     -0.00119345     -0.00095048
    -0.000855267    -0.000617634
      -3.728e-05    -7.65179e-05
     -8.1743e-05    -2.82274e-05
    -0.000210722    -0.000200487
     -4.1653e-05    -4.03166e-05
     -0.00107868    -0.000684831
       -8.56e-06    -1.49198e-05
     -1.8472e-05    -1.08591e-05
     -7.5813e-05    -3.44596e-05
      -1.854e-05    -1.10639e-05
    -0.000921056     -0.00082336
      -2.182e-05    -2.47067e-05
     -9.4642e-05    -3.33016e-05
     -5.2923e-05    -6.04014e-05
     -0.00220499     -0.00168611
    -0.000906758    -0.000792063
    -0.000123343    -8.79557e-05
     -1.2013e-05    -7.91493e-06
    -0.000103389    -6.97649e-05
     -0.00227455     -0.00163206
    -0.000334021    -0.000236441
     -1.1667e-05    -1.55909e-05
     -0.00149727    -0.000838496
     -5.1031e-05    -2.68529e-05
    -0.000494499    -0.000466722
      -0.0024316     -0.00259439
    -0.000631406    -0.000432261
     -6.0325e-05    -2.03349e-05
      -9.272e-06    -9.42909e-06
      0.00138302     -0.00189513
     -2.0222e-05    -4.19032e-05
    -0.000418288    -0.000159494
     -0.00076515    -0.000753691
     -0.00200231     -0.00177754
     -6.1919e-05    -1.51966e-05
    -0.000259237    -0.000109831
     -0.00202596     -0.00163776
    -0.000203544    -0.000188796
     -0.00128119    -0.000645168
     -1.3878e-05    -1.55868e-05
     -1.6894e-05     -4.6899e-06
    -0.000207715    -0.000250911
    -0.000254518    -0.000216187
     -0.00128335    -0.000799941
    -0.000338134    -0.000473102
     -5.9192e-05    -1.64293e-05
     -0.00012931    -7.24654e-05
    -0.000488923    -0.000357527
      -8.014e-05      -7.976e-05
    -0.000173323    -0.000103644
     -9.2217e-05    -7.85099e-05
     -1.5975e-05    -1.16499e-05
     -3.9986e-05    -3.79913e-05
     -1.1726e-05     -5.3156e-06
     -6.1042e-05    -1.93047e-05
     -0.00020415    -0.000302134
     -0.00152304     -0.00100662
     -5.2202e-05    -2.55615e-05
     -4.1611e-05    -2.48262e-05
     -0.00269424     -0.00265788
     -2.8447e-05    -2.73561e-05
    -0.000731822     -0.00082077
     -0.00101309    -0.000681457
     -4.6553e-05    -1.48932e-05
    -0.000658344    -0.000792574
      -1.882e-05    -3.11211e-05
    -0.000128772    -5.67657e-05
    -0.000148031     -0.00012564
    -0.000222858    -0.000249755
     -2.0598e-05    -1.07441e-05
     -0.00062787    -0.000485117
     -8.8701e-05    -8.90266e-05
    -0.000733191    -0.000343676
     -2.5018e-05      -4.186e-05
     -9.8998e-05    -2.97738e-05
     -7.7593e-05    -8.30882e-05
     0.000315242     -0.00126664
     -0.00133677     -0.00146288
     -5.4582e-05    -3.37243e-05
     -0.00183269     -0.00156839
    -0.000647067    -0.000331996
     -2.2981e-05    -6.29293e-06
     -0.00213449      -0.0016643
    -0.000515974    -0.000747301
    -0.000292702    -0.000182303
       -1.19e-05    -1.55434e-05
     -1.1428e-05    -5.70143e-06
     -1.4361e-05    -1.25988e-05
    -0.000775213     -0.00043478
       -4.37e-05    -2.08526e-05
     -0.00147486      -0.0014482
    -0.000113793    -7.07207e-05
     -0.00143246    -0.000927723
     -3.4086e-05    -3.89782e-05
      0.00105002     -0.00121366
    -0.000184681    -0.000145914
    -0.000954738    -0.000912209
    -0.000346953    -0.000153159
     -0.00163602     -0.00124789
     -1.1665e-05    -4.77156e-06
     -3.4131e-05    -2.63633e-05
    -0.000210055    -0.000305317
      -1.301e-05    -1.38888e-05
     -2.8459e-05    -3.85961e-05
    -0.000197103    -0.000117137
    -0.000938917    -0.000539413
     -1.8167e-05    -1.25345e-05
    -0.000551181    -0.000418629
    -0.000148577    -8.09473e-05
     -1.0189e-05    -7.97294e-06
    -0.000215213    -0.000107179
     -0.00188916     -0.00199343
    -0.000210339    -0.000256771
    -0.000636725    -0.000381643
    -0.000272487    -0.000163916
    -0.000508584    -0.000674896
     -0.00182719     -0.00137682
    -0.000540018    -0.000330185
     -0.00163848     -0.00175778
    -0.000524941    -0.000487065
    -0.000886814    -0.000343935
     -3.0134e-05    -2.12962e-05
      -2.067e-05      -4.658e-05
    -0.000182623    -0.000256439
     -1.8126e-05    -1.13073e-05
     -3.2173e-05    -2.19802e-05
    -0.000516606    -0.000347249
     -4.6643e-05    -7.38353e-05
     -0.00111728    -0.000671386
     -6.1115e-05    -0.000115241
     -1.7716e-05    -7.03228e-06
     -0.00152269     -0.00188649
    -0.000926872     -0.00136765
     -8.3386e-05    -9.79135e-05
     -3.1749e-05    -2.76794e-05
     -1.3332e-05    -5.09142e-06
    -0.000236608    -0.000361995
    -0.000204082    -0.000130839
     -0.00128195     -0.00114825
     -0.00295372     -0.00370461
     -2.6416e-05    -5.19012e-05
    -0.000522425    -0.000628875
     -2.0005e-05    -2.32987e-05
    -0.000139794    -5.41003e-05
      -4.457e-06    -2.81459e-06
     -2.3301e-05    -2.27423e-05
    -0.000146687    -8.62157e-05
    -0.000329594    -0.000132085
     -0.00137086      -0.0013201
     -2.0568e-05     -2.2848e-05
     -0.00265712     -0.00241565
    -0.000333782    -0.000342257
     -1.3464e-05    -1.07051e-05
     -5.9563e-05    -9.77326e-05
     -1.4414e-05    -6.30304e-06
     -7.6761e-05     -0.00011639
     -0.00094367    -0.000436984
    -0.000226082    -0.000136107
     -2.1294e-05    -9.44856e-06
     -2.6711e-05    -5.78105e-05
     -2.0277e-05    -1.04851e-05
    -0.000375032    -0.000580609
     -0.00161628    -0.000937778
     -0.00170109     -0.00174713
     -0.00134332      -0.0014196
     -1.5826e-05    -1.12662e-05
    -0.000468103    -0.000202104
    -0.000104167    -0.000102671
     -0.00162752     -0.00222889
    -0.000574029    -0.000811795
     -4.8207e-05    -1.65408e-05
    -0.000650329    -0.000398855
     -3.0997e-05    -4.43156e-05
    -0.000246655     -0.00024133
     -1.5362e-05    -8.02959e-06
    -0.000246813    -0.000293348
    -0.000201805    -0.000100722
    -0.000476744    -0.000226911
    -0.000136553    -7.79247e-05
    -0.000348074    -0.000531588
      -0.0011575    -0.000839182
     -0.00120145     -0.00107468
     -5.7284e-05     -3.9834e-05
    -0.000786122    -0.000602238
     -0.00068177    -0.000306702
     -3.0744e-05    -2.46265e-05
     -2.9351e-05    -1.29125e-05
    -0.000188283    -0.000169654
    -0.000845057    -0.000597937
     -4.7821e-05    -9.21053e-05
     -4.6465e-05    -2.18495e-05
     -3.1689e-05     -4.6392e-05
    -0.000200458    -0.000315005
      -9.253e-05      -2.427e-05
    -0.000795128    -0.000596191
     -4.8103e-05     -3.1276e-05
    -0.000951097     -0.00120486
     -3.6969e-05    -2.55964e-05
    -0.000297974    -0.000103071
     -8.5182e-05    -0.000107323
      -6.724e-05    -6.65181e-05
     -0.00236635     -0.00131782
    -0.000713453    -0.000467599
     -0.00152214     -0.00260893
    -0.000160419    -6.26659e-05
     -0.00124128    -0.000897384
     -5.3994e-05    -1.54819e-05
    -0.000930069     -0.00108069
    -0.000970718    -0.000569413
    -0.000184798    -6.38236e-05
      -1.373e-05    -1.83114e-05
    -0.000386842    -0.000236368
    -0.000241285    -0.000208663
     -0.00049958    -0.000266587
     -0.00181441     -0.00107633
     -4.2596e-05    -1.80214e-05
    -0.000240849    -8.78986e-05
    -0.000523097    -0.000434974
    -0.000150896    -9.18247e-05
    -0.000136736    -7.08135e-05
    -0.000431691    -0.000446374
    -0.000177212    -6.86611e-05
     -3.0631e-05     -1.9915e-05
    -0.000145353    -8.24698e-05
     -7.1705e-05    -5.77919e-05
     -0.00158928     -0.00179824
    -0.000235296    -0.000194257
    -0.000119886    -7.54801e-05
     -0.00075745    -0.000450334
     -0.00132511      -0.0017257
     -1.6727e-05    -7.01131e-06
     -1.5377e-05    -1.79896e-05
     -0.00182518     -0.00141327
     -1.4692e-05    -1.61947e-05
     -0.00177165     -0.00140169
     -1.7066e-05    -1.03195e-05
     -4.4643e-05    -4.16332e-05
    -0.000176661     -0.00011149
    -0.000167816    -0.000291486
     -1.1028e-05     -8.9377e-06
     -3.9708e-05    -1.29652e-05
     -0.00297826     -0.00342045
    -0.000590568    -0.000265913
     -2.1002e-05    -1.56257e-05
     -8.1272e-05    -7.13105e-05
     -0.00106066    -0.000823855
     -5.0722e-05    -6.01654e-05
    -0.000591926    -0.000255047
     -4.1767e-05    -2.99429e-05
     -0.00107886    -0.000677504
     -0.00125659     -0.00169176
     -1.8835e-05    -3.61955e-05
    -0.000816045    -0.000986336
    -0.000740336    -0.000274476
     -9.8046e-05    -0.000171295
    -0.000133434    -0.000201374
     -1.5535e-05    -2.35527e-05
     -3.9058e-05    -2.42976e-05
     -0.00111868     -0.00221765
     -0.00019418    -0.000135281
    -0.000427552    -0.000524716
    -0.000120283    -0.000135616
    -0.000494712    -0.000204898
    -0.000596297    -0.000282386
      -0.0018091     -0.00112525
     -1.7061e-05        -6.9e-06
    -0.000202737    -7.58352e-05
     -3.4566e-05    -2.99946e-05
     -0.00182812     -0.00132151
    -0.000371805    -0.000160299
    -0.000105945    -7.67837e-05
      -0.0012098     -0.00100914
     -0.00122196     -0.00153318
     -3.0014e-05    -2.22349e-05
     -4.6515e-05    -9.47508e-05
     -4.0385e-05     -3.2063e-05
    -0.000152867    -9.02526e-05
     -0.00166124     -0.00150935
     -2.0639e-05    -1.59417e-05
      -7.419e-05     -0.00013345
     -8.8062e-05    -0.000100591
     -2.2985e-05    -2.09549e-05
    -0.000330851    -0.000458149
      -0.0006942     -0.00063629
     -3.1848e-05    -2.10576e-05
    -0.000658267    -0.000515794
    -0.000557007    -0.000396229
     -7.8482e-05    -4.44246e-05
    -0.000311377    -0.000190787
     -1.3186e-05    -1.19718e-05
     -0.00307878     -0.00323167
     -4.7383e-05    -3.03006e-05
     -6.1829e-05    -2.67373e-05
     -3.6384e-05    -2.24792e-05
    -0.000638724    -0.000235641
     -0.00102427     -0.00217521
    -0.000820378     -0.00118401
     -0.00122701    -0.000766703
     -1.6805e-05    -1.28346e-05
    -0.000421295    -0.000458857
    -0.000915972    -0.000820101
     -1.3639e-05    -6.84005e-06
     -8.1722e-05    -0.000158679
     -0.00153491     -0.00132858
      -0.0028703     -0.00180054
    -0.000384988    -0.000381225
     -0.00143922    -0.000868977
     -0.00122824    -0.000666846
    -0.000364787    -0.000282088
     -0.00036618    -0.000174029
     -1.5596e-05    -1.00161e-05
     -2.7637e-05    -1.37643e-05
      -6.298e-06     -2.4778e-06
     -2.0149e-05    -1.44203e-05
     -1.4969e-05    -1.22545e-05
     -2.5226e-05    -1.53822e-05
      -4.871e-05    -3.78365e-05
     -4.1831e-05    -6.99377e-05
    -0.000226253    -0.000353947
    -0.000189987    -6.71076e-05
     -1.6714e-05    -3.65684e-05
     -0.00103913    -0.000673269
     -0.00227154     -0.00168002
     -2.7955e-05    -1.41427e-05
    -0.000240166    -0.000139676
    -0.000787528    -0.000682053
    -0.000355092    -0.000133017
    -0.000171202    -0.000104786
    -0.000279624    -0.000104709
     -8.0508e-05    -7.60542e-05
     -4.8153e-05    -4.16294e-05
    -0.000279798    -0.000135564
     -0.00061521    -0.000518943
    -0.000564503    -0.000814751
     -2.1289e-05    -2.34235e-05
     -3.7073e-05    -3.61309e-05
    -0.000770716    -0.000473387
      -0.0027025     -0.00315007
      -0.0013757    -0.000915604
      -5.331e-05     -6.8587e-05
     -1.1829e-05    -1.30567e-05
     -1.7345e-05     -1.2332e-05
     -3.6303e-05    -5.47114e-05
     -1.4669e-05    -5.18917e-06
    -0.000633606     -0.00167343
    -0.000306544    -0.000448321
     -0.00158983     -0.00149719
      -6.731e-05    -2.79705e-05
    -0.000201547    -0.000185003
     -7.3201e-05    -0.000132393
     -0.00079633    -0.000409671
    -0.000155615    -7.04879e-05
     -0.00145588    -0.000792633
     -1.6061e-05    -1.17081e-05
     -0.00119377    -0.000732968
    -0.000121248    -9.25142e-05
     -4.8448e-05    -3.36059e-05
     -0.00274453     -0.00239375
     -0.00077712    -0.000464942
    -0.000346892    -0.000174507
    -0.000239847    -0.000194362
       -0.001846     -0.00176336
    -0.000344521     -0.00013113
    -0.000946482     -0.00084565
     -0.00139795     -0.00142403
     -6.6389e-05    -4.13411e-05
     0.000149828     -0.00174474
     -1.1499e-05      -5.158e-06
    -0.000338594    -0.000201306
     -0.00138815    -0.000892327
    -0.000723152    -0.000606329
     -0.00199146     -0.00165335
     -0.00248889      -0.0027617
     -0.00245731     -0.00149362
     -0.00171548     -0.00142449
     -0.00092129    -0.000357642
     -0.00167653     -0.00193132
     -1.0456e-05    -2.38516e-05
    -0.000226526    -8.53638e-05
    -0.000848052    -0.000573882
     -0.00109256     -0.00106459
    -0.000145865    -0.000110499
    -0.000195578    -7.38724e-05
    -0.000881455     -0.00091846
     -4.7816e-05    -2.88441e-05
     -1.2573e-05    -8.68966e-06
    -0.000551473    -0.000684221
    -0.000803909    -0.000601241
    -0.000422866    -0.000256147
    -0.000573295    -0.000247473
    -0.000141329    -6.29164e-05
     -0.00151281    -0.000771592
     -2.0103e-05    -6.96126e-06
    -0.000528055     -0.00026456
     -0.00148225      -0.0013821
     -5.2223e-05    -8.16176e-05
    -0.000378442    -0.000234892
     -0.00028557     -0.00016766
    -0.000759738    -0.000957734
     -6.2501e-05    -4.60237e-05
    -0.000354087    -0.000291384
    -0.000712122     -0.00282634
     -0.00102359     -0.00110637
    -0.000205631    -9.94977e-05
    -0.000223747     -0.00015054
     -0.00142601    -0.000896367
     -0.00145899     -0.00104628
    -0.000126214    -8.98617e-05
    -0.000884082    -0.000537217
    -0.000182157    -6.71756e-05
    -0.000428322    -0.000255369
    -0.000128473    -8.60907e-05
     -1.6414e-05    -1.63494e-05
     -0.00189036     -0.00211533
     -0.00146308    -0.000839406
     -2.3335e-05    -1.53574e-05
    -0.000524964    -0.000512709
     -0.00105407    -0.000700929
     -3.6406e-05     -3.7529e-05
     -6.6808e-05    -0.000117588
    -0.000562094    -0.000527815
    -0.000187374    -8.79712e-05
     -0.00166268     -0.00137696
     -0.00144866     -0.00064851
     -0.00101866    -0.000505453
      -9.001e-06    -4.11234e-06
    -0.000844827    -0.000315831
    -0.000575372    -0.000778527
       -2.74e-05    -3.58848e-05
    -0.000455991    -0.000199068
    -0.000162351    -0.000101402
    -0.000380103     -0.00036173
     -5.3416e-05    -9.57056e-05
     -1.7474e-05    -1.60054e-05
    -0.000333356     -0.00036521
      0.00095207      -0.0017238
    -0.000866081    -0.000560143
     -2.7591e-05    -3.53679e-05
    -0.000373568    -0.000252638
    -0.000356242    -0.000314731
    -0.000159508    -5.54493e-05
    -0.000301044    -0.000166582
     -2.8754e-05     -1.6558e-05
    -0.000469804    -0.000249631
      -5.189e-06     -2.9215e-06
     -0.00139718    -0.000932199
     -0.00101941    -0.000697749
     -6.7467e-05    -4.83631e-05
     -0.00160847      -0.0015194
      -1.004e-05    -3.00316e-06
     -2.4817e-05    -2.31736e-05
    -0.000654705    -0.000433184
     -0.00168734     -0.00127328
     -1.4712e-05    -9.31585e-06
     -2.2205e-05    -1.36779e-05
     -0.00124757    -0.000839515
    -0.000117508    -7.97905e-05
     -0.00140079     -0.00123109
     -1.5194e-05     -1.0784e-05
      -1.219e-05     -5.6115e-06
     -0.00036771    -0.000320165
    -0.000493623    -0.000325231
     -0.00110921    -0.000627675
     -6.2789e-05     -5.2598e-05
     -6.3198e-05    -9.54987e-05
     -3.6605e-05    -1.53679e-05
     -5.6241e-05    -2.90857e-05
     -7.1252e-05    -6.10764e-05
      -0.0013396    -0.000622816
    -0.000159131    -0.000101302
    -0.000222454    -0.000139864
    -0.000647488    -0.000588696
     -0.00200182     -0.00140564
     -0.00107479    -0.000717439
     -0.00132922    -0.000927392
     -8.4237e-05    -4.42159e-05
    -0.000271784    -0.000266318


==> scatterplots/chloromethane/anisotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00263033     -0.00238111
     -0.00845468     -0.00824878
    -0.000951543    -0.000797266
     -0.00971129     -0.00941154
     -0.00701525     -0.00651216
     -0.00618533     -0.00646548
       -0.014146      -0.0146137
     -0.00826206     -0.00847575
    -0.000744957    -0.000688345
     -0.00350342     -0.00329444
     -0.00174741     -0.00155663
      -0.0014572     -0.00139433
      -0.0087516     -0.00832265
    -0.000671739    -0.000592837
    -0.000961855    -0.000805127
     -0.00320539     -0.00314643
      -0.0137279      -0.0140205
     -0.00265043     -0.00254695
      -0.0107811      -0.0105911
      -0.0041234     -0.00372788
       -0.010164      -0.0104333
     -0.00537947     -0.00512222
     -0.00158027     -0.00133876
     -0.00097592    -0.000899688
     -0.00104872    -0.000962488
     -0.00687932     -0.00679495
     -0.00699191     -0.00724774
      -0.0017718     -0.00152519
     -0.00647852     -0.00594097
     -0.00271441     -0.00249019
     -0.00312579     -0.00288046
     -0.00449034     -0.00415468
     -0.00570959     -0.00567406
    -0.000710479    -0.000718535
     -0.00644216     -0.00643248
     -0.00708956     -0.00694586
     -0.00754678     -0.00766321
     -0.00251135      -0.0021953
     -0.00183003      -0.0017126
     -0.00104835     -0.00107757
     -0.00848565     -0.00820517
    -0.000792303    -0.000692635
      -0.0106627      -0.0104316
     -0.00412537     -0.00426873
    -0.000900067    -0.000865204
     -0.00126713     -0.00109812
     -0.00923043     -0.00999776
     -0.00174017     -0.00159381
     -0.00469227     -0.00425119
     -0.00262262     -0.00263706
      -0.0013466     -0.00130309
     -0.00685495     -0.00697254
     -0.00668865     -0.00668844
     -0.00278143     -0.00286067
     -0.00507723     -0.00466331
     -0.00787236      -0.0072727
     -0.00254652     -0.00244251
     -0.00716817     -0.00680236
     -0.00183227     -0.00179942
     -0.00419177     -0.00405125
     -0.00186251     -0.00170233
     -0.00385135     -0.00343895
     -0.00105269      -0.0010283
    -0.000826758    -0.000713842
       -0.007221     -0.00698122
     -0.00163935     -0.00148547
     -0.00261011     -0.00252101
     -0.00104084    -0.000944415
     -0.00662709     -0.00631077
     -0.00132391     -0.00118395
     -0.00695421     -0.00697989
     -0.00336817     -0.00335854
     -0.00234808     -0.00223732
     -0.00257062     -0.00243246
     -0.00342107     -0.00336864
    -0.000612976    -0.000585403
     -0.00161288     -0.00155122
     -0.00369986     -0.00353665
     -0.00256842     -0.00250186
    -0.000783746    -0.000768662
     -0.00131657     -0.00110943
     -0.00345647      -0.0032931
     -0.00180681     -0.00159095
     -0.00655558      -0.0061325
     -0.00358772      -0.0035126
     -0.00544457     -0.00524522
     -0.00124816     -0.00119503
     -0.00254314     -0.00234067
      -0.0111273      -0.0110591
      -0.0148915      -0.0147847
      -0.0021324     -0.00208185
     -0.00974434      -0.0100031
     -0.00137512     -0.00130361
      -0.0011162     -0.00101774
     -0.00511629     -0.00514237
      -0.0010991    -0.000965154
     -0.00401882     -0.00367369
     -0.00257409     -0.00245133
     -0.00105366    -0.000893427
     -0.00248316     -0.00232243
    -0.000937434    -0.000886967
    -0.000614523    -0.000570472
     -0.00638848     -0.00662707
     -0.00664309     -0.00668651
     -0.00265779     -0.00255076
    -0.000675163    -0.000573217
      -0.0020327     -0.00189185
     -0.00247686     -0.00228106
     -0.00245824     -0.00257704
     -0.00160192     -0.00141722
     -0.00102006    -0.000894832
     -0.00818596     -0.00850014
      -0.0025031      -0.0023693
     -0.00108519    -0.000925531
     -0.00151128     -0.00139535
     -0.00100242    -0.000908355
     -0.00848105     -0.00839317
     -0.00776039     -0.00754728
    -0.000706725    -0.000632345
     -0.00710814     -0.00703383
    -0.000857445    -0.000817989
     -0.00186324     -0.00180401
     -0.00116892       -0.001056
     -0.00230585     -0.00202593
     -0.00100174    -0.000945369
     -0.00129822     -0.00134959
     -0.00096992    -0.000980647
     -0.00241122     -0.00244752
     -0.00153174      -0.0014532
     -0.00173833     -0.00165149
     -0.00275491     -0.00242293
     -0.00636413     -0.00633513
     -0.00441319     -0.00453085
     -0.00462833     -0.00459023
     -0.00986627      -0.0103387
      -0.0020157     -0.00186187
    -0.000732246    -0.000740004
    -0.000812754    -0.000813432
     -0.00678617      -0.0066927
     -0.00108273    -0.000931322
     -0.00216311     -0.00206142
      -0.0118051      -0.0116259
      -0.0065863     -0.00650304
     -0.00109339     -0.00101777
     -0.00150506     -0.00141014
     -0.00178347     -0.00185594
      -0.0106852      -0.0114382
     -0.00560477     -0.00547618
     -0.00859065     -0.00811256
       -0.002028     -0.00201151
    -0.000928625    -0.000868753
     -0.00735473     -0.00691901
     -0.00103454    -0.000943065
     -0.00103788    -0.000958274
     -0.00662117     -0.00650426
     -0.00692852     -0.00707644
     -0.00311793     -0.00284687
     -0.00609562     -0.00574975
      -0.0066843     -0.00639215
     -0.00737888     -0.00761418
     -0.00609026     -0.00614755
     -0.00214377     -0.00204628
     -0.00113256      -0.0010832
      -0.0019937     -0.00189017
    -0.000957533    -0.000893831
     -0.00206732     -0.00176872
     -0.00651049     -0.00616956
     -0.00256313     -0.00241276
     -0.00852382     -0.00834348
     -0.00391985     -0.00367679
     -0.00396261     -0.00359773
     -0.00285697      -0.0026866
      -0.0019608     -0.00178622
     -0.00392123     -0.00356947
     -0.00487598     -0.00448203
     -0.00212089     -0.00182874
     -0.00170283     -0.00156415
     -0.00717403     -0.00718826
     -0.00738337     -0.00722529
    -0.000696336    -0.000595272
      -0.0011577     -0.00109085
     -0.00820796     -0.00801107
     -0.00113591     -0.00106369
     -0.00624338      -0.0061126
     -0.00178356     -0.00151817
     -0.00199322     -0.00188951
     -0.00700446      -0.0071738
      -0.0115119      -0.0111579
     -0.00292962     -0.00286816
     -0.00249038     -0.00248827
    -0.000895139      -0.0008478
     -0.00189094     -0.00183891
     -0.00156654     -0.00141104
     -0.00788295     -0.00796089
     -0.00595025      -0.0059148
     -0.00151192     -0.00129753
     -0.00188945     -0.00191403
     -0.00683743     -0.00676502
     -0.00896572     -0.00868791
      -0.0101693      -0.0100091
     -0.00984664     -0.00918261
     -0.00253837     -0.00234988
      -0.0042454     -0.00406822
    -0.000998758    -0.000859145
     -0.00438771     -0.00440875
     -0.00114853        -0.00113
     -0.00238329      -0.0022408
     -0.00244942     -0.00216794
     -0.00114904     -0.00104138
      -0.0024751      -0.0025844
     -0.00241667     -0.00228967
     -0.00125019     -0.00122378
     -0.00551555     -0.00563145
     -0.00103142    -0.000940785
     -0.00100279    -0.000906165
     -0.00193043     -0.00178404
     -0.00164763     -0.00142495
     -0.00744356     -0.00770748
     -0.00356232     -0.00350544
     -0.00673988     -0.00663173
     -0.00108099    -0.000954227
     -0.00573691     -0.00567514
     -0.00460403     -0.00445614
      -0.0013441     -0.00123386
     -0.00429741     -0.00399155
    -0.000999385    -0.000917658
    -0.000885963    -0.000809473
     -0.00174456      -0.0016352
     -0.00162943     -0.00151151
     -0.00307994     -0.00297261
     -0.00387682     -0.00350306
     -0.00113388     -0.00101848
     -0.00499592     -0.00473944
     -0.00641877      -0.0063039
     -0.00522611     -0.00505302
     -0.00593904     -0.00595082
     -0.00252599     -0.00240884
     -0.00658549     -0.00664569
     -0.00722194     -0.00735363
     -0.00388083     -0.00366586
     -0.00702398     -0.00656972
     -0.00139085     -0.00125976
     -0.00618213     -0.00587401
     -0.00534415     -0.00500319
     -0.00536749     -0.00513289
    -0.000911868    -0.000777506
     -0.00399557     -0.00373613
      -0.0033006     -0.00298323
     -0.00194085     -0.00169551
     -0.00139914     -0.00140847
     -0.00498948     -0.00516972
    -0.000920247    -0.000838862
     -0.00898451     -0.00866057
     -0.00103777    -0.000906976
     -0.00377728     -0.00341215
     -0.00267473     -0.00237112
     -0.00894619     -0.00983861
     -0.00306611     -0.00270221
     -0.00260388     -0.00240825
     -0.00189312     -0.00179811
    -0.000648669    -0.000552861
     -0.00161346     -0.00140035
     -0.00895123     -0.00907339
     -0.00365278     -0.00341419
     -0.00201004     -0.00192102
     -0.00240909      -0.0021116
     -0.00673803     -0.00681921
     -0.00441644      -0.0043647
     -0.00145444     -0.00132382
    -0.000909355    -0.000803477
     -0.00350453     -0.00335169
     -0.00152988     -0.00133393
     -0.00613253     -0.00595327
     -0.00580592     -0.00541154
      -0.0041475     -0.00426499
    -0.000903639    -0.000820729
     -0.00168742     -0.00152067
     -0.00219661     -0.00198092
    -0.000934585    -0.000851695
     -0.00607711     -0.00556213
     -0.00212808     -0.00196375
      -0.0016745     -0.00163665
      -0.0102709      -0.0103183
      -0.0036306     -0.00325155
     -0.00269403     -0.00262779
     -0.00152111     -0.00136746
      -0.0114836      -0.0125606
     -0.00949179      -0.0102833
     -0.00116547     -0.00106031
    -0.000988358    -0.000888255
     -0.00605115     -0.00567404
     -0.00141136     -0.00119913
     -0.00335075     -0.00306246
     -0.00459556      -0.0043401
      -0.0037995     -0.00349726
     -0.00236872     -0.00219832
    -0.000612108    -0.000551456
     -0.00489086      -0.0048598
      -0.0054741     -0.00528957
     -0.00715381     -0.00706702
     -0.00556533     -0.00537758
     -0.00635461      -0.0062382
     -0.00308067     -0.00307515
     -0.00120333     -0.00112593
     -0.00851414     -0.00803317
     -0.00446842     -0.00433504
     -0.00102186     -0.00088477
     -0.00371712     -0.00335974
     -0.00197896     -0.00190213
     -0.00493717     -0.00488112
      -0.0101739      -0.0107645
     -0.00498972     -0.00503686
     -0.00532974     -0.00522564
    -0.000870486    -0.000760212
     -0.00103632    -0.000879759
       -0.001601     -0.00149171
     -0.00607301     -0.00601265
      -0.0133292      -0.0139846
     -0.00271411     -0.00268549
     -0.00118371     -0.00111677
     -0.00314454     -0.00279339
     -0.00212092     -0.00217391
     -0.00295489     -0.00262039
      -0.0121944      -0.0126692
     -0.00244403     -0.00227071
     -0.00141123     -0.00147717
     -0.00180057     -0.00173267
     -0.00157079     -0.00145941
      -0.0104191      -0.0103681
     -0.00143827     -0.00138438
     -0.00541556     -0.00537819
     -0.00141163     -0.00119392
     -0.00076885    -0.000686349
     -0.00215368     -0.00188717
     -0.00172535     -0.00155874
      -0.0015434     -0.00135159
    -0.000831523    -0.000762935
     -0.00656356     -0.00601741
     -0.00483763      -0.0043832
     -0.00331488      -0.0030005
     -0.00704432     -0.00719483
      -0.0046794        -0.00466
     -0.00162565      -0.0015076
     -0.00126288     -0.00116956
     -0.00128595     -0.00129662
     -0.00164929     -0.00145343
     -0.00142229     -0.00135974
     -0.00951671     -0.00949356
     -0.00992461      -0.0102219
     -0.00151618     -0.00161011
     -0.00303702     -0.00307679
     -0.00204523     -0.00193274
     -0.00272642     -0.00240207
     -0.00357276     -0.00323642
     -0.00211427     -0.00197083
    -0.000878753     -0.00079047
      -0.0122752      -0.0126011
    -0.000613531    -0.000578705
     -0.00369406     -0.00350781
     -0.00743041     -0.00699689
     -0.00145632      -0.0013602
      -0.0021916     -0.00200506
     -0.00138905     -0.00127997
      -0.0089122     -0.00856271
     -0.00437073     -0.00396728
     -0.00128158      -0.0012952
     -0.00372821     -0.00337488
     -0.00953309      -0.0107351
      -0.0112221      -0.0111119
     -0.00194811     -0.00189521
     -0.00314309     -0.00278437
     -0.00161315     -0.00136948
     -0.00688462     -0.00667942
     -0.00103929     -0.00103406
      -0.0103726      -0.0102283
     -0.00218116     -0.00205928
     -0.00617465     -0.00624571
    -0.000631736    -0.000534789
      -0.0051838      -0.0050759
    -0.000926547    -0.000872588
     -0.00408733     -0.00404558
     -0.00131604     -0.00112968
      -0.0184729      -0.0196383
     -0.00829927     -0.00833964
     -0.00693092     -0.00682392
     -0.00186522     -0.00172376
     -0.00917206     -0.00930339
     -0.00298643     -0.00280093
     -0.00756695     -0.00725001
     -0.00116088     -0.00105389
     -0.00228139     -0.00233112
      -0.0117901      -0.0120968
    -0.000707347    -0.000679246
     -0.00286879       -0.002903
     -0.00807905      -0.0080553
     -0.00366359     -0.00347251
      -0.0123557      -0.0126986
    -0.000902145    -0.000868921
    -0.000929916    -0.000863924
     -0.00556535     -0.00539874
     -0.00145853     -0.00131214
     -0.00257336     -0.00244858
     -0.00130217     -0.00113483
     -0.00490723     -0.00469052
     -0.00092186     -0.00083547
     -0.00659041     -0.00654769
     -0.00458856     -0.00432622
      -0.0102322      -0.0106407
      -0.0129207      -0.0131183
     -0.00902838     -0.00860159
     -0.00587288     -0.00573581
     -0.00110725     -0.00101982
     -0.00321196     -0.00290261
     -0.00984753      -0.0100191
     -0.00687926     -0.00663486
     -0.00142771     -0.00122428
     -0.00320994     -0.00319685
     -0.00100052    -0.000840551
     -0.00117329     -0.00100214
     -0.00134344     -0.00120642
     -0.00172283     -0.00146272
    -0.000647408    -0.000620981
    -0.000844803    -0.000773152
    -0.000627227    -0.000560132
    -0.000730048    -0.000656254
     -0.00299137     -0.00285403
     -0.00217928     -0.00206337
     -0.00229111     -0.00201112
      -0.0042194     -0.00382896
     -0.00109771     -0.00103132
    -0.000851738    -0.000793056
     -0.00649837     -0.00649913
    -0.000893791    -0.000844587
     -0.00649133     -0.00628554
     -0.00288048     -0.00280411
     -0.00325032     -0.00308342
     -0.00104571    -0.000963177
     -0.00254687     -0.00255823
     -0.00130623     -0.00131045
     -0.00191761      -0.0017203
     -0.00151825      -0.0015827
     -0.00665821     -0.00679574
     -0.00331722     -0.00317079
     -0.00218957     -0.00207895
     -0.00163146      -0.0015113
     -0.00054145    -0.000490739
     -0.00474787      -0.0048128
      -0.0181584      -0.0194364
     -0.00349741     -0.00331425
     -0.00158928     -0.00146859
      -0.0033963     -0.00354685
    -0.000930903    -0.000911049
     -0.00060946    -0.000515504
     -0.00195958     -0.00185134
     -0.00130977     -0.00124371
     -0.00199642     -0.00174274
     -0.00182243     -0.00163758
     -0.00836694      -0.0085205
    -0.000827772    -0.000761285
     -0.00185692     -0.00171324
      -0.0105802      -0.0106774
     -0.00410382     -0.00397188
     -0.00346621     -0.00361367
      -0.0034928      -0.0031589
     -0.00117005     -0.00106708
     -0.00206782     -0.00200956
    -0.000687562    -0.000612854
    -0.000891754    -0.000749552
      -0.0113738      -0.0115559
     -0.00707225     -0.00683194
     -0.00157897     -0.00155583
     -0.00366309     -0.00375057
     -0.00615977     -0.00606739
     -0.00597645     -0.00607488
     -0.00834967     -0.00837129
     -0.00262904     -0.00243989
    -0.000680462    -0.000580355
    -0.000944611    -0.000854055
     -0.00641747     -0.00640435
     -0.00532206     -0.00534146
     -0.00143096     -0.00138765
     -0.00428841     -0.00411282
    -0.000641059    -0.000546153
     -0.00213556     -0.00213478
     -0.00628904     -0.00637288
      -0.0014936     -0.00150596
      -0.0033687      -0.0031984
     -0.00640305     -0.00609953
     -0.00452906     -0.00413528
    -0.000758305     -0.00065061
     -0.00471426     -0.00441632
     -0.00339302     -0.00355529
     -0.00253131     -0.00234029
     -0.00503491     -0.00488587
     -0.00105445    -0.000989214
    -0.000870099    -0.000831761
     -0.00076022    -0.000717476
     -0.00346162     -0.00344872
     -0.00231194     -0.00202592
     -0.00349353     -0.00309426
     -0.00175936     -0.00148873
     -0.00636044     -0.00610915
     -0.00178609     -0.00160529
     -0.00247139      -0.0022884
    -0.000867641    -0.000845481
    -0.000969629    -0.000846149
      -0.0017884     -0.00168447
     -0.00153162      -0.0015761
     -0.00168399     -0.00146569
     -0.00113888    -0.000960254
     -0.00866945     -0.00863932
      -0.0155737      -0.0160502
      -0.0115602      -0.0115666
     -0.00146518     -0.00129744
    -0.000817261    -0.000749756
    -0.000976362    -0.000913401
     -0.00180694      -0.0018073
     -0.00377807     -0.00361279
     -0.00688839     -0.00695007
     -0.00675239     -0.00648135
     -0.00110638     -0.00108836
     -0.00180265     -0.00155452
     -0.00306295     -0.00292889
     -0.00173784     -0.00167464
     -0.00645315     -0.00638161
    -0.000674459    -0.000655123
     -0.00116891     -0.00105914
     -0.00211951     -0.00188971
     -0.00128669     -0.00119114
     -0.00623495     -0.00583967
     -0.00112133     -0.00107721
     -0.00191098     -0.00164384
      -0.0013913     -0.00130999
     -0.00662139     -0.00675745
     -0.00543306     -0.00542385
     -0.00237229      -0.0021969
    -0.000885551     -0.00082199
     -0.00148354     -0.00133751
      -0.0131876      -0.0126348
     -0.00372435     -0.00351829
    -0.000878608     -0.00084317
     -0.00686234     -0.00666848
     -0.00134638     -0.00113927
     -0.00474823      -0.0046572
      -0.0170666      -0.0167021
     -0.00406003     -0.00379143
     -0.00179244     -0.00156105
    -0.000757179    -0.000721433
      -0.0164851      -0.0176184
    -0.000880472    -0.000881691
     -0.00381323     -0.00340044
     -0.00599865     -0.00613265
     -0.00982186      -0.0103061
       -0.001902     -0.00167711
     -0.00295803     -0.00263254
     -0.00600422     -0.00600709
     -0.00335501     -0.00311982
     -0.00613461     -0.00573631
     -0.00092703    -0.000869057
      -0.0010678    -0.000914115
     -0.00351542     -0.00362837
     -0.00448173     -0.00435006
     -0.00846384     -0.00855822
     -0.00355811     -0.00369763
     -0.00173602     -0.00149417
     -0.00200105     -0.00174441
     -0.00619232     -0.00591372
     -0.00163653     -0.00151608
     -0.00213284     -0.00196589
     -0.00226105      -0.0022625
    -0.000805118    -0.000762688
     -0.00156152     -0.00156993
    -0.000927175      -0.0008365
     -0.00165476     -0.00144526
     -0.00323786     -0.00331407
     -0.00592694     -0.00593055
     -0.00136811     -0.00115391
     -0.00161233     -0.00148948
      -0.0100366      -0.0102907
     -0.00120431     -0.00116295
     -0.00570002     -0.00573976
     -0.00915773     -0.00922036
     -0.00151886     -0.00131703
     -0.00371471     -0.00364048
     -0.00112773     -0.00109549
     -0.00223843     -0.00201472
     -0.00283557     -0.00278395
      -0.0021209     -0.00199675
    -0.000992695     -0.00083344
     -0.00521542     -0.00501613
     -0.00144533     -0.00137693
     -0.00483185      -0.0044867
     -0.00150898     -0.00157829
     -0.00203626     -0.00174069
     -0.00232017     -0.00227962
     -0.00936697      -0.0103759
     -0.00992412      -0.0102618
     -0.00212811     -0.00199149
     -0.00774917     -0.00782148
     -0.00596861     -0.00562823
     -0.00112604     -0.00095597
      -0.0095523      -0.0095094
     -0.00465019     -0.00469065
     -0.00265218     -0.00247008
    -0.000693649    -0.000676407
    -0.000795656    -0.000700009
    -0.000587432    -0.000534383
     -0.00650077     -0.00616868
     -0.00129943     -0.00108974
     -0.00823568     -0.00825878
     -0.00243879     -0.00227655
     -0.00476944      -0.0046588
     -0.00119519     -0.00113845
      -0.0124257      -0.0133821
     -0.00209622      -0.0019201
      -0.0112414      -0.0114398
     -0.00386023     -0.00346541
      -0.0069754     -0.00697109
     -0.00115117      -0.0010507
      -0.0012734     -0.00119765
     -0.00226248     -0.00222571
    -0.000930085    -0.000874676
      -0.0011727     -0.00111711
     -0.00248088     -0.00233707
     -0.00425433     -0.00408971
     -0.00093246    -0.000797331
     -0.00375088     -0.00348276
     -0.00248934     -0.00223126
    -0.000718694    -0.000619247
     -0.00355446     -0.00320044
      -0.0111872      -0.0111304
      -0.0034615     -0.00349691
     -0.00341819     -0.00323077
     -0.00284344     -0.00279036
     -0.00464898     -0.00469141
     -0.00725289     -0.00733442
     -0.00520683     -0.00481922
      -0.0114965      -0.0117361
     -0.00374735     -0.00361359
      -0.0064638     -0.00604883
     -0.00107896      -0.0010151
     -0.00109095     -0.00108022
     -0.00269031     -0.00265736
    -0.000892776    -0.000761288
     -0.00148805     -0.00140548
     -0.00478056     -0.00456352
     -0.00163928     -0.00172143
      -0.0081215      -0.0080215
     -0.00123795     -0.00117321
    -0.000975983    -0.000833235
      -0.0135511      -0.0140987
     -0.00484394      -0.0047038
     -0.00228644     -0.00224107
     -0.00110157    -0.000976333
    -0.000936821    -0.000807127
     -0.00311352     -0.00316682
     -0.00234514     -0.00217299
       -0.007993     -0.00791493
     -0.00953594      -0.0102752
     -0.00113963     -0.00115762
     -0.00577296     -0.00586333
    -0.000858806    -0.000839149
     -0.00259342     -0.00226356
    -0.000553265    -0.000471634
    -0.000812356    -0.000748395
     -0.00212407     -0.00185573
     -0.00324805     -0.00289911
     -0.00804573     -0.00826861
    -0.000687801    -0.000639628
      -0.0130507      -0.0134292
     -0.00474232     -0.00468731
    -0.000931148    -0.000876862
     -0.00168565     -0.00163501
    -0.000950629    -0.000850511
      -0.0022831      -0.0024033
     -0.00705915     -0.00700234
     -0.00238368     -0.00223056
     -0.00111137    -0.000981237
      -0.0010084    -0.000978314
    -0.000940464    -0.000813787
     -0.00431377     -0.00424212
     -0.00777146      -0.0078336
     -0.00928548     -0.00945178
      -0.0093845     -0.00929484
    -0.000736046    -0.000677826
     -0.00472938     -0.00425502
      -0.0019084     -0.00178188
     -0.00933883     -0.00984367
     -0.00538339     -0.00520082
     -0.00149764      -0.0012811
     -0.00519181     -0.00495074
     -0.00186655     -0.00179296
     -0.00291175     -0.00278121
    -0.000926312    -0.000835331
     -0.00347522     -0.00345956
     -0.00249835     -0.00221232
     -0.00365984     -0.00328087
     -0.00200218     -0.00172943
     -0.00294684     -0.00295871
     -0.00621296     -0.00615532
      -0.0064816     -0.00650581
      -0.0013588     -0.00126769
     -0.00525446     -0.00494188
     -0.00504253     -0.00459278
     -0.00136368     -0.00132802
     -0.00113173    -0.000984493
     -0.00333162     -0.00318702
     -0.00495447     -0.00462263
     -0.00128009     -0.00125605
     -0.00146261     -0.00127512
     -0.00115082     -0.00108658
     -0.00284606     -0.00276725
     -0.00228598     -0.00201457
      -0.0061891     -0.00587294
     -0.00175267     -0.00157772
     -0.00527139     -0.00524297
      -0.0010058    -0.000919414
     -0.00333619     -0.00294561
     -0.00216752     -0.00206723
     -0.00146001     -0.00134462
     -0.00929319     -0.00893798
     -0.00425086     -0.00392281
      -0.0141607      -0.0149964
     -0.00236062     -0.00202725
     -0.00816715     -0.00761871
     -0.00186306     -0.00164782
      -0.0062298     -0.00613702
     -0.00455923     -0.00445052
     -0.00267945      -0.0023261
     -0.00112818      -0.0011939
     -0.00469048     -0.00437684
     -0.00357922     -0.00342279
     -0.00397339     -0.00367872
     -0.00719424     -0.00686266
      -0.0013938     -0.00120068
     -0.00316821     -0.00279887
     -0.00308371      -0.0029021
     -0.00209841     -0.00184623
     -0.00339703     -0.00316198
     -0.00291682     -0.00280162
     -0.00278618       -0.002547
     -0.00120842     -0.00110007
     -0.00244791     -0.00222942
     -0.00132329     -0.00121099
      -0.0162851      -0.0158724
     -0.00232255     -0.00216671
     -0.00186853     -0.00176331
     -0.00558194     -0.00529865
     -0.00706958     -0.00719681
     -0.00124706     -0.00108929
    -0.000632566    -0.000593572
     -0.00666459     -0.00683741
     -0.00105328      -0.0010742
     -0.00815194     -0.00825116
     -0.00121212     -0.00113657
     -0.00145141     -0.00140785
     -0.00246636     -0.00236681
     -0.00188424       -0.001792
    -0.000769262     -0.00066352
     -0.00149973     -0.00129132
      -0.0148179      -0.0154444
     -0.00654574     -0.00611721
    -0.000772726    -0.000702006
     -0.00204771     -0.00200442
     -0.00695342     -0.00671221
     -0.00152249      -0.0015225
     -0.00559302     -0.00514738
     -0.00126621     -0.00116694
     -0.00573691     -0.00556522
     -0.00748575     -0.00794048
     -0.00124541     -0.00130523
     -0.00381452     -0.00375478
     -0.00610259     -0.00581664
     -0.00182148     -0.00184016
      -0.0037072     -0.00362758
     -0.00064611    -0.000618701
     -0.00121154     -0.00104535
      -0.0156245        -0.01609
     -0.00309115     -0.00283191
     -0.00657568     -0.00654769
     -0.00211288     -0.00201351
     -0.00516588     -0.00471473
     -0.00512125     -0.00487286
     -0.00901999     -0.00888004
     -0.00093875    -0.000789514
     -0.00395525     -0.00373096
     -0.00107135    -0.000981252
      -0.0102715      -0.0104547
     -0.00343558       -0.003062
     -0.00150133     -0.00136338
     -0.00489507     -0.00471863
     -0.00720987     -0.00693405
     -0.00106437    -0.000930451
     -0.00109248     -0.00101182
     -0.00108325      -0.0009951
     -0.00176539     -0.00163898
      -0.0177321      -0.0176264
    -0.000848151     -0.00078573
     -0.00145288     -0.00141843
     -0.00231018     -0.00226501
     -0.00070847    -0.000643434
     -0.00408959     -0.00435067
     -0.00631635     -0.00644265
    -0.000833977    -0.000756147
     -0.00330965     -0.00310579
     -0.00472609     -0.00452512
     -0.00231103     -0.00211272
     -0.00423746     -0.00393654
    -0.000734375    -0.000711633
      -0.0103208      -0.0106091
    -0.000972508    -0.000875247
     -0.00162446     -0.00142297
     -0.00123204     -0.00118427
     -0.00663049     -0.00611071
     -0.00990805      -0.0104927
      -0.0043539     -0.00424495
      -0.0058271     -0.00555355
    -0.000612301    -0.000551933
     -0.00325761       -0.003191
     -0.00862646     -0.00889348
    -0.000817618    -0.000692619
     -0.00153442     -0.00147583
      -0.0109214      -0.0107598
      -0.0122652       -0.012086
     -0.00508025     -0.00494679
     -0.00623179     -0.00607002
      -0.0109077      -0.0107209
     -0.00352059     -0.00334942
     -0.00438793     -0.00396283
    -0.000788602     -0.00074213
      -0.0011173    -0.000943497
    -0.000975035    -0.000885792
     -0.00126948     -0.00118532
    -0.000933303    -0.000861524
     -0.00163824     -0.00156388
     -0.00130188     -0.00119303
     -0.00181983     -0.00190243
     -0.00290383     -0.00302825
     -0.00265823     -0.00230916
    -0.000815529    -0.000774605
     -0.00857379     -0.00852357
     -0.00866601      -0.0088728
     -0.00106883    -0.000911457
     -0.00267502     -0.00236966
     -0.00510005     -0.00503067
     -0.00438697     -0.00395828
     -0.00231439     -0.00204136
     -0.00446883     -0.00410163
     -0.00135979     -0.00124982
     -0.00154737      -0.0014539
     -0.00293137     -0.00259399
     -0.00346457      -0.0032958
     -0.00395818     -0.00405985
    -0.000758304    -0.000715965
     -0.00147231     -0.00149601
     -0.00384502     -0.00364902
      -0.0097398      -0.0102961
      -0.0102481     -0.00952932
      -0.0011152     -0.00107152
    -0.000550189    -0.000516533
    -0.000841819     -0.00079885
     -0.00167193     -0.00173355
    -0.000944526    -0.000830448
     -0.00883979     -0.00959507
     -0.00345767     -0.00356415
     -0.00593988     -0.00600874
     -0.00207295     -0.00186597
     -0.00227896     -0.00218585
     -0.00154818     -0.00154637
     -0.00543858     -0.00514259
      -0.0023874     -0.00209894
     -0.00816047     -0.00792295
    -0.000791048     -0.00073541
     -0.00718532     -0.00689276
      -0.0029052     -0.00274839
     -0.00131059     -0.00114052
      -0.0100998      -0.0101739
     -0.00492208     -0.00471429
     -0.00306735     -0.00273366
     -0.00211706     -0.00194474
       -0.009847       -0.010135
     -0.00349104     -0.00313446
     -0.00612672     -0.00609583
     -0.00877333     -0.00922546
     -0.00222172     -0.00204073
      -0.0146548      -0.0154882
     -0.00088009    -0.000778295
     -0.00396426     -0.00359853
     -0.00676932     -0.00681952
     -0.00629263     -0.00617864
     -0.00673235     -0.00686345
      -0.0139533       -0.014606
     -0.00721437     -0.00745743
     -0.00582035     -0.00592455
     -0.00876617      -0.0082716
     -0.00826268     -0.00872895
    -0.000646588    -0.000615075
     -0.00338236     -0.00301291
     -0.00650326     -0.00642201
     -0.00650451     -0.00635113
     -0.00182051     -0.00165573
     -0.00257599     -0.00223455
     -0.00386818     -0.00375561
     -0.00126983     -0.00116155
     -0.00122107     -0.00113805
     -0.00333845      -0.0032579
     -0.00387303     -0.00369701
      -0.0034418     -0.00312372
     -0.00435458     -0.00400707
     -0.00224235     -0.00197771
      -0.0066233     -0.00624492
     -0.00102509    -0.000870316
      -0.0037561     -0.00338902
     -0.00747812     -0.00767799
     -0.00120848     -0.00118733
     -0.00444868     -0.00429183
     -0.00316622     -0.00297798
      -0.0067937     -0.00710437
     -0.00137758     -0.00125754
     -0.00312239     -0.00293304
      -0.0154763      -0.0159982
     -0.00775572     -0.00731663
     -0.00392707      -0.0034994
     -0.00243824     -0.00231214
     -0.00652628     -0.00632428
     -0.00768577     -0.00726573
     -0.00268685     -0.00257519
     -0.00553324     -0.00556475
     -0.00352167     -0.00318666
      -0.0027582     -0.00254628
     -0.00194112     -0.00181181
    -0.000838103    -0.000811696
     -0.00613694     -0.00616347
     -0.00552798     -0.00554786
     -0.00107903     -0.00104343
     -0.00547242     -0.00546807
     -0.00971135     -0.00938703
     -0.00148368     -0.00137436
     -0.00262824     -0.00265663
     -0.00515312     -0.00518018
     -0.00301627     -0.00271614
     -0.00884843     -0.00903724
     -0.00850927     -0.00808826
     -0.00722863     -0.00714637
    -0.000788305    -0.000716062
     -0.00686633     -0.00651352
     -0.00489028     -0.00510271
      -0.0011043     -0.00105095
     -0.00431753     -0.00387661
       -0.002406     -0.00226832
     -0.00352491     -0.00341981
     -0.00146209     -0.00148565
    -0.000794754    -0.000733032
     -0.00424897     -0.00418027
      -0.0100421      -0.0111881
      -0.0102346      -0.0102459
      -0.0010857     -0.00103819
     -0.00392479     -0.00392266
     -0.00406773     -0.00375521
     -0.00248358      -0.0021491
     -0.00393354     -0.00351824
     -0.00140072     -0.00126832
     -0.00563573     -0.00528699
    -0.000614839    -0.000520855
     -0.00809319      -0.0079353
     -0.00704027     -0.00669183
     -0.00146518     -0.00128529
      -0.0105555       -0.010335
    -0.000935707     -0.00084558
    -0.000959236    -0.000903914
      -0.0057995     -0.00536841
     -0.00746984     -0.00732641
     -0.00131732     -0.00123613
     -0.00131013      -0.0011963
     -0.00611229     -0.00605174
     -0.00221283     -0.00200161
     -0.00719506     -0.00733304
    -0.000777737    -0.000727596
    -0.000959293    -0.000858567
     -0.00487256     -0.00482865
     -0.00414635     -0.00401449
     -0.00643074     -0.00616249
     -0.00187004     -0.00176202
     -0.00186641     -0.00181646
     -0.00126828     -0.00106685
     -0.00166759     -0.00149278
     -0.00147525     -0.00136139
     -0.00674234     -0.00622001
      -0.0019015     -0.00174806
     -0.00203686     -0.00185429
     -0.00563127     -0.00556724
      -0.0074003     -0.00715717
     -0.00657754     -0.00654705
     -0.00760936     -0.00736841
     -0.00176669     -0.00157322
     -0.00429482     -0.00425717


==> scatterplots/chloromethane/anisotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00011382       0.00001376
     -0.00045084      -0.00001819
     -0.00005681       0.00000413
     -0.00060040      -0.00002175
     -0.00034821      -0.00002372
     -0.00027273       0.00002721
     -0.00104222      -0.00009574
     -0.00035694      -0.00000053
     -0.00003383       0.00000145
     -0.00019223      -0.00003431
     -0.00007719       0.00000310
     -0.00008281      -0.00000200
     -0.00051211      -0.00010260
     -0.00003403       0.00000193
     -0.00005756       0.00000419
     -0.00010612      -0.00000417
     -0.00095555      -0.00008736
     -0.00017512       0.00001015
     -0.00064677      -0.00002494
     -0.00022264       0.00002432
     -0.00058355      -0.00011146
     -0.00032912      -0.00005469
     -0.00009496       0.00000817
     -0.00005645       0.00000294
     -0.00005321      -0.00000064
     -0.00030792      -0.00005866
     -0.00027420       0.00004573
     -0.00008598       0.00000779
     -0.00030244       0.00002247
     -0.00010522       0.00000588
     -0.00013137      -0.00000725
     -0.00024135       0.00002740
     -0.00019024      -0.00002119
     -0.00003054      -0.00000069
     -0.00033390       0.00004150
     -0.00031820       0.00004394
     -0.00043167      -0.00010724
     -0.00011967       0.00001208
     -0.00008809      -0.00000626
     -0.00005989       0.00000186
     -0.00047977      -0.00004594
     -0.00003988       0.00000294
     -0.00061512       0.00006429
     -0.00016275       0.00000159
     -0.00004919      -0.00000315
     -0.00006102       0.00000425
     -0.00058767       0.00009934
     -0.00007080       0.00000317
     -0.00024924      -0.00000160
     -0.00015878       0.00001940
     -0.00008181      -0.00000510
     -0.00048370      -0.00012744
     -0.00047210      -0.00009325
     -0.00017073       0.00000576
     -0.00024049       0.00002676
     -0.00050914      -0.00009327
     -0.00013564      -0.00001819
     -0.00035263       0.00003866
     -0.00010048      -0.00000521
     -0.00014475       0.00000292
     -0.00009496      -0.00000541
     -0.00019891       0.00001333
     -0.00005361      -0.00000453
     -0.00004364       0.00000256
     -0.00027956       0.00002579
     -0.00009470      -0.00000735
     -0.00016037       0.00000733
     -0.00007001      -0.00000621
     -0.00029179      -0.00001316
     -0.00007526       0.00000264
     -0.00048735      -0.00003392
     -0.00010556      -0.00000764
     -0.00016859      -0.00001970
     -0.00011708      -0.00001674
     -0.00007060       0.00000971
     -0.00003538      -0.00000244
     -0.00008472      -0.00000584
     -0.00019935      -0.00003164
     -0.00012849      -0.00001832
     -0.00005306       0.00000276
     -0.00006813       0.00000570
     -0.00024205      -0.00005165
     -0.00008350       0.00000469
     -0.00035739       0.00002160
     -0.00029417       0.00005041
     -0.00032597       0.00003856
     -0.00006413      -0.00000064
     -0.00010424      -0.00000095
     -0.00074728      -0.00008471
     -0.00083730       0.00001231
     -0.00011330      -0.00001400
     -0.00059663      -0.00015123
     -0.00006227      -0.00000232
     -0.00005389      -0.00000005
     -0.00030375      -0.00000175
     -0.00005185       0.00000356
     -0.00018253       0.00002159
     -0.00010510      -0.00000290
     -0.00006607       0.00000477
     -0.00009234       0.00000374
     -0.00007531       0.00000499
     -0.00003856      -0.00000271
     -0.00034854       0.00004344
     -0.00033453      -0.00009761
     -0.00011468      -0.00000757
     -0.00003826       0.00000224
     -0.00008451       0.00000088
     -0.00008117       0.00000944
     -0.00010626       0.00001122
     -0.00008130       0.00000413
     -0.00004737       0.00000395
     -0.00055896      -0.00013272
     -0.00016699      -0.00002070
     -0.00005939       0.00000384
     -0.00007674      -0.00000611
     -0.00006410      -0.00000615
     -0.00039536      -0.00009194
     -0.00053220      -0.00012292
     -0.00003459       0.00000156
     -0.00025903       0.00001056
     -0.00004843      -0.00000324
     -0.00010551      -0.00000307
     -0.00007234      -0.00000716
     -0.00014468       0.00001365
     -0.00005436      -0.00000128
     -0.00006557       0.00000366
     -0.00005926       0.00000300
     -0.00011426       0.00001016
     -0.00012812       0.00001162
     -0.00009983      -0.00001242
     -0.00014298       0.00001690
     -0.00040536      -0.00008962
     -0.00024330       0.00003011
     -0.00023613      -0.00005314
     -0.00034543       0.00004173
     -0.00009685      -0.00001167
     -0.00004202      -0.00000321
     -0.00004788      -0.00000190
     -0.00029440      -0.00005902
     -0.00005372       0.00000444
     -0.00008742      -0.00000009
     -0.00085091      -0.00007391
     -0.00028337      -0.00005912
     -0.00005462      -0.00000204
     -0.00009626      -0.00001123
     -0.00008973       0.00000308
     -0.00064524       0.00007939
     -0.00022064      -0.00003281
     -0.00039023       0.00002429
     -0.00007548      -0.00000408
     -0.00005733      -0.00000508
     -0.00066037       0.00010136
     -0.00006744      -0.00000607
     -0.00005699      -0.00000222
     -0.00030226       0.00003256
     -0.00044801      -0.00012613
     -0.00012866       0.00000583
     -0.00033110       0.00002453
     -0.00057424      -0.00012061
     -0.00065911      -0.00017973
     -0.00024163      -0.00006306
     -0.00008920      -0.00000385
     -0.00004929      -0.00000016
     -0.00008992      -0.00000269
     -0.00006178      -0.00000519
     -0.00010530       0.00000946
     -0.00059474       0.00009530
     -0.00016415      -0.00001603
     -0.00035877       0.00002849
     -0.00016360      -0.00000090
     -0.00021195       0.00002368
     -0.00017353      -0.00001291
     -0.00012996      -0.00001727
     -0.00018263       0.00002505
     -0.00020813       0.00001898
     -0.00010746       0.00000973
     -0.00007304      -0.00000167
     -0.00031384      -0.00003981
     -0.00031499       0.00003724
     -0.00003972       0.00000228
     -0.00006287      -0.00000149
     -0.00048715      -0.00007824
     -0.00005903      -0.00000485
     -0.00030287       0.00003616
     -0.00009741       0.00000808
     -0.00018607       0.00002342
     -0.00041101      -0.00011958
     -0.00070845      -0.00005296
     -0.00017402      -0.00002187
     -0.00009331      -0.00001006
     -0.00004774      -0.00000217
     -0.00008565      -0.00000860
     -0.00006867       0.00000209
     -0.00030190      -0.00003086
     -0.00030565       0.00003831
     -0.00009590       0.00000741
     -0.00009997       0.00000143
     -0.00049564      -0.00010713
     -0.00042237       0.00003285
     -0.00041136       0.00002708
     -0.00057870      -0.00004859
     -0.00015426      -0.00001366
     -0.00036158      -0.00008373
     -0.00005482       0.00000345
     -0.00030899       0.00005356
     -0.00004853      -0.00000270
     -0.00011635      -0.00001486
     -0.00011715       0.00000426
     -0.00006676      -0.00000637
     -0.00010889       0.00000879
     -0.00014079      -0.00002291
     -0.00006661      -0.00000275
     -0.00011446       0.00001833
     -0.00004696       0.00000123
     -0.00005283      -0.00000045
     -0.00013433      -0.00001705
     -0.00008430       0.00000551
     -0.00040010       0.00003875
     -0.00018407      -0.00002993
     -0.00034596      -0.00002549
     -0.00005468       0.00000180
     -0.00036755       0.00002720
     -0.00020561      -0.00001944
     -0.00008123      -0.00000718
     -0.00020787       0.00002704
     -0.00005947      -0.00000511
     -0.00004960      -0.00000201
     -0.00010091      -0.00000609
     -0.00009701      -0.00001226
     -0.00012512      -0.00000542
     -0.00021328       0.00002704
     -0.00006377       0.00000358
     -0.00028684       0.00000742
     -0.00026089       0.00002305
     -0.00022307      -0.00000079
     -0.00030350      -0.00004007
     -0.00011894      -0.00001723
     -0.00039736       0.00005468
     -0.00044808       0.00007359
     -0.00023532      -0.00004063
     -0.00030081      -0.00002790
     -0.00007619      -0.00000320
     -0.00029546       0.00003696
     -0.00024117       0.00002600
     -0.00021543      -0.00004498
     -0.00004683       0.00000351
     -0.00024470      -0.00003975
     -0.00017343       0.00001614
     -0.00008071       0.00000809
     -0.00005702      -0.00000514
     -0.00022369       0.00001466
     -0.00004154       0.00000135
     -0.00052882       0.00004139
     -0.00004919       0.00000336
     -0.00015042       0.00000558
     -0.00012347       0.00001041
     -0.00056259       0.00009552
     -0.00014821       0.00001295
     -0.00013090      -0.00001166
     -0.00010563      -0.00000495
     -0.00003646       0.00000211
     -0.00008450       0.00000584
     -0.00039960      -0.00011583
     -0.00031832      -0.00005921
     -0.00009594      -0.00000864
     -0.00010693       0.00000965
     -0.00021472       0.00003083
     -0.00036995       0.00005509
     -0.00009199      -0.00000816
     -0.00004424       0.00000233
     -0.00017645      -0.00000035
     -0.00007167       0.00000531
     -0.00030519       0.00003985
     -0.00023932       0.00001696
     -0.00019629       0.00000345
     -0.00006145      -0.00000514
     -0.00008288       0.00000201
     -0.00010443      -0.00000190
     -0.00006218      -0.00000582
     -0.00031226       0.00000037
     -0.00009827      -0.00001154
     -0.00006087      -0.00000163
     -0.00034291      -0.00005002
     -0.00018664       0.00002336
     -0.00012629       0.00000117
     -0.00007071       0.00000476
     -0.00091280       0.00015711
     -0.00048266       0.00008505
     -0.00005045       0.00000269
     -0.00005458       0.00000255
     -0.00029144       0.00000095
     -0.00007557       0.00000618
     -0.00013882       0.00001811
     -0.00017103      -0.00003120
     -0.00015935       0.00000516
     -0.00011604      -0.00001346
     -0.00003977      -0.00000214
     -0.00025044      -0.00003734
     -0.00026328      -0.00005877
     -0.00032966      -0.00006491
     -0.00021860       0.00001718
     -0.00040035      -0.00007115
     -0.00010677      -0.00001511
     -0.00006292      -0.00000559
     -0.00087796       0.00015668
     -0.00016344       0.00000367
     -0.00005991       0.00000371
     -0.00017967       0.00001088
     -0.00012999      -0.00001060
     -0.00022410      -0.00002214
     -0.00071739       0.00010970
     -0.00037058       0.00001250
     -0.00029843       0.00003431
     -0.00005365       0.00000318
     -0.00005344       0.00000402
     -0.00005677       0.00000579
     -0.00027313       0.00002585
     -0.00055294       0.00003498
     -0.00017301      -0.00001531
     -0.00005976      -0.00000484
     -0.00014079       0.00001623
     -0.00010678      -0.00000390
     -0.00014036       0.00001567
     -0.00062205       0.00006105
     -0.00012665      -0.00001753
     -0.00006414      -0.00000128
     -0.00010021       0.00000160
     -0.00007883      -0.00000911
     -0.00060366       0.00006164
     -0.00008632      -0.00000460
     -0.00018127      -0.00003346
     -0.00007659       0.00000568
     -0.00003746       0.00000283
     -0.00009058       0.00000851
     -0.00008109      -0.00000021
     -0.00007712       0.00000258
     -0.00005318      -0.00000268
     -0.00027256       0.00001241
     -0.00022260      -0.00001528
     -0.00014737      -0.00000047
     -0.00040879       0.00005403
     -0.00031613      -0.00005454
     -0.00010263      -0.00001320
     -0.00007225      -0.00000388
     -0.00006704      -0.00000070
     -0.00008047       0.00000186
     -0.00008341      -0.00000672
     -0.00074635      -0.00002771
     -0.00049256      -0.00014587
     -0.00006983       0.00000069
     -0.00017505      -0.00000690
     -0.00009901      -0.00001022
     -0.00014167       0.00001111
     -0.00013977       0.00001749
     -0.00014343      -0.00001819
     -0.00006013      -0.00000514
     -0.00064574      -0.00015777
     -0.00003619      -0.00000242
     -0.00023368      -0.00004293
     -0.00034795       0.00002524
     -0.00007189      -0.00000598
     -0.00016430      -0.00002427
     -0.00006745      -0.00000381
     -0.00042458       0.00000845
     -0.00024225       0.00002588
     -0.00006779       0.00000512
     -0.00018037       0.00000399
     -0.00066443       0.00010772
     -0.00097977       0.00016950
     -0.00008113      -0.00000452
     -0.00014504       0.00001436
     -0.00009977       0.00000844
     -0.00033600      -0.00003943
     -0.00004242      -0.00000122
     -0.00067735      -0.00002743
     -0.00014315      -0.00001169
     -0.00035159      -0.00007487
     -0.00003635       0.00000229
     -0.00022990      -0.00004748
     -0.00004851      -0.00000321
     -0.00045159       0.00006182
     -0.00006538       0.00000477
     -0.00145437      -0.00001956
     -0.00045670       0.00006290
     -0.00042753       0.00006155
     -0.00007565       0.00000404
     -0.00046671      -0.00000628
     -0.00016226      -0.00000620
     -0.00029756       0.00002192
     -0.00008013      -0.00000764
     -0.00008282      -0.00001059
     -0.00069199      -0.00015726
     -0.00004086      -0.00000311
     -0.00014094       0.00001564
     -0.00044438       0.00005904
     -0.00026474      -0.00005050
     -0.00069789       0.00000103
     -0.00005227      -0.00000233
     -0.00004119       0.00000195
     -0.00020508      -0.00004424
     -0.00006868       0.00000247
     -0.00007650       0.00000949
     -0.00006392       0.00000363
     -0.00021203      -0.00004325
     -0.00005728      -0.00000496
     -0.00048054      -0.00006907
     -0.00029506      -0.00005125
     -0.00052594      -0.00011196
     -0.00057691       0.00004073
     -0.00042152      -0.00002013
     -0.00029560       0.00004621
     -0.00004573       0.00000411
     -0.00017597       0.00001376
     -0.00038813       0.00002860
     -0.00041519       0.00003962
     -0.00007262       0.00000537
     -0.00013061      -0.00002021
     -0.00005521       0.00000426
     -0.00005773       0.00000460
     -0.00008929      -0.00000871
     -0.00009289       0.00000767
     -0.00003974      -0.00000248
     -0.00005794      -0.00000444
     -0.00003180       0.00000223
     -0.00004705      -0.00000323
     -0.00029663       0.00004773
     -0.00011185      -0.00000853
     -0.00010317       0.00000996
     -0.00016232       0.00001550
     -0.00005290      -0.00000423
     -0.00003901      -0.00000045
     -0.00027351      -0.00006843
     -0.00004844      -0.00000289
     -0.00037445      -0.00002230
     -0.00023039       0.00003553
     -0.00023520      -0.00004001
     -0.00006523      -0.00000361
     -0.00013917      -0.00000142
     -0.00007145       0.00000363
     -0.00010681       0.00000635
     -0.00007439       0.00000578
     -0.00048621      -0.00013289
     -0.00022230      -0.00004450
     -0.00009974      -0.00000849
     -0.00009746      -0.00000563
     -0.00002807       0.00000185
     -0.00025604      -0.00000140
     -0.00133702       0.00014023
     -0.00018197      -0.00002596
     -0.00009301      -0.00000875
     -0.00013373       0.00001375
     -0.00005410      -0.00000484
     -0.00003662       0.00000216
     -0.00010516       0.00000391
     -0.00006716      -0.00000329
     -0.00008763       0.00000787
     -0.00008204       0.00000093
     -0.00047490       0.00005398
     -0.00005049      -0.00000354
     -0.00011054      -0.00001217
     -0.00028036       0.00002334
     -0.00025894      -0.00002612
     -0.00015912       0.00001772
     -0.00014452       0.00001187
     -0.00005535       0.00000005
     -0.00009520      -0.00001247
     -0.00003408       0.00000184
     -0.00005386       0.00000373
     -0.00055748       0.00003796
     -0.00044203       0.00001948
     -0.00009943      -0.00000757
     -0.00020683       0.00002127
     -0.00032839       0.00004629
     -0.00052307      -0.00015823
     -0.00034754      -0.00000106
     -0.00016791      -0.00002503
     -0.00004137       0.00000242
     -0.00004900      -0.00000058
     -0.00019198      -0.00000973
     -0.00029180      -0.00003663
     -0.00008098      -0.00000606
     -0.00016100      -0.00001825
     -0.00003668       0.00000212
     -0.00012183       0.00001338
     -0.00034871      -0.00009582
     -0.00007611      -0.00000179
     -0.00018096      -0.00002398
     -0.00045809       0.00005398
     -0.00019081       0.00000772
     -0.00004411       0.00000251
     -0.00030207       0.00003843
     -0.00014798       0.00001213
     -0.00010265       0.00000041
     -0.00022558      -0.00001719
     -0.00005336      -0.00000435
     -0.00004963      -0.00000191
     -0.00004353      -0.00000335
     -0.00019623      -0.00001891
     -0.00011772       0.00001015
     -0.00017394       0.00001275
     -0.00010077       0.00000922
     -0.00033111      -0.00002915
     -0.00008778      -0.00000147
     -0.00011056      -0.00001029
     -0.00005671       0.00000401
     -0.00004794       0.00000282
     -0.00006972       0.00000240
     -0.00008037       0.00000008
     -0.00007563       0.00000615
     -0.00006139       0.00000446
     -0.00054947      -0.00002558
     -0.00096792       0.00008765
     -0.00074265       0.00003549
     -0.00007387       0.00000397
     -0.00004712      -0.00000231
     -0.00005757      -0.00000539
     -0.00010426       0.00001035
     -0.00015695      -0.00002350
     -0.00035686       0.00005756
     -0.00033595       0.00001180
     -0.00007520       0.00000480
     -0.00009213       0.00000736
     -0.00012078      -0.00001312
     -0.00006813       0.00000036
     -0.00035945       0.00005569
     -0.00003367      -0.00000135
     -0.00006186      -0.00000125
     -0.00010808       0.00000166
     -0.00006092       0.00000059
     -0.00032833      -0.00004199
     -0.00005388      -0.00000301
     -0.00009730       0.00000827
     -0.00007332      -0.00000589
     -0.00046802      -0.00014476
     -0.00021250      -0.00004839
     -0.00009343       0.00000393
     -0.00003870       0.00000145
     -0.00009167      -0.00000862
     -0.00089073      -0.00021573
     -0.00020604      -0.00003100
     -0.00004095      -0.00000157
     -0.00029636       0.00003632
     -0.00006693       0.00000587
     -0.00016738      -0.00002060
     -0.00106603      -0.00024781
     -0.00014418       0.00001683
     -0.00009110       0.00000618
     -0.00003933      -0.00000211
     -0.00140619       0.00023073
     -0.00005528       0.00000244
     -0.00019386       0.00002123
     -0.00031827      -0.00001378
     -0.00051801      -0.00015084
     -0.00010433       0.00000754
     -0.00012900       0.00001104
     -0.00054256      -0.00015441
     -0.00013906      -0.00000844
     -0.00024791       0.00002307
     -0.00004707      -0.00000136
     -0.00006224       0.00000396
     -0.00015532       0.00000445
     -0.00023715      -0.00000313
     -0.00040141      -0.00007938
     -0.00015468       0.00001913
     -0.00008892       0.00000551
     -0.00009045       0.00000849
     -0.00034802       0.00002711
     -0.00008189      -0.00000922
     -0.00011795      -0.00001514
     -0.00011357      -0.00000479
     -0.00004609      -0.00000268
     -0.00007849      -0.00000256
     -0.00004518       0.00000163
     -0.00008347       0.00000567
     -0.00017217       0.00000653
     -0.00038880      -0.00010446
     -0.00006917       0.00000607
     -0.00006426       0.00000198
     -0.00032897       0.00002011
     -0.00007229      -0.00000107
     -0.00015793      -0.00002084
     -0.00046722       0.00004421
     -0.00007665       0.00000406
     -0.00019041      -0.00003120
     -0.00006381       0.00000085
     -0.00009667       0.00000733
     -0.00014000      -0.00000623
     -0.00011423      -0.00001675
     -0.00005639       0.00000438
     -0.00026496      -0.00003681
     -0.00008171      -0.00000947
     -0.00025135       0.00003347
     -0.00007216       0.00000231
     -0.00010899       0.00000949
     -0.00012207       0.00000162
     -0.00063428       0.00010645
     -0.00055619       0.00007629
     -0.00009356      -0.00000094
     -0.00027229       0.00004452
     -0.00031760      -0.00000383
     -0.00006041       0.00000399
     -0.00068331      -0.00012237
     -0.00028661       0.00003361
     -0.00015950      -0.00002204
     -0.00004036      -0.00000300
     -0.00003938       0.00000212
     -0.00004202      -0.00000303
     -0.00030556       0.00001944
     -0.00006816       0.00000582
     -0.00035079      -0.00008181
     -0.00014410      -0.00001188
     -0.00042875      -0.00010833
     -0.00006097      -0.00000528
     -0.00092195       0.00013170
     -0.00011920      -0.00001222
     -0.00063810       0.00004670
     -0.00018455       0.00001367
     -0.00031922      -0.00008823
     -0.00006320       0.00000277
     -0.00006935      -0.00000495
     -0.00010688      -0.00001293
     -0.00004157      -0.00000095
     -0.00005193      -0.00000181
     -0.00013790      -0.00001789
     -0.00034682      -0.00006733
     -0.00005106       0.00000399
     -0.00011311       0.00001367
     -0.00010517       0.00000582
     -0.00003756       0.00000265
     -0.00016057       0.00000372
     -0.00057251      -0.00007107
     -0.00019664      -0.00000080
     -0.00027398      -0.00005245
     -0.00018257      -0.00001839
     -0.00029938       0.00002279
     -0.00040572      -0.00011698
     -0.00032641      -0.00003981
     -0.00066531      -0.00017288
     -0.00009792       0.00001327
     -0.00035975       0.00004074
     -0.00005978      -0.00000420
     -0.00006885       0.00000445
     -0.00016276       0.00000246
     -0.00004592       0.00000342
     -0.00007788      -0.00000390
     -0.00029823      -0.00001118
     -0.00008209      -0.00000104
     -0.00045290       0.00005352
     -0.00010234       0.00000930
     -0.00005328       0.00000348
     -0.00064617      -0.00010076
     -0.00049665       0.00009260
     -0.00011762       0.00000210
     -0.00005022       0.00000416
     -0.00005041       0.00000266
     -0.00014635       0.00001680
     -0.00013295      -0.00001628
     -0.00036232      -0.00000046
     -0.00005628       0.00000952
     -0.00006811       0.00000473
     -0.00030930       0.00001605
     -0.00004890      -0.00000408
     -0.00013126       0.00000801
     -0.00003136       0.00000194
     -0.00004963      -0.00000330
     -0.00009796       0.00001017
     -0.00017111       0.00002051
     -0.00040534       0.00006706
     -0.00004818      -0.00000383
     -0.00065172      -0.00002129
     -0.00026667      -0.00000047
     -0.00004984      -0.00000225
     -0.00007311      -0.00000343
     -0.00004462       0.00000210
     -0.00009804       0.00000482
     -0.00046590       0.00006927
     -0.00018101      -0.00002364
     -0.00005497       0.00000247
     -0.00007253       0.00000432
     -0.00004670       0.00000314
     -0.00031217       0.00002469
     -0.00058666      -0.00011293
     -0.00031117      -0.00005869
     -0.00060818       0.00006219
     -0.00004121      -0.00000208
     -0.00022556       0.00000832
     -0.00008512      -0.00001006
     -0.00036337       0.00006177
     -0.00044134       0.00005704
     -0.00007665       0.00000561
     -0.00024050      -0.00002909
     -0.00010545       0.00000526
     -0.00011440      -0.00001716
     -0.00004226       0.00000203
     -0.00020932      -0.00001411
     -0.00010384       0.00000848
     -0.00015184       0.00001354
     -0.00008921       0.00000925
     -0.00020706       0.00002668
     -0.00029258       0.00004683
     -0.00023730      -0.00005657
     -0.00007772      -0.00000593
     -0.00032691      -0.00005632
     -0.00022953       0.00001825
     -0.00008457      -0.00000626
     -0.00005503       0.00000367
     -0.00011639      -0.00000151
     -0.00038150      -0.00007261
     -0.00008448       0.00000703
     -0.00006873       0.00000415
     -0.00004282       0.00000397
     -0.00020162       0.00001433
     -0.00011323       0.00000713
     -0.00028341      -0.00000444
     -0.00008772      -0.00000260
     -0.00020968      -0.00002741
     -0.00006355      -0.00000550
     -0.00018419       0.00002024
     -0.00008706      -0.00000107
     -0.00007531      -0.00000509
     -0.00038820       0.00002510
     -0.00014608       0.00001893
     -0.00074837       0.00001775
     -0.00012183       0.00001224
     -0.00049060      -0.00005556
     -0.00009005       0.00000355
     -0.00027072      -0.00001847
     -0.00033567      -0.00007379
     -0.00014446       0.00001420
     -0.00005733      -0.00000138
     -0.00020182      -0.00000131
     -0.00013172       0.00000157
     -0.00021355       0.00002945
     -0.00027847       0.00002183
     -0.00006894       0.00000456
     -0.00015901       0.00001419
     -0.00021159      -0.00003919
     -0.00009020       0.00000847
     -0.00017273       0.00001066
     -0.00015435      -0.00002717
     -0.00013172       0.00001025
     -0.00006672      -0.00000277
     -0.00009763       0.00000539
     -0.00008747      -0.00000880
     -0.00090253      -0.00010059
     -0.00013800      -0.00001948
     -0.00010841      -0.00001088
     -0.00021696       0.00000892
     -0.00052408       0.00006771
     -0.00007968       0.00000512
     -0.00004262      -0.00000304
     -0.00041784      -0.00012221
     -0.00005936      -0.00000035
     -0.00066499      -0.00006785
     -0.00005744       0.00000035
     -0.00008185      -0.00000189
     -0.00014763      -0.00001803
     -0.00017196       0.00002005
     -0.00004167       0.00000306
     -0.00008206       0.00000537
     -0.00050786       0.00004048
     -0.00034111       0.00000950
     -0.00004926      -0.00000351
     -0.00010147      -0.00000554
     -0.00037458      -0.00007515
     -0.00008273      -0.00000205
     -0.00028920       0.00001362
     -0.00006443      -0.00000479
     -0.00026690       0.00003624
     -0.00031173       0.00003819
     -0.00006472       0.00000339
     -0.00021707      -0.00003615
     -0.00034123       0.00003001
     -0.00010864       0.00001018
     -0.00021537       0.00002108
     -0.00003964      -0.00000294
     -0.00005991       0.00000485
     -0.00113114      -0.00010728
     -0.00013822       0.00000338
     -0.00032367       0.00003666
     -0.00009452      -0.00001067
     -0.00026247       0.00001422
     -0.00022345       0.00002077
     -0.00046565      -0.00007317
     -0.00005232       0.00000367
     -0.00022839       0.00002211
     -0.00005949      -0.00000533
     -0.00061032      -0.00007931
     -0.00017799       0.00002083
     -0.00009493      -0.00000989
     -0.00038422      -0.00008848
     -0.00065051       0.00008171
     -0.00005037       0.00000393
     -0.00009543       0.00000851
     -0.00006740      -0.00000601
     -0.00012307      -0.00001373
     -0.00105508      -0.00004012
     -0.00005266      -0.00000327
     -0.00009880       0.00000947
     -0.00008179      -0.00000402
     -0.00004701      -0.00000349
     -0.00013846       0.00001710
     -0.00030871      -0.00002322
     -0.00005589      -0.00000412
     -0.00022566      -0.00004680
     -0.00021529      -0.00003124
     -0.00009981      -0.00000074
     -0.00015670      -0.00000240
     -0.00004249      -0.00000318
     -0.00023163       0.00001747
     -0.00006708      -0.00000564
     -0.00007678       0.00000549
     -0.00006673      -0.00000433
     -0.00032474       0.00000734
     -0.00046526       0.00008022
     -0.00043825       0.00007110
     -0.00023591       0.00003660
     -0.00004283      -0.00000304
     -0.00014405      -0.00002417
     -0.00057806       0.00009061
     -0.00004334       0.00000300
     -0.00012845       0.00001199
     -0.00071287       0.00002015
     -0.00055511      -0.00001847
     -0.00026704       0.00001087
     -0.00060300      -0.00014415
     -0.00062907       0.00007176
     -0.00013121      -0.00002138
     -0.00023398      -0.00000224
     -0.00004499      -0.00000318
     -0.00006260       0.00000498
     -0.00005834       0.00000305
     -0.00005809      -0.00000169
     -0.00005101      -0.00000175
     -0.00008492       0.00000330
     -0.00007241      -0.00000632
     -0.00008604       0.00000304
     -0.00015080       0.00000960
     -0.00013691       0.00001312
     -0.00005943       0.00000423
     -0.00049487       0.00005733
     -0.00065578      -0.00015823
     -0.00005362       0.00000408
     -0.00012462       0.00001477
     -0.00018987      -0.00004048
     -0.00021843       0.00001297
     -0.00010963       0.00001224
     -0.00022525       0.00000340
     -0.00008682      -0.00000892
     -0.00008552      -0.00000405
     -0.00014606       0.00001624
     -0.00021875      -0.00003999
     -0.00024337       0.00003094
     -0.00004939      -0.00000407
     -0.00007745      -0.00000241
     -0.00030209      -0.00005802
     -0.00019448       0.00002366
     -0.00060106      -0.00010843
     -0.00006404      -0.00000631
     -0.00003649      -0.00000254
     -0.00005632      -0.00000334
     -0.00008011      -0.00000044
     -0.00004815       0.00000241
     -0.00048847       0.00008506
     -0.00017905       0.00001637
     -0.00032714      -0.00008871
     -0.00009493       0.00000226
     -0.00011206      -0.00001623
     -0.00009689       0.00000841
     -0.00020593      -0.00003821
     -0.00010844       0.00000904
     -0.00041208       0.00003866
     -0.00004664      -0.00000335
     -0.00055701      -0.00011561
     -0.00013757      -0.00000691
     -0.00006228       0.00000535
     -0.00037784       0.00001736
     -0.00024844       0.00003562
     -0.00012774       0.00001307
     -0.00013944      -0.00001948
     -0.00053520      -0.00001003
     -0.00020895       0.00002584
     -0.00043584      -0.00002760
     -0.00038154       0.00000206
     -0.00011792      -0.00000689
     -0.00104622       0.00003161
     -0.00004356       0.00000188
     -0.00020680      -0.00000798
     -0.00046149      -0.00008336
     -0.00025661       0.00001008
     -0.00042097      -0.00012671
     -0.00042691      -0.00002572
     -0.00070949      -0.00019663
     -0.00036275      -0.00010464
     -0.00046223       0.00001717
     -0.00028930       0.00004928
     -0.00004731       0.00000243
     -0.00016849       0.00000483
     -0.00029711      -0.00003889
     -0.00031733      -0.00003382
     -0.00011045      -0.00001321
     -0.00013358       0.00001414
     -0.00023065      -0.00004956
     -0.00007201      -0.00000281
     -0.00006237       0.00000216
     -0.00018822      -0.00002873
     -0.00028676      -0.00006107
     -0.00014954       0.00001982
     -0.00023591       0.00003183
     -0.00009856       0.00000759
     -0.00026907       0.00002178
     -0.00005473       0.00000364
     -0.00015127       0.00001515
     -0.00031448       0.00005172
     -0.00006015      -0.00000578
     -0.00024997      -0.00000594
     -0.00014987      -0.00002010
     -0.00029003       0.00001440
     -0.00007383      -0.00000506
     -0.00015927      -0.00002693
     -0.00103213      -0.00001553
     -0.00080798       0.00014458
     -0.00019221      -0.00000843
     -0.00015968      -0.00001277
     -0.00027920       0.00003483
     -0.00059505      -0.00013393
     -0.00013167      -0.00000277
     -0.00035908      -0.00004962
     -0.00016829       0.00000791
     -0.00020262      -0.00003088
     -0.00012696      -0.00001455
     -0.00004934      -0.00000210
     -0.00031060      -0.00006979
     -0.00046572      -0.00011032
     -0.00005865      -0.00000329
     -0.00016787      -0.00001114
     -0.00057030       0.00001025
     -0.00006771      -0.00000022
     -0.00013342       0.00000936
     -0.00029391      -0.00001383
     -0.00013322       0.00000849
     -0.00047988      -0.00012014
     -0.00039917       0.00003647
     -0.00045269       0.00006536
     -0.00003706       0.00000163
     -0.00039503       0.00003956
     -0.00026191       0.00001637
     -0.00005144      -0.00000315
     -0.00020273       0.00001467
     -0.00013166      -0.00001636
     -0.00014165      -0.00002314
     -0.00008551       0.00000705
     -0.00004853      -0.00000374
     -0.00024643       0.00000221
     -0.00064993       0.00011435
     -0.00061769       0.00006560
     -0.00005382      -0.00000430
     -0.00022321      -0.00001783
     -0.00018929      -0.00001150
     -0.00014094       0.00001416
     -0.00020417      -0.00000504
     -0.00006247       0.00000080
     -0.00035300       0.00003803
     -0.00003689       0.00000236
     -0.00062701      -0.00013978
     -0.00040917      -0.00007153
     -0.00006262       0.00000550
     -0.00048102      -0.00000371
     -0.00004592       0.00000087
     -0.00005262      -0.00000450
     -0.00029372      -0.00000267
     -0.00045262      -0.00008133
     -0.00006986       0.00000269
     -0.00006246      -0.00000073
     -0.00036012      -0.00007279
     -0.00011023      -0.00000479
     -0.00031667       0.00005161
     -0.00004345      -0.00000227
     -0.00004981       0.00000093
     -0.00023533      -0.00000996
     -0.00024484      -0.00003920
     -0.00024170      -0.00005086
     -0.00007364       0.00000042
     -0.00007402      -0.00000199
     -0.00007224       0.00000593
     -0.00007244       0.00000382
     -0.00008744      -0.00000909
     -0.00029179       0.00001829
     -0.00012134      -0.00001482
     -0.00013838      -0.00001833
     -0.00019161      -0.00002127
     -0.00022215       0.00002232
     -0.00037366       0.00005861
     -0.00044989      -0.00005376
     -0.00007513       0.00000536
     -0.00021221      -0.00000915


==> scatterplots/chloromethane/anisotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
    -0.000244643    -0.000366065
     -0.00575651     -0.00585143
     0.000635149     0.000650257
      -0.0123949       -0.012634
     -0.00457307     -0.00483803
     -0.00275346      -0.0023945
      -0.0166233      -0.0157265
     -0.00513009      -0.0051036
      8.3194e-05     0.000160002
     -0.00292122     -0.00282516
    -0.000173737    -2.94631e-05
    -0.000118653    -0.000102059
     -0.00942177     -0.00949761
     0.000189865     0.000296323
     0.000620834     0.000643687
     -0.00101398      -0.0012783
      -0.0246389      -0.0246942
     0.000421135     0.000423902
     -0.00695737     -0.00775763
     -0.00256905     -0.00254558
      -0.0141423      -0.0144962
     -0.00430065     -0.00435822
     0.000691562     0.000699856
     0.000716349     0.000743125
    -0.000288945    -0.000294325
     -0.00660272     -0.00670846
     -0.00965129      -0.0100381
      7.1466e-05       0.0001702
     -0.00500025     -0.00484566
     -0.00079886     -0.00068448
     -0.00138969     -0.00144056
     -0.00323704     -0.00328296
     -0.00316176     -0.00367543
     -6.6948e-05    -0.000132792
     -0.00690879     -0.00754609
     -0.00994558     -0.00984448
     -0.00925119     -0.00886213
    -0.000455039    -0.000327622
    -0.000612085    -0.000642821
    -0.000242849    -0.000271374
      -0.0088418     -0.00905271
     0.000353778     0.000440707
     -0.00880067     -0.00900629
     -0.00137837     -0.00142265
    -0.000714324    -0.000752199
     0.000105359     0.000267679
      -0.0211245      -0.0212445
    -0.000240212    -0.000154557
     -0.00239957     -0.00251402
     0.000294712      0.00045999
    -0.000561916    -0.000567114
     -0.00845809     -0.00860914
     -0.00750644     -0.00741791
    -0.000898754     -0.00098899
     -0.00408823      -0.0039357
     -0.00731142     -0.00750274
     -0.00128633     -0.00148237
     -0.00831227     -0.00821054
    -0.000742766    -0.000838783
      -0.0016401     -0.00192001
    -0.000460611    -0.000588385
     -0.00178596     -0.00176682
    -0.000306614    -0.000464338
     0.000275095     0.000381832
     -0.00914845     -0.00874829
    -0.000772816    -0.000766984
     0.000303924     0.000282071
    -0.000930537    -0.000942384
     -0.00486557     -0.00520933
     0.000519801     0.000553914
     -0.00531826     -0.00532611
     -0.00105354     -0.00140817
     -0.00217998     -0.00231301
     -0.00193847      -0.0020843
    -0.000708622     -0.00104762
    -0.000338109    -0.000400497
    -0.000579455    -0.000624457
     -0.00320263     -0.00321407
       -0.001191     -0.00142276
     0.000181202     0.000219318
     0.000267279      0.00026784
     -0.00350484     -0.00343507
    -0.000122608    -0.000103908
     -0.00617135     -0.00633441
    -0.000364968     1.21695e-05
    -0.000406933    -0.000316495
      7.0556e-05     0.000104754
    -0.000691544    -0.000752217
      -0.0126373      -0.0127279
      -0.0266294      -0.0257492
    -0.000730782     -0.00104639
      -0.0136235      -0.0132868
    -0.000130499    -0.000272666
    -0.000153047    -0.000172675
     -0.00188031     -0.00184677
     0.000191523      0.00024183
     -0.00220294      -0.0021351
    -0.000423958    -0.000674247
     0.000785344     0.000793411
    -0.000612805     -0.00057741
     0.000217619      0.00024827
    -0.000389731    -0.000446793
     -0.00321755     -0.00319827
     -0.00889434      -0.0084795
    -0.000687322    -0.000931628
     0.000371322     0.000369811
    -0.000306652    -0.000387763
    -0.000372921    -0.000355543
     0.000344619     0.000455165
     0.000215925     0.000261282
     0.000316148     0.000403824
      -0.0108058      -0.0104311
     -0.00183926      -0.0017731
     0.000371388     0.000396205
    -0.000707939    -0.000743773
    -0.000685405     -0.00069264
      -0.0105192       -0.010701
     -0.00864357     -0.00868516
     0.000119608     0.000214863
     -0.00502789     -0.00563811
     -0.00074544    -0.000786529
    -0.000675169    -0.000748401
    -0.000779642    -0.000793764
     0.000657984     0.000671756
     -6.4242e-05    -3.84267e-05
     0.000404849     0.000441542
      2.8903e-05     6.09495e-05
      3.0064e-05     0.000214696
      0.00101201      0.00112548
    -0.000860808     -0.00105685
    -0.000355081    -0.000412681
     -0.00648753     -0.00671964
    -0.000472508    -2.78862e-05
     -0.00441697     -0.00433901
      -0.0193398      -0.0189208
     -0.00130946      -0.0013915
    -0.000564785    -0.000685922
    -0.000410218    -0.000454145
     -0.00682286     -0.00669544
     0.000381444     0.000442485
     -9.6798e-05     -0.00034132
      -0.0151963      -0.0158629
     -0.00693097     -0.00687358
    -0.000355967    -0.000393953
    -0.000868996     -0.00101122
     -1.9281e-05    -4.89182e-05
      -0.0222218      -0.0228093
     -0.00367572     -0.00404031
      -0.0107477       -0.010339
    -0.000391868    -0.000585686
    -0.000833188    -0.000900056
     -0.00191228     -0.00194013
    -0.000889096    -0.000910915
    -0.000518634    -0.000522106
     -0.00661937     -0.00681935
     -0.00934314     -0.00886367
    -0.000845153    -0.000902944
     -0.00563003     -0.00566916
     -0.00702735     -0.00730503
      -0.0108509      -0.0105494
     -0.00686315     -0.00692269
     -0.00052953    -0.000630651
      2.0779e-05    -8.23098e-05
    -0.000294495    -0.000300098
    -0.000544591    -0.000647672
    -0.000162831    -0.000108387
    -0.000668644    -0.000641314
      -0.0012417     -0.00120065
       -0.012946      -0.0123962
     -0.00156215     -0.00178923
     -0.00238673     -0.00239362
     -0.00105485     -0.00111697
     -0.00146024     -0.00143077
     -0.00259197       -0.002686
      -0.0034738     -0.00324203
    -0.000116703      1.4356e-05
    -0.000286798    -0.000313542
     -0.00592956     -0.00629465
      -0.0104717      -0.0102089
     0.000392028     0.000430038
      1.0273e-05     3.77683e-05
     -0.00860878      -0.0090578
    -0.000834365    -0.000865985
     -0.00637956      -0.0067979
     0.000184919     0.000223432
     0.000697827     0.000848878
     -0.00926399     -0.00902959
      -0.0107297      -0.0114012
      -0.0021732     -0.00222996
    -0.000968602     -0.00116802
    -0.000363355    -0.000385203
    -0.000712175    -0.000895446
     -6.8956e-05    -6.54993e-06
     -0.00634905     -0.00703796
     -0.00594704     -0.00630738
     0.000909639     0.000919321
    -0.000356238    -0.000352382
      -0.0075534     -0.00769047
       -0.013418      -0.0129026
      -0.0169156      -0.0162295
      -0.0105338      -0.0106545
      -0.0011317     -0.00108442
     -0.00497509     -0.00493845
     0.000412115      0.00050568
     -0.00162279      -0.0011902
    -0.000360098    -0.000415564
     -0.00124327     -0.00138166
    -0.000562723    -0.000604963
    -0.000814875    -0.000811708
     0.000135376     0.000231056
     -0.00197245     -0.00202307
     -0.00029148    -0.000346137
     -0.00352837     -0.00423292
      8.3227e-05     9.69387e-05
     -6.1584e-05    -2.05324e-05
     -0.00177724     -0.00179528
      9.1804e-05     1.44384e-05
     -0.00449272     -0.00423969
     -0.00235313     -0.00265704
      -0.0043962      -0.0045612
       5.246e-05     6.18392e-05
     -0.00218974     -0.00218973
     -0.00245569     -0.00270562
    -0.000788561    -0.000830073
     -0.00312169     -0.00323992
    -0.000596242    -0.000594181
     -0.00030535    -0.000315985
    -0.000686742    -0.000697735
     -0.00132873     -0.00136493
     -0.00068821     -0.00102912
     -0.00200076     -0.00196357
     0.000615878     0.000657193
     -0.00123723      -0.0013463
      -0.0051344     -0.00545342
     -0.00201949     -0.00274169
     -0.00400074      -0.0045915
     -0.00175623     -0.00178866
      -0.0090882     -0.00932482
      -0.0120837      -0.0122093
     -0.00354659     -0.00352684
      -0.0054198     -0.00559093
    -0.000664645     -0.00065642
     -0.00705723     -0.00689885
     -0.00458988     -0.00446294
     -0.00515593     -0.00530525
     0.000303845     0.000393787
     -0.00316249     -0.00319246
     -0.00128403     -0.00143726
    -0.000212052    -7.79443e-05
    -0.000551859    -0.000686676
     -0.00137303     -0.00150903
      -1.528e-05     7.56911e-05
     -0.00753401     -0.00774497
      0.00018227     0.000257556
      -0.0015662     -0.00144844
    -0.000641184    -0.000558056
      -0.0215723      -0.0220427
    -0.000815494    -0.000608256
     -0.00130295     -0.00123634
    -0.000504904     -0.00053836
     0.000375855     0.000354465
     0.000301143     0.000399285
      -0.0125089      -0.0125055
     -0.00402473     -0.00405886
     -0.00108681      -0.0011421
    -0.000512545    -0.000326529
      -0.0077773     -0.00805033
    -0.000956272    -0.000852447
     -0.00101844     -0.00101812
     0.000126089     0.000224821
    -0.000426918    -0.000476197
      1.3768e-05      0.00012957
     -0.00690216     -0.00700052
      -0.0040663     -0.00409012
    -0.000804733    -0.000905172
     -0.00092541    -0.000961988
    -0.000127475    -0.000106988
    -0.000420511    -0.000544974
    -0.000745352    -0.000777934
      -0.0044663     -0.00453559
      -0.0011802     -0.00123799
    -0.000394729    -0.000451765
      -0.0117461      -0.0120562
     -0.00202931     -0.00197974
     -4.5242e-05    -2.41188e-05
     0.000157467     8.82041e-05
      -0.0236611      -0.0240717
      -0.0228801      -0.0230737
       2.262e-05     0.000105519
     0.000537781     0.000598971
     -0.00441946     -0.00464955
     0.000366175       0.0004498
     -0.00128624     -0.00133275
     -0.00364839     -0.00400652
     -0.00159177     -0.00169522
     -0.00149431     -0.00150047
    -0.000324126    -0.000307889
     -0.00346863     -0.00390013
      -0.0056017     -0.00557051
     -0.00738185     -0.00733173
     -0.00361433     -0.00389163
     -0.00590286     -0.00598172
     -0.00170005     -0.00194697
    -0.000783847    -0.000858432
     -0.00248963     -0.00251648
     -0.00160065     -0.00203372
     0.000622924     0.000646643
     -0.00162713     -0.00161146
     -0.00145292     -0.00155847
     -0.00279525     -0.00287507
      -0.0227292        -0.02258
     -0.00246424     -0.00260497
     -3.1638e-05     0.000114198
     0.000732441     0.000751812
     0.000286605     0.000331636
     0.000304317     0.000272853
     -0.00462737     -0.00510615
      -0.0216168      -0.0220296
     -0.00177087     -0.00204847
    -0.000685165    -0.000756246
     -0.00130118     -0.00117195
    -0.000863298    -0.000975422
    -0.000732776    -0.000699239
      -0.0228095      -0.0227272
     -0.00199819     -0.00205544
    -0.000532274    -0.000626887
      6.2278e-05     6.94419e-05
    -0.000888496    -0.000975198
     -0.00646615     -0.00702976
    -0.000678248    -0.000695028
     -0.00426725     -0.00438304
     0.000338324     0.000374636
     0.000411566     0.000468505
    -0.000402517    -0.000214569
    -0.000351087    -0.000366053
     -5.2308e-05    -0.000101903
    -0.000254936    -0.000244197
     -0.00495192     -0.00485092
     -0.00306873     -0.00302489
     -0.00114492     -0.00115428
     -0.00963957     -0.00997023
     -0.00384254     -0.00375522
     -0.00132737     -0.00137373
    -0.000336539    -0.000301611
    -0.000320568    -0.000383963
     -9.7822e-05    -7.35748e-05
     -0.00123989     -0.00132243
     -0.00845513     -0.00816432
      -0.0167751      -0.0168434
    -0.000481163    -0.000555361
     -0.00123165     -0.00146403
     -0.00108371     -0.00109264
    -0.000108827     1.53828e-05
     -0.00183857     -0.00173698
     -0.00170476     -0.00167303
    -0.000862164    -0.000883626
      -0.0194042        -0.01955
    -0.000311735    -0.000367858
     -0.00304908     -0.00291085
     -0.00778694     -0.00780253
     -0.00082115    -0.000861439
     -0.00217143     -0.00215363
    -0.000462476    -0.000448866
     -0.00922723     -0.00944516
      -0.0025842     -0.00254513
     0.000691097     0.000780574
      -0.0013948     -0.00161615
      -0.0244931      -0.0250853
      -0.0104164      -0.0105414
    -0.000317499    -0.000524013
     -0.00112236    -0.000913742
      0.00081337     0.000806954
     -0.00550799     -0.00543393
    -0.000140686    -0.000216219
     -0.00919482      -0.0093176
     -0.00094392    -0.000946842
     -0.00686865     -0.00692973
     0.000380041     0.000432367
     -0.00473044     -0.00465272
    -0.000342327    -0.000366887
     -0.00132104     -0.00131517
     0.000161776     0.000282021
       -0.038254      -0.0375903
      -0.0143301      -0.0142771
     -0.00977751     -0.00963889
    -0.000140295    -0.000162108
     -0.00578443     -0.00598916
    -0.000838142    -0.000876732
     -0.00969327     -0.00915223
     -0.00104271      -0.0010438
      -0.0012048     -0.00154387
      -0.0179106      -0.0177802
    -0.000555157    -0.000609237
     0.000365981     0.000567398
      -0.0123096      -0.0121713
     -0.00371558     -0.00364792
      -0.0109711      -0.0113615
    -0.000263321    -0.000291514
     0.000148338     0.000158488
     -0.00524436     -0.00548025
      1.8763e-05    -3.17418e-05
    -0.000169098    -0.000332534
     0.000188881     0.000139965
     -0.00432551     -0.00438112
    -0.000631466     -0.00062543
     -0.00489877     -0.00512388
     -0.00380695      -0.0038809
      -0.0144875      -0.0136972
       -0.023974      -0.0233509
      -0.0071467     -0.00745226
     -0.00702268     -0.00712557
     0.000454456     0.000451298
    -0.000225732    -0.000152898
      -0.0183751      -0.0176895
     -0.00210561     -0.00236622
     0.000169245     0.000196857
      -0.0019869      -0.0022369
     0.000441617     0.000484185
     0.000205826     0.000285135
    -0.000815481    -0.000782206
     0.000190736     0.000239538
    -0.000254693    -0.000362804
    -0.000749334    -0.000758972
     0.000367009     0.000443543
    -0.000481161    -0.000462673
     0.000512994     0.000764934
    -0.000810946    -0.000840154
    -0.000274865    -0.000160632
     -0.00266947     -0.00237498
    -0.000507242    -0.000545762
    -0.000140482    -7.82373e-05
     -0.00791131     -0.00810189
    -0.000620443    -0.000654792
     -0.00358203     -0.00384896
    -0.000152916     7.61896e-05
     -0.00278872     -0.00261906
    -0.000756245    -0.000750884
    -0.000896765    -0.000903957
     0.000769461     0.000813071
     0.000568319      0.00060333
     0.000523321     0.000553655
     -0.00969065     -0.00921546
     -0.00294206      -0.0029828
    -0.000930063      -0.0010026
    -0.000963605    -0.000972488
     0.000354118     0.000433749
     -0.00145625     -0.00161067
      -0.0354072      -0.0360531
     -0.00257632     -0.00260366
     -0.00109898     -0.00113873
     -4.8995e-05    -4.34645e-05
    -0.000583627    -0.000725514
     0.000449064     0.000484006
     0.000426694     0.000475792
    -0.000290091    -0.000299695
    -0.000250603    -6.37902e-05
    -0.000361656    -0.000301695
      -0.0123096       -0.012571
    -0.000534973    -0.000565014
     -0.00134714     -0.00136551
      -0.0192472      -0.0185721
     -0.00215987      -0.0023238
    -0.000555464    -0.000519364
     -0.00157013     -0.00137885
    -0.000185021     -0.00018462
     -0.00131727     -0.00147209
     0.000229563     0.000271475
     0.000608616     0.000630414
      -0.0235666      -0.0224075
     -0.00255111     -0.00274997
     -0.00107666     -0.00117178
    -0.000602662    -0.000332451
     -0.00758494     -0.00772859
     -0.00929362     -0.00908937
     -0.00713955     -0.00792953
     -0.00214657     -0.00212112
     0.000535308     0.000566985
    -0.000148067    -0.000132918
     -0.00370584      -0.0044153
     -0.00348276     -0.00402614
     -0.00106111     -0.00116663
     -0.00292371     -0.00297883
     0.000364099     0.000387743
     0.000355845      0.00062241
     -0.00878878     -0.00843516
    -0.000247072    -0.000285644
     -0.00227467     -0.00232796
     -0.00122583     -0.00139926
     -0.00221287     -0.00225775
     0.000452538     0.000478475
     -0.00203939     -0.00203216
    -0.000355958    -0.000276104
    -0.000784098    -0.000756802
     -0.00271692     -0.00276452
    -0.000615577    -0.000647338
     -0.00042864     -0.00045959
     -0.00045399    -0.000543155
     -0.00210612     -0.00245689
    -0.000305156    -0.000362335
    -0.000948881    -0.000854657
     0.000422223     0.000441842
     -0.00404043     -0.00404735
     -0.00031634    -0.000398256
     -0.00130537     -0.00127192
     0.000619984      0.00073816
     0.000159456     0.000282732
    -0.000173433    -0.000200466
     -7.1614e-05    -0.000103155
     -6.6957e-05     0.000110824
     0.000336138     0.000385808
     -0.00688458     -0.00691359
      -0.0268387      -0.0268416
      -0.0203938      -0.0206365
     0.000298836     0.000408614
    -0.000279633    -0.000276845
    -0.000704329    -0.000749092
     0.000400633      0.00054278
     -0.00233281     -0.00242203
      -0.0106337      -0.0106885
     -0.00495646     -0.00562115
     0.000305502     0.000347252
      9.6222e-05     -9.2193e-06
     -0.00156749     -0.00170285
     -5.4989e-05    -0.000216849
     -0.00888165     -0.00886656
     -7.6195e-05    -0.000150357
    -0.000393973    -0.000393683
    -0.000241458    -0.000209085
     0.000135065     0.000194227
     -0.00453955     -0.00477927
    -0.000436308    -0.000504006
      -5.385e-05    -9.94025e-05
    -0.000595328    -0.000699653
       -0.010653      -0.0100368
     -0.00563434     -0.00580608
    -0.000454824    -0.000485923
      3.5421e-05     0.000100758
    -0.000855636    -0.000804844
      -0.0165373      -0.0171634
      -0.0034054     -0.00344534
    -0.000145386     -0.00021942
     -0.00862893     -0.00855101
     0.000192896     0.000261651
     -0.00292176     -0.00317871
      -0.0264991      -0.0266777
     -0.00212688     -0.00212494
     0.000168421     0.000301311
    -0.000415463     -0.00046465
      -0.0353413      -0.0341871
     -5.7849e-05    -5.16615e-05
     -0.00188386     -0.00178356
     -0.00348164     -0.00363462
      -0.0174554      -0.0168057
     0.000368371     0.000393186
     -0.00103684    -0.000836481
     -0.00841576     -0.00842008
     -0.00126293       -0.001451
      -0.0060182     -0.00573433
    -0.000118294    -0.000200609
      0.00060908     0.000654712
    -0.000390838    -0.000563783
     -0.00121005     -0.00146887
     -0.00867975     -0.00872386
    -0.000622837    -0.000436757
     -1.3584e-05     7.44599e-06
    -0.000129367    -9.89004e-06
     -0.00146852     -0.00164317
     -0.00096913     -0.00107126
     -0.00164916     -0.00166197
    -0.000550104    -0.000651409
    -0.000497373    -0.000547921
    -0.000364491    -0.000399292
     0.000213627     0.000158198
     0.000110264      2.8924e-05
    -0.000940841     -0.00100074
     -0.00826934     -0.00802816
     0.000213047     0.000246103
    -0.000252893    -0.000161149
      -0.0179928      -0.0174714
     -8.8296e-05    -6.23345e-05
     -0.00359422     -0.00392888
      -0.0121677      -0.0123631
       9.251e-05     2.28515e-05
     -0.00225843     -0.00259668
     0.000150819     0.000138369
    -0.000394723    -0.000338771
    -0.000969053      -0.0010103
     -0.00126891     -0.00140889
       0.0005423     0.000565055
      -0.0038711     -0.00388296
     -0.00109111        -0.00119
     -0.00412388     -0.00401926
     0.000241014     0.000212789
      -5.743e-06      3.7492e-05
     0.000114233     0.000133402
      -0.0239629      -0.0244588
      -0.0203302      -0.0199602
    -0.000279082    -0.000316246
      -0.0120177      -0.0120723
      -0.0029298     -0.00308006
      0.00033478     0.000357543
       -0.012675       -0.012923
    -0.000720075    -0.000665969
     -0.00195866      -0.0019295
    -0.000518692    -0.000608996
      0.00014352     0.000268054
    -0.000601299    -0.000638989
     -0.00530095     -0.00553641
     0.000285682     0.000335317
      -0.0106621      -0.0103742
     -0.00150935     -0.00156598
     -0.00598198     -0.00580068
    -0.000726718     -0.00081291
      -0.0313718      -0.0313894
     -0.00118338      -0.0011164
      -0.0187579       -0.018713
     -0.00183502     -0.00186413
      -0.0093051     -0.00901637
      0.00055948     0.000612021
     -0.00067494     -0.00072256
    -0.000762879     -0.00106207
    -0.000167929    -0.000153857
    -0.000226882    -0.000248406
     -0.00202091     -0.00205364
     -0.00397873     -0.00391452
     0.000562939     0.000575025
     -0.00176791     -0.00172957
    -0.000641147    -0.000556676
     0.000327515     0.000419941
     -0.00119902     -0.00118406
      -0.0144221      -0.0146466
     -0.00105104      -0.0011751
     -0.00377035     -0.00375152
     -0.00152025     -0.00154933
     -0.00121323     -0.00128937
      -0.0106751      -0.0103106
     -0.00366648     -0.00383619
      -0.0185509      -0.0180683
     -0.00131696     -0.00156372
     -0.00521236     -0.00514561
    -0.000633508    -0.000692378
      0.00069541       0.0007817
    -0.000616783    -0.000642765
     0.000309004     0.000395075
    -0.000794905    -0.000837263
     -0.00166103     -0.00187406
    -0.000669073    -0.000811357
      -0.0115499      -0.0115795
     0.000529058     0.000614825
     0.000387895     0.000471493
      -0.0220887      -0.0219459
    -0.000387433    -3.81018e-05
     0.000136869     0.000107027
     0.000347222     0.000417837
     0.000342459     0.000423447
     0.000275408     0.000466894
     -0.00154642     -0.00155671
     -0.00633024     -0.00725481
      -0.0101697      -0.0115093
     0.000457575     0.000472761
     -0.00135092     -0.00153256
    -0.000664284    -0.000768555
     -0.00040137    -0.000360439
      0.00032887     0.000391889
    -0.000420308    -0.000459951
     -9.0372e-05    -3.60422e-05
     -0.00146422     -0.00155702
      -0.0156424       -0.015904
    -0.000592819    -0.000677646
      -0.0199969      -0.0206233
     -0.00125648     -0.00154251
    -0.000542616    -0.000554624
     -3.2518e-05    -0.000291431
      6.7236e-05     0.000199907
      1.0701e-05    -2.01336e-05
     -0.00857528     -0.00876411
     -0.00233991     -0.00238847
     0.000254195     0.000167838
     0.000346076     0.000381717
     0.000199982     0.000319293
    -0.000541263    -0.000679233
     -0.00732122     -0.00778618
      -0.0108094      -0.0108101
     -0.00425877     -0.00437053
    -0.000341526    -0.000342717
     -0.00235534     -0.00229851
     -0.00115049     -0.00118484
      -0.0196098      -0.0196441
    -0.000359053    -0.000384266
     0.000178014     0.000238178
     -0.00363027     -0.00391245
     0.000516135     0.000561821
     -0.00200978     -0.00200892
      3.8395e-05     0.000159252
     -0.00195623     -0.00224595
    -0.000703999     -0.00049389
     -0.00189087     -0.00159391
    -0.000242737    -0.000131284
    -0.000125226     2.82717e-05
     -0.00801838     -0.00812337
     -0.00712059     -0.00725392
    -0.000761497    -0.000785156
     -0.00438422     -0.00441778
     -0.00350758     -0.00344832
     -0.00126568     -0.00139669
     0.000138391     0.000273943
     -0.00106796     -0.00125064
     -0.00467432      -0.0047388
     0.000638691     0.000726597
     -1.6412e-05     7.87407e-05
      0.00041871     0.000413873
     0.000280773     0.000283751
    -0.000209081    -0.000171856
     -0.00425314     -0.00463449
    -0.000566492    -0.000562761
     -0.00297899     -0.00347267
    -0.000929828    -0.000976058
      -0.0010246     -0.00100618
    -0.000157633    -0.000386562
    -0.000521996    -0.000530777
      -0.0133847      -0.0128401
     -0.00276563     -0.00267078
      -0.0256876      -0.0260842
    -0.000355577    -0.000294419
     -0.00778776     -0.00807357
    -0.000186887    -0.000156378
     -0.00314499     -0.00396825
     -0.00534476     -0.00520969
    -0.000302901    -0.000212455
     -0.00052768    -0.000621688
      -0.0024437      -0.0026453
     -0.00106866       -0.001317
     -0.00202729     -0.00218838
     -0.00859548     -0.00821001
     0.000133182     0.000261707
     -0.00105878     -0.00102073
     -0.00291935     -0.00291575
     -0.00020699    -6.09893e-05
      5.9034e-05     8.35473e-05
     -0.00210699     -0.00214978
    -0.000595052    -0.000740007
    -0.000535746     -0.00052891
    -0.000612219    -0.000525053
     -0.00111224     -0.00114125
       -0.025554      -0.0252558
     -0.00187248     -0.00186981
      -0.0012943     -0.00129989
     -0.00346522     -0.00369777
      -0.0041173     -0.00382047
     0.000921073     0.000950524
    -0.000446622    -0.000529964
      -0.0100705     -0.00958234
     -8.2789e-05    -9.32727e-05
     -0.00677888     -0.00697611
     0.000125525      0.00012283
     -0.00014966    -0.000177628
     -0.00204285     -0.00211879
     0.000458657     0.000555005
     0.000482424     0.000519037
     0.000454038     0.000502158
      -0.0145229      -0.0142203
     -0.00381217     -0.00392613
    -0.000515509    -0.000528535
    -0.000846635    -0.000925158
     -0.00767603      -0.0075406
    -0.000405409    -0.000439825
     -0.00410989     -0.00426227
    -0.000600119    -0.000628121
     -0.00594201     -0.00597025
      -0.0049933     -0.00409924
     0.000270038     0.000279683
     -0.00250677     -0.00287659
     -0.00605765     -0.00613819
      7.3971e-05     0.000214434
     0.000940626      0.00104349
     -0.00031267    -0.000412894
     0.000323594     0.000410445
      -0.0304115      -0.0299342
    -0.000787288      -0.0010047
     -0.00113363    -0.000973711
     -0.00109859      -0.0012379
     -0.00299745     -0.00299792
     -0.00328564     -0.00349454
     -0.00962192      -0.0100114
     0.000412402     0.000461613
     0.000106369     0.000118857
    -0.000686797     -0.00073742
      -0.0119631       -0.011683
     -0.00137144     -0.00129041
     -0.00104456     -0.00103865
      -0.0051251     -0.00523904
     -0.00297623     -0.00288483
     0.000282538     0.000393477
     0.000839432     0.000949558
    -0.000877557    -0.000921084
     -0.00134599     -0.00134419
      -0.0254519       -0.025747
    -0.000667563    -0.000681235
     0.000458036     0.000572046
    -0.000618189    -0.000788146
    -0.000497662     -0.00051654
    -0.000496809    -0.000402495
     -0.00401969     -0.00431857
    -0.000628172    -0.000628756
      -0.0031308     -0.00298742
     -0.00352134     -0.00361329
    -0.000397863    -0.000387781
      -0.0020955     -0.00214735
    -0.000641139    -0.000707032
       -0.017421      -0.0171889
    -0.000754711     -0.00074582
      3.9053e-05       2.765e-05
    -0.000581523    -0.000597244
     -0.00556861     -0.00533832
      -0.0242185      -0.0242229
    -0.000857477    -0.000734249
     -0.00670635     -0.00675626
    -0.000596585    -0.000613779
     -0.00233165     -0.00247199
      -0.0156361      -0.0158823
     0.000344221      0.00037063
     0.000598665     0.000686443
      -0.0074061     -0.00757335
      -0.0169703      -0.0171714
     -0.00102593     -0.00113721
     -0.00750685     -0.00768419
       -0.010699      -0.0106636
     -0.00243245     -0.00271467
     -0.00225745     -0.00232083
    -0.000653179    -0.000679299
     0.000564515     0.000583914
     0.000770631     0.000812379
    -0.000295042     -0.00031348
    -0.000346084    -0.000364294
     0.000527924     0.000513664
    -0.000703442     -0.00073778
     -6.8533e-05    -6.92894e-05
    -0.000881133    -0.000818266
    -0.000679942    -0.000685659
     0.000727162     0.000823942
      -0.0127777      -0.0127561
      -0.0120584      -0.0117451
     0.000256698     0.000314063
    -0.000471241    -0.000492245
     -0.00479164     -0.00506582
     -0.00219943     -0.00216267
      1.7759e-05    -4.39833e-05
     -0.00182407     -0.00185287
    -0.000892036    -0.000962346
    -0.000416575    -0.000422295
      -0.0006694    -0.000618405
     -0.00275961     -0.00274312
      -0.0014369     -0.00112194
     -0.00066966     -0.00075498
    -0.000382962    -0.000479782
     -0.00365147      -0.0036477
      -0.0155016      -0.0157454
      -0.0103514      -0.0106037
     -0.00064285    -0.000763085
    -0.000469092    -0.000514706
    -0.000881036    -0.000918656
    -0.000509291    -0.000577666
     0.000293959      0.00023056
      -0.0198206      -0.0200073
    -0.000325444    -0.000194334
     -0.00719407     -0.00693068
    -0.000364645    -0.000388186
     -0.00169221     -0.00178384
     0.000122106     0.000242783
     -0.00456843     -0.00496614
    -0.000495953    -0.000415538
      -0.0107273      -0.0108748
    -0.000667012     -0.00070181
     -0.00694951     -0.00733549
    -0.000921912    -0.000963807
     0.000312742     0.000388574
      -0.0183038      -0.0173722
     -0.00403066     -0.00418881
     -0.00126422     -0.00108325
      -0.0015792     -0.00158491
     -0.00737695       -0.007839
     -0.00103852     -0.00106219
     -0.00398217     -0.00389971
     -0.00605776     -0.00612214
      -0.0012527     -0.00126042
      -0.0323743      -0.0319226
     0.000141644     0.000198736
     -0.00181176     -0.00181502
     -0.00644899     -0.00615889
     -0.00349701     -0.00423178
     -0.00940064     -0.00899932
      -0.0174484      -0.0183573
      -0.0102265       -0.010127
     -0.00818146     -0.00790611
     -0.00845133     -0.00833736
      -0.0140332      -0.0143072
     0.000329611      0.00036213
     -0.00128191     -0.00137602
     -0.00484414      -0.0048826
     -0.00454842     -0.00514533
     -0.00112079       -0.001102
     -0.00059948    -0.000570398
     -0.00322707     -0.00333844
    -0.000199903    -0.000174426
     0.000385537     0.000403739
     -0.00165468     -0.00205512
     -0.00390491     -0.00385811
     -0.00149463      -0.0015285
     -0.00347236     -0.00351347
    -0.000473431    -0.000291017
     -0.00710194     -0.00671479
     0.000313513     0.000350923
     -0.00209409     -0.00186203
      -0.0119745      -0.0121201
    -0.000480944    -0.000642794
     -0.00111101     -0.00130009
     -0.00210104     -0.00215014
     -0.00329731      -0.0034477
    -0.000613189     -0.00059436
      -0.0026759     -0.00269975
      -0.0307507      -0.0306768
      -0.0024822     -0.00251119
     -0.00219658     -0.00208839
     -0.00095099    -0.000972748
     -0.00796642     -0.00781837
     -0.00831985     -0.00844758
    -0.000381953    -0.000374419
      -0.0037224     -0.00368421
    -0.000837561    -0.000817447
     -0.00218185      -0.0020852
     -0.00178367       -0.001824
    -0.000536065    -0.000587014
     -0.00646783     -0.00655731
     -0.00645324     -0.00632252
    -0.000411265    -0.000439458
     -0.00290549     -0.00344928
     -0.00586462     -0.00637507
      6.0718e-05    -0.000106471
     0.000455511     0.000556692
     -0.00278588     -0.00265252
    -0.000827314      -0.0008349
      -0.0123279      -0.0119696
     -0.00994718     -0.00975507
      -0.0090196     -0.00887474
      9.2707e-05     0.000183015
     -0.00745715     -0.00750621
     -0.00211313     -0.00211314
    -0.000275693    -0.000353718
     -0.00234617      -0.0022823
     -0.00195452     -0.00199785
     -0.00249536     -0.00256836
     0.000321776     0.000364216
    -0.000656952    -0.000716549
     -0.00105876     -0.00120906
      -0.0287528      -0.0291227
      -0.0163235      -0.0158081
    -0.000493684    -0.000600697
     -0.00165325      -0.0016559
     -0.00176472     -0.00199543
      2.4474e-05     7.55022e-05
     -0.00198436     -0.00201155
    -0.000130658    -3.41795e-05
     -0.00159245      -0.0016574
     0.000480502     0.000519494
     -0.00866425     -0.00909365
     -0.00712292     -0.00714628
      7.8329e-05     0.000219408
      -0.0110512      -0.0116167
     -4.3566e-05    -3.69036e-05
     -0.00070735    -0.000782522
      -0.0039434     -0.00420256
     -0.00764432     -0.00802199
     0.000575468     0.000615548
    -0.000265612    -0.000276668
     -0.00669341     -0.00645777
    -0.000774358    -0.000791357
        -0.01117      -0.0112766
    -0.000371512    -0.000399212
     0.000115326     0.000140808
     -0.00204193     -0.00207006
     -0.00358778     -0.00369629
     -0.00593851       -0.006425
     -0.00040413    -0.000389499
     -7.7923e-05    -0.000309966
     0.000542562     0.000571945
    -0.000148215    -5.02767e-05
     -0.00119845      -0.0012528
     -0.00635023     -0.00613754
     -0.00153734     -0.00150956
     -0.00160833     -0.00155619
     -0.00383629     -0.00417802
     -0.00893479     -0.00870512
     -0.00952341     -0.00954374
     -0.00767439     -0.00799671
    -0.000182273    -7.40282e-05
     -0.00152905     -0.00183254


==> scatterplots/chloromethane/anisotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00370004      0.00361611
       0.0179045       0.0179832
     0.000414691     0.000353293
       0.0315594       0.0316182
       0.0102494       0.0104932
       0.0123204       0.0119048
       0.0518836       0.0498261
       0.0179913       0.0180085
     0.000124683     0.000133308
      0.00627234      0.00585829
     0.000837917     0.000846244
     0.000632985     0.000597947
       0.0224085       0.0228296
     0.000124784     0.000125323
     0.000427857     0.000359363
      0.00284714      0.00309434
       0.0639308       0.0640843
      0.00196745      0.00216892
       0.0210941       0.0220837
      0.00854944      0.00821317
        0.038747       0.0388933
       0.0109156       0.0109284
      0.00119254      0.00104421
     0.000228346      0.00020107
     0.000268975     0.000254715
        0.017084       0.0167675
       0.0293704       0.0294686
       0.0014424      0.00138748
       0.0133437       0.0134881
      0.00217165       0.0022496
      0.00276226      0.00282116
       0.0104504       0.0100207
       0.0105357       0.0107956
      8.9887e-05     0.000116399
       0.0208044        0.020972
       0.0265631       0.0270192
       0.0241425       0.0226909
      0.00303446      0.00291629
      0.00124873      0.00107282
     0.000399654     0.000419135
       0.0246718       0.0246403
     0.000215401     0.000228278
       0.0267813       0.0268499
      0.00462901      0.00489222
       0.0002434     0.000226299
     0.000564155      0.00055637
        0.055232       0.0571775
      0.00084774     0.000905204
      0.00707128      0.00722933
      0.00316586      0.00317994
     0.000649536     0.000591377
       0.0227309       0.0235372
        0.020085       0.0198257
      0.00278492       0.0030282
       0.0118243       0.0118814
       0.0146709       0.0147923
      0.00287155      0.00300965
       0.0222629        0.022697
     0.000764744     0.000814985
      0.00477952      0.00503738
      0.00109098      0.00116309
      0.00559577      0.00536527
     0.000412194     0.000457562
     0.000211348     0.000205255
       0.0243011       0.0240676
      0.00111754      0.00107548
      0.00169301      0.00191205
       0.0005663     0.000468723
       0.0126472       0.0132397
     0.000408638     0.000423767
       0.0158806       0.0157834
      0.00317815      0.00351407
      0.00199631       0.0018343
      0.00290969      0.00296157
      0.00436104      0.00481869
     0.000138634     0.000136775
     0.000978925     0.000854414
      0.00574115      0.00542432
      0.00309419      0.00322232
     0.000244914     0.000230961
     0.000899605      0.00080526
      0.00736965      0.00725688
      0.00119664      0.00117177
       0.0168232       0.0168395
      0.00724407      0.00685727
      0.00731852      0.00713771
     0.000381975     0.000356576
      0.00197471      0.00196668
       0.0354125       0.0352373
       0.0618328       0.0608547
      0.00208179      0.00224477
       0.0352563       0.0352991
     0.000516431     0.000571935
     0.000355303       0.0003292
      0.00756873      0.00765013
     0.000457302      0.00043869
      0.00816081      0.00804797
      0.00192116      0.00214975
     0.000497546     0.000404388
      0.00166151       0.0017777
     0.000413001     0.000416702
     0.000158861     0.000141518
       0.0145965       0.0155426
       0.0238399        0.023195
      0.00221821      0.00248887
     0.000199967     0.000161898
      0.00121695      0.00130209
        0.002546      0.00273695
      0.00232734      0.00239725
     0.000842825     0.000741983
      0.00039278     0.000418554
       0.0290279       0.0281034
      0.00286645       0.0025659
     0.000498397     0.000425705
     0.000933529     0.000826424
     0.000557899     0.000506906
       0.0266763       0.0275542
       0.0202819       0.0202868
     0.000120446     0.000127703
       0.0147976       0.0147765
     0.000236449     0.000212066
      0.00110036      0.00113529
     0.000716177     0.000626049
       0.0022983      0.00203813
     0.000278975     0.000254311
     0.000553953     0.000580296
     0.000367173     0.000356041
      0.00231608      0.00209479
      0.00081758     0.000855305
       0.0015367      0.00155176
      0.00424898      0.00406887
       0.0170484       0.0179611
      0.00719768      0.00694355
       0.0110695       0.0109048
       0.0511865       0.0509017
      0.00177791      0.00167482
     0.000152703     0.000187761
     0.000188989     0.000177565
       0.0191516       0.0180463
     0.000497003     0.000488967
      0.00130437      0.00148091
       0.0415563       0.0425414
       0.0182481       0.0173788
     0.000309633     0.000308155
       0.0011627      0.00118321
     0.000851592     0.000977753
       0.0565828       0.0575808
       0.0116545       0.0116715
       0.0265412       0.0265643
      0.00114239      0.00132774
     0.000399231     0.000362891
       0.0134973       0.0138528
     0.000547708     0.000473736
     0.000272849     0.000266974
       0.0185885       0.0181665
       0.0257426       0.0248599
       0.0031604      0.00312261
       0.0153019       0.0151259
        0.012976       0.0125592
       0.0273304       0.0270765
       0.0170894       0.0173888
      0.00131717      0.00152106
     0.000324294     0.000345501
      0.00118654      0.00111885
     0.000384344     0.000394023
      0.00207159      0.00191849
        0.011802       0.0118446
      0.00268823      0.00256821
       0.0325555       0.0319916
      0.00468545       0.0049822
      0.00827308      0.00784838
      0.00300758      0.00301742
      0.00217004      0.00206579
      0.00881019      0.00882162
      0.00938217      0.00924141
      0.00205106      0.00190856
     0.000841852     0.000813915
       0.0201459       0.0200942
       0.0275849       0.0278048
     0.000187422     0.000153425
     0.000402205     0.000370932
        0.022396       0.0235627
     0.000435199     0.000450671
       0.0186157       0.0186967
      0.00152365      0.00134973
      0.00208471      0.00206008
       0.0272138       0.0266881
       0.0279676        0.028082
      0.00317284      0.00296241
      0.00216928      0.00233596
     0.000242399     0.000216999
       0.0013281      0.00141027
     0.000691564     0.000679864
       0.0189512       0.0192804
       0.0180141       0.0176196
     0.000885941     0.000777465
      0.00100841       0.0010062
        0.015711       0.0149635
       0.0336789       0.0337471
       0.0417049       0.0409159
       0.0244474       0.0246619
      0.00262069      0.00252741
       0.0102612       0.0102963
     0.000350528     0.000310842
       0.0102517      0.00985989
     0.000388178     0.000420103
      0.00252386      0.00241899
      0.00219803      0.00211498
     0.000672652     0.000578968
      0.00233829      0.00233791
      0.00333554      0.00322219
     0.000442762       0.0004303
       0.0139333       0.0140464
     0.000293018      0.00027902
     0.000289824     0.000272964
      0.00203099      0.00177829
      0.00132999      0.00116346
       0.0186223       0.0192758
      0.00635901      0.00644842
       0.0131287       0.0132596
      0.00039019     0.000331123
       0.0100803       0.0100921
      0.00601115       0.0064376
     0.000746749     0.000708778
        0.010249        0.010073
     0.000488008     0.000461881
     0.000240997     0.000233197
     0.000987471     0.000943431
      0.00147423      0.00136893
      0.00275517      0.00310478
      0.00834546      0.00805142
     0.000381663     0.000323141
      0.00632587      0.00657505
       0.0148966       0.0145639
      0.00825822      0.00873071
       0.0149409       0.0152586
      0.00307712      0.00289579
       0.0254927       0.0252369
       0.0331172       0.0339877
      0.00672328       0.0063364
        0.013679       0.0136717
     0.000464575     0.000465904
       0.0192684       0.0194328
        0.012719       0.0125058
       0.0119655       0.0122581
       0.0003336     0.000324996
      0.00632853       0.0062985
      0.00572924       0.0053724
      0.00164486      0.00169703
     0.000630324     0.000699508
      0.00670981      0.00706473
     0.000193898     0.000220329
       0.0214054       0.0213797
     0.000390572     0.000385391
      0.00396153      0.00410056
      0.00294679      0.00279928
       0.0551708       0.0566062
      0.00355897      0.00345761
      0.00284134      0.00266555
      0.00100259      0.00105851
     0.000184484     0.000150816
     0.000945799     0.000853304
       0.0340565       0.0344383
      0.00626028       0.0061621
      0.00136677      0.00135498
      0.00243695      0.00243104
        0.023757       0.0237273
      0.00811117      0.00823187
     0.000882661     0.000829999
     0.000246168     0.000242297
      0.00319872      0.00323326
     0.000913129     0.000872433
       0.0192875       0.0190993
       0.0110074       0.0109674
      0.00460442      0.00486887
     0.000410423     0.000339838
     0.000766586     0.000716511
      0.00146781      0.00150915
     0.000475608     0.000428442
       0.0114103       0.0116025
      0.00206823      0.00181719
     0.000717334     0.000808802
        0.034554       0.0340611
      0.00746169      0.00721034
      0.00165276      0.00166381
     0.000982619     0.000886034
       0.0627927       0.0651925
       0.0585989       0.0611658
     0.000384997     0.000403027
      0.00024157     0.000217695
       0.0123218       0.0121887
     0.000902348     0.000818604
      0.00596576      0.00593833
      0.00800782      0.00862688
      0.00461842      0.00481404
      0.00233182      0.00220703
     0.000163786     0.000134546
       0.0115734        0.011647
       0.0134762       0.0133899
       0.0208054       0.0202957
       0.0107762       0.0106557
       0.0143201       0.0139703
      0.00361078      0.00373561
     0.000596677     0.000529975
       0.0175652       0.0179962
      0.00576733      0.00597008
     0.000380122     0.000319567
      0.00535648      0.00499024
     0.000948674     0.000951308
      0.00817401      0.00758786
       0.0552654       0.0566047
      0.00783022      0.00833087
      0.00649751      0.00638307
     0.000257617     0.000210417
     0.000486143     0.000440742
     0.000973399      0.00108605
       0.0145735       0.0142937
       0.0574773       0.0549493
      0.00185699       0.0020699
      0.00052787     0.000481479
      0.00500718      0.00491883
      0.00127797       0.0013678
      0.00439626      0.00431114
       0.0575195       0.0564368
      0.00290644      0.00261148
       0.0004535     0.000508753
     0.000726108      0.00077992
      0.00118389      0.00109761
       0.0239518       0.0244958
     0.000643993     0.000600056
       0.0120002       0.0116155
     0.000899939     0.000779946
     0.000191462     0.000213052
      0.00196647       0.0019865
       0.0008806     0.000832044
     0.000912409     0.000821045
     0.000281627     0.000245923
       0.0123329        0.012605
      0.00590298      0.00593964
      0.00303175      0.00293135
       0.0270279       0.0267152
      0.00931014      0.00876375
       0.0015295      0.00142387
     0.000603145     0.000529196
     0.000428839     0.000452899
     0.000884986      0.00083707
     0.000631457     0.000529691
       0.0266576       0.0259729
       0.0435722        0.044864
     0.000696108     0.000759577
      0.00271797      0.00299246
       0.0018178      0.00179314
      0.00247348      0.00239698
      0.00626331      0.00634617
      0.00226115      0.00205857
     0.000416181     0.000336413
       0.0512181       0.0521941
     0.000142653     0.000138453
      0.00707959      0.00660203
       0.0200313       0.0202803
     0.000703903     0.000723192
      0.00280527      0.00259042
     0.000752549      0.00065528
       0.0247403       0.0243659
      0.00868852      0.00836874
     0.000576857     0.000562432
      0.00488965      0.00496415
       0.0618048       0.0637194
        0.037002       0.0371991
      0.00111829      0.00128928
      0.00444454       0.0043274
      0.00116718      0.00103264
       0.0160157       0.0154219
     0.000245865     0.000295221
       0.0289831       0.0289762
      0.00191244      0.00190033
       0.0200063        0.019964
     0.000154553     0.000137422
       0.0125812       0.0120166
     0.000313095     0.000328909
      0.00760925      0.00807908
     0.000675956     0.000643764
       0.0973116       0.0947941
       0.0370268       0.0380706
       0.0264231        0.026255
      0.00108955      0.00113652
         0.02058       0.0210924
      0.00252462      0.00252146
       0.0249567        0.024627
     0.000712684     0.000586181
      0.00178394       0.0021087
       0.0467121       0.0470948
     0.000181447     0.000175686
       0.0032523      0.00306053
        0.031949       0.0317781
      0.00717537      0.00691405
       0.0376847       0.0383683
     0.000252513     0.000225336
     0.000245237     0.000242325
       0.0128296       0.0130584
     0.000772812     0.000687549
      0.00278703      0.00298623
      0.00070619     0.000643537
       0.0105817       0.0102143
     0.000445768     0.000397816
       0.0146641       0.0147579
      0.00898815      0.00916962
       0.0406531       0.0379449
       0.0592653       0.0573824
       0.0197151       0.0198159
       0.0210161       0.0212439
     0.000440029     0.000495234
      0.00328187      0.00305173
       0.0471871       0.0468464
       0.0106947        0.011004
     0.000939554     0.000827198
      0.00451183      0.00463624
     0.000469662     0.000421181
     0.000601723     0.000573619
     0.000984674     0.000857357
      0.00141235      0.00125635
     0.000130743     0.000147375
     0.000345186     0.000283816
     0.000108769     0.000128304
     0.000260325     0.000223357
      0.00488007       0.0047354
      0.00180009      0.00163018
      0.00236572      0.00234393
      0.00752066       0.0075033
     0.000486963     0.000449087
     0.000181026     0.000177218
       0.0194389       0.0194089
     0.000232169     0.000206426
       0.0107887       0.0111086
      0.00466824      0.00437986
      0.00579443      0.00531411
     0.000277552     0.000270407
      0.00196896      0.00204973
     0.000303542     0.000339662
      0.00103294     0.000977866
     0.000733388     0.000846174
       0.0244685       0.0231468
       0.0064505      0.00646984
      0.00180104      0.00182754
     0.000645388     0.000640531
      6.7696e-05     8.67186e-05
      0.00667451      0.00698516
       0.0928217       0.0939071
      0.00494998      0.00445115
     0.000982499     0.000931917
      0.00372463      0.00404212
     0.000354468     0.000373377
     0.000145813     0.000118618
     0.000793541     0.000829388
     0.000572193     0.000483748
      0.00168511      0.00167418
     0.000989925      0.00101175
       0.0324783       0.0323466
     0.000279104      0.00022817
      0.00163886      0.00147687
       0.0495731       0.0488898
      0.00569244      0.00570712
      0.00473045      0.00505994
      0.00448173      0.00444597
     0.000374194     0.000336118
      0.00192353      0.00189492
     0.000142996     0.000136681
     0.000357335     0.000295267
       0.0571715       0.0561255
       0.0117432       0.0121511
     0.000753209     0.000735835
      0.00538136      0.00533884
       0.0214458        0.021182
       0.0230704       0.0233925
       0.0213487       0.0213401
      0.00351501      0.00336905
     0.000178115     0.000142229
     0.000257256     0.000244609
       0.0110407       0.0115477
      0.00620461      0.00638214
      0.00062275     0.000562167
      0.00694052      0.00674968
     0.000168892     0.000137327
      0.00223186      0.00203489
       0.0215507       0.0206582
     0.000548734     0.000571003
      0.00482809      0.00443787
      0.00978375       0.0102658
      0.00636198      0.00635647
     0.000225436     0.000181988
       0.0101647      0.00972765
      0.00421981      0.00425778
      0.00181753      0.00194564
      0.00806059      0.00771903
     0.000468742      0.00041606
     0.000211226     0.000210804
     0.000227271     0.000209077
      0.00300179      0.00313592
       0.0027587      0.00247817
      0.00414521      0.00410424
      0.00158414      0.00141479
       0.0116801       0.0114118
     0.000968748     0.000977902
      0.00259961       0.0023328
     0.000321786     0.000288635
     0.000294244     0.000290355
     0.000881522     0.000923163
     0.000560708     0.000626724
      0.00110134      0.00111138
     0.000577927     0.000516395
       0.0207485       0.0208987
       0.0684053       0.0677011
       0.0490398       0.0502813
     0.000618888     0.000576631
     0.000255298     0.000224583
      0.00046414     0.000431211
      0.00154116      0.00151944
      0.00608208      0.00586591
       0.0297636       0.0302158
       0.0157241       0.0162034
     0.000529653     0.000539052
      0.00171821      0.00154023
      0.00339188       0.0033659
     0.000801984     0.000867929
       0.0253643       0.0255642
     0.000106947     0.000131877
     0.000328476      0.00031978
      0.00134815      0.00127828
     0.000387518     0.000381555
       0.0120826       0.0125563
     0.000347572     0.000367389
      0.00189871      0.00172057
     0.000679966     0.000699103
       0.0266121        0.026303
       0.0135092       0.0132942
      0.00165946      0.00179218
       0.0001787     0.000197817
      0.00115205       0.0010447
       0.0393682       0.0401387
      0.00566376      0.00506213
     0.000197404     0.000210784
       0.0229045       0.0228288
     0.000879227     0.000830755
      0.00776105      0.00784262
       0.0658762       0.0663853
      0.00772688      0.00774514
      0.00108574      0.00102411
     0.000160998     0.000149054
       0.0896631       0.0885513
     0.000317498     0.000315712
      0.00679725       0.0066579
       0.0109513       0.0112037
       0.0449987       0.0434074
      0.00131831      0.00118942
      0.00339532       0.0033364
       0.0203783       0.0209768
      0.00333474      0.00346202
       0.0156013       0.0155488
     0.000220541     0.000233904
      0.00040794     0.000355299
      0.00340032      0.00376986
      0.00391137      0.00431739
        0.020882       0.0202234
       0.0053307      0.00530249
      0.00126891      0.00112148
      0.00178445      0.00177309
       0.0089535      0.00920766
      0.00122533      0.00111135
       0.0022537      0.00203921
      0.00143367      0.00150036
     0.000236822     0.000192723
     0.000645383     0.000668234
      0.00029919     0.000258408
      0.00134173      0.00116511
      0.00307572      0.00314506
       0.0194681       0.0189397
     0.000951214     0.000878084
     0.000652319     0.000701681
       0.0475225       0.0468211
     0.000393627     0.000389417
       0.0101293       0.0103748
       0.0324246        0.031757
      0.00102123      0.00090614
        0.006691      0.00674975
     0.000332297     0.000344377
      0.00190904       0.0018527
      0.00222936      0.00228944
      0.00242897      0.00236245
      0.00047012     0.000413219
      0.00980608      0.00932662
      0.00105763      0.00101806
       0.0128922       0.0126965
     0.000544538     0.000626722
      0.00198002      0.00179823
      0.00127001      0.00135333
       0.0599555       0.0621477
       0.0515674       0.0525661
       0.0010991      0.00108851
       0.0324421       0.0331717
      0.00988029       0.0099291
     0.000549719     0.000469203
       0.0344728       0.0348866
       0.0070322      0.00736746
      0.00357192      0.00326911
     0.000161994     0.000162408
     0.000168975     0.000177159
     0.000163811     0.000134417
       0.0154147       0.0152278
     0.000854635     0.000774012
       0.0277749       0.0266381
      0.00141722      0.00144814
       0.0139552       0.0139096
     0.000537242      0.00050962
       0.0743805       0.0770038
      0.00198252      0.00199562
       0.0461046       0.0463952
      0.00593718      0.00587175
       0.0232044       0.0230329
     0.000301617     0.000283828
     0.000586449      0.00048915
      0.00218228      0.00233781
      0.00022629     0.000232179
     0.000365675      0.00043159
      0.00273567      0.00242722
       0.0091667      0.00903666
     0.000388711       0.0003579
      0.00590936      0.00621681
      0.00201722      0.00209818
     0.000176437     0.000182456
      0.00399753        0.003885
       0.0409634       0.0406954
      0.00295427      0.00326487
      0.00646634      0.00615369
      0.00299876      0.00286837
      0.00664758      0.00692103
        0.026545       0.0260729
      0.00701473      0.00717315
       0.0455585       0.0436849
      0.00602101      0.00630764
       0.0159965       0.0160013
     0.000460388     0.000381179
     0.000417702     0.000412584
      0.00246129      0.00256998
     0.000318369     0.000310346
      0.00048441      0.00048725
       0.0065636      0.00681696
     0.000758341     0.000875147
       0.0302563       0.0302229
     0.000797942      0.00076393
     0.000351071     0.000321292
        0.060898       0.0597285
       0.0102771        0.010128
      0.00139106      0.00146706
     0.000453903     0.000481462
     0.000262536     0.000251776
      0.00376166      0.00360059
      0.00270809      0.00241589
       0.0199718       0.0203398
       0.0357183       0.0339962
     0.000475694     0.000529835
      0.00849304      0.00895986
     0.000266888     0.000279435
      0.00242724      0.00237306
     0.000104627     9.99723e-05
     0.000256141     0.000248478
      0.00223862      0.00217721
      0.00632318      0.00599766
       0.0404446       0.0417251
     0.000222933     0.000204547
       0.0541593       0.0529371
      0.00484567      0.00535088
     0.000223622     0.000211676
     0.000779212     0.000941493
     0.000228206     0.000232609
      0.00160061      0.00168947
       0.0252089       0.0256377
      0.00240457      0.00219784
     0.000490274     0.000438675
     0.000364064     0.000388307
     0.000306765     0.000304214
      0.00452538      0.00525464
       0.0191445       0.0191511
       0.0304722       0.0298229
       0.0216613        0.022276
     0.000201986     0.000173889
      0.00673529      0.00689961
      0.00164758      0.00150828
       0.0508345       0.0523845
      0.00744846      0.00792461
     0.000957535     0.000861189
       0.0084854      0.00910803
     0.000652546      0.00070926
      0.00379037      0.00356341
     0.000213762     0.000228874
      0.00333482      0.00360299
      0.00233275      0.00237567
      0.00542857      0.00538563
      0.00193941      0.00192488
      0.00418811      0.00425044
       0.0234785       0.0237409
       0.0183286       0.0180258
     0.000750142     0.000678643
      0.00986955      0.00985667
      0.00952605      0.00967331
     0.000470818      0.00043307
     0.000447576     0.000429782
      0.00304959      0.00327053
      0.00905494      0.00922839
     0.000739719     0.000719819
     0.000745846     0.000739501
     0.000423107     0.000518075
      0.00263334      0.00286054
      0.00190547      0.00173331
       0.0124831       0.0127213
     0.000834842      0.00081153
       0.0104781       0.0106564
     0.000485655     0.000407358
      0.00542529      0.00524097
      0.00131637      0.00147566
      0.00079966     0.000825586
       0.0329088       0.0325902
      0.00837688       0.0086217
       0.0691461       0.0674332
      0.00285586      0.00270217
       0.0193876       0.0200466
      0.00115003       0.0010323
       0.0115452       0.0122344
       0.0113419       0.0105227
      0.00329673      0.00309529
     0.000241263     0.000277633
      0.00704929      0.00701118
       0.0036387      0.00386212
      0.00958224      0.00929044
       0.0223822       0.0223018
     0.000675588     0.000662413
      0.00444652       0.0042273
      0.00544669      0.00526334
      0.00191216      0.00190717
      0.00278906      0.00277543
      0.00458996      0.00451135
      0.00349273      0.00323716
     0.000409796     0.000394787
      0.00183249      0.00192873
     0.000854282     0.000754739
       0.0620023       0.0616321
      0.00279996      0.00261067
      0.00144349      0.00134231
       0.0095368      0.00974957
       0.0172628       0.0166108
     0.000457991     0.000411761
     0.000161756     0.000156526
       0.0251212       0.0242823
     0.000266288     0.000268618
       0.0217658       0.0219926
     0.000342599     0.000329465
     0.000567156     0.000605893
      0.00241306      0.00214439
      0.00187015      0.00186807
     0.000232837     0.000224041
     0.000782614     0.000730415
       0.0535476       0.0552403
       0.0111758        0.011092
     0.000266647     0.000218836
      0.00128912      0.00127989
       0.0173952       0.0167917
     0.000725091     0.000740437
       0.0114775        0.011511
     0.000679917     0.000570356
       0.0184229       0.0183235
       0.0203904       0.0194426
     0.000445947     0.000497432
      0.00741598      0.00763601
       0.0166619       0.0164559
      0.00156104      0.00146264
      0.00305176      0.00302488
     0.000162965     0.000171958
     0.000612415     0.000599105
       0.0757976       0.0746659
      0.00329146      0.00335178
      0.00929804      0.00926863
      0.00179933      0.00174672
       0.0091437       0.0089597
       0.0103123       0.0100847
        0.025489       0.0265964
     0.000385343     0.000338749
      0.00433305      0.00414105
     0.000499057     0.000441583
       0.0348767       0.0334218
      0.00618866      0.00595902
      0.00115909      0.00107137
       0.0118756       0.0122526
        0.014981       0.0149085
     0.000414195     0.000431773
     0.000617971     0.000599373
      0.00054514      0.00045715
      0.00156024      0.00142174
       0.0644982       0.0631552
     0.000245717     0.000222991
      0.00110294        0.001041
      0.00151124      0.00165586
     0.000240892     0.000216793
      0.00582014      0.00612764
       0.0105328       0.0108348
     0.000335543     0.000287443
      0.00686954      0.00653704
      0.00890845        0.008574
      0.00154329      0.00148979
      0.00503561      0.00526476
     0.000158584     0.000186281
       0.0473054       0.0464599
     0.000503089     0.000423873
      0.00112554      0.00105588
      0.00051116     0.000462566
        0.013259       0.0129768
       0.0598886       0.0626494
      0.00847674      0.00852872
       0.0184557       0.0189568
     0.000188026     0.000150252
      0.00501504      0.00490551
       0.0409472       0.0425144
     0.000286149     0.000261081
     0.000997615      0.00103749
       0.0259082         0.02606
        0.043557       0.0425656
      0.00635723      0.00658215
       0.0146525       0.0145152
       0.0312532       0.0308736
      0.00483879      0.00519878
      0.00596209      0.00592886
     0.000195591     0.000199012
     0.000583177     0.000523729
     0.000218215     0.000195987
     0.000407334     0.000386889
     0.000226479     0.000220721
     0.000543371     0.000569421
     0.000734602     0.000623926
     0.000924406     0.000965746
       0.0032941      0.00337201
      0.00361621      0.00340369
     0.000293166     0.000264987
       0.0331868       0.0330507
       0.0329468       0.0327211
     0.000496642     0.000467662
      0.00386911       0.0037696
       0.0113747        0.011406
      0.00694476      0.00665231
      0.00284863      0.00273871
      0.00499414      0.00494417
     0.000882865     0.000846094
     0.000764251     0.000689698
      0.00444491      0.00426411
      0.00625162      0.00635835
      0.00738362       0.0070846
     0.000256843     0.000238457
     0.000517635     0.000577231
      0.00754639      0.00752949
       0.0446899       0.0437703
       0.0232612       0.0236628
     0.000571864     0.000580758
     0.000128588     0.000116354
     0.000185785     0.000173909
     0.000704862     0.000748454
     0.000375667     0.000313601
       0.0526652       0.0543083
      0.00462616      0.00462517
       0.0190803       0.0187228
      0.00143872      0.00132773
      0.00255972      0.00247896
      0.00116581       0.0010822
       0.0104642        0.011311
       0.0023541      0.00231473
       0.0275342        0.027877
     0.000219949     0.000203581
       0.0139782       0.0141724
       0.0021545       0.0021191
     0.000736437     0.000726237
       0.0467893       0.0457881
       0.0144529       0.0142762
      0.00421914      0.00417869
      0.00244227      0.00237588
       0.0254248       0.0269924
      0.00684303      0.00644666
       0.0113096       0.0112587
       0.0220021       0.0224137
      0.00106861      0.00108071
       0.0795911       0.0789259
     0.000230845     0.000217734
      0.00519033      0.00510153
       0.0165435       0.0160411
       0.0123103       0.0124987
       0.0255211       0.0250149
       0.0521054       0.0504723
       0.0256452        0.025679
       0.0200772       0.0197873
       0.0212536       0.0207263
       0.0397102        0.040042
     0.000162906      0.00016032
      0.00410433      0.00407445
       0.0131173       0.0128037
       0.0139223       0.0145755
      0.00177235       0.0015652
      0.00366047      0.00337827
       0.0086628      0.00863868
     0.000587425     0.000544902
     0.000298749     0.000298608
       0.0052423      0.00552728
      0.00834824      0.00817434
      0.00644175      0.00642299
       0.0113242       0.0110839
      0.00185394      0.00184569
       0.0181154       0.0178349
     0.000456403     0.000392847
      0.00609908      0.00606207
       0.0333665       0.0339182
     0.000586004     0.000631161
      0.00522683      0.00539629
      0.00407134      0.00390036
       0.0124688       0.0132388
      0.00079779     0.000740555
      0.00496696      0.00456977
       0.0786412       0.0786713
       0.0181787       0.0180247
      0.00372427      0.00373703
      0.00237771      0.00236753
       0.0219723        0.022075
       0.0179872       0.0183235
      0.00197778      0.00197622
       0.0102196       0.0100104
      0.00366321      0.00351276
      0.00426264       0.0040334
      0.00167382      0.00145726
     0.000215806     0.000207939
       0.0199972       0.0196501
        0.015336       0.0148102
     0.000356331     0.000323988
      0.00836687      0.00881688
       0.0182952       0.0188882
     0.000639446     0.000684546
      0.00153924      0.00162646
      0.00792925       0.0075825
      0.00331472      0.00321209
        0.032486       0.0312002
       0.0254291       0.0253014
       0.0261274       0.0259518
     0.000154133      0.00015479
       0.0196948       0.0195581
      0.00793353      0.00812936
     0.000398385     0.000411483
      0.00684473      0.00689205
      0.00248391      0.00214937
      0.00546743      0.00523943
     0.000912874     0.000944819
      0.00026442     0.000218979
      0.00487326      0.00510779
       0.0704562       0.0737427
       0.0401601       0.0392401
     0.000426459     0.000414958
      0.00481289      0.00466344
      0.00539916      0.00552329
        0.003001      0.00276932
      0.00488358      0.00486372
     0.000507836     0.000516962
      0.00922152      0.00915655
     0.000147845     0.000129095
       0.0184498       0.0181915
       0.0157701       0.0156516
     0.000832361     0.000878799
       0.0314489       0.0318114
     0.000250605     0.000210105
     0.000342083     0.000344673
       0.0114066       0.0115135
       0.0198682       0.0209864
     0.000365175     0.000360082
     0.000459442     0.000433376
       0.0173652       0.0167939
      0.00170138      0.00167438
       0.0312417       0.0317086
     0.000215867     0.000178884
      0.00025222     0.000228334
      0.00625089      0.00608939
      0.00689943      0.00644506
       0.0147252       0.0158132
     0.000920845      0.00101736
     0.000913207      0.00108109
      0.00078986     0.000690379
     0.000867628     0.000874617
      0.00102059     0.000890247
       0.0158295       0.0161129
      0.00184365      0.00164559
      0.00237246      0.00216478
       0.0101278       0.0104169
       0.0238427       0.0238737
       0.0268819       0.0272448
       0.0208196       0.0209644
      0.00109013      0.00112255
       0.0042382      0.00460354


==> scatterplots/chloromethane/anisotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
     -0.00012567    -0.000302609
    -0.000754697     -0.00110036
     -6.0354e-05    -7.47095e-05
     -0.00141283     -0.00219039
    -0.000460705    -0.000814796
    -0.000544869    -0.000486537
     -0.00301394     -0.00254214
    -0.000729526    -0.000731422
     -3.0688e-05    -4.14959e-05
    -0.000278383    -0.000367784
     -7.8927e-05    -0.000118061
     -9.5131e-05    -0.000101307
     -0.00101853     -0.00134493
     -3.0039e-05    -4.12691e-05
     -6.1268e-05    -7.58294e-05
    -0.000138124    -0.000221525
      -0.0042473     -0.00410442
     -0.00023866    -0.000243619
     -0.00115304     -0.00148316
    -0.000254705    -0.000659519
     -0.00191458     -0.00193646
    -0.000567066    -0.000732278
    -0.000100588    -0.000148487
     -6.5206e-05     -6.6812e-05
     -5.8517e-05    -6.55686e-05
    -0.000479307    -0.000749513
     -0.00129934     -0.00180226
     -8.6281e-05    -0.000159753
    -0.000465348     -0.00100611
    -0.000121581    -0.000231364
    -0.000147196    -0.000235592
    -0.000295637    -0.000778014
    -0.000511065    -0.000565271
     -2.8343e-05    -3.52085e-05
    -0.000730198     -0.00147101
      -0.0011568     -0.00174476
    -0.000910797     -0.00110723
    -0.000127401    -0.000275389
     -9.2852e-05    -0.000119029
     -6.9477e-05    -6.96025e-05
     -0.00103386     -0.00152862
     -3.3741e-05      -5.247e-05
     -0.00108682     -0.00193991
    -0.000241312     -0.00025601
     -5.4838e-05    -5.52496e-05
     -5.8073e-05    -9.22648e-05
     -0.00385303     -0.00352581
     -7.5505e-05    -0.000121114
    -0.000350457    -0.000585789
    -0.000255173    -0.000219703
    -0.000101935    -0.000103282
     -0.00148031     -0.00133989
     -0.00102584     -0.00117364
    -0.000253589    -0.000245264
    -0.000395858    -0.000881042
    -0.000685227     -0.00105673
    -0.000221553    -0.000247517
    -0.000918235     -0.00158406
    -0.000127084    -0.000131544
    -0.000206228     -0.00039147
    -0.000120515    -0.000145082
    -0.000232978     -0.00049322
     -5.7544e-05    -7.10473e-05
     -4.1555e-05    -5.48229e-05
     -0.00117664     -0.00161894
    -0.000130619    -0.000135437
    -0.000216373    -0.000224731
     -8.7385e-05    -8.64684e-05
     -0.00062818    -0.000957536
     -8.5261e-05    -9.48144e-05
    -0.000896101     -0.00098682
    -0.000161427    -0.000227281
    -0.000230869    -0.000236383
    -0.000144151    -0.000191807
    -0.000169822    -0.000363957
     -3.4727e-05    -4.02259e-05
     -9.6818e-05    -0.000111827
    -0.000266935    -0.000359904
    -0.000227788     -0.00025005
     -5.7898e-05    -5.83958e-05
     -6.9451e-05    -0.000109072
    -0.000494855    -0.000499685
     -9.3163e-05    -0.000145434
    -0.000595398       -0.001242
    -0.000571131    -0.000445137
    -0.000398375    -0.000628158
     -7.2737e-05    -7.70335e-05
    -0.000119058    -0.000183763
     -0.00171911     -0.00217458
     -0.00402154     -0.00417591
    -0.000180746     -0.00020195
     -0.00172773     -0.00163543
     -6.9143e-05    -8.63993e-05
     -6.1936e-05    -6.94847e-05
    -0.000498685    -0.000514642
     -5.0556e-05    -7.61095e-05
    -0.000259358    -0.000611473
    -0.000148694    -0.000206564
     -7.3274e-05    -8.68313e-05
    -0.000104994    -0.000187755
     -8.7235e-05    -8.61985e-05
     -3.9577e-05    -4.34144e-05
    -0.000891519    -0.000615909
     -0.00112434      -0.0010436
    -0.000179491    -0.000222948
     -4.1801e-05    -4.64787e-05
    -0.000103084    -0.000149511
    -0.000101098    -0.000235861
    -0.000156446    -0.000142856
     -9.2686e-05    -0.000120019
     -4.0649e-05    -7.02525e-05
     -0.00148832     -0.00147521
    -0.000233401    -0.000257198
     -6.6746e-05    -8.14725e-05
     -8.7366e-05    -0.000102977
     -7.9817e-05    -8.21815e-05
    -0.000916003     -0.00109877
     -0.00103036      -0.0012505
     -3.2189e-05    -4.17502e-05
    -0.000583974     -0.00105754
     -5.3963e-05    -5.41802e-05
    -0.000128443    -0.000138996
     -8.6513e-05    -9.22941e-05
    -0.000152919    -0.000251509
     -6.3799e-05    -6.40023e-05
     -7.5928e-05    -7.60141e-05
     -6.5846e-05    -6.66539e-05
    -0.000148612    -0.000151304
    -0.000161953    -0.000151355
    -0.000135506    -0.000157117
    -0.000147044    -0.000349128
     -0.00109154     -0.00109277
    -0.000450387    -0.000376822
    -0.000576599    -0.000602331
     -0.00386513      -0.0031045
     -0.00010571    -0.000141203
     -3.8832e-05    -4.70574e-05
     -5.3995e-05    -5.39205e-05
    -0.000536024    -0.000805243
     -4.9997e-05    -7.96285e-05
    -0.000111621    -0.000162662
     -0.00237144     -0.00279665
    -0.000526173    -0.000769539
     -5.8797e-05    -6.69111e-05
     -0.00012716    -0.000140638
    -0.000109057    -0.000106854
     -0.00390754     -0.00379198
    -0.000491792    -0.000612628
     -0.00131942     -0.00190279
     -9.8528e-05    -0.000129313
     -6.2987e-05    -6.78591e-05
     -0.00088727     -0.00126489
     -8.1369e-05    -8.36298e-05
     -6.3283e-05    -6.81601e-05
    -0.000666068     -0.00131786
     -0.00127528     -0.00124619
    -0.000146053      -0.0002837
    -0.000519378     -0.00117834
    -0.000883858      -0.0010384
       -0.001827     -0.00165647
    -0.000748221    -0.000739479
    -0.000124653    -0.000158323
     -5.2142e-05    -6.52197e-05
     -9.5193e-05    -0.000123165
     -6.8688e-05    -7.66118e-05
    -0.000109354    -0.000205034
    -0.000872585     -0.00102847
    -0.000238977     -0.00026025
     -0.00186795     -0.00217744
    -0.000255201    -0.000412929
    -0.000239319    -0.000628386
    -0.000252668     -0.00029089
    -0.000198045    -0.000204402
    -0.000234438    -0.000630146
    -0.000339773    -0.000733782
    -0.000109374    -0.000208848
     -8.0951e-05    -0.000102049
     -0.00145305     -0.00106294
     -0.00130187     -0.00180901
     -4.2635e-05    -4.76674e-05
     -7.2448e-05    -7.64243e-05
     -0.00124971     -0.00149003
     -6.6544e-05    -6.96028e-05
    -0.000647491      -0.0013208
     -0.00010436    -0.000167674
    -0.000267528    -0.000237338
     -0.00155734     -0.00129314
     -0.00131516     -0.00206612
    -0.000238136    -0.000273001
    -0.000140937     -0.00017415
     -5.4746e-05    -5.54859e-05
      -0.0001066    -0.000134847
     -7.3055e-05    -0.000100368
     -0.00086982     -0.00107276
    -0.000578877     -0.00126982
    -0.000105869    -0.000136106
    -0.000116122     -0.00012147
    -0.000802921    -0.000987103
     -0.00188501     -0.00231337
     -0.00287084     -0.00279053
     -0.00103117     -0.00180327
    -0.000220485    -0.000248441
    -0.000724099    -0.000733921
     -5.5504e-05    -7.12809e-05
    -0.000699456    -0.000506068
     -5.1387e-05    -6.28979e-05
     -0.00014733    -0.000194783
    -0.000139056    -0.000225958
     -7.7881e-05    -8.47049e-05
     -0.00015151    -0.000148079
    -0.000228054    -0.000250495
     -7.3453e-05    -7.81099e-05
    -0.000537061    -0.000922016
     -5.0565e-05    -6.05507e-05
     -6.3056e-05    -6.44588e-05
    -0.000188693    -0.000198781
     -9.2466e-05    -0.000145681
      -0.0010542    -0.000744238
    -0.000435505    -0.000425307
    -0.000499399    -0.000687243
     -6.4431e-05    -7.24631e-05
    -0.000622986    -0.000621664
    -0.000254131    -0.000358408
     -9.8206e-05      -0.0001067
    -0.000286088    -0.000736089
     -7.4343e-05    -7.62597e-05
     -5.9393e-05    -5.90666e-05
    -0.000133725    -0.000138682
    -0.000127099    -0.000141243
    -0.000201246    -0.000270297
    -0.000243541    -0.000627902
     -7.2514e-05      -8.076e-05
    -0.000377281    -0.000501387
    -0.000538562     -0.00108826
    -0.000410624    -0.000662202
     -0.00114515    -0.000902908
    -0.000159687    -0.000206899
    -0.000937132     -0.00175835
     -0.00146582     -0.00218347
    -0.000334374    -0.000438572
    -0.000409499    -0.000783379
     -8.4983e-05    -9.72792e-05
    -0.000707104     -0.00133035
    -0.000432057    -0.000935564
    -0.000339824    -0.000518952
      -4.317e-05      -6.402e-05
    -0.000376705     -0.00046909
    -0.000186382    -0.000460404
     -8.1268e-05    -0.000172646
     -5.8776e-05     -7.9369e-05
    -0.000356478    -0.000348311
     -4.0764e-05    -5.35888e-05
    -0.000879126     -0.00170236
     -4.6843e-05    -7.05588e-05
    -0.000169532     -0.00034325
    -0.000132119    -0.000274218
     -0.00377988     -0.00351511
    -0.000156637    -0.000333925
    -0.000167077    -0.000218904
    -0.000141576    -0.000147312
     -3.9464e-05    -4.41008e-05
     -8.8936e-05    -0.000129139
     -0.00135533     -0.00130879
    -0.000519431    -0.000546176
    -0.000111675    -0.000132488
    -0.000117146    -0.000241824
     -0.00103074     -0.00149436
    -0.000676822    -0.000549421
    -0.000120535    -0.000122857
      -4.322e-05    -5.75387e-05
    -0.000223599    -0.000294908
     -7.1972e-05    -0.000119629
    -0.000662022     -0.00133621
    -0.000370039    -0.000822079
    -0.000284487    -0.000300762
     -7.4043e-05    -7.29477e-05
     -9.9575e-05    -0.000120963
    -0.000126265    -0.000177274
     -7.4139e-05    -7.73217e-05
    -0.000453081     -0.00094392
    -0.000103364    -0.000149152
      -6.476e-05    -9.13341e-05
     -0.00143112     -0.00136241
    -0.000209656       -0.000557
    -0.000144642    -0.000175432
      -7.468e-05     -0.00011874
     -0.00467801     -0.00438088
      -0.0044008      -0.0035805
     -4.8828e-05    -7.37072e-05
     -5.9732e-05    -6.53975e-05
    -0.000431322    -0.000863627
       -7.59e-05    -0.000118646
    -0.000177567    -0.000448449
    -0.000230149    -0.000371223
    -0.000226552    -0.000413884
    -0.000133102    -0.000174839
      -4.634e-05    -4.46991e-05
     -0.00084225    -0.000699366
     -0.00046345     -0.00063102
     -0.00072171     -0.00094101
    -0.000399974    -0.000829092
    -0.000680622     -0.00089507
    -0.000183051    -0.000223423
     -6.3774e-05    -7.79562e-05
     -0.00127415     -0.00156314
    -0.000226806    -0.000444074
     -6.7563e-05     -7.6594e-05
    -0.000201664    -0.000447446
    -0.000168657    -0.000166736
    -0.000274871    -0.000445101
     -0.00377868      -0.0038361
    -0.000587792    -0.000593625
    -0.000396145     -0.00051377
      -6.084e-05    -6.46192e-05
     -5.3106e-05    -7.64278e-05
     -5.4539e-05    -0.000120122
    -0.000475804     -0.00105756
     -0.00371687     -0.00356525
    -0.000247738     -0.00024604
     -5.9998e-05    -7.35356e-05
    -0.000165059    -0.000400676
    -0.000136998    -0.000143929
    -0.000156157    -0.000366707
     -0.00377991     -0.00369886
    -0.000146148    -0.000199813
     -7.2111e-05    -7.57007e-05
    -0.000115918    -0.000122756
      -8.999e-05    -0.000112684
     -0.00102183     -0.00167894
    -0.000100472    -0.000104879
      -0.0004753    -0.000537255
     -8.3728e-05    -0.000117084
     -3.0442e-05    -4.94686e-05
     -9.6871e-05    -0.000201451
      -9.109e-05    -0.000122091
     -8.7793e-05    -0.000121301
     -6.2677e-05    -6.23333e-05
    -0.000447653     -0.00092005
    -0.000255011    -0.000460802
    -0.000165836    -0.000279469
     -0.00105336     -0.00186617
    -0.000551686    -0.000630953
    -0.000139081    -0.000151395
     -8.5191e-05    -9.01108e-05
     -7.5619e-05    -7.88119e-05
      -9.559e-05    -0.000121332
     -9.1695e-05    -9.90527e-05
     -0.00142423     -0.00147429
      -0.0020897     -0.00167026
     -8.4131e-05    -8.49986e-05
    -0.000253757    -0.000265931
    -0.000138786    -0.000161124
    -0.000147301     -0.00026569
    -0.000197318    -0.000477187
    -0.000205237    -0.000217529
     -7.1883e-05    -7.13687e-05
     -0.00265751     -0.00206627
     -3.6901e-05    -4.11885e-05
    -0.000370821    -0.000451921
    -0.000802658     -0.00145384
     -8.0534e-05     -8.9562e-05
    -0.000249014    -0.000258266
     -7.5422e-05    -8.83344e-05
     -0.00082425     -0.00155949
    -0.000279965    -0.000695832
     -7.9396e-05    -7.70113e-05
    -0.000227079    -0.000441497
     -0.00470657     -0.00406736
     -0.00186264     -0.00274462
     -0.00010908     -0.00013591
    -0.000170023    -0.000382153
     -0.00010733    -0.000152711
    -0.000503873    -0.000800998
     -4.3008e-05    -5.42019e-05
     -0.00132834     -0.00162923
    -0.000204586    -0.000214466
     -0.00146094     -0.00107695
     -3.5858e-05    -4.33926e-05
    -0.000449432    -0.000592855
     -5.6156e-05    -6.11008e-05
    -0.000726607    -0.000656907
     -6.4762e-05    -0.000100157
     -0.00798692     -0.00633925
     -0.00192077     -0.00245915
    -0.000999712     -0.00182903
     -8.2326e-05    -0.000139895
     -0.00103146     -0.00104656
    -0.000220309    -0.000267664
     -0.00128177     -0.00169771
     -9.9655e-05    -0.000100317
    -0.000110254    -0.000139854
     -0.00245179     -0.00204518
      -3.949e-05    -4.59852e-05
    -0.000210335    -0.000195236
     -0.00141549     -0.00216352
    -0.000456669    -0.000509323
     -0.00178853     -0.00150195
     -5.7293e-05    -5.89702e-05
      -4.008e-05    -5.48582e-05
    -0.000372991    -0.000537161
     -7.6918e-05    -0.000104662
    -0.000103666     -0.00024843
     -7.0605e-05     -9.7697e-05
    -0.000303893    -0.000486133
     -7.0049e-05    -7.13328e-05
    -0.000958605     -0.00106213
    -0.000554278    -0.000639476
     -0.00161669     -0.00162011
     -0.00440384     -0.00383635
    -0.000637928     -0.00117254
    -0.000707263     -0.00137235
     -3.8294e-05     -7.4307e-05
    -0.000194362    -0.000340559
      -0.0034494     -0.00297145
    -0.000563534    -0.000920866
     -7.7252e-05    -0.000115985
    -0.000267151    -0.000288024
      -5.571e-05    -7.66028e-05
     -5.5495e-05    -8.81131e-05
    -0.000116473    -0.000119394
     -9.8634e-05    -0.000158022
      -3.917e-05    -4.55416e-05
     -7.0547e-05    -6.80811e-05
     -2.4435e-05     -3.9115e-05
     -5.6975e-05    -5.51198e-05
    -0.000488222    -0.000410913
    -0.000129248    -0.000160852
    -0.000110304    -0.000230644
    -0.000288099    -0.000591376
     -5.6441e-05    -6.68385e-05
     -3.9922e-05    -4.53023e-05
    -0.000614466    -0.000774057
     -5.0233e-05    -5.46185e-05
     -0.00056215    -0.000781332
    -0.000398978    -0.000327582
    -0.000383688    -0.000425287
     -7.4131e-05    -7.63849e-05
    -0.000189964    -0.000191641
     -8.2594e-05    -8.11364e-05
    -0.000121026       -0.000156
     -9.2032e-05    -8.64169e-05
     -0.00121159     -0.00125613
    -0.000453764    -0.000456801
    -0.000136205    -0.000165037
    -0.000122627    -0.000124819
     -2.0435e-05    -3.31913e-05
     -0.00043312    -0.000454125
     -0.00778642     -0.00627876
    -0.000205207    -0.000312598
    -0.000107087    -0.000124418
    -0.000209879    -0.000191482
     -5.3888e-05    -6.70614e-05
     -3.8745e-05    -4.26803e-05
    -0.000120598    -0.000133693
      -7.244e-05    -8.15386e-05
     -9.0973e-05    -0.000181122
     -9.6119e-05    -0.000129258
     -0.00144072     -0.00225347
     -5.4778e-05    -5.75411e-05
     -0.00014405     -0.00016108
      -0.0039374     -0.00303159
    -0.000404918    -0.000482488
    -0.000287232    -0.000239574
    -0.000185195    -0.000399565
     -6.3027e-05    -7.14059e-05
    -0.000119149    -0.000153016
     -3.2377e-05    -4.17355e-05
     -5.8072e-05    -6.88968e-05
     -0.00465322     -0.00374667
    -0.000692968    -0.000904487
    -0.000128814    -0.000127014
    -0.000362584    -0.000313273
    -0.000733474     -0.00145702
     -0.00164903       -0.001351
    -0.000901835     -0.00140631
    -0.000255219    -0.000285425
     -4.5122e-05    -4.86766e-05
     -5.9326e-05    -5.97052e-05
    -0.000401865    -0.000634224
    -0.000410459    -0.000480873
     -9.3945e-05    -9.91689e-05
    -0.000199025    -0.000355247
      -3.939e-05     -4.3704e-05
    -0.000178394    -0.000160823
    -0.000944701    -0.000968938
      -8.483e-05     -8.9242e-05
    -0.000225276    -0.000320973
    -0.000645863    -0.000884961
      -0.0002285    -0.000493305
     -4.9457e-05    -5.34995e-05
    -0.000338142    -0.000817491
    -0.000232204    -0.000222918
    -0.000127065     -0.00019454
    -0.000272169    -0.000452019
     -5.6769e-05    -6.57381e-05
      -5.465e-05    -5.57697e-05
     -4.2278e-05    -5.00885e-05
    -0.000270173    -0.000296537
    -0.000123023     -0.00024863
    -0.000193468    -0.000386433
    -0.000104753    -0.000172858
    -0.000457007    -0.000712469
    -0.000104945    -0.000135362
    -0.000120943    -0.000178389
      -6.438e-05    -6.23915e-05
     -4.5883e-05    -6.40204e-05
     -7.3752e-05    -0.000116757
      -9.195e-05     -9.3923e-05
     -7.5207e-05    -0.000138393
     -6.4715e-05    -8.79156e-05
     -0.00100779     -0.00110076
     -0.00452232     -0.00452512
     -0.00294671     -0.00357216
     -7.6896e-05    -0.000102525
     -5.5333e-05     -5.5332e-05
     -6.4462e-05    -7.20191e-05
    -0.000147457    -0.000131991
    -0.000235049    -0.000338527
      -0.0012572     -0.00189125
    -0.000623345     -0.00119731
     -8.9451e-05    -8.85865e-05
     -9.7596e-05    -0.000171939
    -0.000145615     -0.00022085
     -7.4415e-05    -0.000108625
    -0.000954506     -0.00167011
     -3.3857e-05    -3.92607e-05
     -6.9494e-05    -7.75753e-05
    -0.000132672    -0.000170266
      -6.428e-05    -7.46032e-05
    -0.000613458    -0.000847714
     -5.4082e-05    -6.63047e-05
    -0.000101942     -0.00018647
     -8.1607e-05     -9.8322e-05
     -0.00150193     -0.00131169
    -0.000438605    -0.000568702
    -0.000113371    -0.000193792
     -3.6532e-05    -4.98304e-05
    -0.000124258    -0.000129054
     -0.00163828     -0.00240277
    -0.000233604    -0.000350355
     -4.1951e-05    -4.87776e-05
    -0.000969721     -0.00155281
     -6.4969e-05    -0.000109616
    -0.000276593    -0.000409343
     -0.00346628     -0.00386092
    -0.000265597    -0.000573492
     -9.3542e-05    -0.000144567
      -3.949e-05    -4.38053e-05
     -0.00825893     -0.00632438
     -6.2234e-05    -6.26972e-05
    -0.000223038    -0.000545607
    -0.000590874    -0.000609759
     -0.00195746     -0.00168733
    -0.000117186    -0.000168051
    -0.000147717    -0.000316363
      -0.0014324     -0.00129439
    -0.000171118     -0.00027113
    -0.000642466     -0.00113483
     -5.0763e-05    -5.73666e-05
     -6.7477e-05    -8.07009e-05
    -0.000229854    -0.000236424
    -0.000327382    -0.000405229
    -0.000727104    -0.000972498
    -0.000276413    -0.000239541
    -0.000101134    -0.000148649
     -9.2894e-05    -0.000186504
    -0.000480709    -0.000724004
     -8.6679e-05    -0.000113858
    -0.000147145    -0.000178935
    -0.000138063    -0.000153884
     -5.0937e-05    -5.23711e-05
     -8.9602e-05    -9.61155e-05
     -5.0468e-05    -5.87553e-05
     -9.0739e-05    -0.000145179
     -0.00023267    -0.000239354
    -0.000891032     -0.00097656
     -6.8427e-05    -0.000113889
     -6.5094e-05    -9.89055e-05
     -0.00359638     -0.00294394
     -8.2507e-05     -8.4427e-05
    -0.000424246    -0.000484222
     -0.00136667      -0.0021659
     -8.5946e-05     -0.00012471
    -0.000416792    -0.000437603
     -7.0819e-05     -7.3636e-05
    -0.000103692    -0.000199903
    -0.000169157    -0.000195158
    -0.000168444    -0.000196222
     -5.7595e-05    -7.73674e-05
     -0.00033388    -0.000527853
     -9.9557e-05    -0.000113956
    -0.000377971    -0.000911861
      -8.111e-05    -8.30172e-05
    -0.000115244    -0.000202655
    -0.000152085    -0.000165041
     -0.00442131     -0.00390088
     -0.00354424      -0.0033634
    -0.000107664    -0.000135257
      -0.0016215     -0.00200319
    -0.000447758    -0.000729077
     -6.7721e-05    -8.47449e-05
     -0.00186719     -0.00211114
    -0.000512337    -0.000453057
    -0.000221301     -0.00027019
     -3.7038e-05    -4.50601e-05
     -3.5885e-05    -4.94296e-05
     -4.5505e-05    -4.64652e-05
    -0.000501695     -0.00109248
     -6.8542e-05     -0.00010743
    -0.000948188     -0.00108648
    -0.000187758    -0.000202271
    -0.000957886    -0.000940449
     -5.9375e-05    -7.58022e-05
     -0.00654775     -0.00522709
    -0.000180933    -0.000193903
     -0.00270039      -0.0032422
     -0.00022406    -0.000493456
    -0.000880926    -0.000952951
     -7.1252e-05     -7.6844e-05
     -7.3588e-05    -8.34379e-05
    -0.000171698    -0.000196788
      -4.377e-05    -5.02439e-05
     -5.9693e-05    -7.08312e-05
    -0.000169922    -0.000212352
     -0.00065055    -0.000692204
     -4.9658e-05    -6.96229e-05
    -0.000213473    -0.000464271
    -0.000124101    -0.000220547
     -3.2269e-05    -4.74372e-05
    -0.000184934    -0.000338273
     -0.00194335     -0.00217293
    -0.000280208    -0.000280822
    -0.000466959    -0.000500495
     -0.00026531    -0.000286603
    -0.000481744    -0.000448551
      -0.0011181      -0.0011519
    -0.000476974    -0.000628817
     -0.00191823     -0.00188505
    -0.000209884    -0.000460003
    -0.000558375     -0.00121125
        -6.7e-05    -7.20908e-05
     -8.1751e-05    -7.81329e-05
    -0.000226622     -0.00023597
      -4.234e-05    -6.23081e-05
     -9.3844e-05    -9.71014e-05
    -0.000460947    -0.000573352
    -0.000103293     -0.00010211
     -0.00126907     -0.00207782
    -0.000129431    -0.000120923
     -5.3504e-05    -7.02984e-05
     -0.00307392     -0.00242803
    -0.000931632    -0.000735473
    -0.000147328    -0.000161547
     -4.4247e-05      -7.725e-05
     -5.1848e-05    -6.35805e-05
    -0.000227564    -0.000207873
    -0.000170785    -0.000213095
    -0.000917436     -0.00141319
     -0.00253205     -0.00217451
     -8.3169e-05    -7.78442e-05
    -0.000544929    -0.000554287
     -4.8151e-05    -5.65855e-05
     -0.00015067    -0.000253602
      -2.856e-05    -3.65673e-05
     -5.7559e-05     -5.8943e-05
    -0.000100588    -0.000212472
    -0.000178271    -0.000477525
     -0.00216206     -0.00252735
     -4.9646e-05    -5.54076e-05
     -0.00336854     -0.00347966
    -0.000392527    -0.000449396
     -5.3337e-05     -5.7346e-05
     -9.1134e-05    -0.000115224
     -4.1964e-05    -5.72858e-05
    -0.000118636    -0.000126227
    -0.000965259     -0.00182941
    -0.000254785    -0.000262279
     -6.1602e-05    -7.80667e-05
     -8.3133e-05    -8.26745e-05
     -4.3168e-05    -6.35964e-05
    -0.000457663    -0.000464457
     -0.00124764     -0.00135515
     -0.00124357     -0.00116968
     -0.00129443     -0.00125209
      -4.817e-05    -4.74088e-05
    -0.000288856    -0.000563751
     -9.3724e-05    -0.000127559
     -0.00351415     -0.00305973
    -0.000676217    -0.000678858
     -8.1573e-05    -0.000121789
    -0.000327823    -0.000477548
    -0.000125168    -0.000132062
    -0.000145846    -0.000214261
     -3.9175e-05    -5.53348e-05
    -0.000297306     -0.00032153
    -0.000119207    -0.000240929
    -0.000215215    -0.000461047
     -8.8996e-05    -0.000190049
    -0.000348984    -0.000297272
    -0.000857861     -0.00149959
     -0.00059277    -0.000717425
     -9.2461e-05    -9.99123e-05
    -0.000528881    -0.000690626
    -0.000350088    -0.000755719
     -9.9519e-05    -9.84914e-05
     -5.2556e-05    -7.89966e-05
    -0.000150172    -0.000255645
    -0.000635022    -0.000733245
    -0.000106413    -0.000100229
     -7.2358e-05    -0.000108513
     -3.4272e-05    -7.40663e-05
    -0.000291341    -0.000285289
    -0.000127436    -0.000206631
    -0.000508804    -0.000894601
    -0.000101301    -0.000125388
    -0.000605152     -0.00059727
     -7.4061e-05    -7.63944e-05
    -0.000194331    -0.000456838
    -0.000110893    -0.000157948
     -9.9828e-05    -0.000107547
     -0.00192469     -0.00227518
    -0.000276839    -0.000613639
     -0.00474113     -0.00425715
    -0.000124262    -0.000260758
    -0.000928335     -0.00142833
    -0.000104452    -0.000145122
    -0.000676524    -0.000834732
    -0.000607123    -0.000704265
    -0.000148065    -0.000306832
     -6.2319e-05    -6.37597e-05
    -0.000264892    -0.000510269
    -0.000185245    -0.000323913
    -0.000261119    -0.000683195
     -0.00108699      -0.0015424
     -6.9424e-05    -0.000104655
     -0.00017315    -0.000382111
    -0.000361361    -0.000395033
      -9.616e-05    -0.000196312
    -0.000196452    -0.000295436
    -0.000286765    -0.000312605
    -0.000142048    -0.000306235
     -8.2335e-05    -8.36961e-05
     -0.00011482    -0.000207647
     -0.00010552    -0.000113129
     -0.00345555     -0.00386299
    -0.000192395     -0.00022439
    -0.000139302    -0.000152132
    -0.000413949    -0.000769582
     -0.00107659    -0.000859263
     -8.9692e-05    -0.000100667
     -4.3308e-05    -4.83557e-05
     -0.00121912     -0.00116747
      -6.314e-05    -6.58568e-05
     -0.00150344     -0.00147764
     -6.6694e-05    -7.10623e-05
    -0.000101308       -0.000104
    -0.000185217    -0.000216646
    -0.000241189     -0.00021892
     -3.8404e-05    -5.35212e-05
     -8.9516e-05    -0.000119997
     -0.00239576     -0.00129511
    -0.000457225     -0.00090304
     -5.5309e-05    -5.60442e-05
    -0.000119844    -0.000136328
    -0.000624732    -0.000882758
    -0.000100333     -0.00010473
    -0.000406102    -0.000913978
      -7.151e-05    -8.20385e-05
    -0.000640359     -0.00122651
    -0.000858816    -0.000624583
     -7.2358e-05    -7.24456e-05
    -0.000546897    -0.000511619
     -0.00055927     -0.00125849
    -0.000147679    -0.000137616
    -0.000273676     -0.00030934
     -3.9155e-05    -4.62327e-05
     -5.6642e-05    -9.22916e-05
     -0.00531323     -0.00491756
    -0.000177349    -0.000309381
    -0.000477349    -0.000586414
    -0.000104928    -0.000147058
    -0.000328223    -0.000714592
    -0.000325033    -0.000773903
    -0.000978772     -0.00118158
     -5.4315e-05    -6.96733e-05
     -0.00025053    -0.000438597
     -6.3723e-05    -7.18166e-05
     -0.00157268     -0.00170728
    -0.000196948    -0.000488445
    -0.000130086    -0.000133344
    -0.000807709    -0.000832292
     -0.00106457     -0.00103286
      -4.469e-05    -7.46449e-05
     -0.00011912    -0.000110857
     -7.6213e-05    -8.18246e-05
    -0.000175775    -0.000176812
     -0.00355388     -0.00421129
     -6.0564e-05     -6.0787e-05
    -0.000131099    -0.000120881
     -9.6798e-05    -0.000140563
     -5.4899e-05    -5.49144e-05
     -0.00025007    -0.000222461
    -0.000522569    -0.000586282
     -6.9537e-05    -6.64914e-05
    -0.000420879     -0.00045262
    -0.000295716    -0.000476324
    -0.000107083    -0.000153179
    -0.000184046     -0.00035776
     -4.3971e-05    -4.67335e-05
     -0.00362431     -0.00285725
     -8.5717e-05    -8.26202e-05
     -8.1492e-05    -0.000133066
     -7.5499e-05    -8.01231e-05
    -0.000460805     -0.00103176
     -0.00464398     -0.00365268
    -0.000751853    -0.000643682
    -0.000626652     -0.00120987
     -4.8815e-05    -4.80185e-05
     -0.00025509    -0.000302595
     -0.00217713        -0.00282
      -4.276e-05     -5.6762e-05
    -0.000164504    -0.000155259
       -0.001331     -0.00165436
     -0.00255756     -0.00289718
    -0.000388722     -0.00047089
      -0.0011115     -0.00115775
     -0.00126744     -0.00215067
    -0.000173041    -0.000256775
    -0.000316555    -0.000526563
     -4.9833e-05    -4.95673e-05
     -6.3663e-05    -8.94425e-05
     -6.6308e-05    -6.81174e-05
     -6.4614e-05    -7.21049e-05
     -5.7393e-05    -6.03788e-05
    -0.000101494    -0.000110806
      -7.911e-05    -9.05898e-05
     -9.7415e-05    -0.000102856
    -0.000235005    -0.000218088
    -0.000143237    -0.000313777
     -6.8115e-05    -6.56084e-05
     -0.00145377      -0.0022761
      -0.0018753     -0.00180394
     -5.2203e-05    -7.81614e-05
    -0.000132457    -0.000318162
    -0.000357881    -0.000488065
    -0.000255399    -0.000564767
    -0.000113669    -0.000251195
    -0.000278118    -0.000484111
    -0.000107445    -0.000117149
     -9.4506e-05    -0.000105973
    -0.000158523    -0.000369365
    -0.000427419    -0.000450525
    -0.000477164    -0.000388488
     -5.0633e-05    -5.69632e-05
     -9.4219e-05    -9.63222e-05
    -0.000550095    -0.000584974
     -0.00320888     -0.00265912
    -0.000894328     -0.00153886
     -7.2025e-05    -8.49902e-05
     -3.7238e-05    -4.05474e-05
     -6.7276e-05    -6.30081e-05
     -9.0562e-05    -9.56559e-05
     -5.3969e-05    -6.46729e-05
     -0.00354344     -0.00324097
    -0.000292954    -0.000268927
     -0.00101781    -0.000944801
    -0.000106594    -0.000162718
    -0.000151552    -0.000186097
    -0.000126739    -0.000119206
    -0.000280839    -0.000465196
    -0.000117846    -0.000233824
     -0.00118436      -0.0019265
     -5.0588e-05    -5.17763e-05
    -0.000906359     -0.00109212
    -0.000152713    -0.000204715
     -5.9061e-05    -0.000101767
      -0.0035553     -0.00296213
    -0.000425603     -0.00097947
     -0.00015949    -0.000360236
    -0.000215057    -0.000225246
     -0.00132448     -0.00110172
    -0.000216818    -0.000539555
    -0.000745449    -0.000770988
    -0.000990536    -0.000819379
    -0.000143404    -0.000163521
      -0.0061583     -0.00523571
     -4.5824e-05    -5.49972e-05
    -0.000282515     -0.00042497
    -0.000900718    -0.000987797
    -0.000483017    -0.000902594
     -0.00128506     -0.00120605
     -0.00296436     -0.00235214
     -0.00192533     -0.00170223
     -0.00109961    -0.000998224
    -0.000790579     -0.00160072
     -0.00227194     -0.00238162
     -5.0695e-05    -5.14552e-05
    -0.000197351    -0.000391379
    -0.000423177    -0.000629615
    -0.000760829    -0.000958364
    -0.000144116    -0.000162675
    -0.000135137    -0.000307916
    -0.000552424    -0.000543835
     -8.8374e-05    -9.29069e-05
     -7.3408e-05     -7.7042e-05
    -0.000388225    -0.000402278
    -0.000524362    -0.000573652
    -0.000185129    -0.000479638
    -0.000300476    -0.000803375
    -0.000105226    -0.000202338
    -0.000807306     -0.00130137
     -5.8645e-05    -7.51122e-05
     -0.00022545     -0.00049447
     -0.00161381     -0.00205696
     -6.6559e-05    -8.33082e-05
    -0.000367591    -0.000464439
    -0.000174959    -0.000256137
    -0.000583221    -0.000529479
     -9.4275e-05    -0.000100292
    -0.000213049    -0.000292166
     -0.00631841     -0.00517855
     -0.00107197     -0.00160424
    -0.000222146    -0.000372257
    -0.000232727    -0.000248432
    -0.000894764     -0.00145865
     -0.00104108      -0.0012936
    -0.000158412    -0.000194708
    -0.000633603    -0.000705191
    -0.000189321    -0.000344617
    -0.000335728    -0.000353585
    -0.000158323    -0.000174856
     -5.6036e-05    -5.60912e-05
     -0.00126507     -0.00100019
     -0.00099699     -0.00103077
     -6.4321e-05    -6.72701e-05
    -0.000323392    -0.000495131
    -0.000902595     -0.00140534
     -7.7732e-05    -0.000101593
    -0.000169003    -0.000172479
    -0.000450584    -0.000497143
    -0.000150118     -0.00030106
      -0.0012697     -0.00139512
     -0.00101779     -0.00176173
     -0.00101907     -0.00183533
     -3.5043e-05    -4.55849e-05
    -0.000692585     -0.00147359
    -0.000456702    -0.000424109
     -5.6011e-05    -6.61196e-05
     -0.00026335    -0.000568125
    -0.000152442    -0.000195018
    -0.000205308    -0.000293283
    -0.000111137    -0.000102605
     -5.0235e-05    -5.47755e-05
    -0.000353202    -0.000404648
     -0.00609855     -0.00445061
     -0.00205498     -0.00286381
     -5.2864e-05    -6.65798e-05
    -0.000316943    -0.000366809
    -0.000276399    -0.000425313
    -0.000143439     -0.00028478
     -0.00027462    -0.000444886
     -6.4619e-05    -8.39319e-05
    -0.000422412    -0.000815165
     -3.6442e-05    -4.35179e-05
     -0.00108031     -0.00128385
    -0.000660077    -0.000943085
     -5.8715e-05    -0.000112013
     -0.00149956     -0.00198399
     -5.3844e-05    -5.71182e-05
     -5.4644e-05    -6.13613e-05
    -0.000456086    -0.000860176
     -0.00114733     -0.00130758
     -7.8886e-05    -8.51279e-05
     -6.9782e-05    -8.23222e-05
    -0.000720614     -0.00089848
    -0.000147471     -0.00017879
      -0.0014237     -0.00194041
     -4.8325e-05    -4.95227e-05
     -5.8943e-05     -6.1032e-05
    -0.000302917    -0.000394759
     -0.00034078    -0.000455077
    -0.000393512    -0.000610672
     -8.4439e-05     -0.00012217
     -9.2347e-05    -0.000124225
     -7.4974e-05    -0.000107518
     -7.6046e-05    -0.000119847
     -9.8149e-05    -0.000114694
    -0.000687575     -0.00121139
    -0.000161064    -0.000176142
    -0.000202896    -0.000216023
    -0.000361139    -0.000541165
     -0.00120934     -0.00156971
     -0.00103931     -0.00176375
    -0.000938133     -0.00132172
     -7.8019e-05    -0.000139373
    -0.000297606    -0.000357901


==> scatterplots/chloromethane/anisotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
     0.000466752     0.000404098
      0.00181621      0.00211598
     2.15299e-05     0.000125164
      0.00663073      0.00643318
     -0.00238108      -0.0019735
      0.00212335      0.00158114
       0.0149664       0.0139852
      0.00281894      0.00263567
    -0.000575956    -0.000440901
    -0.000930955    -0.000968123
     -0.00121213    -0.000880464
     -0.00108133     -0.00103591
      0.00172509      0.00243485
    -0.000395378    -0.000216342
     8.72058e-06     0.000115785
     -0.00167566     -0.00172385
       0.0195447       0.0187631
    -0.000637747     -0.00040935
     0.000861187      0.00115823
      0.00117293      0.00113819
       0.0105074        0.010357
    -0.000191958     9.16366e-05
        0.000149     0.000238978
    -0.000103397    -2.38753e-05
     -0.00114053     -0.00107509
      0.00201495      0.00187695
       0.0100542      0.00906716
    -0.000437265    -0.000175082
     0.000508338      0.00134281
      -0.0016325     -0.00124158
     -0.00205464     -0.00185235
      0.00192476      0.00162788
      0.00032041    -0.000132999
    -0.000721104    -0.000778852
       0.0057877       0.0049854
      0.00684832       0.0075082
      0.00496565      0.00388836
    -0.000263992     1.87155e-05
     -0.00135489     -0.00145219
    -0.000986711     -0.00105146
      0.00492176      0.00478588
    -0.000270137    -8.76966e-05
      0.00502736      0.00478892
     -0.00138173     -0.00138821
     -0.00144288     -0.00145802
    -0.000695843    -0.000385261
       0.0206356       0.0209653
     -0.00127002      -0.0010023
    -0.000850362    -0.000369508
     0.000349789     0.000423027
     -0.00141756     -0.00141716
      0.00393196      0.00488806
      0.00328146      0.00357118
      -0.0013675     -0.00141267
      0.00143534      0.00202628
     -0.00218676     -0.00169513
      -0.0014618     -0.00147693
      0.00444076      0.00540633
     -0.00199763     -0.00199795
     -0.00157622     -0.00154751
     -0.00143469     -0.00135609
    -0.000566594    -0.000419395
     -0.00104119     -0.00116579
    -0.000393809    -0.000186802
      0.00494454      0.00556065
     -0.00152191     -0.00137881
      -0.0009435    -0.000721915
     -0.00154195     -0.00153564
    -0.000509846     3.41591e-05
    -0.000502489    -0.000315202
      0.00152782       0.0013785
     -0.00161757     -0.00175364
     -0.00293566     -0.00306049
     -0.00195363     -0.00189865
    -0.000353054    -0.000436138
    -0.000858953    -0.000905693
     -0.00137506     -0.00147536
      -0.0018583     -0.00194046
     -0.00119409     -0.00133655
    -0.000430193    -0.000407632
    -0.000264559    -0.000165362
    -0.000839855    -0.000600923
    -0.000894807     -0.00070308
      0.00266522      0.00272352
      0.00207837      0.00197445
     0.000749201     0.000677044
    -0.000891188    -0.000824767
     -0.00148409     -0.00137956
      0.00803672      0.00790614
       0.0155847       0.0150471
       -0.001175      -0.0013909
      0.00772278      0.00881416
     -0.00109125     -0.00113307
    -0.000993041    -0.000940894
    -0.000483583    -0.000408306
     -0.00052919    -0.000374579
      0.00110977      0.00132608
     -0.00136197     -0.00134992
     0.000137854     0.000212868
     -0.00166081     -0.00138312
    -0.000426403    -0.000374157
    -0.000898207    -0.000934174
       0.0029574      0.00368876
       0.0053408      0.00530893
     -0.00148682     -0.00144072
    -0.000152325    -9.02045e-05
     -0.00130396     -0.00119489
    -0.000623455     -0.00032732
    -7.42485e-05    -7.29427e-05
    -0.000672895    -0.000544757
    -0.000377841    -0.000165546
      0.00657172      0.00636556
     -0.00196633     -0.00198101
    -0.000302635    -0.000190446
     -0.00143368     -0.00145902
     -0.00126125     -0.00122487
      0.00493943      0.00622227
      0.00133905      0.00165346
    -0.000506288    -0.000335563
      0.00107882     0.000412534
     -0.00143686     -0.00145793
     -0.00164356     -0.00165224
     -0.00137825      -0.0013636
     0.000391928     0.000403292
    -0.000870658    -0.000805695
    -0.000442605    -0.000454619
    -0.000659605    -0.000671202
    -0.000342596    -0.000504711
     7.74975e-05     0.000251963
     -0.00134445     -0.00149525
     0.000752462     0.000764218
      0.00153769       0.0024663
      0.00142613      0.00133265
     0.000483148     0.000463795
        0.015985       0.0160438
     -0.00177232     -0.00180709
     -0.00119544     -0.00130245
     -0.00110309      -0.0011558
      0.00393973      0.00296941
    -0.000283411    -0.000100235
     -0.00115299     -0.00119024
      0.00979432       0.0107148
      0.00315575      0.00236142
     -0.00121663     -0.00118685
     -0.00145609     -0.00151157
     -0.00110337     -0.00110516
       0.0192193       0.0181153
      0.00102076     0.000596254
      0.00391795      0.00525139
     -0.00145914     -0.00151921
     -0.00145617     -0.00150058
      0.00246609      0.00280609
     -0.00150399     -0.00149983
     -0.00136476     -0.00129498
      0.00362227      0.00300953
      0.00632276      0.00609749
     -0.00112319     -0.00100536
      0.00234248      0.00227174
      -0.0027153     -0.00286196
      0.00489794       0.0057506
      0.00199799      0.00236601
     -0.00158607     -0.00144253
    -0.000855604    -0.000901797
     -0.00126054     -0.00123776
     -0.00122385     -0.00126693
    -0.000379681    -0.000203633
      0.00299481      0.00300974
     -0.00160309     -0.00144989
      0.00699797      0.00770801
     -0.00138965     -0.00117655
      0.00127156      0.00108742
     -0.00141766     -0.00124148
     -0.00165997     -0.00151323
      0.00151379      0.00165479
    -4.84755e-05      0.00046359
     -0.00041852    -0.000162906
     -0.00127049     -0.00119465
      0.00362263      0.00313958
      0.00669083      0.00742486
     -0.00016597    -6.13957e-05
    -0.000846377    -0.000776894
      0.00249145      0.00367904
     -0.00163453     -0.00156847
      0.00435249      0.00392705
    -0.000251412    -0.000133232
     0.000338709     0.000463464
      0.00723932       0.0070073
       0.0028599       0.0025837
     -0.00242771      -0.0025674
     -0.00160492     -0.00172211
     -0.00108808     -0.00108383
     -0.00149101     -0.00160098
     -0.00105233    -0.000856774
      0.00257026      0.00200101
      0.00470871      0.00372671
     0.000140932     0.000252204
     -0.00140936     -0.00146353
    -0.000613074     -0.00123228
      0.00726508       0.0086178
      0.00909271       0.0101456
      0.00178066      0.00227998
     -0.00150031     -0.00129368
    -0.000752961    -0.000247544
    -0.000308169      -0.0001193
      0.00266918       0.0025576
     -0.00119699     -0.00122024
     -0.00143879     -0.00159619
     -0.00107127     -0.00093873
        -0.00142     -0.00140069
    -0.000280022    -0.000360154
     -0.00159593     -0.00163715
     -0.00119867     -0.00123921
      0.00323642      0.00213573
    -0.000718933    -0.000633266
    -0.000856583    -0.000729937
     -0.00204833     -0.00210695
    -0.000378649    -0.000411291
      0.00422022      0.00493256
    -0.000661385    -0.000950484
      0.00060338     0.000645065
       -0.000719    -0.000638252
     0.000816726     0.000694445
     -0.00173251     -0.00135079
     -0.00154732      -0.0015182
      0.00193235      0.00182035
     -0.00122693     -0.00116981
     -0.00102841    -0.000966549
     -0.00166166     -0.00157666
     -0.00173832     -0.00175829
     -0.00142651     -0.00143487
      0.00176589       0.0017647
    -0.000222868     -0.00012163
    -0.000687172    -0.000411959
      0.00184585      0.00123631
     3.93629e-05    -0.000308084
      0.00227805       0.0017855
     -0.00159358     -0.00171644
      0.00804656      0.00705534
       0.0113571       0.0114623
     -0.00155268     -0.00169515
     0.000109794     0.000248838
     -0.00170559     -0.00156831
      0.00410973      0.00469596
      0.00146714       0.0017086
     0.000231386     0.000739169
    -0.000336867    -0.000134641
     -0.00174511     -0.00153762
     0.000677227      0.00039734
    -0.000718498    -0.000331442
     -0.00142575     -0.00154497
    -0.000416276    -0.000519394
    -0.000795973    -0.000606079
      0.00301611      0.00283455
    -0.000537115    -0.000347666
     -0.00181784      -0.0012256
    -0.000678803    -0.000474692
       0.0206875       0.0198886
     -0.00071327    -0.000271593
     -0.00143782     -0.00133362
     -0.00162226     -0.00148517
     -0.00013401    -9.39183e-05
    -0.000502351    -0.000291109
      0.00908797      0.00982928
     -0.00257305     -0.00227492
     -0.00194006     -0.00189752
    -0.000793306    -0.000345087
      0.00666643      0.00604164
      0.00133863      0.00144556
     -0.00179046     -0.00169108
    -0.000594936    -0.000400546
     -0.00116054     -0.00101848
    -0.000733811    -0.000477825
      0.00456328      0.00430118
     3.26512e-05     0.000322977
    -0.000927005    -0.000928358
     -0.00152744     -0.00153908
     -0.00118595     -0.00104493
      -0.0013636     -0.00126368
     -0.00132263     -0.00131997
     -0.00022028     0.000259518
     -0.00146612      -0.0016377
     -0.00145693     -0.00141673
       0.0093083      0.00837022
      0.00116985      0.00124041
     -0.00131539     -0.00123635
    -0.000506025    -0.000532497
       0.0232363       0.0229746
       0.0212075       0.0222173
    -0.000834356    -0.000640652
    -0.000277772    -0.000139502
     0.000751397     0.000631476
    -0.000268091    -7.08571e-05
     0.000745564     0.000829854
     -0.00107091    -0.000460861
     -0.00132848      -0.0010031
     -0.00182676     -0.00176654
     -0.00083379    -0.000779561
      0.00111748     0.000613605
     0.000913496      0.00119081
      0.00428693      0.00389294
     0.000435473     0.000156964
     0.000332428     0.000211593
     -0.00164786     -0.00188907
     -0.00149019     -0.00156742
      0.00399279      0.00437848
    -0.000846344     -0.00108529
    -0.000100722     1.72556e-06
    -0.000449201    -0.000513616
     -0.00273528     -0.00273031
    -0.000308285    -0.000920043
       0.0184208       0.0185398
     -0.00086568    -0.000784782
     0.000462945     0.000421454
       5.051e-05     0.000136102
    -0.000342367     -0.00019582
    -0.000453233    -0.000338749
      0.00265778       0.0017254
       0.0169034       0.0135693
     -0.00303584      -0.0030595
     -0.00143192     -0.00149669
     4.37364e-05     0.000371544
     -0.00193115     -0.00203607
     0.000260411     0.000474609
       0.0175865       0.0159325
     -0.00187059     -0.00205832
     -0.00158798     -0.00171136
      -0.0011712     -0.00107043
      -0.0014524     -0.00154337
      0.00488582      0.00461767
     -0.00162131     -0.00162454
     0.000936212     0.000295259
    -0.000297602    -0.000168326
    -0.000207729    -6.71993e-05
    -0.000850297    -0.000409786
     -0.00133038     -0.00123845
    -0.000813932    -0.000768248
    -0.000892792    -0.000840042
    -0.000546661     0.000423374
     -0.00258113     -0.00211394
     -0.00174467     -0.00157174
      0.00840387       0.0071515
    -0.000589621    -0.000740229
     -0.00170266     -0.00173731
     -0.00112683     -0.00106217
     -0.00127749     -0.00134516
     -0.00100413    -0.000836083
     -0.00215814     -0.00227757
      0.00519772      0.00498617
       0.0122456       0.0142361
     -0.00142337     -0.00155809
     -0.00201006     -0.00206379
     -0.00159544     -0.00152646
    -0.000649874    -0.000303068
     0.000167702     0.000597481
     -0.00197498     -0.00192926
     -0.00143166     -0.00143292
        0.014046       0.0161031
    -0.000831908    -0.000865246
    -0.000633428    -0.000693597
      0.00268686      0.00338024
     -0.00170562     -0.00161949
      -0.0020816     -0.00200018
     -0.00122027     -0.00119308
      0.00476882      0.00423313
      0.00101581      0.00103395
    -0.000119881    -7.97427e-05
    -0.000740545    -0.000621967
       0.0236187        0.022586
       0.0119206       0.0113013
     -0.00134348     -0.00138829
    -0.000321118     9.48993e-05
     0.000208122     0.000301121
      0.00218243       0.0018709
    -0.000992211     -0.00103105
      0.00641768       0.0063889
      -0.0015994     -0.00144301
      0.00346663      0.00347251
    -0.000138996    -1.13928e-05
      0.00134596     0.000911527
     -0.00103926      -0.0010054
     0.000688274     0.000911124
    -0.000584755    -0.000322258
       0.0327559        0.028841
       0.0110182       0.0119387
      0.00779108      0.00749431
     -0.00107327    -0.000936957
       0.0032949      0.00359101
     -0.00170689     -0.00152581
      0.00444674       0.0053474
     -0.00165193     -0.00165203
      -0.0019466     -0.00207985
       0.0118485       0.0132791
     -0.00113429     -0.00117501
     0.000337244     0.000210918
      0.00895588      0.00867704
     -0.00132688     -0.00115331
       0.0103129       0.0103531
    -0.000987584     -0.00100651
    -0.000590508    -0.000525373
     0.000724681     0.000937157
    -0.000778081    -0.000774499
    -0.000285621    -0.000277341
     -0.00051092    -0.000462991
     0.000307844     0.000118712
     -0.00121756     -0.00117024
     0.000927548      0.00126885
    -0.000764658    -0.000286611
       0.0125761       0.0104356
       0.0158086       0.0152778
       0.0019348      0.00201275
      0.00637847       0.0063363
    -0.000280552    -0.000184364
    -0.000511344    -0.000397521
       0.0130631       0.0139179
     0.000557993     0.000658085
    -0.000442023    -0.000332455
     -0.00137675     -0.00160433
    -0.000166659    -2.28243e-05
    -0.000457968    -0.000250472
     -0.00137962     -0.00131057
    -0.000286636    -0.000147071
    -0.000823254    -0.000900242
     -0.00135079     -0.00133655
    -0.000182213    -3.52473e-05
     -0.00103184     -0.00096911
      0.00145931      0.00152345
     -0.00143707     -0.00151482
    -0.000484799    -0.000154406
    -0.000340327     0.000341189
      -0.0012062     -0.00123071
    -0.000860791    -0.000747141
      0.00316048      0.00307375
     -0.00134571     -0.00135933
    -0.000580735    -0.000360892
     0.000833323     0.000713153
     -0.00117841     -0.00112746
     -0.00162123     -0.00153691
     -0.00180135     -0.00177688
    -0.000324619    -0.000259144
    -0.000486765    -0.000313991
    -0.000391301    -0.000331153
      0.00512689      0.00468507
    -0.000936717    -0.000761413
     -0.00158862     -0.00154609
     -0.00212426     -0.00199974
    -0.000144014    -9.21421e-06
    -0.000441436    -0.000368208
       0.0316441       0.0300564
      -0.0016396     -0.00200399
     -0.00188865     -0.00186715
    -0.000157594    -5.16684e-05
     -0.00124588     -0.00137587
    -5.77876e-05     4.30004e-05
    -0.000898158    -0.000723343
     -0.00113302     -0.00116456
    -0.000787361    -0.000387102
     -0.00135398     -0.00109631
      0.00938465      0.00835212
     -0.00115844     -0.00117178
     -0.00184043     -0.00185027
       0.0127032       0.0136523
     -0.00146273     -0.00137014
     0.000105181     0.000249756
     -0.00113086    -0.000650077
     -0.00106047    -0.000994883
     -0.00172724     -0.00190624
    -0.000355056    -0.000250119
     2.93645e-06     0.000102777
       0.0153896       0.0164222
     0.000668206      0.00098581
     -0.00209965     -0.00216282
     0.000386458     0.000392961
      0.00599121      0.00542202
      0.00388354      0.00499968
      0.00367196       0.0025958
     -0.00183599     -0.00172412
    -1.75312e-05     7.89736e-05
    -0.000911362    -0.000812927
    -0.000161693    -0.000537372
     -0.00340626     -0.00378307
     -0.00200317     -0.00212197
    -0.000865506     -0.00100998
     -0.00015304    -6.65613e-05
     0.000140705     0.000133607
      0.00400312      0.00359655
      -0.0013067     -0.00133963
     -0.00137577     -0.00163236
     0.000912943      0.00123327
      -0.0009859    -0.000703027
    -0.000137182     -4.5285e-05
      0.00258564      0.00230244
    -1.88007e-05    -0.000164694
     -0.00175362     -0.00143743
    -0.000443239    -0.000677033
     -0.00128829     -0.00131553
     -0.00115713      -0.0011513
      -0.0010455     -0.00112195
      -0.0030438     -0.00325577
    -0.000116004    -0.000202482
    -0.000748105    -0.000324743
     6.62678e-05      0.00016847
     9.56883e-05     6.04014e-05
     -0.00129653      -0.0012045
      -0.0014508     -0.00151452
    -4.25517e-06     8.74559e-05
    -0.000580231    -0.000345578
     -0.00120579     -0.00111216
      -0.0011659     -0.00118566
    -0.000812594    -0.000429624
    -0.000316744    -0.000156162
      0.00265373      0.00288987
       0.0207601       0.0190173
       0.0131147       0.0134907
     -0.00065451    -0.000424308
    -0.000917891    -0.000871575
     -0.00132054     -0.00134523
    -0.000107386    -3.67101e-05
    -0.000682667    -0.000908511
      0.00979089      0.00973554
      0.00253669      0.00228594
    -0.000397959    -0.000367165
    -0.000167559    -0.000223683
      -0.0015949     -0.00168717
     -0.00110691      -0.0011725
      0.00799633      0.00796105
    -0.000686123    -0.000727783
     -0.00132237     -0.00122147
     -0.00122131     -0.00102523
    -0.000846926    -0.000701027
    -0.000226451     0.000266261
     -0.00128596     -0.00130484
    -0.000262713    -0.000242442
     -0.00144119     -0.00146926
      0.00563083      0.00651097
      0.00109645     0.000703476
     -0.00140437     -0.00117239
    -0.000719974     -0.00058116
     -0.00141477     -0.00129648
      0.00573052      0.00630565
     -0.00203361     -0.00248829
    -0.000880209    -0.000916174
      0.00494624      0.00521806
     -0.00039026    -0.000183327
     -0.00068003    -0.000869357
       0.0164127       0.0165501
     0.000642968     0.000823008
    -0.000692145    -0.000400531
     -0.00106041     -0.00109026
       0.0309608       0.0285263
    -0.000703278    -0.000722241
     0.000458843     0.000768798
     0.000114997     7.29573e-05
       0.0137617       0.0128307
    -0.000394421    -0.000277758
      -0.0010065    -0.000558822
      0.00249998      0.00361748
     -0.00165787     -0.00156873
      0.00152483      0.00229811
    -0.000889424    -0.000908716
    -0.000135154     1.05046e-05
    -0.000943501    -0.000909627
      -0.0023623     -0.00212296
      0.00172792      0.00116884
     0.000535207     0.000455456
    -0.000641026    -0.000530327
    -0.000568171    -0.000240184
     0.000323023     0.000569228
     -0.00154715     -0.00166961
     -0.00184877     -0.00187123
     -0.00160776     -0.00164594
     -0.00113258     -0.00118191
     -0.00141022      -0.0014351
    -0.000476551    -0.000483966
    -0.000354541    -0.000415713
      -0.0015398     -0.00171123
      0.00285774      0.00299782
    -0.000324477    -0.000169175
     -0.00131961     -0.00107268
       0.0132025       0.0134571
     -0.00100993    -0.000947647
    -0.000321042    -0.000598865
       0.0087194      0.00732623
    -0.000537621    -0.000527643
    -0.000357277    -0.000717588
    -0.000734257    -0.000717499
    -0.000956576    -0.000757454
     -0.00189245     -0.00182561
     -0.00135214     -0.00148916
    -5.84691e-05     5.67225e-05
    -0.000242188    -0.000585439
     -0.00166706     -0.00175186
      0.00282534      0.00293498
    -0.000829561    -0.000863653
    -0.000276219    -0.000137394
      -0.0011656     -0.00104101
       0.0225196       0.0221454
       0.0164321       0.0175178
     -0.00147034     -0.00138821
      0.00922103      0.00970634
    -0.000112943      0.00015973
     -0.00033224    -0.000220262
      0.00824383       0.0086787
     0.000633627     0.000810485
     -0.00155292     -0.00158296
     -0.00109929      -0.0011836
    -0.000530475    -0.000309926
     -0.00108479     -0.00109802
       0.0023361      0.00199549
    -0.000271354    -0.000108695
      0.00645414      0.00547051
     -0.00283247     -0.00266738
     0.000813457      0.00158195
     -0.00147812     -0.00155652
       0.0250853       0.0257916
      -0.0016627     -0.00138069
       0.0124502        0.012088
    -0.000329085    -0.000104407
      0.00440692       0.0048446
    -0.000372986    -0.000236463
     -0.00146961     -0.00154086
     -0.00122484     -0.00145207
    -0.000928504    -0.000860486
     -0.00112206     -0.00104336
     -0.00213315     -0.00229298
    -0.000655834     -0.00019919
    -4.86346e-05     5.34375e-05
    -0.000374081     0.000121574
     -0.00138594     -0.00099125
      -0.0002572    -7.22604e-05
     -0.00115609    -0.000944953
       0.0115216        0.010752
     -0.00204881     -0.00194474
     -0.00182587     -0.00171074
     -0.00190272     -0.00192185
    -0.000204961    -0.000183197
      0.00567177      0.00589916
     -0.00287558     -0.00244126
       0.0119544       0.0102377
     0.000221875     0.000183252
      0.00287511      0.00325169
     -0.00134922     -0.00141969
    -8.02605e-05    -1.06538e-05
     -0.00125505     -0.00122255
    -0.000325868    -0.000129482
     -0.00192456     -0.00187457
    -0.000855537    -0.000541225
     -0.00169995     -0.00183359
      0.00819856      0.00787264
    -0.000101495    -3.06204e-05
    -0.000308237    -0.000117781
       0.0206616       0.0193693
      0.00318719      0.00328295
    -0.000989223    -0.000926444
    -0.000376442    -0.000181963
    -0.000397006    -0.000200576
     0.000459375     0.000330799
     -0.00155834     -0.00165775
      0.00344913      0.00260865
       0.0105269      0.00633265
    -0.000315942    -0.000284768
     0.000301808     0.000380806
     -0.00132436     -0.00140815
    -0.000858013    -0.000558641
    -0.000152784     -1.9155e-05
     -0.00105738     -0.00104155
    -0.000223096    -1.32547e-05
      0.00110305     0.000931925
       0.0132235        0.013705
      -0.0011279     -0.00119098
        0.015086       0.0129893
     -0.00187943     -0.00167059
     -0.00131694     -0.00128786
     -0.00108965      -0.0011979
    -0.000711565    -0.000481584
    -0.000867193     -0.00097658
      0.00766558      0.00760481
     -0.00279989     -0.00281958
    -0.000449799    -0.000462239
    -0.000408102    -0.000348775
    -0.000497161    -0.000264362
     -0.00116234    -0.000711786
      0.00118787      0.00123844
      0.00743267      0.00664426
       0.0053803      0.00593897
    -0.000939582    -0.000905329
     -0.00110639    -0.000419776
      -0.0016092     -0.00168868
       0.0167442       0.0176082
     0.000455769     0.000848871
    -0.000491874    -0.000320065
     -0.00131484    -0.000631563
    -0.000854031    -0.000698253
     -0.00152366     -0.00168232
    -0.000728692     -0.00051057
     -0.00264075      -0.0027174
     -0.00119061    -0.000672186
    -0.000814099    -0.000177107
    -0.000531056    -0.000203801
     0.000418987     0.000491137
      0.00723179      0.00712348
      0.00293221      0.00247395
      -0.0015199     -0.00151395
     -0.00108414    -0.000795858
    -5.59248e-05     0.000569784
      -0.0022888     -0.00241476
    -0.000627669    -0.000372678
     -0.00168844     -0.00159243
     -0.00205393     -0.00146422
    -5.59114e-05    -1.96594e-06
    -0.000851998    -0.000587244
    -0.000374962    -0.000275094
    -0.000423745    -0.000223248
     -0.00080955    -0.000684013
     0.000736957     0.000723068
     -0.00163373     -0.00148562
     0.000671433     0.000138611
       -0.001561      -0.0015901
     0.000572195     0.000729269
     -0.00120486      -0.0012434
     -0.00134941     -0.00122388
      0.00593981      0.00721916
     0.000370087     0.000946873
       0.0230345       0.0194865
    -0.000145021     5.70803e-05
      0.00126309      0.00202861
     -0.00105836    -0.000932504
     0.000563822     0.000213714
    -0.000139918     -0.00041119
    -1.84828e-05     0.000186075
     -0.00149064     -0.00162003
    -0.000736615    -0.000757608
      -0.0014357     -0.00141025
      0.00282085      0.00247356
      0.00369105       0.0046104
    -0.000697054    -0.000399233
    -0.000194474    -6.23071e-05
     -0.00144082     -0.00138452
    -0.000640302    -0.000288188
    -0.000882125    -0.000669258
     -0.00115231     -0.00119903
    -0.000207764    -0.000424742
     -0.00144734     -0.00133781
     -0.00148781     -0.00111586
     -0.00175847     -0.00176842
       0.0151184       0.0148427
     -0.00182276     -0.00184449
     -0.00197853      -0.0019485
    -0.000681758    -0.000466757
      0.00367424      0.00300853
     2.55805e-05     0.000165319
    -0.000976116     -0.00103336
      0.00534188      0.00528177
    -0.000947613    -0.000980908
      0.00355989      0.00388598
    -0.000827758    -0.000765657
     -0.00117986     -0.00112522
     -0.00245803     -0.00266935
     3.55605e-05     0.000120671
    -0.000103433     1.70992e-05
    -0.000392302    -0.000191706
       0.0188329         0.02086
    -0.000229857     -0.00012031
      -0.0010979     -0.00108337
     -0.00180634     -0.00185733
      0.00108035     0.000832316
     -0.00135387     -0.00138679
     0.000776604     0.000932335
     -0.00129969     -0.00133669
      0.00502472      0.00488406
      0.00579591      0.00508652
    -0.000620616    -0.000636754
    -0.000268255    -0.000493317
      0.00320207      0.00296809
    -0.000432199    -0.000471995
    -0.000121927    -6.99296e-05
    -0.000850505    -0.000929423
    -0.000371228    -0.000152388
       0.0233297       0.0215066
    -0.000958511    -0.000929491
     0.000683844     0.000636095
     -0.00163735     -0.00178736
     0.000157439     0.000327557
     0.000984125      0.00066097
      0.00405926      0.00539817
    -0.000212382    -6.57254e-05
     3.09001e-05     1.45216e-05
     -0.00135738      -0.0013789
      0.00924125      0.00825527
     0.000812887     0.000957866
     -0.00162283     -0.00154079
    -0.000162117     0.000453464
      0.00250839      0.00252356
    -0.000442338    -0.000202081
     0.000199294       0.0003315
     -0.00153227     -0.00157292
     -0.00187978      -0.0018285
        0.016099       0.0140611
      -0.0013512      -0.0013207
    -9.71932e-05     -5.9719e-05
     -0.00160198     -0.00163845
     -0.00104312     -0.00101905
      0.00065282     0.000693871
     -0.00101997     -0.00114904
     -0.00122799     -0.00118501
    -0.000650052    -0.000524588
    -0.000191701    -0.000436964
     -0.00135117     -0.00120832
     -0.00179277     -0.00136768
     -0.00127409     -0.00129109
       0.0128606        0.012573
     -0.00135723     -0.00131011
    -0.000603186    -0.000499246
     -0.00141429     -0.00142155
     -3.9651e-05     0.000260362
       0.0200938       0.0221059
      0.00169313      0.00172182
      0.00406854      0.00467047
     -0.00108648     -0.00107631
      -0.0012506     -0.00151894
       0.0135915       0.0140985
    -0.000243646     -0.00012451
    -0.000184366    -6.58297e-05
      0.00471483      0.00474385
      0.00889364       0.0086105
    -0.000522657    -0.000353965
     -0.00163683      -0.0012657
      0.00715086      0.00667157
     -0.00165207     -0.00140417
     -0.00136603      -0.0010554
     -0.00131162       -0.001282
    -6.09105e-05     6.09393e-05
    -5.87951e-05     5.19797e-05
     -0.00124195     -0.00119844
     -0.00112527     -0.00107773
     -0.00069366    -0.000606985
     -0.00139854     -0.00143531
      -0.0011032     -0.00117876
    -0.000952121     -0.00104654
    -5.51817e-05     2.79852e-05
      0.00011997     0.000212147
      0.00934237      0.00882165
      0.00807557      0.00861924
    -0.000395645    -0.000222037
     0.000350225     0.000449858
     0.000337582      0.00013942
     -0.00025213    -0.000166431
     0.000267122     0.000297386
     -0.00185651     -0.00159916
     -0.00155691     -0.00155928
     -0.00134235      -0.0013341
     0.000405825     0.000546791
     -0.00101519    -0.000650036
     0.000946874     0.000699573
     -0.00124304     -0.00131287
     -0.00146892     -0.00153101
     -0.00127091    -0.000825583
       0.0135372       0.0119196
     0.000391636      0.00107532
     -0.00131152     -0.00140742
     -0.00093976    -0.000968489
     -0.00162169     -0.00161894
     -0.00160322     -0.00171313
    -0.000343538    -0.000356148
       0.0198278       0.0197915
     0.000243549     0.000149444
      0.00333874      0.00334136
     -0.00117278     -0.00111711
     -0.00176455     -0.00186183
    -0.000460208    -0.000472984
    -0.000620017      0.00032739
    -0.000802707    -0.000504054
      0.00600622      0.00636011
     -0.00130476     -0.00129712
     -0.00225674     -0.00188091
     -0.00194657     -0.00189033
    -0.000368918    -0.000161084
       0.0120858       0.0128862
      0.00429742       0.0039287
    -0.000618807    -0.000172961
      -0.0017089     -0.00157337
      0.00503037      0.00615329
      0.00175212      0.00157932
    -0.000491185    -0.000353528
      0.00478248      0.00482267
     -0.00261561      -0.0024253
       0.0265536       0.0245347
    -0.000564925     -0.00042198
     -0.00120679    -0.000938294
      0.00103636       0.0011826
      0.00131448     0.000579397
      0.00611163      0.00629276
       0.0152504       0.0123952
      0.00382172      0.00489869
      0.00326034      0.00353395
      0.00232427        0.002159
       0.0134659       0.0126928
    -0.000215223    -0.000167932
    -0.000983812    -0.000791219
     0.000498712     0.000295589
      0.00101603      0.00105609
     -0.00145893     -0.00146571
     0.000154283     0.000191536
     0.000133674     8.23289e-05
      -0.0010185    -0.000912824
    -0.000622767    -0.000521437
    -0.000690528    -0.000872238
    -0.000757971    -0.000555669
     0.000897334      0.00103498
      0.00262353      0.00251256
      -0.0011084    -0.000688293
      0.00207006      0.00280227
    -0.000333921    -0.000208619
    -0.000504608     5.19834e-05
       0.0108179       0.0106811
     -0.00122221     -0.00136389
      -0.0010789    -0.000894958
     -0.00165645     -0.00165156
       0.0010348      0.00119952
     -0.00134976     -0.00125766
     -0.00139847     -0.00164657
       0.0253838       0.0239915
      0.00584525      0.00548624
     -0.00282715     -0.00232251
     -0.00146799     -0.00131634
      0.00515882       0.0055773
     -0.00051846     0.000270272
     -0.00137566     -0.00125796
     -0.00055373    -0.000480944
      -0.0010675     -0.00090314
     -0.00144147     -0.00120704
     -0.00233777      -0.0024395
     -0.00123081     -0.00126321
      0.00423697      0.00381377
     0.000894752      0.00106968
     -0.00122162     -0.00124153
    -0.000859398     -0.00110831
     0.000762533       0.0010198
    -0.000897649    -0.000935411
    -0.000869301    -0.000763552
     -0.00102242     -0.00127516
    -0.000866359    -0.000727984
      0.00837734      0.00742124
      0.00450623      0.00504785
      0.00784146      0.00758991
    -0.000585509    -0.000427954
      0.00383392      0.00374896
    -0.000101952    -0.000289133
     -0.00106502     -0.00109519
    -0.000538313    -3.40551e-05
      -0.0021914     -0.00241322
     -0.00113825     -0.00140376
    -0.000391991    -0.000374924
     -0.00125499     -0.00130138
     -0.00112103      -0.0010514
       0.0265148       0.0272575
       0.0106809      0.00976217
     -0.00123338     -0.00132588
     -0.00145566     -0.00153457
     -0.00106592    -0.000967398
     0.000238942     0.000355487
     -0.00160998     -0.00127754
     -0.00111692    -0.000886023
      0.00110114      0.00114736
    -2.81232e-05     8.12943e-05
    -0.000785131     -0.00105346
    -7.26115e-05     0.000172624
    -0.000680675    -0.000347456
      0.00673418      0.00635632
    -0.000792551      -0.0007325
     -0.00140396      -0.0014263
     0.000552899     0.000649131
      0.00191941      0.00305712
    -0.000470275    -0.000354947
     -0.00120829      -0.0011356
      0.00259132      0.00254638
     -0.00155079     -0.00137717
       0.0100522      0.00992747
      -0.0009969     -0.00100823
    -0.000662881    -0.000556069
     -0.00133423     -0.00152425
      -0.0016691     -0.00204602
     0.000853207      0.00198737
     -0.00150056     -0.00130892
     -0.00118667     -0.00126507
    -4.74329e-05     7.25863e-05
     -0.00108046    -0.000817374
     -0.00182252     -0.00189972
     0.000709752      0.00192118
     -0.00191539     -0.00188949
     -0.00169808     -0.00160159
    -0.000348426    -0.000458185
      0.00429644      0.00503604
      0.00866682      0.00867283
      0.00326854       0.0033502
     -0.00102109    -0.000708283
     -0.00215505     -0.00211039


==> scatterplots/chloromethane/fullisotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
    -0.000232642     -9.7476e-05
     -0.00112238    -0.000767697
     -1.6412e-05    -4.26957e-06
     -0.00140972     -0.00114744
    -0.000581451    -0.000379106
    -0.000713402    -0.000808589
     -0.00313398     -0.00331982
     -0.00105068    -0.000961423
      -8.189e-06    -2.93628e-06
    -0.000500272    -0.000295389
     -4.9975e-05    -2.14192e-05
     -4.3331e-05    -2.69235e-05
     -0.00149155     -0.00112937
      -8.249e-06    -1.55891e-06
     -1.6848e-05    -4.44334e-06
    -0.000165306    -0.000128266
     -0.00177208     -0.00270758
    -0.000137243    -0.000171789
     -0.00134136     -0.00124549
    -0.000429359    -0.000193424
     -0.00201873     -0.00174525
    -0.000860359    -0.000570908
     -5.4243e-05    -1.78733e-05
      -6.966e-06    -2.04402e-06
     -1.3327e-05    -8.72651e-06
     -0.00110773    -0.000661836
     -0.00137368    -0.000885906
     -9.3047e-05    -3.26597e-05
    -0.000891203     -0.00039141
    -0.000169302     -7.4433e-05
     -0.00015423    -0.000101971
    -0.000502621    -0.000241863
    -0.000832847     -0.00071008
      -5.221e-06    -6.36584e-06
    -0.000935498    -0.000592094
      -0.0015228    -0.000780676
     -0.00146805     -0.00112478
    -0.000204661    -7.46817e-05
     -6.8656e-05    -4.29454e-05
     -2.5687e-05    -3.17458e-05
     -0.00138869     -0.00105522
     -1.3271e-05    -3.07509e-06
     -0.00120375    -0.000897302
      -0.0002657    -0.000246595
     -1.7048e-05    -1.02972e-05
     -4.0155e-05    -1.25625e-05
     -0.00038847     -0.00144195
     -6.1871e-05    -3.02519e-05
    -0.000479346    -0.000270484
    -0.000232991    -0.000266733
     -5.6644e-05     -3.0877e-05
     -0.00200557     -0.00150569
     -0.00158258     -0.00108472
    -0.000218643    -0.000284117
    -0.000827607    -0.000333299
    -0.000988641    -0.000665623
    -0.000278952    -0.000220012
     -0.00142348     -0.00065561
     -6.0252e-05    -4.00945e-05
    -0.000317647    -0.000190375
     -8.2029e-05    -6.24255e-05
    -0.000292079    -0.000136092
     -3.6541e-05    -3.76364e-05
      -1.194e-05    -2.84372e-06
     -0.00181043    -0.000805542
     -9.6662e-05    -5.58503e-05
     -0.00011395    -0.000137612
     -4.9491e-05      -2.726e-05
     -0.00103617    -0.000625092
     -2.1754e-05    -1.20186e-05
     -0.00118424     -0.00121961
     -0.00021259    -0.000185665
    -0.000173038    -0.000107182
    -0.000210073    -0.000124217
    -0.000414578    -0.000209547
     -1.1776e-05    -1.10105e-05
     -6.4834e-05    -3.87944e-05
    -0.000430021    -0.000250519
    -0.000301063    -0.000258978
     -1.4666e-05    -1.64216e-05
     -4.5419e-05    -1.62066e-05
    -0.000753338    -0.000504765
     -6.8864e-05    -3.21624e-05
    -0.000835664    -0.000498875
    -0.000641873    -0.000857118
    -0.000319444    -0.000249046
     -2.2826e-05    -1.20493e-05
    -0.000105059    -6.40201e-05
     -0.00189201      -0.0015441
    -0.000705637     -0.00177104
     -0.00021286     -0.00019922
     -0.00243798     -0.00175177
     -3.2922e-05    -3.01509e-05
     -1.7161e-05    -1.07616e-05
    -0.000557028    -0.000490282
     -2.8353e-05    -9.93161e-06
    -0.000569916    -0.000225045
    -0.000136383     -0.00011838
     -1.8097e-05    -4.80303e-06
    -0.000121362    -6.20255e-05
     -3.2354e-05    -4.20875e-05
     -1.3236e-05    -1.06049e-05
     -0.00114158     -0.00125819
     -0.00183737     -0.00139842
    -0.000180438    -0.000155704
      -6.651e-06    -1.83879e-06
     -7.8476e-05    -5.32613e-05
    -0.000218582     -9.2536e-05
    -0.000131528    -0.000124969
     -3.7039e-05    -1.58454e-05
      -2.606e-05    -8.35087e-06
     -0.00197609     -0.00151074
    -0.000257018    -0.000143167
     -2.0482e-05    -6.88749e-06
     -6.0624e-05    -3.77456e-05
     -5.1506e-05    -3.42233e-05
     -0.00182055     -0.00113656
     -0.00150857     -0.00109221
      -7.427e-06    -2.20561e-06
    -0.000998816    -0.000578442
     -1.6459e-05    -1.00966e-05
     -7.7066e-05    -7.57144e-05
     -5.9344e-05    -3.64152e-05
    -0.000105583    -3.81943e-05
     -1.9849e-05    -1.03108e-05
     -2.7263e-05    -2.59336e-05
     -1.9915e-05     -2.1674e-05
    -0.000128909    -0.000135606
     -5.8399e-05    -8.74444e-05
     -0.00014651    -0.000122463
    -0.000239476    -9.40954e-05
      -0.0015675     -0.00113528
    -0.000435458    -0.000538828
    -0.000964445    -0.000708371
     -0.00213035     -0.00169599
    -0.000119357     -7.2463e-05
     -1.2281e-05    -1.36178e-05
     -1.5108e-05    -9.14403e-06
     -0.00106686    -0.000791244
     -2.9137e-05    -9.17359e-06
     -8.5821e-05    -7.51897e-05
     -0.00238914     -0.00193651
     -0.00104893    -0.000774028
     -1.8101e-05     -1.3785e-05
    -0.000117581    -9.09844e-05
     -4.3153e-05    -3.93129e-05
     -0.00054892     -0.00166939
    -0.000861431    -0.000699531
     -0.00196554    -0.000880399
      -8.313e-05    -7.98738e-05
     -3.0597e-05    -2.14402e-05
    -0.000876922      -0.0010016
     -4.6694e-05    -2.84488e-05
     -1.7811e-05    -1.21455e-05
     -0.00105962    -0.000547723
     -0.00187291     -0.00143637
    -0.000174456    -9.36402e-05
    -0.000714391    -0.000401227
     -0.00109583    -0.000728067
     -0.00237571     -0.00177968
     -0.00138983    -0.000972234
     -0.00010529    -8.81202e-05
     -1.5975e-05     -1.3721e-05
     -6.3697e-05    -3.77368e-05
     -3.7378e-05    -2.93106e-05
    -0.000111763    -4.23479e-05
    -0.000755428     -0.00101128
    -0.000247518    -0.000139151
      -0.0022198     -0.00107495
    -0.000337903    -0.000225522
    -0.000412864    -0.000186212
    -0.000260754    -0.000165339
    -0.000210913    -0.000126446
     -0.00054876    -0.000226823
    -0.000741092     -0.00028838
    -0.000122613    -4.39477e-05
     -4.1767e-05    -2.61626e-05
     -0.00196666     -0.00174649
     -0.00173712    -0.000852351
      -6.449e-06     -1.4678e-06
      -2.871e-05    -1.55615e-05
     -0.00183805     -0.00123254
     -3.2901e-05    -1.76602e-05
    -0.000992804    -0.000545337
     -7.2061e-05    -2.64988e-05
    -0.000183078    -0.000255125
     -0.00214871     -0.00180388
     -0.00155089     -0.00117909
    -0.000259587    -0.000157178
    -0.000174284    -0.000151869
     -1.7235e-05    -1.06671e-05
    -0.000109397    -9.52861e-05
     -3.5339e-05    -1.78048e-05
     -0.00127915    -0.000985695
    -0.000829212    -0.000478098
     -3.6864e-05    -1.23717e-05
     -5.5962e-05     -5.2483e-05
      -0.0011303    -0.000786772
     -0.00214502     -0.00107045
     -0.00265644     -0.00143807
     -0.00125514    -0.000917634
    -0.000230439     -0.00013021
     -0.00106955    -0.000694817
     -1.6551e-05    -4.48072e-06
    -0.000872518     -0.00110002
     -2.5155e-05    -2.20617e-05
    -0.000188767    -0.000142834
    -0.000118099    -6.12767e-05
     -5.0859e-05    -3.20904e-05
    -0.000127076    -0.000123329
    -0.000314292    -0.000220957
     -2.6313e-05    -1.64172e-05
     -0.00111592    -0.000566161
      -1.319e-05    -7.34649e-06
     -1.8976e-05    -9.85221e-06
    -0.000182963    -0.000103977
     -6.0348e-05     -2.5953e-05
     -0.00141164     -0.00150058
    -0.000669443    -0.000568263
    -0.000889858    -0.000700651
      -1.623e-05    -7.39222e-06
    -0.000713973    -0.000872998
     -0.00042981    -0.000239322
     -6.3207e-05      -4.216e-05
    -0.000611426    -0.000264654
     -4.4965e-05    -3.01655e-05
     -1.8697e-05    -1.17565e-05
     -8.4106e-05    -4.61374e-05
    -0.000127292    -8.38343e-05
     -0.00021228    -0.000187846
    -0.000458445    -0.000189026
     -1.4014e-05    -4.49629e-06
    -0.000402614    -0.000385407
     -0.00095901    -0.000482527
    -0.000562626    -0.000454336
     -0.00157792     -0.00144155
    -0.000228801    -0.000157743
    -0.000835321    -0.000622834
    -0.000988722    -0.000818756
    -0.000514173    -0.000341076
    -0.000715946    -0.000470323
     -2.9686e-05    -2.00152e-05
     -0.00121223    -0.000546314
    -0.000885751    -0.000370383
    -0.000870902    -0.000488287
     -1.9274e-05    -5.28202e-06
    -0.000538874    -0.000363438
    -0.000280999    -0.000129432
    -0.000129188     -4.6933e-05
       -4.63e-05    -4.57181e-05
    -0.000407096    -0.000438622
      -1.358e-05    -6.48293e-06
    -0.000991609    -0.000661946
     -2.5341e-05     -8.3841e-06
    -0.000266366    -0.000120538
    -0.000177557    -7.27497e-05
    -0.000184993     -0.00144287
    -0.000233999    -8.70753e-05
    -0.000205249    -0.000119204
     -8.5254e-05    -5.43559e-05
      -6.215e-06    -1.75964e-06
     -4.6896e-05    -1.66433e-05
     -0.00215308     -0.00158144
    -0.000636383    -0.000389463
     -9.8301e-05     -5.3396e-05
    -0.000191475    -6.81648e-05
     -0.00154453    -0.000800703
    -0.000722999    -0.000947007
     -7.9699e-05    -4.65774e-05
     -1.4619e-05    -4.82095e-06
     -0.00020422    -0.000131633
     -5.8852e-05    -2.12442e-05
      -0.0010275    -0.000525521
    -0.000732481    -0.000335209
    -0.000294709    -0.000248755
     -3.4772e-05    -2.01321e-05
     -3.8066e-05    -1.86118e-05
     -8.8024e-05    -6.08252e-05
     -4.4164e-05    -2.98213e-05
    -0.000634138    -0.000376979
    -0.000122712    -8.18579e-05
     -4.0276e-05    -3.30786e-05
     -0.00179758     -0.00156948
     -0.00042228    -0.000173786
      -8.423e-05    -5.76682e-05
     -5.0322e-05    -2.20535e-05
     0.000266344      -0.0016323
    -0.000618658     -0.00165538
     -2.7678e-05    -1.12994e-05
      -9.033e-06    -2.82332e-06
    -0.000668495    -0.000409374
     -4.9351e-05    -1.59274e-05
    -0.000405638    -0.000167171
    -0.000604644    -0.000313046
    -0.000329076    -0.000182283
    -0.000162444    -8.82653e-05
     -1.5002e-05    -7.80935e-06
     -0.00125421     -0.00111467
     -0.00102344    -0.000628224
     -0.00126105    -0.000936223
    -0.000761074    -0.000374794
     -0.00104961    -0.000727902
    -0.000294869    -0.000253432
     -3.5916e-05    -2.70063e-05
     -0.00129449     -0.00168514
    -0.000317797    -0.000215344
     -1.4341e-05    -4.12653e-06
     -0.00025977    -0.000128087
     -8.3416e-05    -5.13432e-05
    -0.000475007     -0.00031759
     -0.00016279      -0.0013861
    -0.000654138    -0.000861977
    -0.000277046    -0.000274573
      -8.222e-06    -1.74003e-06
     -2.5693e-05    -8.20459e-06
     -7.5406e-05    -3.44879e-05
    -0.000739572    -0.000437177
     -0.00191111     -0.00190515
    -0.000160109    -0.000134618
     -3.0914e-05    -2.39938e-05
     -0.00035266    -0.000133234
     -8.7899e-05    -8.43202e-05
    -0.000292035    -0.000111212
     -0.00114916      -0.0016784
    -0.000188658     -0.00012091
     -2.5861e-05    -2.56167e-05
     -4.3096e-05    -4.51408e-05
      -8.702e-05    -6.60059e-05
     -0.00115894    -0.000919468
     -4.8314e-05    -3.10473e-05
     -0.00090586    -0.000731804
     -4.0505e-05    -1.44662e-05
     -1.1465e-05    -2.75842e-06
      -0.0001637    -5.77143e-05
     -4.3452e-05    -2.66348e-05
     -4.2843e-05    -2.09259e-05
     -2.5283e-05     -1.3409e-05
     -0.00091646    -0.000402373
    -0.000322744     -0.00019625
    -0.000150787    -8.33811e-05
    -0.000886772    -0.000697421
    -0.000826136    -0.000511521
    -0.000140062    -9.54574e-05
     -4.5371e-05    -2.47221e-05
     -2.4187e-05    -2.55001e-05
      -4.641e-05    -2.45707e-05
     -3.5722e-05    -2.40815e-05
     -0.00206378     -0.00197073
      -0.0025371     -0.00195278
     -3.8007e-05    -4.04684e-05
    -0.000205606    -0.000217591
    -0.000145518    -9.90836e-05
    -0.000140798    -5.53674e-05
     -0.00048697    -0.000188666
    -0.000211864    -0.000119493
     -3.5042e-05    -2.01313e-05
     -0.00283522     -0.00234627
     -1.2394e-05    -1.07023e-05
    -0.000599058    -0.000372506
     -0.00132438    -0.000650212
     -5.1516e-05    -2.73909e-05
    -0.000274833    -0.000158152
     -4.5867e-05    -2.67859e-05
     -0.00100781    -0.000714859
    -0.000437814    -0.000195575
     -2.6859e-05    -2.21192e-05
    -0.000280111    -0.000163322
     0.000546616     -0.00159595
     -0.00158034     -0.00177197
     -8.7072e-05     -8.1725e-05
    -0.000330189     -0.00011979
      -5.195e-05    -1.72319e-05
    -0.000936744    -0.000624095
     -1.5091e-05    -1.51601e-05
     -0.00166968     -0.00164534
    -0.000182165    -0.000113538
     -0.00203542      -0.0017058
      -5.996e-06    -8.34495e-07
    -0.000871606    -0.000631639
     -2.7329e-05    -2.18997e-05
     -0.00078599     -0.00115436
     -4.1683e-05    -1.36801e-05
      0.00015826     -0.00341083
     -0.00145844     -0.00102187
    -0.000923889    -0.000631826
     -7.4978e-05    -3.87168e-05
     -0.00129713     -0.00119514
    -0.000186637    -0.000106883
     -0.00196799    -0.000846666
     -6.1372e-05    -3.41093e-05
    -0.000134109    -0.000118522
     -0.00271121     -0.00235188
     -1.3743e-05    -1.22821e-05
    -0.000201912    -0.000218892
     -0.00118904    -0.000843779
    -0.000666422    -0.000408452
     -0.00225654     -0.00248049
     -1.7338e-05    -9.95812e-06
     -1.4087e-05    -6.24677e-06
     -0.00092218     -0.00057467
     -3.4204e-05    -1.77563e-05
    -0.000226533    -0.000107515
     -3.3211e-05    -1.49197e-05
    -0.000737189    -0.000460645
     -3.9954e-05    -2.55841e-05
     -0.00128876    -0.000893669
    -0.000803013    -0.000530673
     -0.00174058      -0.0017489
     -0.00215811     -0.00189374
     -0.00096727    -0.000670544
     -0.00103478    -0.000552068
     -2.9495e-05    -1.21285e-05
    -0.000161165    -7.63537e-05
     -0.00245192     -0.00157836
    -0.000588306     -0.00046471
     -4.5863e-05     -1.7342e-05
    -0.000424588    -0.000356545
     -2.1711e-05    -6.37586e-06
     -3.6736e-05    -1.19556e-05
     -8.8903e-05    -4.90018e-05
     -6.8258e-05    -2.51396e-05
     -1.2726e-05    -1.21792e-05
     -3.1289e-05    -1.70426e-05
      -6.329e-06    -6.43131e-07
     -2.3979e-05    -1.36091e-05
    -0.000454163    -0.000643687
     -0.00011769     -7.0209e-05
    -0.000174241    -6.32909e-05
    -0.000684021    -0.000250195
     -3.1763e-05     -2.4905e-05
      -9.675e-06    -5.81113e-06
     -0.00125431    -0.000848482
     -1.3414e-05     -1.0033e-05
    -0.000733939     -0.00060955
    -0.000402545     -0.00052328
     -0.00055012    -0.000310432
     -2.2698e-05     -1.4637e-05
    -0.000136709    -0.000127856
      -8.797e-06     -9.7722e-06
     -4.9391e-05    -2.19694e-05
     -3.7728e-05    -2.66326e-05
     -0.00178115     -0.00130233
    -0.000674171     -0.00047472
    -0.000133827     -9.5155e-05
     -5.1955e-05    -3.02911e-05
      -3.944e-06     2.89912e-07
    -0.000478708    -0.000437452
     0.000174388     -0.00312139
    -0.000310648    -0.000199428
       -7.58e-05    -5.18658e-05
    -0.000227047    -0.000194319
     -3.1932e-05     -3.1142e-05
       -4.46e-06    -4.94693e-07
      -3.822e-05    -3.15891e-05
     -3.2912e-05    -1.91909e-05
    -0.000134475    -4.66959e-05
     -6.3706e-05    -3.45121e-05
    -0.000976326    -0.000881599
     -2.0023e-05    -1.27685e-05
    -0.000131175    -7.81107e-05
     -0.00310506     -0.00182771
    -0.000486566     -0.00032618
    -0.000316358    -0.000308082
    -0.000364456    -0.000139425
     -1.6558e-05     -9.9285e-06
    -0.000146526    -0.000117409
      -7.676e-06     -2.1791e-06
     -1.3188e-05     -3.2473e-06
      -0.0021883     -0.00181238
    -0.000758691    -0.000720184
     -6.8412e-05    -4.09938e-05
    -0.000366567    -0.000430391
    -0.000976382    -0.000553586
     -0.00226774      -0.0016556
     -0.00128564    -0.000928254
    -0.000320164     -0.00020133
       -5.37e-06    -8.13735e-07
     -1.6615e-05    -9.23554e-06
    -0.000677227    -0.000492767
    -0.000395594    -0.000314987
     -3.9902e-05    -2.78805e-05
    -0.000394883    -0.000257738
      -5.581e-06    -1.23525e-06
    -0.000133044     -0.00015243
     -0.00152503     -0.00114223
     -2.9932e-05    -1.96378e-05
    -0.000335208    -0.000222212
    -0.000596067    -0.000662263
    -0.000377452    -0.000187234
      -7.394e-06    -1.86086e-06
    -0.000487281    -0.000214794
    -0.000257423    -0.000267726
    -0.000128683    -7.53989e-05
    -0.000479827    -0.000296256
     -3.0231e-05    -2.18613e-05
     -1.4971e-05    -1.11779e-05
     -1.6287e-05    -1.45524e-05
    -0.000207682     -0.00017858
    -0.000134582    -5.69103e-05
     -0.00025744    -0.000108046
     -7.5982e-05     -2.6628e-05
    -0.000726564    -0.000471579
     -5.7901e-05    -3.89226e-05
    -0.000152704    -9.21731e-05
     -1.4005e-05    -1.37987e-05
     -1.8418e-05    -5.57117e-06
     -5.1726e-05     -2.9604e-05
     -3.1419e-05    -2.30994e-05
     -8.7777e-05    -2.97218e-05
     -2.7216e-05    -8.84338e-06
       -0.001533     -0.00137533
    -0.000710445     -0.00201737
     -0.00102447     -0.00149035
      -3.016e-05    -1.09499e-05
     -2.0962e-05    -1.16422e-05
     -3.9531e-05    -2.97136e-05
     -9.4787e-05    -9.71953e-05
    -0.000418821    -0.000303345
     -0.00119345    -0.000793706
    -0.000855267    -0.000607944
      -3.728e-05    -4.93023e-05
     -8.1743e-05    -3.39693e-05
    -0.000210722    -0.000150621
     -4.1653e-05    -3.31204e-05
     -0.00107868    -0.000643817
       -8.56e-06    -9.41553e-06
     -1.8472e-05     -1.1794e-05
     -7.5813e-05    -3.89854e-05
      -1.854e-05    -9.60456e-06
    -0.000921056    -0.000687756
      -2.182e-05    -1.86379e-05
     -9.4642e-05    -3.81159e-05
     -5.2923e-05    -4.26563e-05
     -0.00220499     -0.00158185
    -0.000906758      -0.0006414
    -0.000123343    -6.89929e-05
     -1.2013e-05    -5.61301e-06
    -0.000103389    -5.75545e-05
     -0.00227455     -0.00175511
    -0.000334021    -0.000218957
     -1.1667e-05    -1.11118e-05
     -0.00149727    -0.000702511
     -5.1031e-05    -1.74438e-05
    -0.000494499    -0.000356856
      -0.0024316      -0.0028097
    -0.000631406    -0.000256677
     -6.0325e-05    -2.17291e-05
      -9.272e-06     -7.7016e-06
      0.00138302     -0.00287952
     -2.0222e-05    -2.43052e-05
    -0.000418288     -0.00016558
     -0.00076515    -0.000738642
     -0.00200231     -0.00190013
     -6.1919e-05    -2.36645e-05
    -0.000259237    -9.66519e-05
     -0.00202596      -0.0014482
    -0.000203544    -0.000149363
     -0.00128119     -0.00051451
     -1.3878e-05    -1.19556e-05
     -1.6894e-05    -4.88906e-06
    -0.000207715    -0.000186086
    -0.000254518    -0.000213846
     -0.00128335    -0.000916049
    -0.000338134     -0.00033551
     -5.9192e-05    -2.45021e-05
     -0.00012931    -4.63825e-05
    -0.000488923    -0.000371247
      -8.014e-05    -5.89872e-05
    -0.000173323    -9.64157e-05
     -9.2217e-05     -6.2626e-05
     -1.5975e-05    -1.01001e-05
     -3.9986e-05    -2.79099e-05
     -1.1726e-05    -6.28199e-06
     -6.1042e-05    -2.63531e-05
     -0.00020415    -0.000236652
     -0.00152304     -0.00101701
     -5.2202e-05    -1.82763e-05
     -4.1611e-05    -2.10469e-05
     -0.00269424     -0.00169227
     -2.8447e-05    -1.86412e-05
    -0.000731822    -0.000576617
     -0.00101309    -0.000895007
     -4.6553e-05    -2.08603e-05
    -0.000658344    -0.000557799
      -1.882e-05    -1.98318e-05
    -0.000128772    -5.26101e-05
    -0.000148031    -9.88853e-05
    -0.000222858    -0.000174018
     -2.0598e-05    -5.87835e-06
     -0.00062787    -0.000451085
     -8.8701e-05    -6.53081e-05
    -0.000733191    -0.000321851
     -2.5018e-05    -2.04927e-05
     -9.8998e-05    -3.71781e-05
     -7.7593e-05    -6.39351e-05
     0.000315242     -0.00154166
     -0.00133677       -0.001445
     -5.4582e-05    -3.41525e-05
     -0.00183269     -0.00103392
    -0.000647067    -0.000398833
     -2.2981e-05    -8.01807e-06
     -0.00213449     -0.00171307
    -0.000515974    -0.000660604
    -0.000292702    -0.000176059
       -1.19e-05    -1.19173e-05
     -1.1428e-05    -2.92597e-06
     -1.4361e-05    -9.83447e-06
    -0.000775213    -0.000473428
       -4.37e-05    -1.49054e-05
     -0.00147486      -0.0012385
    -0.000113793    -7.01288e-05
     -0.00143246    -0.000896884
     -3.4086e-05    -2.84117e-05
      0.00105002     -0.00196427
    -0.000184681     -0.00011333
    -0.000954738     -0.00133385
    -0.000346953    -0.000165328
     -0.00163602     -0.00111439
     -1.1665e-05    -4.83038e-06
     -3.4131e-05    -2.20301e-05
    -0.000210055    -0.000198549
      -1.301e-05    -9.84011e-06
     -2.8459e-05    -2.49712e-05
    -0.000197103    -0.000114791
    -0.000938917    -0.000559427
     -1.8167e-05    -5.01487e-06
    -0.000551181    -0.000222282
    -0.000148577    -6.83721e-05
     -1.0189e-05    -1.92122e-06
    -0.000215213    -0.000114448
     -0.00188916     -0.00183732
    -0.000210339    -0.000202161
    -0.000636725    -0.000385082
    -0.000272487    -0.000163268
    -0.000508584    -0.000588168
     -0.00182719      -0.0013095
    -0.000540018    -0.000343227
     -0.00163848     -0.00179863
    -0.000524941    -0.000239888
    -0.000886814    -0.000417682
     -3.0134e-05    -1.90003e-05
      -2.067e-05    -2.55698e-05
    -0.000182623    -0.000212054
     -1.8126e-05    -4.91037e-06
     -3.2173e-05    -2.14334e-05
    -0.000516606    -0.000377137
     -4.6643e-05    -4.87232e-05
     -0.00111728    -0.000819802
     -6.1115e-05    -7.73825e-05
     -1.7716e-05    -4.78633e-06
     -0.00152269     -0.00213511
    -0.000926872     -0.00136443
     -8.3386e-05    -7.59603e-05
     -3.1749e-05    -1.05945e-05
     -1.3332e-05     -3.9486e-06
    -0.000236608    -0.000248889
    -0.000204082    -0.000123098
     -0.00128195    -0.000977476
     -0.00295372     -0.00173629
     -2.6416e-05    -2.64333e-05
    -0.000522425    -0.000570877
     -2.0005e-05    -1.79862e-05
    -0.000139794    -6.17247e-05
      -4.457e-06     -2.5584e-07
     -2.3301e-05    -1.60355e-05
    -0.000146687    -5.49084e-05
    -0.000329594    -0.000139623
     -0.00137086     -0.00112073
     -2.0568e-05    -1.63798e-05
     -0.00265712      -0.0022943
    -0.000333782    -0.000325425
     -1.3464e-05     -9.6159e-06
     -5.9563e-05    -6.34485e-05
     -1.4414e-05    -4.73729e-06
     -7.6761e-05    -6.56673e-05
     -0.00094367     -0.00059963
    -0.000226082    -0.000130399
     -2.1294e-05    -1.05695e-05
     -2.6711e-05    -3.63157e-05
     -2.0277e-05    -5.62786e-06
    -0.000375032    -0.000538104
     -0.00161628     -0.00116297
     -0.00170109     -0.00140675
     -0.00134332     -0.00144719
     -1.5826e-05    -9.04294e-06
    -0.000468103    -0.000220799
    -0.000104167    -7.46497e-05
     -0.00162752     -0.00157034
    -0.000574029    -0.000786289
     -4.8207e-05    -1.77436e-05
    -0.000650329    -0.000397657
     -3.0997e-05    -3.12381e-05
    -0.000246655    -0.000175912
     -1.5362e-05    -5.41598e-06
    -0.000246813    -0.000266036
    -0.000201805    -7.36221e-05
    -0.000476744    -0.000171276
    -0.000136553    -4.93614e-05
    -0.000348074    -0.000439522
      -0.0011575    -0.000643251
     -0.00120145    -0.000872306
     -5.7284e-05    -3.51756e-05
    -0.000786122    -0.000532405
     -0.00068177    -0.000296213
     -3.0744e-05    -2.22989e-05
     -2.9351e-05    -9.09562e-06
    -0.000188283    -0.000132181
    -0.000845057    -0.000546102
     -4.7821e-05    -5.72475e-05
     -4.6465e-05    -1.84522e-05
     -3.1689e-05    -1.47265e-05
    -0.000200458    -0.000263593
      -9.253e-05    -3.94515e-05
    -0.000795128     -0.00053376
     -4.8103e-05     -3.0719e-05
    -0.000951097    -0.000841283
     -3.6969e-05    -2.23287e-05
    -0.000297974    -0.000118525
     -8.5182e-05    -7.59586e-05
      -6.724e-05    -4.69425e-05
     -0.00236635      -0.0011267
    -0.000713453    -0.000279581
     -0.00152214     -0.00263665
    -0.000160419    -6.04489e-05
     -0.00124128    -0.000900375
     -5.3994e-05    -2.48183e-05
    -0.000930069    -0.000804171
    -0.000970718    -0.000616139
    -0.000184798    -6.92544e-05
      -1.373e-05    -1.10293e-05
    -0.000386842    -0.000236859
    -0.000241285     -0.00016578
     -0.00049958    -0.000223328
     -0.00181441    -0.000764299
     -4.2596e-05     -1.4581e-05
    -0.000240849    -0.000104036
    -0.000523097    -0.000347978
    -0.000150896    -5.42734e-05
    -0.000136736    -7.63146e-05
    -0.000431691     -0.00032251
    -0.000177212    -8.46698e-05
     -3.0631e-05    -1.79634e-05
    -0.000145353    -6.70169e-05
     -7.1705e-05    -4.51884e-05
     -0.00158928      -0.0021939
    -0.000235296    -0.000153254
    -0.000119886    -6.93429e-05
     -0.00075745    -0.000390019
     -0.00132511     -0.00170312
     -1.6727e-05    -6.44279e-06
     -1.5377e-05    -1.25758e-05
     -0.00182518     -0.00134886
     -1.4692e-05    -9.10785e-06
     -0.00177165     -0.00164317
     -1.7066e-05    -1.00076e-05
     -4.4643e-05    -3.33098e-05
    -0.000176661    -0.000107436
    -0.000167816    -0.000231613
     -1.1028e-05    -2.34542e-06
     -3.9708e-05    -1.40759e-05
     -0.00297826     -0.00321121
    -0.000590568    -0.000368427
     -2.1002e-05    -1.24665e-05
     -8.1272e-05    -5.91419e-05
     -0.00106066    -0.000758369
     -5.0722e-05    -4.39683e-05
    -0.000591926    -0.000333523
     -4.1767e-05    -2.55571e-05
     -0.00107886    -0.000516402
     -0.00125659     -0.00147959
     -1.8835e-05    -1.50794e-05
    -0.000816045    -0.000695136
    -0.000740336    -0.000427083
     -9.8046e-05    -0.000114113
    -0.000133434    -0.000151866
     -1.5535e-05    -1.52856e-05
     -3.9058e-05    -1.23938e-05
     -0.00111868     -0.00282236
     -0.00019418    -0.000122055
    -0.000427552    -0.000435734
    -0.000120283    -9.57762e-05
    -0.000494712    -0.000254176
    -0.000596297    -0.000300994
      -0.0018091     -0.00127601
     -1.7061e-05    -4.80563e-06
    -0.000202737    -9.53448e-05
     -3.4566e-05    -2.31544e-05
     -0.00182812     -0.00164176
    -0.000371805    -0.000145059
    -0.000105945    -6.20565e-05
      -0.0012098    -0.000840865
     -0.00122196     -0.00159421
     -3.0014e-05    -9.07047e-06
     -4.6515e-05    -6.25116e-05
     -4.0385e-05    -2.56375e-05
    -0.000152867    -8.38799e-05
     -0.00166124     -0.00222838
     -2.0639e-05    -1.29275e-05
      -7.419e-05    -8.64703e-05
     -8.8062e-05    -7.24604e-05
     -2.2985e-05    -1.48252e-05
    -0.000330851    -0.000302934
      -0.0006942    -0.000623413
     -3.1848e-05    -1.71041e-05
    -0.000658267    -0.000423179
    -0.000557007    -0.000364787
     -7.8482e-05    -4.32655e-05
    -0.000311377    -0.000170729
     -1.3186e-05    -1.03594e-05
     -0.00307878     -0.00182805
     -4.7383e-05    -2.51828e-05
     -6.1829e-05    -2.58526e-05
     -3.6384e-05     -1.9884e-05
    -0.000638724    -0.000365594
     -0.00102427     -0.00174346
    -0.000820378     -0.00117495
     -0.00122701    -0.000544627
     -1.6805e-05    -1.01111e-05
    -0.000421295    -0.000329172
    -0.000915972     -0.00103317
     -1.3639e-05    -3.89916e-06
     -8.1722e-05    -0.000115869
     -0.00153491     -0.00143482
      -0.0028703     -0.00173778
    -0.000384988    -0.000358033
     -0.00143922    -0.000927326
     -0.00122824    -0.000908257
    -0.000364787    -0.000216071
     -0.00036618    -0.000205382
     -1.5596e-05    -9.10258e-06
     -2.7637e-05    -8.27156e-06
      -6.298e-06    -2.11461e-06
     -2.0149e-05    -1.31434e-05
     -1.4969e-05    -1.02675e-05
     -2.5226e-05    -1.44713e-05
      -4.871e-05    -3.02975e-05
     -4.1831e-05    -3.75902e-05
    -0.000226253    -0.000268012
    -0.000189987    -7.80576e-05
     -1.6714e-05    -1.92447e-05
     -0.00103913     -0.00088538
     -0.00227154     -0.00174701
     -2.7955e-05    -9.05939e-06
    -0.000240166    -9.49206e-05
    -0.000787528    -0.000538532
    -0.000355092    -0.000177493
    -0.000171202    -6.75078e-05
    -0.000279624    -0.000148563
     -8.0508e-05    -5.52917e-05
     -4.8153e-05    -3.17859e-05
    -0.000279798    -0.000106281
     -0.00061521    -0.000411229
    -0.000564503    -0.000714157
     -2.1289e-05    -1.75483e-05
     -3.7073e-05    -2.81846e-05
    -0.000770716    -0.000460936
      -0.0027025     -0.00173365
      -0.0013757    -0.000970847
      -5.331e-05    -4.59762e-05
     -1.1829e-05    -9.47868e-06
     -1.7345e-05    -1.06961e-05
     -3.6303e-05    -3.35867e-05
     -1.4669e-05    -6.53774e-06
    -0.000633606     -0.00143208
    -0.000306544    -0.000349733
     -0.00158983     -0.00121837
      -6.731e-05    -3.65168e-05
    -0.000201547    -0.000139827
     -7.3201e-05    -8.57407e-05
     -0.00079633    -0.000378309
    -0.000155615    -6.24323e-05
     -0.00145588    -0.000839676
     -1.6061e-05    -1.02315e-05
     -0.00119377    -0.000785212
    -0.000121248     -8.1411e-05
     -4.8448e-05    -1.64019e-05
     -0.00274453     -0.00162879
     -0.00077712    -0.000371008
    -0.000346892    -0.000125695
    -0.000239847     -0.00015133
       -0.001846     -0.00167279
    -0.000344521    -0.000140479
    -0.000946482    -0.000804176
     -0.00139795      -0.0013032
     -6.6389e-05    -4.39119e-05
     0.000149828     -0.00246492
     -1.1499e-05    -4.46522e-06
    -0.000338594    -0.000200047
     -0.00138815    -0.000946724
    -0.000723152    -0.000525324
     -0.00199146      -0.0014829
     -0.00248889      -0.0022996
     -0.00245731     -0.00176624
     -0.00171548     -0.00124163
     -0.00092129    -0.000591147
     -0.00167653     -0.00126215
     -1.0456e-05    -1.26228e-05
    -0.000226526    -0.000115696
    -0.000848052    -0.000555293
     -0.00109256    -0.000851534
    -0.000145865     -8.8071e-05
    -0.000195578    -7.69316e-05
    -0.000881455    -0.000680428
     -4.7816e-05    -2.54702e-05
     -1.2573e-05    -8.05322e-06
    -0.000551473    -0.000474365
    -0.000803909    -0.000517921
    -0.000422866     -0.00017273
    -0.000573295    -0.000262921
    -0.000141329    -5.23438e-05
     -0.00151281    -0.000608167
     -2.0103e-05     -6.7237e-06
    -0.000528055    -0.000192666
     -0.00148225    -0.000985969
     -5.2223e-05    -5.21615e-05
    -0.000378442    -0.000255978
     -0.00028557    -0.000158271
    -0.000759738    -0.000808939
     -6.2501e-05     -3.6885e-05
    -0.000354087     -0.00023538
    -0.000712122     -0.00311689
     -0.00102359     -0.00120788
    -0.000205631    -0.000122301
    -0.000223747    -0.000142548
     -0.00142601    -0.000665055
     -0.00145899     -0.00101545
    -0.000126214    -7.88289e-05
    -0.000884082    -0.000573239
    -0.000182157    -9.10915e-05
    -0.000428322    -0.000239937
    -0.000128473    -7.71448e-05
     -1.6414e-05    -1.23072e-05
     -0.00189036      -0.0015996
     -0.00146308    -0.000968342
     -2.3335e-05    -1.28603e-05
    -0.000524964    -0.000392235
     -0.00105407    -0.000812647
     -3.6406e-05    -2.94246e-05
     -6.6808e-05    -7.57441e-05
    -0.000562094    -0.000468654
    -0.000187374    -9.13088e-05
     -0.00166268     -0.00145161
     -0.00144866    -0.000734889
     -0.00101866    -0.000629077
      -9.001e-06    -3.03731e-06
    -0.000844827    -0.000502693
    -0.000575372    -0.000684173
       -2.74e-05    -2.40611e-05
    -0.000455991    -0.000203262
    -0.000162351    -9.65352e-05
    -0.000380103    -0.000271784
     -5.3416e-05    -5.48434e-05
     -1.7474e-05    -1.28387e-05
    -0.000333356    -0.000340243
      0.00095207     -0.00185389
    -0.000866081     -0.00102094
     -2.7591e-05    -2.47126e-05
    -0.000373568    -0.000236358
    -0.000356242     -0.00025853
    -0.000159508    -5.85031e-05
    -0.000301044     -0.00017845
     -2.8754e-05    -1.44723e-05
    -0.000469804     -0.00029121
      -5.189e-06    -3.46034e-07
     -0.00139718     -0.00105343
     -0.00101941    -0.000695831
     -6.7467e-05    -2.34784e-05
     -0.00160847     -0.00138508
      -1.004e-05    -5.21435e-06
     -2.4817e-05    -1.82952e-05
    -0.000654705    -0.000431785
     -0.00168734     -0.00115543
     -1.4712e-05    -7.93776e-06
     -2.2205e-05    -1.43957e-05
     -0.00124757    -0.000827798
    -0.000117508    -7.09569e-05
     -0.00140079    -0.000901941
     -1.5194e-05    -9.20312e-06
      -1.219e-05    -5.87431e-06
     -0.00036771    -0.000276133
    -0.000493623    -0.000339585
     -0.00110921    -0.000565232
     -6.2789e-05    -4.05618e-05
     -6.3198e-05    -6.38239e-05
     -3.6605e-05    -1.16046e-05
     -5.6241e-05    -2.50068e-05
     -7.1252e-05    -4.80196e-05
      -0.0013396    -0.000546592
    -0.000159131    -8.99109e-05
    -0.000222454    -0.000126177
    -0.000647488    -0.000463421
     -0.00200182    -0.000868703
     -0.00107479    -0.000679736
     -0.00132922    -0.000945017
     -8.4237e-05    -3.31427e-05
    -0.000271784    -0.000251057


==> scatterplots/chloromethane/fullisotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00263033     -0.00230628
     -0.00845468     -0.00832153
    -0.000951543    -0.000797215
     -0.00971129     -0.00965077
     -0.00701525     -0.00671623
     -0.00618533     -0.00630424
       -0.014146      -0.0147372
     -0.00826206     -0.00825085
    -0.000744957    -0.000685394
     -0.00350342      -0.0032302
     -0.00174741     -0.00157306
      -0.0014572     -0.00139265
      -0.0087516     -0.00839061
    -0.000671739    -0.000585013
    -0.000961855    -0.000806593
     -0.00320539     -0.00307116
      -0.0137279      -0.0143219
     -0.00265043     -0.00257605
      -0.0107811      -0.0108683
      -0.0041234     -0.00380634
       -0.010164      -0.0103407
     -0.00537947     -0.00520758
     -0.00158027     -0.00135673
     -0.00097592    -0.000932836
     -0.00104872    -0.000987678
     -0.00687932     -0.00662636
     -0.00699191     -0.00699862
      -0.0017718      -0.0015022
     -0.00647852     -0.00599199
     -0.00271441     -0.00248059
     -0.00312579     -0.00288398
     -0.00449034       -0.004228
     -0.00570959     -0.00548361
    -0.000710479    -0.000709517
     -0.00644216     -0.00643922
     -0.00708956     -0.00680873
     -0.00754678     -0.00762995
     -0.00251135      -0.0021692
     -0.00183003     -0.00170796
     -0.00104835     -0.00106361
     -0.00848565     -0.00831056
    -0.000792303    -0.000666249
      -0.0106627      -0.0107114
     -0.00412537     -0.00414453
    -0.000900067    -0.000864436
     -0.00126713     -0.00108883
     -0.00923043     -0.00997564
     -0.00174017     -0.00158538
     -0.00469227     -0.00432182
     -0.00262262     -0.00255763
      -0.0013466     -0.00131446
     -0.00685495     -0.00698367
     -0.00668865     -0.00677487
     -0.00278143     -0.00285936
     -0.00507723       -0.004635
     -0.00787236     -0.00739906
     -0.00254652     -0.00238386
     -0.00716817     -0.00678717
     -0.00183227     -0.00184273
     -0.00419177     -0.00399436
     -0.00186251      -0.0017041
     -0.00385135     -0.00356415
     -0.00105269    -0.000991588
    -0.000826758    -0.000710474
       -0.007221     -0.00677701
     -0.00163935      -0.0014908
     -0.00261011     -0.00256379
     -0.00104084     -0.00093785
     -0.00662709     -0.00626887
     -0.00132391     -0.00120751
     -0.00695421     -0.00708723
     -0.00336817     -0.00324325
     -0.00234808     -0.00227031
     -0.00257062     -0.00232403
     -0.00342107     -0.00317284
    -0.000612976    -0.000566714
     -0.00161288     -0.00154857
     -0.00369986     -0.00349691
     -0.00256842     -0.00242438
    -0.000783746    -0.000753429
     -0.00131657     -0.00109614
     -0.00345647     -0.00323708
     -0.00180681     -0.00159384
     -0.00655558     -0.00625184
     -0.00358772     -0.00353981
     -0.00544457      -0.0053338
     -0.00124816     -0.00122359
     -0.00254314     -0.00234204
      -0.0111273      -0.0113124
      -0.0148915      -0.0150661
      -0.0021324     -0.00200986
     -0.00974434      -0.0098684
     -0.00137512     -0.00129534
      -0.0011162      -0.0010361
     -0.00511629     -0.00510218
      -0.0010991    -0.000953757
     -0.00401882        -0.00361
     -0.00257409     -0.00241948
     -0.00105366    -0.000910627
     -0.00248316     -0.00230853
    -0.000937434    -0.000873644
    -0.000614523     -0.00055605
     -0.00638848     -0.00647631
     -0.00664309     -0.00652136
     -0.00265779     -0.00250897
    -0.000675163    -0.000571866
      -0.0020327     -0.00187912
     -0.00247686     -0.00217252
     -0.00245824     -0.00242475
     -0.00160192     -0.00146559
     -0.00102006    -0.000858541
     -0.00818596     -0.00850662
      -0.0025031     -0.00237177
     -0.00108519    -0.000943858
     -0.00151128     -0.00139108
     -0.00100242    -0.000880631
     -0.00848105     -0.00813464
     -0.00776039     -0.00769647
    -0.000706725    -0.000627656
     -0.00710814     -0.00693119
    -0.000857445    -0.000816435
     -0.00186324     -0.00179623
     -0.00116892     -0.00103086
     -0.00230585     -0.00208429
     -0.00100174    -0.000965735
     -0.00129822      -0.0013045
     -0.00096992    -0.000959083
     -0.00241122      -0.0023457
     -0.00153174      -0.0014689
     -0.00173833     -0.00159294
     -0.00275491     -0.00239519
     -0.00636413     -0.00633277
     -0.00441319     -0.00448907
     -0.00462833     -0.00448291
     -0.00986627     -0.00997163
      -0.0020157     -0.00180478
    -0.000732246    -0.000705393
    -0.000812754    -0.000819896
     -0.00678617     -0.00657072
     -0.00108273    -0.000902519
     -0.00216311     -0.00203681
      -0.0118051      -0.0118985
      -0.0065863     -0.00632329
     -0.00109339     -0.00103036
     -0.00150506     -0.00136693
     -0.00178347     -0.00180094
      -0.0106852      -0.0114772
     -0.00560477     -0.00535401
     -0.00859065     -0.00806579
       -0.002028     -0.00196413
    -0.000928625     -0.00083809
     -0.00735473     -0.00726699
     -0.00103454    -0.000928868
     -0.00103788    -0.000974681
     -0.00662117     -0.00648362
     -0.00692852     -0.00707162
     -0.00311793     -0.00285826
     -0.00609562     -0.00590568
      -0.0066843     -0.00654164
     -0.00737888     -0.00778197
     -0.00609026     -0.00583178
     -0.00214377     -0.00201299
     -0.00113256     -0.00108293
      -0.0019937     -0.00189893
    -0.000957533    -0.000874388
     -0.00206732     -0.00178055
     -0.00651049     -0.00642535
     -0.00256313     -0.00243909
     -0.00852382     -0.00816108
     -0.00391985      -0.0036499
     -0.00396261     -0.00365584
     -0.00285697     -0.00272486
      -0.0019608      -0.0017631
     -0.00392123     -0.00349487
     -0.00487598     -0.00445507
     -0.00212089     -0.00183431
     -0.00170283     -0.00157869
     -0.00717403      -0.0070389
     -0.00738337     -0.00704538
    -0.000696336    -0.000598623
      -0.0011577     -0.00110749
     -0.00820796     -0.00803227
     -0.00113591     -0.00104593
     -0.00624338     -0.00608836
     -0.00178356     -0.00155015
     -0.00199322     -0.00190241
     -0.00700446     -0.00712748
      -0.0115119      -0.0115613
     -0.00292962     -0.00287421
     -0.00249038     -0.00239683
    -0.000895139     -0.00086177
     -0.00189094     -0.00178277
     -0.00156654     -0.00142552
     -0.00788295     -0.00777395
     -0.00595025     -0.00593628
     -0.00151192     -0.00132759
     -0.00188945     -0.00188236
     -0.00683743     -0.00683785
     -0.00896572     -0.00860237
      -0.0101693     -0.00982677
     -0.00984664     -0.00944681
     -0.00253837     -0.00237576
      -0.0042454     -0.00409838
    -0.000998758    -0.000868725
     -0.00438771      -0.0043992
     -0.00114853     -0.00110567
     -0.00238329     -0.00219338
     -0.00244942     -0.00220022
     -0.00114904     -0.00101387
      -0.0024751     -0.00246935
     -0.00241667     -0.00220176
     -0.00125019     -0.00121623
     -0.00551555     -0.00532316
     -0.00103142    -0.000949481
     -0.00100279    -0.000920957
     -0.00193043     -0.00178192
     -0.00164763     -0.00144714
     -0.00744356     -0.00752542
     -0.00356232     -0.00337951
     -0.00673988     -0.00653383
     -0.00108099    -0.000985226
     -0.00573691     -0.00572087
     -0.00460403     -0.00435052
      -0.0013441     -0.00123071
     -0.00429741     -0.00395158
    -0.000999385    -0.000894079
    -0.000885963    -0.000816194
     -0.00174456     -0.00167455
     -0.00162943     -0.00145365
     -0.00307994     -0.00292766
     -0.00387682     -0.00351515
     -0.00113388     -0.00105691
     -0.00499592       -0.004819
     -0.00641877      -0.0062555
     -0.00522611     -0.00501619
     -0.00593904     -0.00586048
     -0.00252599     -0.00231566
     -0.00658549     -0.00673865
     -0.00722194     -0.00737143
     -0.00388083     -0.00365616
     -0.00702398     -0.00659751
     -0.00139085     -0.00128883
     -0.00618213     -0.00580597
     -0.00534415     -0.00497248
     -0.00536749     -0.00490498
    -0.000911868    -0.000756378
     -0.00399557      -0.0037603
      -0.0033006     -0.00303209
     -0.00194085     -0.00163843
     -0.00139914     -0.00134905
     -0.00498948      -0.0050014
    -0.000920247    -0.000832859
     -0.00898451     -0.00899856
     -0.00103777    -0.000892881
     -0.00377728     -0.00341991
     -0.00267473     -0.00238463
     -0.00894619     -0.00979532
     -0.00306611     -0.00273153
     -0.00260388     -0.00240217
     -0.00189312     -0.00183487
    -0.000648669    -0.000549064
     -0.00161346     -0.00143106
     -0.00895123      -0.0087954
     -0.00365278     -0.00346046
     -0.00201004     -0.00190089
     -0.00240909     -0.00207904
     -0.00673803     -0.00652963
     -0.00441644     -0.00440835
     -0.00145444     -0.00133198
    -0.000909355    -0.000801724
     -0.00350453     -0.00339344
     -0.00152988     -0.00132789
     -0.00613253     -0.00593562
     -0.00580592     -0.00540625
      -0.0041475     -0.00413285
    -0.000903639    -0.000811531
     -0.00168742     -0.00158258
     -0.00219661     -0.00200225
    -0.000934585    -0.000824421
     -0.00607711     -0.00570768
     -0.00212808     -0.00191595
      -0.0016745      -0.0016096
      -0.0102709     -0.00993924
      -0.0036306     -0.00323969
     -0.00269403     -0.00265147
     -0.00152111     -0.00137167
      -0.0114836       -0.012825
     -0.00949179      -0.0100602
     -0.00116547     -0.00105294
    -0.000988358    -0.000914529
     -0.00605115     -0.00572075
     -0.00141136     -0.00119539
     -0.00335075     -0.00296378
     -0.00459556     -0.00413591
      -0.0037995     -0.00348128
     -0.00236872     -0.00215297
    -0.000612108    -0.000549393
     -0.00489086     -0.00473706
      -0.0054741     -0.00513357
     -0.00715381     -0.00696334
     -0.00556533     -0.00533363
     -0.00635461     -0.00635851
     -0.00308067     -0.00289684
     -0.00120333     -0.00110069
     -0.00851414     -0.00847627
     -0.00446842     -0.00428176
     -0.00102186    -0.000908863
     -0.00371712     -0.00344824
     -0.00197896     -0.00194616
     -0.00493717     -0.00483531
      -0.0101739      -0.0110716
     -0.00498972     -0.00513015
     -0.00532974     -0.00527139
    -0.000870486    -0.000781831
     -0.00103632    -0.000866594
       -0.001601     -0.00141751
     -0.00607301     -0.00600594
      -0.0133292      -0.0137283
     -0.00271411     -0.00271319
     -0.00118371     -0.00109681
     -0.00314454     -0.00273762
     -0.00212092      -0.0021576
     -0.00295489     -0.00257997
      -0.0121944      -0.0126227
     -0.00244403      -0.0022042
     -0.00141123     -0.00146934
     -0.00180057     -0.00175504
     -0.00157079     -0.00140536
      -0.0104191      -0.0105281
     -0.00143827     -0.00138512
     -0.00541556      -0.0051396
     -0.00141163      -0.0012145
     -0.00076885    -0.000656184
     -0.00215368     -0.00183683
     -0.00172535      -0.0015936
      -0.0015434     -0.00138262
    -0.000831523    -0.000762892
     -0.00656356     -0.00601834
     -0.00483763     -0.00445254
     -0.00331488     -0.00308322
     -0.00704432     -0.00726594
      -0.0046794     -0.00467376
     -0.00162565     -0.00145208
     -0.00126288     -0.00117395
     -0.00128595     -0.00129694
     -0.00164929     -0.00147785
     -0.00142229     -0.00138206
     -0.00951671     -0.00954271
     -0.00992461     -0.00981849
     -0.00151618     -0.00158278
     -0.00303702     -0.00309494
     -0.00204523     -0.00189223
     -0.00272642     -0.00245197
     -0.00357276     -0.00312749
     -0.00211427     -0.00196977
    -0.000878753    -0.000777232
      -0.0122752      -0.0123144
    -0.000613531    -0.000562995
     -0.00369406       -0.003491
     -0.00743041     -0.00699938
     -0.00145632     -0.00134014
      -0.0021916     -0.00199677
     -0.00138905      -0.0012799
      -0.0089122     -0.00863431
     -0.00437073     -0.00409513
     -0.00128158     -0.00123349
     -0.00372821     -0.00342509
     -0.00953309      -0.0108019
      -0.0112221      -0.0115001
     -0.00194811      -0.0018576
     -0.00314309     -0.00275901
     -0.00161315     -0.00139205
     -0.00688462     -0.00665244
     -0.00103929     -0.00101806
      -0.0103726      -0.0104127
     -0.00218116     -0.00206654
     -0.00617465     -0.00612054
    -0.000631736    -0.000525323
      -0.0051838     -0.00495161
    -0.000926547    -0.000852315
     -0.00408733     -0.00420945
     -0.00131604     -0.00112427
      -0.0184729      -0.0202023
     -0.00829927     -0.00830423
     -0.00693092     -0.00695426
     -0.00186522     -0.00171076
     -0.00917206     -0.00923869
     -0.00298643     -0.00287423
     -0.00756695     -0.00706128
     -0.00116088     -0.00104913
     -0.00228139     -0.00217924
      -0.0117901      -0.0119578
    -0.000707347    -0.000653056
     -0.00286879     -0.00278298
     -0.00807905     -0.00811065
     -0.00366359     -0.00348493
      -0.0123557      -0.0124216
    -0.000902145    -0.000867938
    -0.000929916    -0.000861678
     -0.00556535     -0.00511873
     -0.00145853     -0.00133474
     -0.00257336     -0.00232322
     -0.00130217     -0.00114056
     -0.00490723     -0.00454228
     -0.00092186    -0.000813639
     -0.00659041     -0.00669511
     -0.00458856     -0.00436022
      -0.0102322      -0.0105018
      -0.0129207      -0.0129993
     -0.00902838     -0.00872434
     -0.00587288     -0.00563732
     -0.00110725    -0.000970489
     -0.00321196     -0.00301783
     -0.00984753     -0.00970182
     -0.00687926     -0.00683294
     -0.00142771     -0.00123195
     -0.00320994     -0.00303129
     -0.00100052     -0.00082812
     -0.00117329    -0.000982038
     -0.00134344       -0.001193
     -0.00172283     -0.00148338
    -0.000647408    -0.000607154
    -0.000844803    -0.000770944
    -0.000627227    -0.000534502
    -0.000730048    -0.000646886
     -0.00299137     -0.00291574
     -0.00217928     -0.00204933
     -0.00229111     -0.00197031
      -0.0042194      -0.0037325
     -0.00109771     -0.00100608
    -0.000851738     -0.00079579
     -0.00649837     -0.00618052
    -0.000893791    -0.000852426
     -0.00649133     -0.00644757
     -0.00288048      -0.0027966
     -0.00325032     -0.00308979
     -0.00104571     -0.00098424
     -0.00254687     -0.00252196
     -0.00130623     -0.00132861
     -0.00191761     -0.00177268
     -0.00151825     -0.00149674
     -0.00665821     -0.00680202
     -0.00331722     -0.00311079
     -0.00218957     -0.00204399
     -0.00163146      -0.0015573
     -0.00054145     -0.00046742
     -0.00474787     -0.00478299
      -0.0181584      -0.0198862
     -0.00349741     -0.00330521
     -0.00158928     -0.00146238
      -0.0033963     -0.00333231
    -0.000930903    -0.000866457
     -0.00060946     -0.00051452
     -0.00195958     -0.00188653
     -0.00130977     -0.00125026
     -0.00199642       -0.001704
     -0.00182243     -0.00164237
     -0.00836694     -0.00862018
    -0.000827772    -0.000756463
     -0.00185692     -0.00170993
      -0.0105802      -0.0102025
     -0.00410382     -0.00406411
     -0.00346621      -0.0034506
      -0.0034928     -0.00314207
     -0.00117005     -0.00109637
     -0.00206782     -0.00190852
    -0.000687562    -0.000606755
    -0.000891754    -0.000753966
      -0.0113738      -0.0114139
     -0.00707225      -0.0069894
     -0.00157897     -0.00158191
     -0.00366309      -0.0036899
     -0.00615977     -0.00606529
     -0.00597645     -0.00611426
     -0.00834967     -0.00826719
     -0.00262904     -0.00241906
    -0.000680462    -0.000587107
    -0.000944611     -0.00086552
     -0.00641747     -0.00619872
     -0.00532206     -0.00534614
     -0.00143096     -0.00140484
     -0.00428841     -0.00400525
    -0.000641059    -0.000545559
     -0.00213556     -0.00206466
     -0.00628904     -0.00619175
      -0.0014936     -0.00148903
      -0.0033687     -0.00317414
     -0.00640305     -0.00632745
     -0.00452906     -0.00415481
    -0.000758305    -0.000662124
     -0.00471426     -0.00453543
     -0.00339302     -0.00342211
     -0.00253131     -0.00232681
     -0.00503491     -0.00486148
     -0.00105445    -0.000963578
    -0.000870099    -0.000827869
     -0.00076022    -0.000696799
     -0.00346162     -0.00347374
     -0.00231194     -0.00205339
     -0.00349353     -0.00314851
     -0.00175936     -0.00150295
     -0.00636044     -0.00617436
     -0.00178609      -0.0016257
     -0.00247139      -0.0022591
    -0.000867641    -0.000817043
    -0.000969629    -0.000842094
      -0.0017884     -0.00167944
     -0.00153162     -0.00154651
     -0.00168399     -0.00143727
     -0.00113888    -0.000961848
     -0.00866945     -0.00858571
      -0.0155737       -0.016413
      -0.0115602      -0.0118887
     -0.00146518     -0.00132951
    -0.000817261    -0.000752265
    -0.000976362     -0.00087804
     -0.00180694     -0.00172754
     -0.00377807     -0.00352644
     -0.00688839      -0.0068318
     -0.00675239     -0.00653629
     -0.00110638     -0.00107538
     -0.00180265     -0.00156496
     -0.00306295     -0.00284885
     -0.00173784      -0.0016648
     -0.00645315     -0.00634852
    -0.000674459    -0.000642341
     -0.00116891      -0.0010881
     -0.00211951     -0.00194927
     -0.00128669     -0.00121287
     -0.00623495      -0.0058934
     -0.00112133     -0.00106795
     -0.00191098     -0.00165307
      -0.0013913      -0.0012941
     -0.00662139     -0.00669478
     -0.00543306     -0.00513423
     -0.00237229     -0.00217618
    -0.000885551    -0.000817293
     -0.00148354     -0.00132559
      -0.0131876      -0.0128294
     -0.00372435     -0.00349613
    -0.000878608    -0.000837768
     -0.00686234     -0.00655186
     -0.00134638     -0.00111426
     -0.00474823     -0.00449999
      -0.0170666      -0.0169486
     -0.00406003     -0.00365163
     -0.00179244      -0.0015892
    -0.000757179     -0.00072135
      -0.0164851      -0.0182268
    -0.000880472    -0.000866387
     -0.00381323     -0.00342337
     -0.00599865     -0.00609201
     -0.00982186      -0.0100197
       -0.001902     -0.00173709
     -0.00295803     -0.00262382
     -0.00600422     -0.00608675
     -0.00335501     -0.00310832
     -0.00613461     -0.00564062
     -0.00092703    -0.000871377
      -0.0010678    -0.000931312
     -0.00351542     -0.00353499
     -0.00448173     -0.00446706
     -0.00846384     -0.00845839
     -0.00355811     -0.00352089
     -0.00173602     -0.00153552
     -0.00200105     -0.00170647
     -0.00619232     -0.00601965
     -0.00163653     -0.00146754
     -0.00213284      -0.0019277
     -0.00226105     -0.00223067
    -0.000805118    -0.000764739
     -0.00156152      -0.0015551
    -0.000927175     -0.00084605
     -0.00165476     -0.00146524
     -0.00323786     -0.00328147
     -0.00592694     -0.00583918
     -0.00136811     -0.00113229
     -0.00161233     -0.00148876
      -0.0100366     -0.00987314
     -0.00120431     -0.00116243
     -0.00570002      -0.0054679
     -0.00915773     -0.00927177
     -0.00151886     -0.00133983
     -0.00371471     -0.00353816
     -0.00112773      -0.0010981
     -0.00223843     -0.00201074
     -0.00283557     -0.00273978
      -0.0021209     -0.00191786
    -0.000992695    -0.000821853
     -0.00521542     -0.00495738
     -0.00144533     -0.00131371
     -0.00483185     -0.00446936
     -0.00150898      -0.0015366
     -0.00203626     -0.00177372
     -0.00232017     -0.00229641
     -0.00936697      -0.0104158
     -0.00992412      -0.0102414
     -0.00212811     -0.00204146
     -0.00774917     -0.00751755
     -0.00596861     -0.00572391
     -0.00112604    -0.000972613
      -0.0095523     -0.00969625
     -0.00465019     -0.00470292
     -0.00265218     -0.00245087
    -0.000693649    -0.000649923
    -0.000795656    -0.000693406
    -0.000587432    -0.000521896
     -0.00650077     -0.00621056
     -0.00129943     -0.00107408
     -0.00823568     -0.00803261
     -0.00243879     -0.00234438
     -0.00476944       -0.004733
     -0.00119519     -0.00110751
      -0.0124257      -0.0138077
     -0.00209622     -0.00190021
      -0.0112414      -0.0116038
     -0.00386023     -0.00349682
      -0.0069754     -0.00668989
     -0.00115117     -0.00108301
      -0.0012734     -0.00119858
     -0.00226248      -0.0021472
    -0.000930085    -0.000870595
      -0.0011727     -0.00109789
     -0.00248088     -0.00232404
     -0.00425433     -0.00417063
     -0.00093246    -0.000777149
     -0.00375088     -0.00332136
     -0.00248934     -0.00222071
    -0.000718694    -0.000597117
     -0.00355446     -0.00325178
      -0.0111872       -0.011144
      -0.0034615     -0.00349921
     -0.00341819     -0.00325336
     -0.00284344      -0.0027991
     -0.00464898     -0.00463936
     -0.00725289     -0.00715981
     -0.00520683     -0.00496776
      -0.0114965      -0.0116229
     -0.00374735     -0.00342673
      -0.0064638     -0.00615197
     -0.00107896     -0.00101606
     -0.00109095     -0.00106692
     -0.00269031     -0.00265157
    -0.000892776    -0.000740378
     -0.00148805     -0.00144575
     -0.00478056     -0.00466672
     -0.00163928     -0.00170313
      -0.0081215     -0.00810881
     -0.00123795     -0.00115257
    -0.000975983    -0.000834115
      -0.0135511      -0.0138465
     -0.00484394     -0.00488645
     -0.00228644      -0.0022449
     -0.00110157     -0.00093859
    -0.000936821    -0.000813315
     -0.00311352     -0.00301814
     -0.00234514      -0.0021577
       -0.007993     -0.00786778
     -0.00953594     -0.00960369
     -0.00113963     -0.00111703
     -0.00577296     -0.00589228
    -0.000858806    -0.000802087
     -0.00259342     -0.00230536
    -0.000553265    -0.000457683
    -0.000812356    -0.000740142
     -0.00212407     -0.00181125
     -0.00324805     -0.00289658
     -0.00804573     -0.00808686
    -0.000687801    -0.000618538
      -0.0130507      -0.0133348
     -0.00474232     -0.00478943
    -0.000931148    -0.000888981
     -0.00168565       -0.001605
    -0.000950629    -0.000853406
      -0.0022831      -0.0023032
     -0.00705915     -0.00717496
     -0.00238368     -0.00226603
     -0.00111137    -0.000988086
      -0.0010084     -0.00097566
    -0.000940464    -0.000800476
     -0.00431377      -0.0043842
     -0.00777146      -0.0080845
     -0.00928548      -0.0090371
      -0.0093845     -0.00942205
    -0.000736046    -0.000679199
     -0.00472938     -0.00430404
      -0.0019084      -0.0017146
     -0.00933883     -0.00949537
     -0.00538339     -0.00539884
     -0.00149764      -0.0012944
     -0.00519181     -0.00485124
     -0.00186655     -0.00184279
     -0.00291175     -0.00265695
    -0.000926312    -0.000831038
     -0.00347522     -0.00348756
     -0.00249835     -0.00217987
     -0.00365984     -0.00323219
     -0.00200218     -0.00167969
     -0.00294684     -0.00292691
     -0.00621296     -0.00601033
      -0.0064816     -0.00615503
      -0.0013588     -0.00125852
     -0.00525446     -0.00502165
     -0.00504253     -0.00459286
     -0.00136368     -0.00134975
     -0.00113173    -0.000979337
     -0.00333162     -0.00314054
     -0.00495447     -0.00471939
     -0.00128009     -0.00122258
     -0.00146261      -0.0012734
     -0.00115082     -0.00102904
     -0.00284606     -0.00279624
     -0.00228598     -0.00208767
      -0.0061891       -0.005868
     -0.00175267     -0.00161751
     -0.00527139     -0.00510061
      -0.0010058    -0.000906082
     -0.00333619     -0.00298934
     -0.00216752     -0.00204306
     -0.00146001     -0.00132725
     -0.00929319     -0.00881996
     -0.00425086     -0.00376682
      -0.0141607      -0.0149114
     -0.00236062     -0.00202965
     -0.00816715     -0.00779583
     -0.00186306     -0.00170813
      -0.0062298     -0.00606927
     -0.00455923     -0.00447176
     -0.00267945     -0.00235603
     -0.00112818     -0.00119711
     -0.00469048     -0.00437859
     -0.00357922     -0.00338544
     -0.00397339     -0.00364535
     -0.00719424     -0.00667975
      -0.0013938     -0.00120189
     -0.00316821     -0.00284025
     -0.00308371     -0.00286002
     -0.00209841     -0.00179604
     -0.00339703      -0.0032381
     -0.00291682     -0.00271321
     -0.00278618     -0.00257243
     -0.00120842     -0.00112632
     -0.00244791     -0.00221287
     -0.00132329     -0.00120255
      -0.0162851      -0.0161396
     -0.00232255     -0.00212279
     -0.00186853      -0.0017523
     -0.00558194     -0.00524952
     -0.00706958     -0.00721969
     -0.00124706     -0.00111644
    -0.000632566    -0.000579443
     -0.00666459     -0.00668149
     -0.00105328     -0.00106385
     -0.00815194     -0.00849717
     -0.00121212     -0.00116812
     -0.00145141     -0.00142716
     -0.00246636     -0.00237722
     -0.00188424     -0.00179736
    -0.000769262    -0.000642168
     -0.00149973     -0.00131619
      -0.0148179       -0.014471
     -0.00654574     -0.00634162
    -0.000772726    -0.000692478
     -0.00204771     -0.00198695
     -0.00695342     -0.00669274
     -0.00152249     -0.00151002
     -0.00559302     -0.00527228
     -0.00126621     -0.00116114
     -0.00573691     -0.00545392
     -0.00748575     -0.00768429
     -0.00124541     -0.00125877
     -0.00381452     -0.00365648
     -0.00610259     -0.00596495
     -0.00182148     -0.00178472
      -0.0037072     -0.00366735
     -0.00064611    -0.000595752
     -0.00121154     -0.00102003
      -0.0156245      -0.0165869
     -0.00309115     -0.00283689
     -0.00657568     -0.00655714
     -0.00211288     -0.00195252
     -0.00516588     -0.00482157
     -0.00512125      -0.0048745
     -0.00901999     -0.00872634
     -0.00093875    -0.000786415
     -0.00395525     -0.00384167
     -0.00107135    -0.000957638
      -0.0102715      -0.0105133
     -0.00343558     -0.00305735
     -0.00150133     -0.00135143
     -0.00489507     -0.00476009
     -0.00720987     -0.00714488
     -0.00106437    -0.000899663
     -0.00109248    -0.000998151
     -0.00108325    -0.000985965
     -0.00176539     -0.00164914
      -0.0177321      -0.0181033
    -0.000848151    -0.000791581
     -0.00145288     -0.00137175
     -0.00231018      -0.0022132
     -0.00070847    -0.000629989
     -0.00408959     -0.00405133
     -0.00631635     -0.00638543
    -0.000833977    -0.000754385
     -0.00330965      -0.0030636
     -0.00472609     -0.00446145
     -0.00231103     -0.00213736
     -0.00423746     -0.00389784
    -0.000734375    -0.000687159
      -0.0103208      -0.0100581
    -0.000972508    -0.000871012
     -0.00162446     -0.00142197
     -0.00123204     -0.00118202
     -0.00663049     -0.00628089
     -0.00990805      -0.0102149
      -0.0043539     -0.00437652
      -0.0058271     -0.00537322
    -0.000612301     -0.00054211
     -0.00325761     -0.00304796
     -0.00862646     -0.00903927
    -0.000817618    -0.000679129
     -0.00153442     -0.00148464
      -0.0109214      -0.0109534
      -0.0122652      -0.0119774
     -0.00508025     -0.00499639
     -0.00623179     -0.00625317
      -0.0109077      -0.0109306
     -0.00352059     -0.00317249
     -0.00438793     -0.00408858
    -0.000788602    -0.000731583
      -0.0011173    -0.000933652
    -0.000975035    -0.000913611
     -0.00126948     -0.00121129
    -0.000933303    -0.000876147
     -0.00163824     -0.00161207
     -0.00130188     -0.00117725
     -0.00181983     -0.00184321
     -0.00290383     -0.00297612
     -0.00265823     -0.00233139
    -0.000815529    -0.000756661
     -0.00857379     -0.00866204
     -0.00866601     -0.00901243
     -0.00106883    -0.000894827
     -0.00267502     -0.00231442
     -0.00510005       -0.004753
     -0.00438697     -0.00406715
     -0.00231439     -0.00199331
     -0.00446883     -0.00427019
     -0.00135979     -0.00123154
     -0.00154737     -0.00145537
     -0.00293137     -0.00256845
     -0.00346457     -0.00326556
     -0.00395818     -0.00403823
    -0.000758304    -0.000687902
     -0.00147231     -0.00151276
     -0.00384502     -0.00370783
      -0.0097398     -0.00973987
      -0.0102481     -0.00969427
      -0.0011152     -0.00102578
    -0.000550189    -0.000499504
    -0.000841819    -0.000814358
     -0.00167193     -0.00171378
    -0.000944526    -0.000837926
     -0.00883979     -0.00943744
     -0.00345767     -0.00348828
     -0.00593988     -0.00589645
     -0.00207295     -0.00190674
     -0.00227896     -0.00208314
     -0.00154818     -0.00150192
     -0.00543858     -0.00494035
      -0.0023874     -0.00209029
     -0.00816047      -0.0079307
    -0.000791048    -0.000723586
     -0.00718532     -0.00708466
      -0.0029052     -0.00279305
     -0.00131059     -0.00110642
      -0.0100998     -0.00982931
     -0.00492208     -0.00464364
     -0.00306735     -0.00267652
     -0.00211706     -0.00191743
       -0.009847     -0.00985303
     -0.00349104     -0.00317176
     -0.00612672     -0.00612314
     -0.00877333     -0.00889341
     -0.00222172     -0.00210497
      -0.0146548      -0.0158744
     -0.00088009    -0.000782049
     -0.00396426      -0.0036672
     -0.00676932     -0.00680346
     -0.00629263     -0.00612745
     -0.00673235     -0.00679615
      -0.0139533       -0.013943
     -0.00721437     -0.00768449
     -0.00582035     -0.00577594
     -0.00876617     -0.00857959
     -0.00826268     -0.00838568
    -0.000646588    -0.000605718
     -0.00338236     -0.00308739
     -0.00650326     -0.00628758
     -0.00650451     -0.00631668
     -0.00182051     -0.00163526
     -0.00257599     -0.00224015
     -0.00386818     -0.00367355
     -0.00126983     -0.00117229
     -0.00122107     -0.00117977
     -0.00333845     -0.00318506
     -0.00387303     -0.00370587
      -0.0034418     -0.00303613
     -0.00435458     -0.00401051
     -0.00224235     -0.00196827
      -0.0066233     -0.00613077
     -0.00102509    -0.000874295
      -0.0037561     -0.00331873
     -0.00747812      -0.0074372
     -0.00120848     -0.00113587
     -0.00444868     -0.00436711
     -0.00316622     -0.00291715
      -0.0067937     -0.00687591
     -0.00137758     -0.00125059
     -0.00312239     -0.00283685
      -0.0154763      -0.0162675
     -0.00775572     -0.00765683
     -0.00392707     -0.00359842
     -0.00243824     -0.00231935
     -0.00652628      -0.0061693
     -0.00768577     -0.00743381
     -0.00268685      -0.0025896
     -0.00553324     -0.00556247
     -0.00352167     -0.00329015
      -0.0027582     -0.00256116
     -0.00194112     -0.00181911
    -0.000838103    -0.000810448
     -0.00613694     -0.00604214
     -0.00552798     -0.00566252
     -0.00107903     -0.00104219
     -0.00547242     -0.00529478
     -0.00971135     -0.00965938
     -0.00148368      -0.0013732
     -0.00262824     -0.00266888
     -0.00515312      -0.0051157
     -0.00301627     -0.00273535
     -0.00884843     -0.00893822
     -0.00850927     -0.00812217
     -0.00722863     -0.00727863
    -0.000788305    -0.000716738
     -0.00686633     -0.00672401
     -0.00489028     -0.00505118
      -0.0011043     -0.00103353
     -0.00431753     -0.00390006
       -0.002406     -0.00225918
     -0.00352491     -0.00326995
     -0.00146209     -0.00142611
    -0.000794754     -0.00071943
     -0.00424897     -0.00424546
      -0.0100421      -0.0111304
      -0.0102346      -0.0106022
      -0.0010857     -0.00101298
     -0.00392479     -0.00387409
     -0.00406773     -0.00376895
     -0.00248358     -0.00217701
     -0.00393354     -0.00360974
     -0.00140072     -0.00127912
     -0.00563573     -0.00544045
    -0.000614839    -0.000511002
     -0.00809319     -0.00811953
     -0.00704027     -0.00673824
     -0.00146518     -0.00123956
      -0.0105555      -0.0102873
    -0.000935707     -0.00087505
    -0.000959236    -0.000872697
      -0.0057995      -0.0054447
     -0.00746984     -0.00734173
     -0.00131732     -0.00126993
     -0.00131013     -0.00122442
     -0.00611229     -0.00603246
     -0.00221283     -0.00201585
     -0.00719506     -0.00712218
    -0.000777737    -0.000732648
    -0.000959293    -0.000881873
     -0.00487256     -0.00480368
     -0.00414635     -0.00401932
     -0.00643074     -0.00591748
     -0.00187004     -0.00174752
     -0.00186641     -0.00178626
     -0.00126828     -0.00106549
     -0.00166759     -0.00149294
     -0.00147525     -0.00134081
     -0.00674234     -0.00617464
      -0.0019015      -0.0017324
     -0.00203686     -0.00184098
     -0.00563127     -0.00540372
      -0.0074003      -0.0068668
     -0.00657754     -0.00651201
     -0.00760936     -0.00743864
     -0.00176669      -0.0015543
     -0.00429482      -0.0043161


==> scatterplots/chloromethane/fullisotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00022415       0.00002705
     -0.00044584      -0.00000550
     -0.00008060       0.00000571
     -0.00052762      -0.00002987
     -0.00033090      -0.00002850
     -0.00040008       0.00004328
     -0.00097333      -0.00003624
     -0.00046659       0.00000653
     -0.00005844       0.00000219
     -0.00025287      -0.00004150
     -0.00010619       0.00000461
     -0.00009724      -0.00000143
     -0.00056710      -0.00013129
     -0.00005926       0.00000327
     -0.00008033       0.00000567
     -0.00018688      -0.00001110
     -0.00084634      -0.00011919
     -0.00017437       0.00001027
     -0.00055186      -0.00001858
     -0.00023299       0.00002078
     -0.00058222      -0.00008622
     -0.00032735      -0.00005189
     -0.00012059       0.00001016
     -0.00006460       0.00000331
     -0.00006675      -0.00000176
     -0.00040223      -0.00007615
     -0.00055440       0.00009473
     -0.00014085       0.00001319
     -0.00036489       0.00003710
     -0.00016858       0.00001042
     -0.00017843      -0.00001534
     -0.00025224       0.00002152
     -0.00037215      -0.00007376
     -0.00005686      -0.00000187
     -0.00038986       0.00003209
     -0.00049290       0.00007804
     -0.00050052      -0.00012359
     -0.00018871       0.00002036
     -0.00011077      -0.00000705
     -0.00006794       0.00000165
     -0.00048198      -0.00004560
     -0.00008417       0.00000621
     -0.00054734       0.00005315
     -0.00022573       0.00000328
     -0.00006920      -0.00000405
     -0.00010058       0.00000748
     -0.00068730       0.00011946
     -0.00011709       0.00000526
     -0.00025040       0.00000405
     -0.00020808       0.00002441
     -0.00008514      -0.00000394
     -0.00048933      -0.00011335
     -0.00040802      -0.00006469
     -0.00016125       0.00000383
     -0.00033523       0.00004444
     -0.00049832      -0.00009682
     -0.00020143      -0.00003029
     -0.00046609       0.00006750
     -0.00009842      -0.00000435
     -0.00023622       0.00000275
     -0.00012547      -0.00000856
     -0.00019270       0.00000927
     -0.00009623      -0.00000856
     -0.00006892       0.00000412
     -0.00051066       0.00008357
     -0.00009977      -0.00000666
     -0.00015355       0.00000737
     -0.00008127      -0.00000666
     -0.00038916       0.00000107
     -0.00008469       0.00000358
     -0.00043151      -0.00004618
     -0.00021330      -0.00002380
     -0.00016527      -0.00001871
     -0.00019995      -0.00002801
     -0.00031597       0.00004466
     -0.00005968      -0.00000394
     -0.00010369      -0.00000567
     -0.00024307      -0.00003714
     -0.00021062      -0.00003331
     -0.00006390       0.00000295
     -0.00009639       0.00000706
     -0.00029311      -0.00006230
     -0.00011537       0.00000568
     -0.00035526       0.00001616
     -0.00032297       0.00005352
     -0.00034789       0.00004058
     -0.00007305      -0.00000011
     -0.00013710      -0.00000259
     -0.00063343      -0.00005982
     -0.00074805      -0.00004268
     -0.00018994      -0.00002886
     -0.00063373      -0.00016015
     -0.00009724      -0.00000515
     -0.00006758      -0.00000110
     -0.00031993       0.00000779
     -0.00008487       0.00000524
     -0.00029920       0.00004020
     -0.00016887      -0.00000656
     -0.00008339       0.00000585
     -0.00015298       0.00000609
     -0.00007410       0.00000401
     -0.00005875      -0.00000393
     -0.00046287       0.00006552
     -0.00051579      -0.00015059
     -0.00017910      -0.00001274
     -0.00005196       0.00000262
     -0.00012916       0.00000030
     -0.00022216       0.00002679
     -0.00018835       0.00001981
     -0.00008993       0.00000377
     -0.00010349       0.00000851
     -0.00053546      -0.00011224
     -0.00017443      -0.00001918
     -0.00007108       0.00000419
     -0.00009368      -0.00000717
     -0.00008711      -0.00000762
     -0.00052209      -0.00013043
     -0.00052690      -0.00012576
     -0.00005787       0.00000256
     -0.00039962       0.00001317
     -0.00006794      -0.00000419
     -0.00011849      -0.00000460
     -0.00010234      -0.00000926
     -0.00016194       0.00001499
     -0.00006000      -0.00000082
     -0.00009747       0.00000577
     -0.00007219       0.00000332
     -0.00016598       0.00001456
     -0.00011646       0.00000989
     -0.00015900      -0.00002165
     -0.00021271       0.00002471
     -0.00043248      -0.00007493
     -0.00029935       0.00004025
     -0.00033835      -0.00007294
     -0.00073083       0.00013149
     -0.00015278      -0.00001757
     -0.00008728      -0.00000704
     -0.00005337      -0.00000157
     -0.00039204      -0.00007775
     -0.00010283       0.00000842
     -0.00014515      -0.00000267
     -0.00070096      -0.00000844
     -0.00039894      -0.00008926
     -0.00007424      -0.00000363
     -0.00013743      -0.00001689
     -0.00013379       0.00000493
     -0.00065553       0.00005859
     -0.00036292      -0.00007094
     -0.00052389       0.00007380
     -0.00014043      -0.00000941
     -0.00009309      -0.00000812
     -0.00048617       0.00006883
     -0.00008415      -0.00000735
     -0.00007099      -0.00000333
     -0.00038681       0.00003846
     -0.00050198      -0.00013077
     -0.00017409       0.00000509
     -0.00032348       0.00000769
     -0.00049196      -0.00010302
     -0.00054397      -0.00014385
     -0.00047018      -0.00012775
     -0.00014543      -0.00000519
     -0.00007755      -0.00000188
     -0.00011085      -0.00000242
     -0.00008702      -0.00000744
     -0.00013204       0.00001077
     -0.00049419       0.00007883
     -0.00015498      -0.00001124
     -0.00055572       0.00008791
     -0.00023688      -0.00000049
     -0.00022607       0.00002014
     -0.00015836      -0.00000788
     -0.00014232      -0.00001726
     -0.00026701       0.00003296
     -0.00030380       0.00003549
     -0.00014871       0.00001357
     -0.00009193      -0.00000270
     -0.00056157      -0.00016902
     -0.00051608       0.00008398
     -0.00005416       0.00000287
     -0.00007068      -0.00000071
     -0.00050036      -0.00004092
     -0.00009264      -0.00000706
     -0.00038191       0.00003826
     -0.00011182       0.00000844
     -0.00017267       0.00002008
     -0.00056637      -0.00017267
     -0.00057757      -0.00004139
     -0.00018786      -0.00002154
     -0.00018208      -0.00002291
     -0.00005329      -0.00000233
     -0.00015041      -0.00001774
     -0.00009358       0.00000237
     -0.00045892      -0.00005832
     -0.00035079       0.00003051
     -0.00011139       0.00000853
     -0.00013100       0.00000201
     -0.00047582      -0.00010377
     -0.00058195       0.00009239
     -0.00064363       0.00009901
     -0.00052351      -0.00006048
     -0.00015215      -0.00000974
     -0.00035676      -0.00008204
     -0.00007636       0.00000477
     -0.00038821       0.00006498
     -0.00008424      -0.00000498
     -0.00017667      -0.00002370
     -0.00013612       0.00000266
     -0.00009513      -0.00000843
     -0.00016887       0.00001496
     -0.00021930      -0.00003672
     -0.00009166      -0.00000297
     -0.00047089       0.00007737
     -0.00006671       0.00000110
     -0.00006143      -0.00000006
     -0.00014161      -0.00001680
     -0.00009878       0.00000420
     -0.00051012       0.00006740
     -0.00033482      -0.00007696
     -0.00040423      -0.00003745
     -0.00006163       0.00000128
     -0.00037580       0.00002177
     -0.00027710      -0.00002692
     -0.00010137      -0.00000887
     -0.00027739       0.00003217
     -0.00008040      -0.00000609
     -0.00005968      -0.00000232
     -0.00009773      -0.00000458
     -0.00014756      -0.00001834
     -0.00020271      -0.00001154
     -0.00026842       0.00003373
     -0.00007277       0.00000390
     -0.00026223       0.00000379
     -0.00036951       0.00003025
     -0.00032062      -0.00001907
     -0.00049418      -0.00014042
     -0.00019151      -0.00002774
     -0.00038742       0.00003682
     -0.00050340       0.00007980
     -0.00028001      -0.00004965
     -0.00035465      -0.00004529
     -0.00009280      -0.00000484
     -0.00041507       0.00006118
     -0.00033235       0.00004036
     -0.00035136      -0.00007274
     -0.00008344       0.00000606
     -0.00028073      -0.00004785
     -0.00018821       0.00001105
     -0.00015942       0.00001611
     -0.00011908      -0.00001194
     -0.00031206       0.00001979
     -0.00006949       0.00000233
     -0.00045162       0.00003037
     -0.00008344       0.00000533
     -0.00020465       0.00001033
     -0.00016501       0.00001277
     -0.00059236       0.00008382
     -0.00019591       0.00001866
     -0.00015072      -0.00001056
     -0.00010232      -0.00000360
     -0.00005068       0.00000245
     -0.00010493       0.00000707
     -0.00059630      -0.00017313
     -0.00029055      -0.00005261
     -0.00013332      -0.00001080
     -0.00018068       0.00001876
     -0.00052947       0.00008959
     -0.00037370       0.00005225
     -0.00009927      -0.00000850
     -0.00006865       0.00000349
     -0.00018667       0.00000338
     -0.00011029       0.00000797
     -0.00037729       0.00004522
     -0.00031885       0.00002544
     -0.00025241       0.00001041
     -0.00007657      -0.00000606
     -0.00008664       0.00000145
     -0.00013414      -0.00000533
     -0.00008633      -0.00000784
     -0.00032763      -0.00001526
     -0.00014631      -0.00001629
     -0.00010742      -0.00000365
     -0.00058005      -0.00013707
     -0.00023908       0.00002773
     -0.00014515       0.00000220
     -0.00009888       0.00000466
     -0.00082256       0.00014249
     -0.00070366       0.00012429
     -0.00008618       0.00000428
     -0.00006645       0.00000308
     -0.00031047      -0.00000244
     -0.00011266       0.00000934
     -0.00026808       0.00003512
     -0.00030077      -0.00005473
     -0.00022744       0.00000866
     -0.00016331      -0.00001748
     -0.00004524      -0.00000201
     -0.00045427      -0.00012871
     -0.00038117      -0.00008361
     -0.00041883      -0.00007796
     -0.00032864       0.00002451
     -0.00036267      -0.00006384
     -0.00025939      -0.00004586
     -0.00009702      -0.00000872
     -0.00061167       0.00009903
     -0.00024635      -0.00000866
     -0.00007178       0.00000431
     -0.00018938       0.00000481
     -0.00012295      -0.00000945
     -0.00026414      -0.00002239
     -0.00060665       0.00007891
     -0.00031084      -0.00000327
     -0.00033406       0.00003823
     -0.00006508       0.00000378
     -0.00008178       0.00000557
     -0.00016498       0.00001716
     -0.00034226       0.00001542
     -0.00074454       0.00004465
     -0.00015906      -0.00001363
     -0.00009194      -0.00000774
     -0.00022880       0.00002719
     -0.00012070      -0.00000368
     -0.00022527       0.00002666
     -0.00068623       0.00006737
     -0.00018511      -0.00002522
     -0.00008171      -0.00000142
     -0.00010446       0.00000068
     -0.00013316      -0.00001506
     -0.00057585       0.00006692
     -0.00009786      -0.00000491
     -0.00038326      -0.00008989
     -0.00009125       0.00000618
     -0.00008786       0.00000662
     -0.00016954       0.00001749
     -0.00010121      -0.00000280
     -0.00009133       0.00000098
     -0.00005842      -0.00000217
     -0.00035687       0.00002984
     -0.00025702      -0.00002540
     -0.00016160      -0.00000361
     -0.00041382       0.00003583
     -0.00030836      -0.00004390
     -0.00015045      -0.00001948
     -0.00008271      -0.00000347
     -0.00007786      -0.00000096
     -0.00009667       0.00000179
     -0.00010016      -0.00000809
     -0.00068235      -0.00003892
     -0.00064551      -0.00020928
     -0.00008729       0.00000102
     -0.00016377      -0.00000672
     -0.00013704      -0.00001279
     -0.00017049       0.00001389
     -0.00027184       0.00003560
     -0.00014887      -0.00001710
     -0.00007679      -0.00000621
     -0.00072797      -0.00021720
     -0.00005730      -0.00000358
     -0.00026185      -0.00004367
     -0.00043637       0.00004499
     -0.00010873      -0.00000837
     -0.00016810      -0.00002353
     -0.00008145      -0.00000391
     -0.00043198      -0.00000705
     -0.00023634       0.00002155
     -0.00010775       0.00000815
     -0.00021094      -0.00000285
     -0.00061466       0.00007414
     -0.00083161       0.00014774
     -0.00013760      -0.00000937
     -0.00022630       0.00002622
     -0.00012192       0.00001015
     -0.00036334      -0.00003996
     -0.00007680      -0.00000298
     -0.00056519      -0.00004155
     -0.00013793      -0.00000842
     -0.00057746      -0.00018658
     -0.00005805       0.00000348
     -0.00033376      -0.00006532
     -0.00007421      -0.00000421
     -0.00031408       0.00003142
     -0.00009961       0.00000733
     -0.00110425      -0.00000396
     -0.00055700       0.00008883
     -0.00041456       0.00005351
     -0.00012594       0.00000556
     -0.00051351       0.00000881
     -0.00015595      -0.00000324
     -0.00051841       0.00008410
     -0.00009273      -0.00000828
     -0.00020970      -0.00003026
     -0.00071121      -0.00020193
     -0.00007366      -0.00000559
     -0.00020765       0.00002306
     -0.00048118       0.00006180
     -0.00025839      -0.00004696
     -0.00075848       0.00001327
     -0.00006984      -0.00000245
     -0.00006833       0.00000239
     -0.00037970      -0.00008543
     -0.00008645       0.00000102
     -0.00024212       0.00003038
     -0.00008495       0.00000352
     -0.00033310      -0.00006641
     -0.00007602      -0.00000593
     -0.00039217      -0.00003557
     -0.00029713      -0.00005008
     -0.00059449      -0.00013664
     -0.00074346       0.00009131
     -0.00041857      -0.00003150
     -0.00042880       0.00006656
     -0.00012330       0.00001105
     -0.00016959       0.00001154
     -0.00069870       0.00012376
     -0.00038020       0.00003698
     -0.00009377       0.00000594
     -0.00028898      -0.00005714
     -0.00008608       0.00000639
     -0.00009476       0.00000708
     -0.00010250      -0.00000852
     -0.00011318       0.00000861
     -0.00006171      -0.00000393
     -0.00006601      -0.00000462
     -0.00007509       0.00000521
     -0.00005636      -0.00000334
     -0.00026697       0.00004099
     -0.00013856      -0.00000868
     -0.00018194       0.00001942
     -0.00030206       0.00004031
     -0.00008432      -0.00000635
     -0.00005569      -0.00000048
     -0.00045208      -0.00011629
     -0.00006546      -0.00000416
     -0.00032552      -0.00002269
     -0.00026752       0.00003781
     -0.00023344      -0.00003400
     -0.00007603      -0.00000444
     -0.00015939      -0.00000116
     -0.00008295       0.00000449
     -0.00011847       0.00000733
     -0.00012760       0.00000981
     -0.00047280      -0.00012550
     -0.00028286      -0.00005863
     -0.00014168      -0.00001233
     -0.00009681      -0.00000535
     -0.00006901       0.00000456
     -0.00028489       0.00000613
     -0.00109653       0.00013085
     -0.00022413      -0.00003182
     -0.00012113      -0.00001189
     -0.00023491       0.00002466
     -0.00010368      -0.00001012
     -0.00005225       0.00000292
     -0.00011293       0.00000397
     -0.00008346      -0.00000330
     -0.00015834       0.00001575
     -0.00010857       0.00000182
     -0.00047120       0.00002986
     -0.00006745      -0.00000443
     -0.00012274      -0.00001292
     -0.00074658       0.00013413
     -0.00022318      -0.00001790
     -0.00025544       0.00002858
     -0.00022184       0.00002151
     -0.00006733      -0.00000111
     -0.00018575      -0.00002605
     -0.00005674       0.00000267
     -0.00007360       0.00000494
     -0.00071908       0.00011635
     -0.00041566       0.00002460
     -0.00009664      -0.00000643
     -0.00025360       0.00002776
     -0.00038018       0.00004609
     -0.00054373      -0.00016739
     -0.00047853      -0.00001749
     -0.00019333      -0.00002851
     -0.00005497       0.00000308
     -0.00005743      -0.00000054
     -0.00034793      -0.00002569
     -0.00030147      -0.00003676
     -0.00009259      -0.00000674
     -0.00023194      -0.00002373
     -0.00005060       0.00000263
     -0.00017193       0.00001835
     -0.00048846      -0.00013638
     -0.00010672      -0.00000154
     -0.00021138      -0.00002723
     -0.00038233       0.00004470
     -0.00023515       0.00000995
     -0.00005518       0.00000295
     -0.00031616       0.00003956
     -0.00021392       0.00001970
     -0.00015121       0.00000185
     -0.00026002      -0.00001635
     -0.00008230      -0.00000648
     -0.00006559      -0.00000251
     -0.00007258      -0.00000556
     -0.00019864      -0.00001895
     -0.00013626       0.00000861
     -0.00020362       0.00001683
     -0.00012746       0.00001121
     -0.00034038      -0.00002935
     -0.00011120      -0.00000396
     -0.00014127      -0.00001159
     -0.00007687       0.00000525
     -0.00007665       0.00000458
     -0.00011188       0.00000230
     -0.00011275       0.00000118
     -0.00013612       0.00001235
     -0.00008376       0.00000575
     -0.00055803      -0.00003538
     -0.00081043       0.00006501
     -0.00063870      -0.00000231
     -0.00009254       0.00000502
     -0.00005192      -0.00000212
     -0.00009245      -0.00000852
     -0.00015292       0.00001459
     -0.00023866      -0.00003471
     -0.00050325       0.00008202
     -0.00038931      -0.00001442
     -0.00007545       0.00000442
     -0.00011240       0.00000658
     -0.00019332      -0.00002411
     -0.00011098      -0.00000269
     -0.00045570       0.00007093
     -0.00005771      -0.00000225
     -0.00007461      -0.00000230
     -0.00011358       0.00000173
     -0.00007567       0.00000085
     -0.00039513      -0.00006868
     -0.00008439      -0.00000568
     -0.00011914       0.00000801
     -0.00010835      -0.00000952
     -0.00054120      -0.00016325
     -0.00040065      -0.00009469
     -0.00015571       0.00000640
     -0.00006697       0.00000219
     -0.00010024      -0.00000769
     -0.00081695      -0.00021241
     -0.00025076      -0.00003872
     -0.00006542      -0.00000295
     -0.00044790       0.00006378
     -0.00010721       0.00000874
     -0.00027829      -0.00004053
     -0.00103594      -0.00029002
     -0.00032349       0.00004580
     -0.00011775       0.00000820
     -0.00005758      -0.00000331
     -0.00106865       0.00016123
     -0.00006266       0.00000234
     -0.00024159       0.00002696
     -0.00033723      -0.00001734
     -0.00065123      -0.00020907
     -0.00011153       0.00000756
     -0.00019299       0.00001841
     -0.00052018      -0.00015089
     -0.00019788      -0.00001819
     -0.00040093       0.00005559
     -0.00006814      -0.00000271
     -0.00007825       0.00000491
     -0.00020929       0.00000909
     -0.00021956      -0.00000221
     -0.00046602      -0.00009711
     -0.00026806       0.00003243
     -0.00009732       0.00000475
     -0.00016076       0.00001616
     -0.00034521       0.00003074
     -0.00013414      -0.00001494
     -0.00015675      -0.00001877
     -0.00014949      -0.00000434
     -0.00005710      -0.00000299
     -0.00010631      -0.00000238
     -0.00006120       0.00000110
     -0.00010001       0.00000440
     -0.00019565       0.00000493
     -0.00044964      -0.00011807
     -0.00010444       0.00000826
     -0.00010157       0.00000294
     -0.00072931       0.00013146
     -0.00008336      -0.00000056
     -0.00035496      -0.00006768
     -0.00048671       0.00002018
     -0.00009145       0.00000288
     -0.00032098      -0.00007126
     -0.00007234       0.00000080
     -0.00014410       0.00000999
     -0.00018512      -0.00000777
     -0.00019336      -0.00002978
     -0.00008836       0.00000667
     -0.00032065      -0.00004848
     -0.00014159      -0.00001671
     -0.00032608       0.00004404
     -0.00010773       0.00000408
     -0.00012555       0.00000998
     -0.00013922       0.00000323
     -0.00060793       0.00008074
     -0.00068531       0.00011579
     -0.00010338      -0.00000150
     -0.00057322       0.00009811
     -0.00030987       0.00000526
     -0.00007235       0.00000425
     -0.00058821      -0.00008177
     -0.00031906       0.00003534
     -0.00017613      -0.00002235
     -0.00007511      -0.00000576
     -0.00006670       0.00000372
     -0.00005981      -0.00000416
     -0.00035513       0.00001315
     -0.00010138       0.00000804
     -0.00053353      -0.00014610
     -0.00014195      -0.00001160
     -0.00035814      -0.00008074
     -0.00010141      -0.00000934
     -0.00074646       0.00009331
     -0.00013805      -0.00001045
     -0.00060700      -0.00000307
     -0.00022126       0.00001455
     -0.00048754      -0.00013369
     -0.00007360       0.00000320
     -0.00008979      -0.00000603
     -0.00019177      -0.00002845
     -0.00006399      -0.00000145
     -0.00008677      -0.00000244
     -0.00016905      -0.00002071
     -0.00028355      -0.00004556
     -0.00009185       0.00000709
     -0.00030467       0.00004224
     -0.00015998       0.00000983
     -0.00007421       0.00000512
     -0.00018533       0.00000322
     -0.00065414      -0.00011597
     -0.00019704       0.00000018
     -0.00025902      -0.00004713
     -0.00017984      -0.00001332
     -0.00033159       0.00002284
     -0.00053123      -0.00015319
     -0.00029389      -0.00003551
     -0.00074922      -0.00022279
     -0.00032619       0.00004669
     -0.00039655       0.00005010
     -0.00007314      -0.00000470
     -0.00008229       0.00000537
     -0.00017077       0.00000128
     -0.00008208       0.00000591
     -0.00008287      -0.00000437
     -0.00026701      -0.00000178
     -0.00009377      -0.00000107
     -0.00047275       0.00005001
     -0.00010911       0.00000903
     -0.00007866       0.00000519
     -0.00069919      -0.00011185
     -0.00043649       0.00007783
     -0.00013630       0.00000349
     -0.00011215       0.00000957
     -0.00006999       0.00000383
     -0.00022691       0.00002623
     -0.00014980      -0.00001708
     -0.00048341      -0.00002042
     -0.00077565       0.00014466
     -0.00009838       0.00000619
     -0.00031767       0.00002465
     -0.00009351      -0.00000801
     -0.00015047       0.00000939
     -0.00005486       0.00000319
     -0.00006464      -0.00000404
     -0.00017342       0.00001837
     -0.00020374       0.00002035
     -0.00054561       0.00008622
     -0.00007296      -0.00000589
     -0.00079707      -0.00000047
     -0.00024410       0.00000079
     -0.00006476      -0.00000340
     -0.00012492      -0.00000805
     -0.00006952       0.00000328
     -0.00015246       0.00000914
     -0.00045192       0.00006473
     -0.00017509      -0.00002202
     -0.00007350       0.00000196
     -0.00006965       0.00000349
     -0.00008029       0.00000541
     -0.00024204       0.00001323
     -0.00045138      -0.00007524
     -0.00054283      -0.00013724
     -0.00058918       0.00007702
     -0.00004851      -0.00000221
     -0.00026060       0.00001642
     -0.00014304      -0.00001633
     -0.00068880       0.00012213
     -0.00035710       0.00004263
     -0.00009770       0.00000654
     -0.00030625      -0.00004207
     -0.00010691       0.00000482
     -0.00020581      -0.00003009
     -0.00007122       0.00000338
     -0.00020337      -0.00001634
     -0.00017883       0.00001731
     -0.00025338       0.00003030
     -0.00015638       0.00001561
     -0.00023393       0.00002806
     -0.00046161       0.00007387
     -0.00045871      -0.00011974
     -0.00009559      -0.00000660
     -0.00034386      -0.00006072
     -0.00030245       0.00002975
     -0.00009492      -0.00000698
     -0.00008764       0.00000588
     -0.00019187      -0.00000415
     -0.00035221      -0.00006572
     -0.00010603       0.00000825
     -0.00010092       0.00000604
     -0.00013193       0.00001222
     -0.00019660       0.00001377
     -0.00011859       0.00000596
     -0.00035495      -0.00000667
     -0.00010537      -0.00000466
     -0.00038901      -0.00008987
     -0.00008449      -0.00000693
     -0.00021308       0.00002260
     -0.00014356      -0.00000434
     -0.00010094      -0.00000558
     -0.00058053       0.00008599
     -0.00032382       0.00004576
     -0.00086055      -0.00002527
     -0.00015831       0.00001501
     -0.00047673      -0.00006651
     -0.00009621       0.00000240
     -0.00040188      -0.00004838
     -0.00033050      -0.00006985
     -0.00017678       0.00001719
     -0.00006952      -0.00000118
     -0.00024245      -0.00000671
     -0.00021380      -0.00000031
     -0.00030381       0.00004135
     -0.00049583       0.00007915
     -0.00010128       0.00000704
     -0.00018522       0.00001443
     -0.00025709      -0.00004828
     -0.00017402       0.00001840
     -0.00018357       0.00001178
     -0.00023704      -0.00004217
     -0.00016095       0.00000719
     -0.00007270      -0.00000313
     -0.00016020       0.00000980
     -0.00010757      -0.00001069
     -0.00087832      -0.00015466
     -0.00018045      -0.00002562
     -0.00012960      -0.00001188
     -0.00033209       0.00001995
     -0.00052636       0.00006344
     -0.00009014       0.00000581
     -0.00006252      -0.00000446
     -0.00051520      -0.00014923
     -0.00008029       0.00000040
     -0.00053395      -0.00003731
     -0.00006355       0.00000046
     -0.00008248      -0.00000106
     -0.00016680      -0.00001942
     -0.00015942       0.00001651
     -0.00008069       0.00000583
     -0.00010106       0.00000684
     -0.00081366       0.00010831
     -0.00030381       0.00000408
     -0.00006797      -0.00000434
     -0.00013013      -0.00000671
     -0.00044547      -0.00009846
     -0.00009527      -0.00000152
     -0.00029743       0.00000214
     -0.00008133      -0.00000563
     -0.00042836       0.00006665
     -0.00047085       0.00006412
     -0.00010314       0.00000547
     -0.00035359      -0.00008549
     -0.00032894       0.00001259
     -0.00015080       0.00001298
     -0.00023383       0.00002310
     -0.00006637      -0.00000486
     -0.00010992       0.00000921
     -0.00091249      -0.00010416
     -0.00018174       0.00000018
     -0.00038491       0.00004316
     -0.00016047      -0.00001994
     -0.00027229       0.00001397
     -0.00029264       0.00002050
     -0.00052756      -0.00010805
     -0.00007520       0.00000506
     -0.00023765       0.00002276
     -0.00009335      -0.00000783
     -0.00055957      -0.00006927
     -0.00024183       0.00002897
     -0.00010544      -0.00001021
     -0.00039713      -0.00009506
     -0.00052791       0.00004644
     -0.00010388       0.00000850
     -0.00009405       0.00000790
     -0.00008822      -0.00000754
     -0.00011730      -0.00001160
     -0.00087285      -0.00005727
     -0.00006320      -0.00000397
     -0.00012664       0.00001127
     -0.00014411      -0.00000949
     -0.00006072      -0.00000413
     -0.00027496       0.00003471
     -0.00034128      -0.00003037
     -0.00006027      -0.00000399
     -0.00026312      -0.00005004
     -0.00026290      -0.00003866
     -0.00011976      -0.00000088
     -0.00021999      -0.00000045
     -0.00007900      -0.00000582
     -0.00076211       0.00013969
     -0.00007205      -0.00000541
     -0.00010722       0.00000625
     -0.00008931      -0.00000485
     -0.00032948      -0.00001057
     -0.00069563       0.00011996
     -0.00036133       0.00004945
     -0.00040823       0.00006160
     -0.00005484      -0.00000369
     -0.00027440      -0.00005215
     -0.00056474       0.00008671
     -0.00006836       0.00000424
     -0.00011511       0.00000956
     -0.00065005       0.00003631
     -0.00070465       0.00004231
     -0.00027708       0.00001283
     -0.00048184      -0.00011076
     -0.00059296       0.00006590
     -0.00025769      -0.00004298
     -0.00022206      -0.00000219
     -0.00007195      -0.00000471
     -0.00009768       0.00000770
     -0.00006797       0.00000348
     -0.00007195      -0.00000253
     -0.00006367      -0.00000246
     -0.00009207       0.00000409
     -0.00010103      -0.00000809
     -0.00012907       0.00000529
     -0.00017272       0.00000975
     -0.00016061       0.00001295
     -0.00007043       0.00000480
     -0.00048956       0.00004619
     -0.00056175      -0.00011192
     -0.00008617       0.00000602
     -0.00021247       0.00002491
     -0.00037403      -0.00008388
     -0.00022682       0.00000968
     -0.00019337       0.00002165
     -0.00021499       0.00000165
     -0.00011174      -0.00001137
     -0.00010185      -0.00000468
     -0.00022204       0.00002604
     -0.00024598      -0.00003838
     -0.00029354       0.00003490
     -0.00008330      -0.00000697
     -0.00007982      -0.00000158
     -0.00025613      -0.00004388
     -0.00075412       0.00013878
     -0.00059922      -0.00012118
     -0.00011031      -0.00001156
     -0.00005689      -0.00000388
     -0.00005963      -0.00000349
     -0.00010273      -0.00000030
     -0.00006301       0.00000206
     -0.00067539       0.00011892
     -0.00022101       0.00002189
     -0.00044935      -0.00011886
     -0.00011369      -0.00000068
     -0.00019656      -0.00002865
     -0.00012925       0.00001023
     -0.00032627      -0.00006012
     -0.00015806       0.00001282
     -0.00047972       0.00005238
     -0.00007218      -0.00000489
     -0.00046996      -0.00009523
     -0.00015420      -0.00000883
     -0.00012180       0.00001084
     -0.00070865       0.00012587
     -0.00037502       0.00005565
     -0.00021852       0.00002471
     -0.00015982      -0.00002131
     -0.00064400       0.00002066
     -0.00024931       0.00003009
     -0.00040217      -0.00002003
     -0.00052123       0.00003071
     -0.00012487      -0.00000838
     -0.00085800       0.00002337
     -0.00006155       0.00000241
     -0.00021274      -0.00000641
     -0.00045876      -0.00007164
     -0.00036228      -0.00000977
     -0.00053282      -0.00015087
     -0.00076881      -0.00013052
     -0.00053390      -0.00013564
     -0.00049946      -0.00014472
     -0.00041369       0.00000219
     -0.00064408       0.00011420
     -0.00005029       0.00000227
     -0.00018766      -0.00000103
     -0.00037944      -0.00005033
     -0.00040965      -0.00004571
     -0.00013539      -0.00001455
     -0.00016481       0.00001541
     -0.00033925      -0.00007938
     -0.00007631      -0.00000159
     -0.00006522       0.00000202
     -0.00028416      -0.00005733
     -0.00029875      -0.00006114
     -0.00026630       0.00003470
     -0.00027435       0.00003230
     -0.00015261       0.00001281
     -0.00042987       0.00006196
     -0.00007254       0.00000433
     -0.00026175       0.00003197
     -0.00056450       0.00009620
     -0.00011469      -0.00001206
     -0.00023823       0.00000194
     -0.00020593      -0.00002566
     -0.00040557       0.00002391
     -0.00008712      -0.00000517
     -0.00024109      -0.00004066
     -0.00094746      -0.00012247
     -0.00063165       0.00010990
     -0.00021294      -0.00001521
     -0.00015514      -0.00000835
     -0.00046528       0.00007368
     -0.00054197      -0.00012373
     -0.00015268      -0.00000129
     -0.00034937      -0.00003220
     -0.00017329       0.00000560
     -0.00018260      -0.00002289
     -0.00014328      -0.00001611
     -0.00005970      -0.00000243
     -0.00054644      -0.00017069
     -0.00038618      -0.00008358
     -0.00008208      -0.00000382
     -0.00030494      -0.00002521
     -0.00048990       0.00000964
     -0.00010011      -0.00000235
     -0.00016037       0.00001102
     -0.00032754      -0.00000932
     -0.00017413       0.00000882
     -0.00054257      -0.00014424
     -0.00047612       0.00005577
     -0.00047964       0.00007105
     -0.00005907       0.00000236
     -0.00035561       0.00002695
     -0.00027559       0.00001327
     -0.00008282      -0.00000510
     -0.00025359       0.00002101
     -0.00016391      -0.00001947
     -0.00025119      -0.00004296
     -0.00012700       0.00000975
     -0.00007304      -0.00000546
     -0.00023107       0.00000109
     -0.00067544       0.00010335
     -0.00052097       0.00003478
     -0.00009040      -0.00000762
     -0.00024823      -0.00001215
     -0.00023779      -0.00001935
     -0.00017442       0.00001740
     -0.00021005      -0.00000893
     -0.00008378       0.00000141
     -0.00034420       0.00003739
     -0.00006097       0.00000380
     -0.00054731      -0.00012394
     -0.00042278      -0.00008003
     -0.00013276       0.00001231
     -0.00059730      -0.00007962
     -0.00005269       0.00000022
     -0.00009328      -0.00000784
     -0.00031925      -0.00001128
     -0.00046573      -0.00005089
     -0.00007993       0.00000327
     -0.00007882      -0.00000221
     -0.00036864      -0.00006244
     -0.00012362      -0.00000492
     -0.00053959       0.00009067
     -0.00005108      -0.00000247
     -0.00005707       0.00000100
     -0.00026844      -0.00000977
     -0.00026433      -0.00004192
     -0.00038904      -0.00008141
     -0.00011879       0.00000068
     -0.00013040      -0.00000583
     -0.00010304       0.00000829
     -0.00011049       0.00000561
     -0.00011920      -0.00001242
     -0.00041491       0.00005259
     -0.00014235      -0.00001613
     -0.00014378      -0.00001720
     -0.00031365      -0.00003191
     -0.00053259       0.00008875
     -0.00046375       0.00007263
     -0.00042778      -0.00004346
     -0.00012752       0.00000921
     -0.00020674      -0.00000933


==> scatterplots/chloromethane/fullisotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
    -0.000244643      7.6729e-05
     -0.00575651     -0.00526294
     0.000635149     0.000950971
      -0.0123949      -0.0120398
     -0.00457307     -0.00542637
     -0.00275346      -0.0016891
      -0.0166233       -0.014738
     -0.00513009     -0.00487491
      8.3194e-05     0.000344938
     -0.00292122     -0.00286922
    -0.000173737      0.00032075
    -0.000118653     7.84493e-05
     -0.00942177      -0.0102204
     0.000189865     0.000586968
     0.000620834     0.000930471
     -0.00101398     -0.00189916
      -0.0246389      -0.0246418
     0.000421135     0.000657493
     -0.00695737     -0.00834791
     -0.00256905     -0.00213432
      -0.0141423      -0.0136341
     -0.00430065     -0.00441244
     0.000691562      0.00100057
     0.000716349      0.00090288
    -0.000288945    -0.000648586
     -0.00660272      -0.0066643
     -0.00965129      -0.0103372
      7.1466e-05     0.000644803
     -0.00500025     -0.00436464
     -0.00079886    -0.000505789
     -0.00138969     -0.00226407
     -0.00323704     -0.00302203
     -0.00316176     -0.00590534
     -6.6948e-05    -0.000390428
     -0.00690879     -0.00751193
     -0.00994558     -0.00925608
     -0.00925119     -0.00879049
    -0.000455039     0.000172604
    -0.000612085    -0.000706905
    -0.000242849    -0.000420693
      -0.0088418     -0.00895936
     0.000353778     0.000911663
     -0.00880067     -0.00901972
     -0.00137837      -0.0017191
    -0.000714324    -0.000999315
     0.000105359     0.000704788
      -0.0211245      -0.0179817
    -0.000240212     6.22045e-05
     -0.00239957     -0.00195932
     0.000294712     0.000909373
    -0.000561916    -0.000335123
     -0.00845809     -0.00829882
     -0.00750644     -0.00606954
    -0.000898754      -0.0011039
     -0.00408823     -0.00332967
     -0.00731142      -0.0077619
     -0.00128633     -0.00225429
     -0.00831227     -0.00751229
    -0.000742766    -0.000769605
      -0.0016401     -0.00245748
    -0.000460611     -0.00111453
     -0.00178596     -0.00166103
    -0.000306614    -0.000904482
     0.000275095     0.000750454
     -0.00914845      -0.0095513
    -0.000772816    -0.000665224
     0.000303924     0.000384358
    -0.000930537     -0.00104168
     -0.00486557     -0.00563884
     0.000519801     0.000816145
     -0.00531826     -0.00594172
     -0.00105354     -0.00257642
     -0.00217998     -0.00232434
     -0.00193847     -0.00274421
    -0.000708622     -0.00136868
    -0.000338109    -0.000611419
    -0.000579455    -0.000529078
     -0.00320263     -0.00341565
       -0.001191     -0.00213483
     0.000181202      0.00015146
     0.000267279     0.000398327
     -0.00350484     -0.00374506
    -0.000122608     4.05222e-05
     -0.00617135     -0.00572867
    -0.000364968     0.000433711
    -0.000406933    -0.000148081
      7.0556e-05     0.000281507
    -0.000691544    -0.000893593
      -0.0126373      -0.0121832
      -0.0266294      -0.0261704
    -0.000730782      -0.0019271
      -0.0136235      -0.0123411
    -0.000130499    -0.000793445
    -0.000153047    -0.000463926
     -0.00188031     -0.00129206
     0.000191523     0.000428351
     -0.00220294     -0.00166163
    -0.000423958     -0.00108979
     0.000785344      0.00103949
    -0.000612805    -0.000504137
     0.000217619     4.40418e-05
    -0.000389731    -0.000659282
     -0.00321755     -0.00250325
     -0.00889434     -0.00894994
    -0.000687322     -0.00135777
     0.000371322     0.000419514
    -0.000306652    -0.000484781
    -0.000372921     5.12373e-05
     0.000344619      0.00111197
     0.000215925     0.000255878
     0.000316148     0.000904713
      -0.0108058     -0.00903434
     -0.00183926     -0.00169647
     0.000371388      0.00054703
    -0.000707939    -0.000930545
    -0.000685405    -0.000753667
      -0.0105192      -0.0103857
     -0.00864357      -0.0088978
     0.000119608     0.000493279
     -0.00502789     -0.00737234
     -0.00074544     -0.00103425
    -0.000675169     -0.00111172
    -0.000779642    -0.000954487
     0.000657984     0.000943323
     -6.4242e-05     0.000144292
     0.000404849     0.000798366
      2.8903e-05     8.10827e-06
      3.0064e-05     0.000288163
      0.00101201      0.00102622
    -0.000860808     -0.00172622
    -0.000355081     0.000100693
     -0.00648753     -0.00643039
    -0.000472508     0.000454919
     -0.00441697     -0.00468319
      -0.0193398      -0.0212912
     -0.00130946     -0.00189083
    -0.000564785     -0.00129154
    -0.000410218    -0.000392552
     -0.00682286     -0.00672641
     0.000381444      0.00090349
     -9.6798e-05    -0.000751188
      -0.0151963      -0.0144185
     -0.00693097     -0.00735884
    -0.000355967     -0.00080477
    -0.000868996     -0.00154269
     -1.9281e-05     7.29066e-05
      -0.0222218      -0.0214075
     -0.00367572     -0.00552823
      -0.0107477      -0.0108182
    -0.000391868     -0.00106344
    -0.000833188      -0.0013622
     -0.00191228      -0.0026224
    -0.000889096     -0.00113681
    -0.000518634     -0.00084074
     -0.00661937     -0.00725159
     -0.00934314     -0.00847212
    -0.000845153     -0.00104221
     -0.00563003     -0.00587736
     -0.00702735     -0.00686226
      -0.0108509     -0.00961762
     -0.00686315     -0.00824274
     -0.00052953    -0.000699365
      2.0779e-05    -0.000504666
    -0.000294495    -8.52006e-05
    -0.000544591     -0.00105527
    -0.000162831     0.000159265
    -0.000668644    -0.000812837
      -0.0012417    -0.000753656
       -0.012946      -0.0135783
     -0.00156215     -0.00198298
     -0.00238673     -0.00211749
     -0.00105485    -0.000674485
     -0.00146024     -0.00138141
     -0.00259197     -0.00215376
      -0.0034738     -0.00313671
    -0.000116703     0.000419915
    -0.000286798     -0.00046652
     -0.00592956      -0.0101412
      -0.0104717      -0.0102192
     0.000392028     0.000600838
      1.0273e-05     0.000313529
     -0.00860878     -0.00863021
    -0.000834365     -0.00123206
     -0.00637956     -0.00672442
     0.000184919     0.000420873
     0.000697827     0.000821696
     -0.00926399       -0.010035
      -0.0107297      -0.0116166
      -0.0021732     -0.00226719
    -0.000968602     -0.00200017
    -0.000363355    -0.000492104
    -0.000712175     -0.00169817
     -6.8956e-05     0.000115728
     -0.00634905     -0.00903123
     -0.00594704     -0.00641007
     0.000909639      0.00111556
    -0.000356238    -0.000451103
      -0.0075534      -0.0073876
       -0.013418      -0.0132693
      -0.0169156      -0.0184104
      -0.0105338      -0.0109096
      -0.0011317     -0.00064813
     -0.00497509     -0.00493676
     0.000412115       0.0008249
     -0.00162279    -0.000778756
    -0.000360098    -0.000664592
     -0.00124327     -0.00201844
    -0.000562723    -0.000724133
    -0.000814875    -0.000942245
     0.000135376     0.000809758
     -0.00197245     -0.00268826
     -0.00029148    -0.000298429
     -0.00352837     -0.00605941
      8.3227e-05     8.37068e-05
     -6.1584e-05     0.000175772
     -0.00177724     -0.00187809
      9.1804e-05    -0.000250989
     -0.00449272      -0.0032237
     -0.00235313     -0.00429425
      -0.0043962     -0.00495615
       5.246e-05    -6.43817e-05
     -0.00218974     -0.00234984
     -0.00245569     -0.00310077
    -0.000788561     -0.00113589
     -0.00312169     -0.00285662
    -0.000596242    -0.000597349
     -0.00030535    -0.000419745
    -0.000686742    -0.000476526
     -0.00132873      -0.0018447
     -0.00068821     -0.00161599
     -0.00200076     -0.00124841
     0.000615878     0.000805387
     -0.00123723     -0.00164876
      -0.0051344     -0.00649319
     -0.00201949     -0.00421262
     -0.00400074     -0.00779247
     -0.00175623     -0.00237292
      -0.0090882     -0.00839835
      -0.0120837     -0.00975267
     -0.00354659     -0.00388564
      -0.0054198     -0.00639174
    -0.000664645     -0.00106771
     -0.00705723     -0.00620401
     -0.00458988     -0.00429481
     -0.00515593     -0.00570101
     0.000303845      0.00076858
     -0.00316249     -0.00371447
     -0.00128403     -0.00166136
    -0.000212052        0.000391
    -0.000551859     -0.00132946
     -0.00137303     -0.00162987
      -1.528e-05     0.000336348
     -0.00753401     -0.00752314
      0.00018227     0.000513023
      -0.0015662     -0.00111376
    -0.000641184    -0.000354254
      -0.0215723      -0.0189903
    -0.000815494    -0.000133044
     -0.00130295    -0.000856242
    -0.000504904    -0.000393236
     0.000375855     0.000357333
     0.000301143     0.000674876
      -0.0125089        -0.01217
     -0.00402473     -0.00380204
     -0.00108681     -0.00146109
    -0.000512545     0.000182194
      -0.0077773     -0.00925014
    -0.000956272    -0.000747462
     -0.00101844     -0.00115092
     0.000126089     0.000497848
    -0.000426918    -0.000106381
      1.3768e-05     0.000436828
     -0.00690216     -0.00653526
      -0.0040663     -0.00423386
    -0.000804733     -0.00046396
     -0.00092541     -0.00118521
    -0.000127475    -0.000145548
    -0.000420511     -0.00110497
    -0.000745352     -0.00103027
      -0.0044663     -0.00532756
      -0.0011802     -0.00153472
    -0.000394729    -0.000595517
      -0.0117461      -0.0141618
     -0.00202931     -0.00140945
     -4.5242e-05     4.35646e-05
     0.000157467    -6.12334e-05
      -0.0236611       -0.019486
      -0.0228801      -0.0208316
       2.262e-05     0.000318495
     0.000537781     0.000817798
     -0.00441946     -0.00471529
     0.000366175     0.000855341
     -0.00128624     -0.00090028
     -0.00364839     -0.00468209
     -0.00159177     -0.00165015
     -0.00149431     -0.00168654
    -0.000324126    -0.000180793
     -0.00346863      -0.0065517
      -0.0056017     -0.00590415
     -0.00738185     -0.00719887
     -0.00361433     -0.00468265
     -0.00590286     -0.00597069
     -0.00170005     -0.00338357
    -0.000783847     -0.00129933
     -0.00248963     -0.00360534
     -0.00160065     -0.00330865
     0.000622924     0.000859366
     -0.00162713     -0.00201493
     -0.00145292     -0.00141366
     -0.00279525     -0.00268132
      -0.0227292      -0.0185363
     -0.00246424     -0.00342284
     -3.1638e-05     0.000203328
     0.000732441     0.000961158
     0.000286605      0.00053131
     0.000304317     0.000802164
     -0.00462737     -0.00607442
      -0.0216168      -0.0264624
     -0.00177087     -0.00194761
    -0.000685165      -0.0011876
     -0.00130118    -0.000689731
    -0.000863298      -0.0010439
    -0.000732776    -0.000178799
      -0.0228095      -0.0233842
     -0.00199819     -0.00253072
    -0.000532274    -0.000840055
      6.2278e-05    -0.000175527
    -0.000888496     -0.00139692
     -0.00646615     -0.00655562
    -0.000678248    -0.000802942
     -0.00426725     -0.00604071
     0.000338324     0.000528017
     0.000411566     0.000978314
    -0.000402517     0.000246712
    -0.000351087    -0.000906091
     -5.2308e-05    -0.000489685
    -0.000254936    -1.28906e-05
     -0.00495192     -0.00472818
     -0.00306873     -0.00381105
     -0.00114492     -0.00150301
     -0.00963957     -0.00945974
     -0.00384254     -0.00321929
     -0.00132737     -0.00186398
    -0.000336539    -0.000139756
    -0.000320568    -0.000527531
     -9.7822e-05    -1.88714e-05
     -0.00123989     -0.00158523
     -0.00845513     -0.00841864
      -0.0167751      -0.0158316
    -0.000481163    -0.000699499
     -0.00123165     -0.00154998
     -0.00108371     -0.00113966
    -0.000108827     0.000406655
     -0.00183857     -0.00132949
     -0.00170476     -0.00157105
    -0.000862164     -0.00110672
      -0.0194042      -0.0187031
    -0.000311735    -0.000544593
     -0.00304908     -0.00285854
     -0.00778694     -0.00753629
     -0.00082115     -0.00123427
     -0.00217143     -0.00215154
    -0.000462476    -0.000309738
     -0.00922723     -0.00981598
      -0.0025842      -0.0020535
     0.000691097      0.00119285
      -0.0013948     -0.00221402
      -0.0244931      -0.0214447
      -0.0104164     -0.00954086
    -0.000317499     -0.00101343
     -0.00112236    -0.000417189
      0.00081337      0.00106404
     -0.00550799     -0.00515599
    -0.000140686    -0.000484623
     -0.00919482     -0.00978772
     -0.00094392    -0.000576326
     -0.00686865     -0.00952925
     0.000380041     0.000709592
     -0.00473044     -0.00484068
    -0.000342327    -0.000403709
     -0.00132104     -0.00210499
     0.000161776      0.00065538
       -0.038254      -0.0356788
      -0.0143301      -0.0125624
     -0.00977751     -0.00795445
    -0.000140295     -0.00012895
     -0.00578443     -0.00539947
    -0.000838142    -0.000563783
     -0.00969327      -0.0101851
     -0.00104271     -0.00116389
      -0.0012048     -0.00276872
      -0.0179106       -0.017213
    -0.000555157    -0.000983599
     0.000365981      0.00100923
      -0.0123096       -0.011075
     -0.00371558      -0.0034828
      -0.0109711      -0.0110258
    -0.000263321    -0.000204199
     0.000148338     0.000188131
     -0.00524436     -0.00636035
      1.8763e-05     -0.00038838
    -0.000169098    -5.86515e-05
     0.000188881     5.53204e-05
     -0.00432551     -0.00490327
    -0.000631466    -0.000640942
     -0.00489877     -0.00415256
     -0.00380695     -0.00394065
      -0.0144875      -0.0129461
       -0.023974      -0.0259957
      -0.0071467     -0.00813775
     -0.00702268     -0.00604729
     0.000454456      0.00100894
    -0.000225732    -0.000272409
      -0.0183751      -0.0198475
     -0.00210561     -0.00236807
     0.000169245      0.00029081
      -0.0019869     -0.00373466
     0.000441617       0.0008285
     0.000205826     0.000574928
    -0.000815481    -0.000632559
     0.000190736     0.000476925
    -0.000254693    -0.000729101
    -0.000749334    -0.000791863
     0.000367009     0.000934313
    -0.000481161    -0.000384904
     0.000512994     0.000819256
    -0.000810946    -0.000685532
    -0.000274865      0.00035051
     -0.00266947     -0.00221663
    -0.000507242    -0.000707058
    -0.000140482     9.71612e-05
     -0.00791131     -0.00855826
    -0.000620443    -0.000986377
     -0.00358203     -0.00429141
    -0.000152916     0.000176955
     -0.00278872     -0.00211755
    -0.000756245     -0.00102689
    -0.000896765    -0.000908727
     0.000769461     0.000995095
     0.000568319     0.000850506
     0.000523321     0.000979384
     -0.00969065     -0.00861773
     -0.00294206     -0.00350505
    -0.000930063      -0.0013071
    -0.000963605    -0.000937459
     0.000354118     0.000930143
     -0.00145625     -0.00106489
      -0.0354072      -0.0329194
     -0.00257632     -0.00296649
     -0.00109898      -0.0015596
     -4.8995e-05     0.000503058
    -0.000583627     -0.00135034
     0.000449064     0.000702035
     0.000426694     0.000478238
    -0.000290091    -0.000245408
    -0.000250603     0.000414536
    -0.000361656    -5.69874e-05
      -0.0123096       -0.012098
    -0.000534973    -0.000753959
     -0.00134714     -0.00150293
      -0.0192472       -0.023104
     -0.00215987     -0.00203001
    -0.000555464     -2.5209e-05
     -0.00157013     -0.00115447
    -0.000185021     -0.00051446
     -0.00131727      -0.0023538
     0.000229563     0.000417529
     0.000608616     0.000906534
      -0.0235666      -0.0239108
     -0.00255111     -0.00246385
     -0.00107666     -0.00105337
    -0.000602662     0.000200017
     -0.00758494     -0.00700594
     -0.00929362     -0.00912649
     -0.00713955     -0.00998243
     -0.00214657     -0.00239034
     0.000535308     0.000777268
    -0.000148067    -6.80593e-05
     -0.00370584     -0.00595418
     -0.00348276     -0.00431491
     -0.00106111     -0.00134077
     -0.00292371     -0.00281317
     0.000364099     0.000509062
     0.000355845      0.00103206
     -0.00878878     -0.00875794
    -0.000247072    -0.000302075
     -0.00227467     -0.00264524
     -0.00122583     -0.00160218
     -0.00221287     -0.00214625
     0.000452538     0.000643829
     -0.00203939     -0.00131915
    -0.000355958     0.000224028
    -0.000784098    -0.000567346
     -0.00271692     -0.00238292
    -0.000615577    -0.000871728
     -0.00042864    -0.000703474
     -0.00045399    -0.000912097
     -0.00210612     -0.00262195
    -0.000305156    -0.000493113
    -0.000948881    -0.000373248
     0.000422223     0.000762464
     -0.00404043     -0.00421235
     -0.00031634    -0.000905553
     -0.00130537     -0.00104962
     0.000619984      0.00100461
     0.000159456     0.000640851
    -0.000173433    -0.000268039
     -7.1614e-05     5.52382e-05
     -6.6957e-05      0.00061065
     0.000336138     0.000657116
     -0.00688458     -0.00711599
      -0.0268387      -0.0255567
      -0.0203938      -0.0190306
     0.000298836     0.000713849
    -0.000279633    -0.000184888
    -0.000704329     -0.00108962
     0.000400633     0.000974926
     -0.00233281     -0.00279004
      -0.0106337     -0.00931275
     -0.00495646     -0.00686062
     0.000305502     0.000331505
      9.6222e-05     -0.00017525
     -0.00156749     -0.00246103
     -5.4989e-05    -0.000753882
     -0.00888165     -0.00735761
     -7.6195e-05    -0.000328683
    -0.000393973    -0.000712377
    -0.000241458    -0.000115659
     0.000135065     0.000394211
     -0.00453955     -0.00611017
    -0.000436308     -0.00100874
      -5.385e-05     -0.00010594
    -0.000595328     -0.00122888
       -0.010653     -0.00963164
     -0.00563434     -0.00681824
    -0.000454824    -0.000424083
      3.5421e-05     0.000269361
    -0.000855636    -0.000511683
      -0.0165373      -0.0170984
      -0.0034054     -0.00371365
    -0.000145386    -0.000518254
     -0.00862893     -0.00860676
     0.000192896     0.000570966
     -0.00292176     -0.00417667
      -0.0264991      -0.0276915
     -0.00212688     -0.00206014
     0.000168421     0.000677995
    -0.000415463     -0.00077715
      -0.0353413      -0.0313972
     -5.7849e-05    -0.000190829
     -0.00188386     -0.00118446
     -0.00348164     -0.00406591
      -0.0174554      -0.0156146
     0.000368371     0.000545522
     -0.00103684    -0.000487022
     -0.00841576     -0.00832906
     -0.00126293     -0.00232487
      -0.0060182     -0.00592508
    -0.000118294      -0.0006134
      0.00060908     0.000896725
    -0.000390838    -0.000145599
     -0.00121005     -0.00161045
     -0.00867975     -0.00912924
    -0.000622837     0.000158651
     -1.3584e-05    -6.42891e-06
    -0.000129367     0.000498363
     -0.00146852     -0.00147963
     -0.00096913     -0.00159787
     -0.00164916     -0.00197877
    -0.000550104    -0.000507178
    -0.000497373    -0.000685806
    -0.000364491    -0.000366941
     0.000213627     -7.0019e-05
     0.000110264    -0.000244818
    -0.000940841     -0.00141852
     -0.00826934     -0.00781445
     0.000213047     0.000468248
    -0.000252893     4.42932e-05
      -0.0179928      -0.0212555
     -8.8296e-05     8.24568e-05
     -0.00359422     -0.00602169
      -0.0121677      -0.0128089
       9.251e-05     -0.00026101
     -0.00225843     -0.00411986
     0.000150819     9.36299e-05
    -0.000394723    -0.000197218
    -0.000969053     -0.00127225
     -0.00126891     -0.00207236
       0.0005423      0.00092061
      -0.0038711     -0.00437212
     -0.00109111     -0.00182285
     -0.00412388     -0.00319918
     0.000241014     0.000428749
      -5.743e-06      0.00028383
     0.000114233     0.000394373
      -0.0239629      -0.0204491
      -0.0203302      -0.0182469
    -0.000279082    -0.000448139
      -0.0120177      -0.0124918
      -0.0029298     -0.00252711
      0.00033478      0.00046963
       -0.012675       -0.011815
    -0.000720075    -0.000342929
     -0.00195866     -0.00191847
    -0.000518692     -0.00107899
      0.00014352     0.000632546
    -0.000601299     -0.00088289
     -0.00530095     -0.00576237
     0.000285682     0.000619802
      -0.0106621      -0.0110022
     -0.00150935     -0.00166059
     -0.00598198     -0.00483617
    -0.000726718     -0.00136992
      -0.0313718      -0.0259295
     -0.00118338    -0.000719326
      -0.0187579      -0.0189353
     -0.00183502      -0.0015923
      -0.0093051     -0.00915437
      0.00055948      0.00078523
     -0.00067494    -0.000961108
    -0.000762879     -0.00195172
    -0.000167929     -0.00013173
    -0.000226882      -0.0002317
     -0.00202091     -0.00232974
     -0.00397873     -0.00302771
     0.000562939     0.000994812
     -0.00176791     -0.00166586
    -0.000641147    -0.000253557
     0.000327515     0.000829927
     -0.00119902     -0.00111983
      -0.0144221      -0.0157533
     -0.00105104     -0.00118856
     -0.00377035     -0.00355272
     -0.00152025     -0.00116715
     -0.00121323      -0.0013753
      -0.0106751      -0.0100493
     -0.00366648     -0.00378321
      -0.0185509      -0.0169879
     -0.00131696     -0.00178702
     -0.00521236     -0.00426965
    -0.000633508    -0.000854076
      0.00069541     0.000990783
    -0.000616783    -0.000702353
     0.000309004     0.000766407
    -0.000794905    -0.000953266
     -0.00166103     -0.00135118
    -0.000669073    -0.000991486
      -0.0115499       -0.010451
     0.000529058     0.000643676
     0.000387895     0.000835242
      -0.0220887      -0.0200773
    -0.000387433    -7.49344e-05
     0.000136869     0.000363834
     0.000347222     0.000946543
     0.000342459     0.000750199
     0.000275408     0.000982513
     -0.00154642     -0.00165435
     -0.00633024      -0.0092076
      -0.0101697      -0.0216264
     0.000457575     0.000740474
     -0.00135092     -0.00117473
    -0.000664284     -0.00133849
     -0.00040137     -3.3469e-06
      0.00032887     0.000660313
    -0.000420308    -0.000628274
     -9.0372e-05     0.000459897
     -0.00146422     -0.00127965
      -0.0156424      -0.0141296
    -0.000592819     -0.00106807
      -0.0199969      -0.0242143
     -0.00125648     -0.00166837
    -0.000542616    -0.000865223
     -3.2518e-05    -0.000890509
      6.7236e-05     0.000516998
      1.0701e-05     0.000436286
     -0.00857528     -0.00679029
     -0.00233991     -0.00238048
     0.000254195    -6.89958e-05
     0.000346076     0.000233413
     0.000199982     0.000688788
    -0.000541263     -0.00132003
     -0.00732122     -0.00724777
      -0.0108094      -0.0126832
     -0.00425877     -0.00413153
    -0.000341526    -0.000342692
     -0.00235534     -0.00169922
     -0.00115049     -0.00152397
      -0.0196098      -0.0196618
    -0.000359053    -0.000898184
     0.000178014     0.000436917
     -0.00363027     -0.00448204
     0.000516135      0.00043076
     -0.00200978     -0.00246527
      3.8395e-05     0.000457038
     -0.00195623     -0.00257803
    -0.000703999    -6.98963e-05
     -0.00189087     -0.00126732
    -0.000242737     0.000286855
    -0.000125226      0.00032213
     -0.00801838     -0.00725419
     -0.00712059      -0.0084527
    -0.000761497     -0.00091106
     -0.00438422     -0.00477771
     -0.00350758     -0.00301159
     -0.00126568     -0.00154839
     0.000138391     0.000622838
     -0.00106796     -0.00156846
     -0.00467432     -0.00464267
     0.000638691      0.00101184
     -1.6412e-05     0.000392545
      0.00041871     0.000997733
     0.000280773     0.000541113
    -0.000209081    -0.000172657
     -0.00425314     -0.00503504
    -0.000566492     -0.00100032
     -0.00297899     -0.00580556
    -0.000929828     -0.00127126
      -0.0010246    -0.000452934
    -0.000157633    -0.000831714
    -0.000521996     -0.00048243
      -0.0133847       -0.014154
     -0.00276563     -0.00249938
      -0.0256876      -0.0290681
    -0.000355577     0.000112618
     -0.00778776     -0.00849494
    -0.000186887    -0.000275939
     -0.00314499      -0.0059616
     -0.00534476     -0.00504554
    -0.000302901     0.000180407
     -0.00052768    -0.000662837
      -0.0024437     -0.00307618
     -0.00106866     -0.00177179
     -0.00202729     -0.00148547
     -0.00859548     -0.00903879
     0.000133182     0.000669155
     -0.00105878    -0.000763671
     -0.00291935     -0.00331982
     -0.00020699      0.00044251
      5.9034e-05     0.000195402
     -0.00210699     -0.00264397
    -0.000595052      -0.0011178
    -0.000535746    -0.000664922
    -0.000612219    -0.000298227
     -0.00111224     -0.00143147
       -0.025554      -0.0265305
     -0.00187248     -0.00229386
      -0.0012943     -0.00142139
     -0.00346522     -0.00428798
      -0.0041173     -0.00403237
     0.000921073      0.00109738
    -0.000446622    -0.000860834
      -0.0100705     -0.00954295
     -8.2789e-05     7.13531e-05
     -0.00677888     -0.00644693
     0.000125525     0.000168436
     -0.00014966    -4.19547e-05
     -0.00204285     -0.00227348
     0.000458657     0.000428961
     0.000482424     0.000951361
     0.000454038     0.000830526
      -0.0145229      -0.0113305
     -0.00381217     -0.00420434
    -0.000515509    -0.000596095
    -0.000846635     -0.00125677
     -0.00767603     -0.00789118
    -0.000405409    -0.000346872
     -0.00410989      -0.0045051
    -0.000600119    -0.000721409
     -0.00594201     -0.00549845
      -0.0049933     -0.00347135
     0.000270038     0.000533141
     -0.00250677     -0.00458166
     -0.00605765     -0.00611745
      7.3971e-05     0.000333836
     0.000940626      0.00102952
     -0.00031267    -0.000703355
     0.000323594     0.000886832
      -0.0304115       -0.028795
    -0.000787288     -0.00137081
     -0.00113363    -0.000928315
     -0.00109859     -0.00197934
     -0.00299745     -0.00263971
     -0.00328564     -0.00385797
     -0.00962192      -0.0103247
     0.000412402     0.000747393
     0.000106369     0.000295974
    -0.000686797     -0.00104189
      -0.0119631      -0.0109001
     -0.00137144    -0.000699244
     -0.00104456     -0.00108242
      -0.0051251     -0.00561051
     -0.00297623     -0.00374705
     0.000282538     0.000898354
     0.000839432      0.00104351
    -0.000877557     -0.00116435
     -0.00134599     -0.00113561
      -0.0254519      -0.0269883
    -0.000667563     -0.00090418
     0.000458036     0.000823091
    -0.000618189     -0.00130187
    -0.000497662    -0.000600171
    -0.000496809     0.000507563
     -0.00401969     -0.00501894
    -0.000628172    -0.000595484
      -0.0031308     -0.00286379
     -0.00352134     -0.00388763
    -0.000397863    -0.000298026
      -0.0020955     -0.00193628
    -0.000641139     -0.00118868
       -0.017421      -0.0229887
    -0.000754711    -0.000680052
      3.9053e-05     8.52655e-05
    -0.000581523    -0.000653835
     -0.00556861     -0.00619343
      -0.0242185      -0.0222084
    -0.000857477     -0.00124749
     -0.00670635     -0.00620471
    -0.000596585    -0.000764745
     -0.00233165     -0.00364071
      -0.0156361      -0.0127211
     0.000344221     0.000544234
     0.000598665     0.000498188
      -0.0074061     -0.00722276
      -0.0169703      -0.0202798
     -0.00102593     -0.00110007
     -0.00750685     -0.00695431
       -0.010699      -0.0101984
     -0.00243245     -0.00363016
     -0.00225745     -0.00209425
    -0.000653179     -0.00101134
     0.000564515     0.000971277
     0.000770631     0.000973185
    -0.000295042    -0.000501476
    -0.000346084    -0.000589695
     0.000527924     0.000722069
    -0.000703442    -0.000964087
     -6.8533e-05      7.1376e-05
    -0.000881133    -0.000959984
    -0.000679942    -0.000483568
     0.000727162      0.00101914
      -0.0127777      -0.0114422
      -0.0120584      -0.0103154
     0.000256698      0.00056366
    -0.000471241      1.6007e-05
     -0.00479164     -0.00615553
     -0.00219943     -0.00208095
      1.7759e-05     0.000434985
     -0.00182407     -0.00187382
    -0.000892036     -0.00129355
    -0.000416575    -0.000585562
      -0.0006694    -9.46098e-05
     -0.00275961      -0.0024653
      -0.0014369      -0.0010325
     -0.00066966     -0.00122115
    -0.000382962    -0.000357664
     -0.00365147     -0.00306356
      -0.0155016      -0.0216625
      -0.0103514      -0.0112322
     -0.00064285     -0.00130713
    -0.000469092    -0.000764943
    -0.000881036    -0.000990706
    -0.000509291    -0.000741549
     0.000293959     3.04897e-05
      -0.0198206       -0.017761
    -0.000325444     0.000138906
     -0.00719407     -0.00726962
    -0.000364645    -0.000884567
     -0.00169221     -0.00252185
     0.000122106      0.00029973
     -0.00456843     -0.00536936
    -0.000495953    -9.86789e-05
      -0.0107273       -0.010293
    -0.000667012     -0.00103922
     -0.00694951     -0.00704758
    -0.000921912     -0.00136224
     0.000312742     0.000885235
      -0.0183038      -0.0205459
     -0.00403066     -0.00347451
     -0.00126422     -0.00074292
      -0.0015792     -0.00172985
     -0.00737695     -0.00680303
     -0.00103852    -0.000437027
     -0.00398217     -0.00367779
     -0.00605776     -0.00494075
      -0.0012527     -0.00152285
      -0.0323743      -0.0289359
     0.000141644     0.000369306
     -0.00181176     -0.00163048
     -0.00644899      -0.0056679
     -0.00349701     -0.00598199
     -0.00940064     -0.00882139
      -0.0174484      -0.0245964
      -0.0102265     -0.00888947
     -0.00818146     -0.00842322
     -0.00845133     -0.00864836
      -0.0140332      -0.0154054
     0.000329611     0.000327548
     -0.00128191     -0.00193939
     -0.00484414     -0.00521672
     -0.00454842     -0.00617448
     -0.00112079     -0.00115441
     -0.00059948    -0.000317437
     -0.00322707     -0.00420468
    -0.000199903     0.000177253
     0.000385537     0.000352975
     -0.00165468     -0.00335323
     -0.00390491     -0.00385952
     -0.00149463     -0.00101101
     -0.00347236     -0.00277328
    -0.000473431     9.97158e-05
     -0.00710194     -0.00727535
     0.000313513     0.000499348
     -0.00209409     -0.00160641
      -0.0119745      -0.0118047
    -0.000480944     -0.00120012
     -0.00111101    -0.000814297
     -0.00210104     -0.00240665
     -0.00329731     -0.00322347
    -0.000613189    -0.000510102
      -0.0026759     -0.00327235
      -0.0307507      -0.0316916
      -0.0024822     -0.00259535
     -0.00219658      -0.0027915
     -0.00095099    -0.000451747
     -0.00796642     -0.00765448
     -0.00831985     -0.00831878
    -0.000381953    -9.84062e-05
      -0.0037224     -0.00296017
    -0.000837561    -0.000989095
     -0.00218185     -0.00145781
     -0.00178367     -0.00200672
    -0.000536065    -0.000774148
     -0.00646783     -0.00893351
     -0.00645324     -0.00557935
    -0.000411265    -0.000492868
     -0.00290549     -0.00462155
     -0.00586462     -0.00678439
      6.0718e-05    -0.000592126
     0.000455511     0.000617602
     -0.00278588     -0.00243724
    -0.000827314    -0.000825843
      -0.0123279      -0.0116628
     -0.00994718     -0.00956527
      -0.0090196     -0.00725555
      9.2707e-05     0.000398865
     -0.00745715     -0.00654741
     -0.00211313     -0.00260273
    -0.000275693    -0.000604297
     -0.00234617     -0.00179921
     -0.00195452     -0.00229261
     -0.00249536     -0.00342685
     0.000321776     0.000611835
    -0.000656952      -0.0010517
     -0.00105876     -0.00146639
      -0.0287528       -0.024356
      -0.0163235      -0.0148305
    -0.000493684     -0.00107353
     -0.00165325     -0.00126939
     -0.00176472     -0.00262319
      2.4474e-05     0.000485631
     -0.00198436     -0.00231799
    -0.000130658     0.000247943
     -0.00159245     -0.00130634
     0.000480502     0.000848768
     -0.00866425     -0.00879816
     -0.00712292      -0.0072665
      7.8329e-05     0.000736663
      -0.0110512      -0.0145264
     -4.3566e-05     -0.00025183
     -0.00070735     -0.00125855
      -0.0039434     -0.00454191
     -0.00764432      -0.0074899
     0.000575468     0.000785112
    -0.000265612    -0.000656008
     -0.00669341     -0.00541702
    -0.000774358    -0.000758657
        -0.01117      -0.0107034
    -0.000371512    -0.000491462
     0.000115326     0.000208975
     -0.00204193     -0.00220571
     -0.00358778     -0.00387423
     -0.00593851     -0.00672045
     -0.00040413    -0.000301599
     -7.7923e-05    -0.000798127
     0.000542562     0.000921795
    -0.000148215     0.000192959
     -0.00119845     -0.00163274
     -0.00635023     -0.00619442
     -0.00153734     -0.00161254
     -0.00160833     -0.00141326
     -0.00383629     -0.00469679
     -0.00893479      -0.0103317
     -0.00952341     -0.00785999
     -0.00767439     -0.00761571
    -0.000182273     0.000232761
     -0.00152905     -0.00206199


==> scatterplots/chloromethane/fullisotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00370004      0.00366396
       0.0179045       0.0186994
     0.000414691     0.000302786
       0.0315594       0.0294351
       0.0102494       0.0113397
       0.0123204       0.0119549
       0.0518836       0.0513725
       0.0179913       0.0185278
     0.000124683      0.00017988
      0.00627234      0.00523601
     0.000837917     0.000972595
     0.000632985     0.000626149
       0.0224085       0.0222527
     0.000124784     0.000151574
     0.000427857     0.000308412
      0.00284714      0.00400179
       0.0639308       0.0616966
      0.00196745      0.00220291
       0.0210941       0.0250613
      0.00854944      0.00674604
        0.038747       0.0375106
       0.0109156       0.0101545
      0.00119254     0.000868258
     0.000228346     0.000206413
     0.000268975     0.000278204
        0.017084       0.0156595
       0.0293704       0.0288131
       0.0014424      0.00137498
       0.0133437       0.0139993
      0.00217165      0.00287574
      0.00276226      0.00309804
       0.0104504      0.00836577
       0.0105357       0.0136019
      8.9887e-05     0.000182658
       0.0208044       0.0188241
       0.0265631       0.0254944
       0.0241425       0.0207106
      0.00303446      0.00286407
      0.00124873      0.00109617
     0.000399654     0.000418521
       0.0246718       0.0236468
     0.000215401     0.000272948
       0.0267813       0.0274939
      0.00462901      0.00531333
       0.0002434     0.000258618
     0.000564155     0.000622827
        0.055232        0.046769
      0.00084774      0.00114454
      0.00707128      0.00686982
      0.00316586      0.00309498
     0.000649536     0.000586601
       0.0227309       0.0227669
        0.020085       0.0182463
      0.00278492      0.00307118
       0.0118243       0.0114172
       0.0146709       0.0144848
      0.00287155      0.00321377
       0.0222629       0.0217991
     0.000764744     0.000906079
      0.00477952       0.0066332
      0.00109098      0.00118407
      0.00559577       0.0047107
     0.000412194     0.000548567
     0.000211348     0.000217499
       0.0243011       0.0263376
      0.00111754     0.000947737
      0.00169301      0.00197114
       0.0005663     0.000406824
       0.0126472       0.0156656
     0.000408638     0.000418731
       0.0158806       0.0165966
      0.00317815       0.0047206
      0.00199631      0.00175368
      0.00290969        0.002928
      0.00436104      0.00741712
     0.000138634     0.000153293
     0.000978925     0.000902949
      0.00574115      0.00501276
      0.00309419       0.0036266
     0.000244914     0.000227199
     0.000899605     0.000699455
      0.00736965       0.0066479
      0.00119664       0.0011581
       0.0168232       0.0149664
      0.00724407      0.00685603
      0.00731852      0.00727066
     0.000381975     0.000410398
      0.00197471      0.00217177
       0.0354125       0.0342717
       0.0618328       0.0605526
      0.00208179      0.00263566
       0.0352563       0.0326488
     0.000516431     0.000676755
     0.000355303      0.00034941
      0.00756873      0.00791851
     0.000457302     0.000469241
      0.00816081      0.00791147
      0.00192116      0.00260593
     0.000497546     0.000336176
      0.00166151      0.00237892
     0.000413001     0.000367781
     0.000158861     0.000142495
       0.0145965       0.0152893
       0.0238399       0.0217674
      0.00221821      0.00293875
     0.000199967     0.000136618
      0.00121695      0.00152269
        0.002546      0.00349202
      0.00232734      0.00249111
     0.000842825      0.00071428
      0.00039278     0.000494767
       0.0290279       0.0260496
      0.00286645      0.00237625
     0.000498397      0.00035142
     0.000933529     0.000797381
     0.000557899     0.000455533
       0.0266763       0.0243219
       0.0202819       0.0192013
     0.000120446     0.000151443
       0.0147976        0.018907
     0.000236449     0.000236002
      0.00110036      0.00117205
     0.000716177     0.000573284
       0.0022983      0.00171594
     0.000278975     0.000262977
     0.000553953     0.000651882
     0.000367173     0.000355476
      0.00231608      0.00212868
      0.00081758     0.000812244
       0.0015367      0.00164031
      0.00424898      0.00353617
       0.0170484       0.0180884
      0.00719768      0.00690679
       0.0110695       0.0108635
       0.0511865        0.053792
      0.00177791      0.00164261
     0.000152703      0.00027225
     0.000188989     0.000195104
       0.0191516       0.0166241
     0.000497003      0.00051888
      0.00130437      0.00182989
       0.0415563       0.0423719
       0.0182481        0.016189
     0.000309633     0.000347796
       0.0011627      0.00117276
     0.000851592      0.00112525
       0.0565828       0.0515779
       0.0116545       0.0128586
       0.0265412       0.0290951
      0.00114239      0.00178821
     0.000399231     0.000381762
       0.0134973       0.0140935
     0.000547708     0.000420494
     0.000272849     0.000283556
       0.0185885       0.0188022
       0.0257426       0.0223862
       0.0031604      0.00341422
       0.0153019       0.0132681
        0.012976       0.0119618
       0.0273304       0.0253438
       0.0170894       0.0175288
      0.00131717      0.00184704
     0.000324294     0.000437958
      0.00118654      0.00120789
     0.000384344     0.000384374
      0.00207159       0.0016438
        0.011802       0.0119102
      0.00268823      0.00235644
       0.0325555       0.0348524
      0.00468545      0.00571899
      0.00827308      0.00650357
      0.00300758      0.00284067
      0.00217004      0.00176739
      0.00881019      0.00769812
      0.00938217       0.0101592
      0.00205106      0.00179555
     0.000841852     0.000888841
       0.0201459       0.0255056
       0.0275849       0.0277587
     0.000187422     0.000137093
     0.000402205     0.000382406
        0.022396       0.0245314
     0.000435199     0.000492515
       0.0186157       0.0175709
      0.00152365       0.0010993
      0.00208471      0.00195976
       0.0272138       0.0258342
       0.0279676       0.0301412
      0.00317284      0.00295387
      0.00216928      0.00295785
     0.000242399     0.000219503
       0.0013281      0.00166782
     0.000691564     0.000773298
       0.0189512        0.022992
       0.0180141       0.0161403
     0.000885941     0.000653064
      0.00100841      0.00115665
        0.015711       0.0141408
       0.0336789       0.0351001
       0.0417049       0.0460943
       0.0244474       0.0242944
      0.00262069      0.00229014
       0.0102612       0.0090724
     0.000350528     0.000305705
       0.0102517      0.00975634
     0.000388178     0.000538785
      0.00252386      0.00245502
      0.00219803      0.00197406
     0.000672652     0.000544493
      0.00233829      0.00240376
      0.00333554      0.00316777
     0.000442762     0.000496926
       0.0139333        0.018794
     0.000293018     0.000321536
     0.000289824     0.000265212
      0.00203099       0.0015561
      0.00132999     0.000958767
       0.0186223       0.0189524
      0.00635901      0.00758268
       0.0131287       0.0132464
      0.00039019     0.000302428
       0.0100803       0.0106485
      0.00601115      0.00651654
     0.000746749     0.000661639
        0.010249      0.00894654
     0.000488008     0.000427263
     0.000240997     0.000219112
     0.000987471     0.000909424
      0.00147423       0.0013073
      0.00275517      0.00386517
      0.00834546      0.00675686
     0.000381663     0.000316357
      0.00632587      0.00691036
       0.0148966       0.0168978
      0.00825822       0.0103151
       0.0149409       0.0194805
      0.00307712      0.00292056
       0.0254927       0.0205695
       0.0331172        0.026971
      0.00672328      0.00581714
        0.013679       0.0137012
     0.000464575     0.000488952
       0.0192684       0.0182138
        0.012719       0.0127138
       0.0119655       0.0111444
       0.0003336     0.000336409
      0.00632853      0.00594535
      0.00572924      0.00440939
      0.00164486      0.00185935
     0.000630324     0.000953489
      0.00670981      0.00760599
     0.000193898     0.000272979
       0.0214054       0.0211147
     0.000390572     0.000418464
      0.00396153      0.00472092
      0.00294679      0.00277867
       0.0551708       0.0460028
      0.00355897      0.00348014
      0.00284134      0.00248891
      0.00100259      0.00103705
     0.000184484     0.000128381
     0.000945799     0.000819452
       0.0340565        0.030586
      0.00626028      0.00529876
      0.00136677      0.00143892
      0.00243695      0.00262011
        0.023757        0.026102
      0.00811117      0.00838701
     0.000882661     0.000729614
     0.000246168     0.000268995
      0.00319872      0.00352513
     0.000913129     0.000917818
       0.0192875       0.0175162
       0.0110074       0.0121974
      0.00460442      0.00525198
     0.000410423     0.000300093
     0.000766586      0.00071625
      0.00146781      0.00152292
     0.000475608     0.000393679
       0.0114103       0.0110089
      0.00206823      0.00176601
     0.000717334      0.00110133
        0.034554       0.0359017
      0.00746169      0.00608028
      0.00165276      0.00195829
     0.000982619     0.000890501
       0.0627927       0.0529443
       0.0585989       0.0525535
     0.000384997     0.000507454
      0.00024157     0.000229335
       0.0123218        0.012015
     0.000902348     0.000773676
      0.00596576      0.00595229
      0.00800782      0.00809399
      0.00461842      0.00536093
      0.00233182      0.00210911
     0.000163786     0.000112175
       0.0115734       0.0144563
       0.0134762       0.0119966
       0.0208054       0.0189524
       0.0107762       0.0126961
       0.0143201       0.0134638
      0.00361078      0.00475476
     0.000596677     0.000561327
       0.0175652       0.0192836
      0.00576733      0.00728432
     0.000380122     0.000277789
      0.00535648      0.00467064
     0.000948674     0.000994857
      0.00817401      0.00774048
       0.0552654       0.0457999
      0.00783022      0.00891494
      0.00649751      0.00681563
     0.000257617     0.000185306
     0.000486143     0.000415962
     0.000973399      0.00151012
       0.0145735       0.0149134
       0.0574773       0.0645852
      0.00185699      0.00213626
      0.00052787     0.000530319
      0.00500718      0.00478126
      0.00127797      0.00149932
      0.00439626      0.00411135
       0.0575195       0.0571289
      0.00290644      0.00244561
       0.0004535     0.000629522
     0.000726108     0.000862632
      0.00118389      0.00112977
       0.0239518       0.0250069
     0.000643993     0.000611218
       0.0120002        0.013113
     0.000899939     0.000651912
     0.000191462     0.000274679
      0.00196647      0.00223883
       0.0008806     0.000879049
     0.000912409     0.000723768
     0.000281627     0.000215723
       0.0123329       0.0142592
      0.00590298      0.00622767
      0.00303175      0.00308054
       0.0270279       0.0229728
      0.00931014      0.00859891
       0.0015295      0.00135125
     0.000603145     0.000504301
     0.000428839     0.000510273
     0.000884986     0.000811124
     0.000631457     0.000582665
       0.0266576       0.0263208
       0.0435722       0.0390814
     0.000696108     0.000834078
      0.00271797      0.00314366
       0.0018178      0.00180394
      0.00247348      0.00234247
      0.00626331      0.00660587
      0.00226115      0.00180955
     0.000416181     0.000297431
       0.0512181       0.0486309
     0.000142653     0.000145264
      0.00707959      0.00582722
       0.0200313       0.0207677
     0.000703903     0.000773149
      0.00280527      0.00216238
     0.000752549     0.000651066
       0.0247403       0.0239934
      0.00868852      0.00693369
     0.000576857      0.00062512
      0.00488965      0.00463148
       0.0618048       0.0509313
        0.037002        0.034742
      0.00111829      0.00161137
      0.00444454      0.00444661
      0.00116718     0.000846408
       0.0160157        0.014568
     0.000245865     0.000421374
       0.0289831        0.029626
      0.00191244      0.00173486
       0.0200063       0.0226163
     0.000154553     0.000129017
       0.0125812       0.0114802
     0.000313095      0.00034258
      0.00760925      0.00841709
     0.000675956     0.000650988
       0.0973116       0.0931145
       0.0370268       0.0333274
       0.0264231       0.0213812
      0.00108955      0.00138291
         0.02058       0.0224129
      0.00252462       0.0025447
       0.0249567       0.0276869
     0.000712684      0.00050912
      0.00178394      0.00278968
       0.0467121       0.0446573
     0.000181447     0.000214766
       0.0032523      0.00309602
        0.031949       0.0285525
      0.00717537      0.00600553
       0.0376847       0.0390161
     0.000252513     0.000251114
     0.000245237     0.000305991
       0.0128296       0.0124884
     0.000772812     0.000688955
      0.00278703      0.00402983
      0.00070619     0.000577003
       0.0105817      0.00938156
     0.000445768     0.000357053
       0.0146641       0.0150394
      0.00898815      0.00843689
       0.0406531       0.0353665
       0.0592653       0.0637214
       0.0197151       0.0202429
       0.0210161       0.0183253
     0.000440029     0.000677775
      0.00328187      0.00290234
       0.0471871       0.0502686
       0.0106947       0.0114734
     0.000939554       0.0007377
      0.00451183      0.00566717
     0.000469662       0.0003808
     0.000601723     0.000570606
     0.000984674     0.000723703
      0.00141235      0.00105517
     0.000130743     0.000157927
     0.000345186     0.000244534
     0.000108769     0.000171317
     0.000260325     0.000188685
      0.00488007       0.0047256
      0.00180009      0.00160206
      0.00236572      0.00246702
      0.00752066      0.00866674
     0.000486963     0.000486078
     0.000181026     0.000212669
       0.0194389       0.0176578
     0.000232169     0.000234613
       0.0107887       0.0116612
      0.00466824      0.00432283
      0.00579443      0.00468602
     0.000277552     0.000268993
      0.00196896       0.0021085
     0.000303542     0.000421101
      0.00103294     0.000964375
     0.000733388     0.000939872
       0.0244685       0.0206728
       0.0064505      0.00618759
      0.00180104      0.00194359
     0.000645388     0.000645568
      6.7696e-05     0.000125145
      0.00667451      0.00737956
       0.0928217       0.0899275
      0.00494998      0.00421044
     0.000982499     0.000912051
      0.00372463      0.00412187
     0.000354468     0.000458642
     0.000145813     0.000104606
     0.000793541      0.00095485
     0.000572193     0.000524971
      0.00168511      0.00187011
     0.000989925      0.00108673
       0.0324783       0.0289486
     0.000279104     0.000222232
      0.00163886       0.0013179
       0.0495731       0.0575624
      0.00569244      0.00568587
      0.00473045      0.00491911
      0.00448173      0.00512062
     0.000374194     0.000368762
      0.00192353      0.00214249
     0.000142996     0.000153984
     0.000357335     0.000251632
       0.0571715       0.0588887
       0.0117432       0.0129874
     0.000753209     0.000760766
      0.00538136      0.00523248
       0.0214458       0.0184228
       0.0230704       0.0214137
       0.0213487       0.0251803
      0.00351501      0.00303217
     0.000178115     0.000123145
     0.000257256     0.000235659
       0.0110407       0.0147961
      0.00620461       0.0071657
      0.00062275     0.000601669
      0.00694052      0.00677608
     0.000168892     0.000119316
      0.00223186      0.00195936
       0.0215507        0.018827
     0.000548734     0.000713746
      0.00482809      0.00418452
      0.00978375       0.0105103
      0.00636198      0.00678102
     0.000225436     0.000153328
       0.0101647      0.00813156
      0.00421981      0.00436183
      0.00181753      0.00230832
      0.00806059      0.00768928
     0.000468742     0.000444243
     0.000211226     0.000230061
     0.000227271     0.000233276
      0.00300179      0.00342118
       0.0027587       0.0020891
      0.00414521      0.00398991
      0.00158414      0.00115688
       0.0116801       0.0113029
     0.000968748     0.000973394
      0.00259961      0.00223615
     0.000321786      0.00028313
     0.000294244     0.000320711
     0.000881522      0.00120099
     0.000560708     0.000775459
      0.00110134      0.00126623
     0.000577927     0.000447156
       0.0207485       0.0211156
       0.0684053       0.0663124
       0.0490398       0.0445786
     0.000618888     0.000613391
     0.000255298     0.000200468
      0.00046414     0.000443951
      0.00154116      0.00145583
      0.00608208      0.00589888
       0.0297636       0.0259589
       0.0157241       0.0160437
     0.000529653     0.000503791
      0.00171821      0.00125428
      0.00339188      0.00364976
     0.000801984      0.00113532
       0.0253643       0.0214123
     0.000106947     0.000159653
     0.000328476     0.000331122
      0.00134815      0.00123468
     0.000387518      0.00044186
       0.0120826       0.0129044
     0.000347572     0.000449575
      0.00189871      0.00142627
     0.000679966     0.000748664
       0.0266121       0.0232927
       0.0135092       0.0129714
      0.00165946      0.00221506
       0.0001787     0.000264124
      0.00115205     0.000887066
       0.0393682       0.0390898
      0.00566376       0.0046875
     0.000197404     0.000260929
       0.0229045        0.022994
     0.000879227     0.000778368
      0.00776105      0.00868122
       0.0658762       0.0666617
      0.00772688      0.00890071
      0.00108574      0.00102901
     0.000160998     0.000177588
       0.0896631       0.0823622
     0.000317498     0.000301749
      0.00679725      0.00594045
       0.0109513       0.0119787
       0.0449987       0.0375923
      0.00131831        0.001047
      0.00339532      0.00364595
       0.0203783       0.0190835
      0.00333474      0.00380413
       0.0156013        0.017151
     0.000220541     0.000259903
      0.00040794     0.000317836
      0.00340032      0.00404407
      0.00391137      0.00492441
        0.020882       0.0203886
       0.0053307      0.00514783
      0.00126891     0.000948263
      0.00178445      0.00186275
       0.0089535      0.00969168
      0.00122533      0.00112954
       0.0022537      0.00188378
      0.00143367      0.00167529
     0.000236822     0.000199089
     0.000645383     0.000799432
      0.00029919     0.000259013
      0.00134173     0.000996821
      0.00307572      0.00344408
       0.0194681        0.016581
     0.000951214     0.000790819
     0.000652319     0.000917959
       0.0475225       0.0535832
     0.000393627      0.00040604
       0.0101293        0.013052
       0.0324246       0.0308504
      0.00102123     0.000760602
        0.006691      0.00766173
     0.000332297     0.000370201
      0.00190904      0.00203503
      0.00222936      0.00253073
      0.00242897      0.00244292
      0.00047012     0.000374394
      0.00980608      0.00873816
      0.00105763      0.00107501
       0.0128922       0.0110519
     0.000544538     0.000779269
      0.00198002      0.00147846
      0.00127001       0.0015018
       0.0599555       0.0490974
       0.0515674       0.0472321
       0.0010991      0.00122249
       0.0324421       0.0332211
      0.00988029       0.0102358
     0.000549719     0.000388343
       0.0344728       0.0326926
       0.0070322      0.00762219
      0.00357192      0.00290454
     0.000161994       0.0002101
     0.000168975      0.00020811
     0.000163811     0.000125921
       0.0154147       0.0149954
     0.000854635     0.000685511
       0.0277749       0.0248671
      0.00141722       0.0015067
       0.0139552        0.011998
     0.000537242     0.000583244
       0.0743805       0.0636185
      0.00198252      0.00181721
       0.0461046       0.0437372
      0.00593718      0.00545863
       0.0232044       0.0208333
     0.000301617     0.000304122
     0.000586449     0.000513244
      0.00218228      0.00283469
      0.00022629     0.000279889
     0.000365675     0.000517907
      0.00273567      0.00229843
       0.0091667      0.00801386
     0.000388711     0.000357764
      0.00590936      0.00774836
      0.00201722      0.00235709
     0.000176437      0.00020742
      0.00399753      0.00392379
       0.0409634         0.04064
      0.00295427      0.00347087
      0.00646634      0.00531186
      0.00299876       0.0028828
      0.00664758      0.00729746
        0.026545       0.0228653
      0.00701473      0.00704523
       0.0455585       0.0390293
      0.00602101      0.00837589
       0.0159965       0.0147329
     0.000460388     0.000383475
     0.000417702     0.000414024
      0.00246129      0.00262454
     0.000318369     0.000320664
      0.00048441     0.000536024
       0.0065636      0.00695665
     0.000758341     0.000951863
       0.0302563       0.0269087
     0.000797942     0.000700689
     0.000351071     0.000311495
        0.060898       0.0552979
       0.0102771       0.0105721
      0.00139106      0.00159416
     0.000453903     0.000592959
     0.000262536     0.000246374
      0.00376166      0.00363016
      0.00270809       0.0021793
       0.0199718       0.0235535
       0.0357183       0.0548341
     0.000475694     0.000535982
      0.00849304      0.00956114
     0.000266888     0.000352805
      0.00242724      0.00216087
     0.000104627     0.000102102
     0.000256141     0.000229598
      0.00223862      0.00217139
      0.00632318      0.00483956
       0.0404446       0.0357329
     0.000222933     0.000202633
       0.0541593       0.0610781
      0.00484567      0.00600024
     0.000223622     0.000241383
     0.000779212      0.00118703
     0.000228206     0.000285622
      0.00160061      0.00185373
       0.0252089       0.0205393
      0.00240457      0.00197678
     0.000490274     0.000397094
     0.000364064     0.000360807
     0.000306765     0.000335906
      0.00452538      0.00570873
       0.0191445       0.0198794
       0.0304722       0.0313105
       0.0216613       0.0233471
     0.000201986      0.00016107
      0.00673529      0.00707468
      0.00164758      0.00155277
       0.0508345       0.0497198
      0.00744846      0.00858686
     0.000957535     0.000774228
       0.0084854      0.00875504
     0.000652546      0.00082399
      0.00379037      0.00367908
     0.000213762     0.000290316
      0.00333482      0.00377336
      0.00233275      0.00276466
      0.00542857      0.00613144
      0.00193941      0.00192113
      0.00418811      0.00417207
       0.0234785       0.0211734
       0.0183286       0.0176563
     0.000750142     0.000652128
      0.00986955      0.00931611
      0.00952605      0.00981314
     0.000470818      0.00048605
     0.000447576     0.000475114
      0.00304959      0.00413137
      0.00905494      0.00836139
     0.000739719     0.000697447
     0.000745846     0.000758223
     0.000423107     0.000787053
      0.00263334      0.00287865
      0.00190547      0.00157914
       0.0124831       0.0134536
     0.000834842     0.000842624
       0.0104781       0.0132702
     0.000485655     0.000379128
      0.00542529      0.00433437
      0.00131637       0.0018238
      0.00079966     0.000813836
       0.0329088       0.0365356
      0.00837688      0.00955521
       0.0691461       0.0722592
      0.00285586      0.00228916
       0.0193876       0.0192988
      0.00115003      0.00098543
       0.0115452       0.0153585
       0.0113419      0.00940634
      0.00329673      0.00271336
     0.000241263     0.000371553
      0.00704929      0.00733146
       0.0036387      0.00488929
      0.00958224      0.00788179
       0.0223822         0.02503
     0.000675588     0.000678019
      0.00444652      0.00374028
      0.00544669      0.00477632
      0.00191216      0.00215837
      0.00278906      0.00301764
      0.00458996       0.0045917
      0.00349273       0.0030575
     0.000409796     0.000378522
      0.00183249      0.00237491
     0.000854282     0.000678903
       0.0620023        0.062826
      0.00279996      0.00242475
      0.00144349      0.00127263
       0.0095368       0.0120315
       0.0172628        0.017308
     0.000457991      0.00036979
     0.000161756     0.000154299
       0.0251212       0.0218022
     0.000266288     0.000343212
       0.0217658       0.0232441
     0.000342599     0.000369632
     0.000567156      0.00061569
      0.00241306      0.00208311
      0.00187015       0.0017766
     0.000232837     0.000240848
     0.000782614     0.000665975
       0.0535476       0.0515976
       0.0111758       0.0112674
     0.000266647     0.000208773
      0.00128912      0.00141306
       0.0173952       0.0156462
     0.000725091     0.000786223
       0.0114775       0.0103412
     0.000679917     0.000561998
       0.0184229       0.0173028
       0.0203904       0.0189811
     0.000445947     0.000585372
      0.00741598      0.00888294
       0.0166619       0.0140682
      0.00156104      0.00145313
      0.00305176      0.00340908
     0.000162965      0.00018842
     0.000612415     0.000642378
       0.0757976       0.0718908
      0.00329146      0.00342011
      0.00929804       0.0101276
      0.00179933      0.00190552
       0.0091437      0.00844561
       0.0103123       0.0105033
        0.025489       0.0253259
     0.000385343     0.000299772
      0.00433305      0.00414958
     0.000499057     0.000451901
       0.0348767       0.0332588
      0.00618866      0.00528019
      0.00115909     0.000920147
       0.0118756       0.0113366
        0.014981       0.0159669
     0.000414195     0.000519225
     0.000617971     0.000528278
      0.00054514     0.000426572
      0.00156024      0.00122587
       0.0644982       0.0677212
     0.000245717     0.000210056
      0.00110294     0.000983861
      0.00151124      0.00214285
     0.000240892     0.000189735
      0.00582014      0.00611282
       0.0105328       0.0117884
     0.000335543     0.000236939
      0.00686954      0.00575757
      0.00890845      0.00812886
      0.00154329      0.00160509
      0.00503561      0.00595408
     0.000158584     0.000240768
       0.0473054       0.0575605
     0.000503089     0.000349459
      0.00112554      0.00100221
      0.00051116     0.000515545
        0.013259       0.0128567
       0.0598886       0.0549665
      0.00847674       0.0089747
       0.0184557       0.0178434
     0.000188026     0.000131317
      0.00501504      0.00538567
       0.0409472       0.0339932
     0.000286149     0.000243357
     0.000997615     0.000976302
       0.0259082       0.0274501
        0.043557       0.0513731
      0.00635723      0.00717821
       0.0146525       0.0133885
       0.0312532       0.0308031
      0.00483879       0.0052637
      0.00596209      0.00554829
     0.000195591      0.00023299
     0.000583177     0.000478489
     0.000218215     0.000200641
     0.000407334      0.00044148
     0.000226479     0.000226537
     0.000543371     0.000643864
     0.000734602      0.00060902
     0.000924406      0.00113641
       0.0032941      0.00337795
      0.00361621      0.00279614
     0.000293166     0.000249227
       0.0331868       0.0290669
       0.0329468       0.0299241
     0.000496642      0.00045258
      0.00386911      0.00354158
       0.0113747       0.0112879
      0.00694476      0.00617849
      0.00284863      0.00263567
      0.00499414      0.00511334
     0.000882865     0.000777732
     0.000764251     0.000706863
      0.00444491      0.00397494
      0.00625162      0.00588461
      0.00738362      0.00708135
     0.000256843     0.000260358
     0.000517635     0.000650858
      0.00754639      0.00651315
       0.0446899       0.0547227
       0.0232612       0.0237014
     0.000571864     0.000646948
     0.000128588      0.00011996
     0.000185785     0.000164657
     0.000704862     0.000893387
     0.000375667     0.000281428
       0.0526652       0.0459467
      0.00462616      0.00468978
       0.0190803       0.0182491
      0.00143872      0.00135855
      0.00255972      0.00255875
      0.00116581      0.00105745
       0.0104642       0.0103476
       0.0023541       0.0023055
       0.0275342       0.0267421
     0.000219949     0.000225594
       0.0139782       0.0138265
       0.0021545      0.00230169
     0.000736437     0.000805518
       0.0467893       0.0518123
       0.0144529       0.0126713
      0.00421914      0.00451582
      0.00244227      0.00209753
       0.0254248         0.02678
      0.00684303        0.005214
       0.0113096       0.0112261
       0.0220021       0.0225022
      0.00106861       0.0011785
       0.0795911        0.072448
     0.000230845     0.000227222
      0.00519033       0.0048596
       0.0165435       0.0155947
       0.0123103       0.0146502
       0.0255211       0.0224364
       0.0521054       0.0629359
       0.0256452       0.0244216
       0.0200772       0.0184672
       0.0212536       0.0206996
       0.0397102       0.0403743
     0.000162906     0.000142851
      0.00410433      0.00363494
       0.0131173       0.0126752
       0.0139223       0.0163169
      0.00177235      0.00138095
      0.00366047      0.00282705
       0.0086628      0.00883498
     0.000587425      0.00050451
     0.000298749     0.000324031
       0.0052423       0.0062645
      0.00834824      0.00717438
      0.00644175      0.00611311
       0.0113242      0.00891155
      0.00185394      0.00204881
       0.0181154       0.0202249
     0.000456403     0.000346256
      0.00609908      0.00675079
       0.0333665       0.0318407
     0.000586004     0.000777895
      0.00522683      0.00573363
      0.00407134      0.00370236
       0.0124688       0.0136657
      0.00079779     0.000687839
      0.00496696      0.00426806
       0.0786412       0.0774718
       0.0181787       0.0169017
      0.00372427      0.00394368
      0.00237771       0.0022048
       0.0219723       0.0218947
       0.0179872       0.0170944
      0.00197778      0.00210198
       0.0102196       0.0101987
      0.00366321      0.00351689
      0.00426264      0.00342266
      0.00167382      0.00133548
     0.000215806     0.000213941
       0.0199972        0.021622
        0.015336       0.0139245
     0.000356331     0.000382315
      0.00836687       0.0112392
       0.0182952       0.0205691
     0.000639446     0.000747262
      0.00153924      0.00188684
      0.00792925      0.00782883
      0.00331472      0.00328907
        0.032486       0.0281926
       0.0254291       0.0259067
       0.0261274       0.0220348
     0.000154133     0.000192972
       0.0196948       0.0167101
      0.00793353      0.00849324
     0.000398385     0.000471028
      0.00684473       0.0067864
      0.00248391      0.00206374
      0.00546743       0.0054395
     0.000912874     0.000939399
      0.00026442     0.000228968
      0.00487326      0.00550884
       0.0704562       0.0586846
       0.0401601       0.0357466
     0.000426459     0.000481585
      0.00481289      0.00490652
      0.00539916      0.00564979
        0.003001      0.00235886
      0.00488358      0.00458452
     0.000507836     0.000590953
      0.00922152       0.0086654
     0.000147845     0.000123599
       0.0184498       0.0178417
       0.0157701       0.0147735
     0.000832361      0.00105552
       0.0314489       0.0349867
     0.000250605     0.000210285
     0.000342083      0.00039672
       0.0114066       0.0110107
       0.0198682       0.0214371
     0.000365175     0.000418318
     0.000459442     0.000477181
       0.0173652       0.0151002
      0.00170138      0.00161072
       0.0312417       0.0292414
     0.000215867     0.000176361
      0.00025222     0.000219963
      0.00625089      0.00649505
      0.00689943      0.00608802
       0.0147252       0.0143122
     0.000920845      0.00130002
     0.000913207      0.00142326
      0.00078986     0.000603397
     0.000867628      0.00100455
      0.00102059     0.000848753
       0.0158295       0.0179876
      0.00184365      0.00144918
      0.00237246      0.00182234
       0.0101278       0.0118696
       0.0238427       0.0281398
       0.0268819       0.0225049
       0.0208196       0.0200373
      0.00109013      0.00129675
       0.0042382      0.00510055


==> scatterplots/chloromethane/fullisotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
     -0.00012567    -0.000432528
    -0.000754697     -0.00108933
     -6.0354e-05    -9.74999e-05
     -0.00141283     -0.00188181
    -0.000460705    -0.000766821
    -0.000544869    -0.000666376
     -0.00301394     -0.00252956
    -0.000729526    -0.000922188
     -3.0688e-05    -6.74188e-05
    -0.000278383    -0.000430542
     -7.8927e-05     -0.00015019
     -9.5131e-05    -0.000115192
     -0.00101853     -0.00140848
     -3.0039e-05    -6.75435e-05
     -6.1268e-05    -9.75052e-05
    -0.000138124    -0.000336009
      -0.0042473     -0.00363223
     -0.00023866    -0.000237258
     -0.00115304      -0.0013718
    -0.000254705    -0.000596471
     -0.00191458     -0.00201021
    -0.000567066    -0.000710139
    -0.000100588    -0.000168251
     -6.5206e-05    -7.37167e-05
     -5.8517e-05    -7.85026e-05
    -0.000479307    -0.000890306
     -0.00129934     -0.00219418
     -8.6281e-05    -0.000218022
    -0.000465348     -0.00105792
    -0.000121581    -0.000311389
    -0.000147196    -0.000293126
    -0.000295637     -0.00070173
    -0.000511065    -0.000863915
     -2.8343e-05    -6.34066e-05
    -0.000730198     -0.00140154
      -0.0011568     -0.00193109
    -0.000910797      -0.0012036
    -0.000127401    -0.000349089
     -9.2852e-05    -0.000144316
     -6.9477e-05     -7.7382e-05
     -0.00103386     -0.00147538
     -3.3741e-05    -9.97025e-05
     -0.00108682     -0.00169992
    -0.000241312    -0.000345314
     -5.4838e-05    -7.65129e-05
     -5.8073e-05    -0.000134677
     -0.00385303     -0.00331047
     -7.5505e-05     -0.00017361
    -0.000350457    -0.000554543
    -0.000255173    -0.000276732
    -0.000101935    -0.000103392
     -0.00148031     -0.00136527
     -0.00102584     -0.00106633
    -0.000253589    -0.000236783
    -0.000395858    -0.000967359
    -0.000685227     -0.00103001
    -0.000221553    -0.000320842
    -0.000918235     -0.00166266
    -0.000127084    -0.000126707
    -0.000206228    -0.000527899
    -0.000120515    -0.000173374
    -0.000232978    -0.000430669
     -5.7544e-05    -0.000115921
     -4.1555e-05    -8.06913e-05
     -0.00117664     -0.00200136
    -0.000130619    -0.000135053
    -0.000216373    -0.000211929
     -8.7385e-05    -9.50516e-05
     -0.00062818     -0.00111706
     -8.5261e-05    -0.000101872
    -0.000896101    -0.000929443
    -0.000161427    -0.000379937
    -0.000230869     -0.00022362
    -0.000144151    -0.000292491
    -0.000169822    -0.000739874
     -3.4727e-05    -6.49462e-05
     -9.6818e-05    -0.000130428
    -0.000266935    -0.000404742
    -0.000227788    -0.000345661
     -5.7898e-05    -6.88849e-05
     -6.9451e-05    -0.000135679
    -0.000494855    -0.000541718
     -9.3163e-05    -0.000174943
    -0.000595398     -0.00110686
    -0.000571131    -0.000490284
    -0.000398375    -0.000621377
     -7.2737e-05    -8.60993e-05
    -0.000119058      -0.0002233
     -0.00171911     -0.00196067
     -0.00402154     -0.00355477
    -0.000180746    -0.000288767
     -0.00172773     -0.00169972
     -6.9143e-05    -0.000123531
     -6.1936e-05    -8.25059e-05
    -0.000498685    -0.000532166
     -5.0556e-05    -0.000110572
    -0.000259358    -0.000744892
    -0.000148694    -0.000279991
     -7.3274e-05    -0.000101688
    -0.000104994    -0.000264764
     -8.7235e-05    -8.31068e-05
     -3.9577e-05    -6.36352e-05
    -0.000891519    -0.000805886
     -0.00112434     -0.00129399
    -0.000179491     -0.00029803
     -4.1801e-05    -5.95422e-05
    -0.000103084    -0.000198097
    -0.000101098    -0.000421406
    -0.000156446    -0.000236764
     -9.2686e-05    -0.000123878
     -4.0649e-05    -0.000131676
     -0.00148832     -0.00142161
    -0.000233401    -0.000253345
     -6.6746e-05    -9.00127e-05
     -8.7366e-05    -0.000119958
     -7.9817e-05    -0.000103556
    -0.000916003     -0.00130486
     -0.00103036     -0.00123458
     -3.2189e-05    -6.57722e-05
    -0.000583974     -0.00129182
     -5.3963e-05     -7.4749e-05
    -0.000128443    -0.000150964
     -8.6513e-05    -0.000121749
    -0.000152919    -0.000251864
     -6.3799e-05     -6.8831e-05
     -7.5928e-05    -0.000110323
     -6.5846e-05    -7.97454e-05
    -0.000148612    -0.000209629
    -0.000161953    -0.000137323
    -0.000135506    -0.000219227
    -0.000147044      -0.0004123
     -0.00109154     -0.00114813
    -0.000450387    -0.000457508
    -0.000576599     -0.00073502
     -0.00386513      -0.0037875
     -0.00010571     -0.00020459
     -3.8832e-05    -9.55146e-05
     -5.3995e-05    -5.87043e-05
    -0.000536024    -0.000956581
     -4.9997e-05    -0.000132296
    -0.000111621    -0.000226728
     -0.00237144     -0.00250957
    -0.000526173    -0.000946843
     -5.8797e-05    -8.72502e-05
     -0.00012716    -0.000181012
    -0.000109057    -0.000156908
     -0.00390754     -0.00340464
    -0.000491792    -0.000831726
     -0.00131942       -0.002096
     -9.8528e-05    -0.000207796
     -6.2987e-05    -0.000105293
     -0.00088727     -0.00101928
     -8.1369e-05    -9.87869e-05
     -6.3283e-05    -8.18685e-05
    -0.000666068     -0.00137512
     -0.00127528     -0.00131071
    -0.000146053    -0.000331943
    -0.000519378     -0.00100445
    -0.000883858    -0.000911704
       -0.001827     -0.00144774
    -0.000748221     -0.00107052
    -0.000124653    -0.000222472
     -5.2142e-05    -9.53937e-05
     -9.5193e-05    -0.000147735
     -6.8688e-05    -0.000101147
    -0.000109354    -0.000222015
    -0.000872585    -0.000896553
    -0.000238977    -0.000236871
     -0.00186795      -0.0025101
    -0.000255201    -0.000500133
    -0.000239319     -0.00057797
    -0.000252668    -0.000258387
    -0.000198045    -0.000207631
    -0.000234438    -0.000702746
    -0.000339773    -0.000853395
    -0.000109374     -0.00024691
     -8.0951e-05    -0.000123854
     -0.00145305     -0.00151349
     -0.00130187     -0.00208535
     -4.2635e-05    -6.16144e-05
     -7.2448e-05    -8.30248e-05
     -0.00124971     -0.00154349
     -6.6544e-05     -0.00010701
    -0.000647491     -0.00133326
     -0.00010436    -0.000171472
    -0.000267528    -0.000221694
     -0.00155734      -0.0015215
     -0.00131516     -0.00177484
    -0.000238136    -0.000280048
    -0.000140937    -0.000285633
     -5.4746e-05    -6.04211e-05
      -0.0001066    -0.000209109
     -7.3055e-05    -0.000127367
     -0.00086982     -0.00136734
    -0.000578877     -0.00121099
    -0.000105869    -0.000145633
    -0.000116122    -0.000156864
    -0.000802921    -0.000952101
     -0.00188501     -0.00252327
     -0.00287084     -0.00320428
     -0.00103117     -0.00157968
    -0.000220485    -0.000234067
    -0.000724099    -0.000699964
     -5.5504e-05     -9.2479e-05
    -0.000699456    -0.000619876
     -5.1387e-05    -0.000102779
     -0.00014733    -0.000262819
    -0.000139056     -0.00023222
     -7.7881e-05    -0.000113299
     -0.00015151    -0.000217905
    -0.000228054    -0.000333057
     -7.3453e-05    -0.000104982
    -0.000537061     -0.00154441
     -5.0565e-05    -8.10462e-05
     -6.3056e-05    -7.19913e-05
    -0.000188693    -0.000195553
     -9.2466e-05    -0.000150355
      -0.0010542    -0.000940897
    -0.000435505    -0.000615911
    -0.000499399    -0.000785716
     -6.4431e-05    -7.66173e-05
    -0.000622986    -0.000657048
    -0.000254131    -0.000462153
     -9.8206e-05    -0.000125328
    -0.000286088    -0.000777071
     -7.4343e-05    -9.59443e-05
     -5.9393e-05    -6.81368e-05
    -0.000133725    -0.000129871
    -0.000127099      -0.0001927
    -0.000201246    -0.000365316
    -0.000243541    -0.000644866
     -7.2514e-05     -8.7694e-05
    -0.000377281    -0.000479745
    -0.000538562     -0.00122895
    -0.000410624    -0.000780576
     -0.00114515     -0.00123495
    -0.000159687    -0.000290408
    -0.000937132     -0.00150593
     -0.00146582      -0.0020149
    -0.000334374    -0.000485072
    -0.000409499    -0.000860086
     -8.4983e-05    -0.000112453
    -0.000707104      -0.0014344
    -0.000432057     -0.00102669
    -0.000339824    -0.000710991
      -4.317e-05    -0.000102483
    -0.000376705    -0.000501116
    -0.000186382    -0.000425729
     -8.1268e-05    -0.000264986
     -5.8776e-05    -0.000150419
    -0.000356478    -0.000477876
     -4.0764e-05    -8.29035e-05
    -0.000879126     -0.00141502
     -4.6843e-05    -0.000106557
    -0.000169532    -0.000416657
    -0.000132119     -0.00031094
     -0.00377988     -0.00316362
    -0.000156637    -0.000377683
    -0.000167077    -0.000237778
    -0.000141576    -0.000137656
     -3.9464e-05    -5.78291e-05
     -8.8936e-05    -0.000146442
     -0.00135533     -0.00161889
    -0.000519431    -0.000486713
    -0.000111675    -0.000175165
    -0.000117146    -0.000326944
     -0.00103074     -0.00201696
    -0.000676822    -0.000578165
    -0.000120535    -0.000125934
      -4.322e-05    -8.27079e-05
    -0.000223599    -0.000302002
     -7.1972e-05    -0.000160002
    -0.000662022     -0.00133723
    -0.000370039    -0.000920304
    -0.000284487    -0.000373007
     -7.4043e-05    -8.65994e-05
     -9.9575e-05    -0.000119053
    -0.000126265    -0.000201102
     -7.4139e-05    -0.000100368
    -0.000453081    -0.000852777
    -0.000103364    -0.000203568
      -6.476e-05    -0.000148066
     -0.00143112      -0.0018551
    -0.000209656    -0.000579269
    -0.000144642    -0.000200763
      -7.468e-05     -0.00014532
     -0.00467801     -0.00361647
      -0.0044008     -0.00368357
     -4.8828e-05    -0.000112369
     -5.9732e-05    -7.66621e-05
    -0.000431322    -0.000845939
       -7.59e-05    -0.000155593
    -0.000177567    -0.000606603
    -0.000230149    -0.000554414
    -0.000226552    -0.000490111
    -0.000133102    -0.000228875
      -4.634e-05    -4.91341e-05
     -0.00084225     -0.00099878
     -0.00046345    -0.000782251
     -0.00072171     -0.00108897
    -0.000399974    -0.000976755
    -0.000680622    -0.000832688
    -0.000183051    -0.000419194
     -6.3774e-05    -0.000114958
     -0.00127415     -0.00126442
    -0.000226806    -0.000553295
     -6.7563e-05    -8.62102e-05
    -0.000201664    -0.000418003
    -0.000168657    -0.000155013
    -0.000274871    -0.000497664
     -0.00377868     -0.00307437
    -0.000587792    -0.000545965
    -0.000396145    -0.000547188
      -6.084e-05    -7.46041e-05
     -5.3106e-05    -0.000105084
     -5.4539e-05    -0.000251186
    -0.000475804     -0.00108464
     -0.00371687     -0.00388956
    -0.000247738    -0.000222615
     -5.9998e-05    -0.000108956
    -0.000165059     -0.00049855
    -0.000136998    -0.000158133
    -0.000156157    -0.000456762
     -0.00377991     -0.00358514
    -0.000146148     -0.00026495
     -7.2111e-05    -9.56159e-05
    -0.000115918    -0.000128354
      -8.999e-05     -0.00017132
     -0.00102183     -0.00153023
    -0.000100472    -0.000115601
      -0.0004753    -0.000839217
     -8.3728e-05    -0.000126459
     -3.0442e-05    -0.000103524
     -9.6871e-05    -0.000295938
      -9.109e-05    -0.000139501
     -8.7793e-05    -0.000128181
     -6.2677e-05    -6.55711e-05
    -0.000447653     -0.00104441
    -0.000255011    -0.000495915
    -0.000165836    -0.000287287
     -0.00105336     -0.00164397
    -0.000551686    -0.000592591
    -0.000139081     -0.00019857
     -8.5191e-05     -9.9166e-05
     -7.5619e-05    -9.04255e-05
      -9.559e-05    -0.000134039
     -9.1695e-05    -0.000117722
     -0.00142423     -0.00144841
      -0.0020897     -0.00195214
     -8.4131e-05    -0.000105042
    -0.000253757    -0.000250191
    -0.000138786    -0.000202049
    -0.000147301    -0.000285806
    -0.000197318    -0.000647284
    -0.000205237    -0.000211203
     -7.1883e-05    -8.68144e-05
     -0.00265751     -0.00227567
     -3.6901e-05     -6.2394e-05
    -0.000370821    -0.000468126
    -0.000802658     -0.00152301
     -8.0534e-05    -0.000131266
    -0.000249014    -0.000246492
     -7.5422e-05    -0.000102944
     -0.00082425      -0.0014802
    -0.000279965    -0.000603218
     -7.9396e-05    -0.000119446
    -0.000227079    -0.000435606
     -0.00470657     -0.00342639
     -0.00186264     -0.00234164
     -0.00010908    -0.000200367
    -0.000170023     -0.00047352
     -0.00010733     -0.00016795
    -0.000503873    -0.000855578
     -4.3008e-05    -9.22367e-05
     -0.00132834     -0.00153991
    -0.000204586    -0.000196029
     -0.00146094     -0.00142497
     -3.5858e-05    -6.53192e-05
    -0.000449432    -0.000737149
     -5.6156e-05    -8.69032e-05
    -0.000726607    -0.000532601
     -6.4762e-05    -0.000135244
     -0.00798692     -0.00524019
     -0.00192077     -0.00241486
    -0.000999712     -0.00157781
     -8.2326e-05    -0.000195864
     -0.00103146     -0.00114107
    -0.000220309    -0.000249502
     -0.00128177      -0.0020798
     -9.9655e-05    -0.000110122
    -0.000110254    -0.000297645
     -0.00245179      -0.0021416
      -3.949e-05    -8.04179e-05
    -0.000210335    -0.000272256
     -0.00141549     -0.00201621
    -0.000456669    -0.000478179
     -0.00178853     -0.00174705
     -5.7293e-05    -7.69003e-05
      -4.008e-05    -8.35673e-05
    -0.000372991    -0.000788099
     -7.6918e-05    -0.000119508
    -0.000103666    -0.000472227
     -7.0605e-05    -0.000115502
    -0.000303893    -0.000642006
     -7.0049e-05    -8.87741e-05
    -0.000958605    -0.000914872
    -0.000554278    -0.000621566
     -0.00161669     -0.00175161
     -0.00440384     -0.00406384
    -0.000637928     -0.00116593
    -0.000707263     -0.00146616
     -3.8294e-05    -0.000161983
    -0.000194362    -0.000306659
      -0.0034494     -0.00354804
    -0.000563534    -0.000822447
     -7.7252e-05     -0.00013366
    -0.000267151    -0.000487699
      -5.571e-05    -0.000107558
     -5.5495e-05    -0.000126846
    -0.000116473    -0.000127917
     -9.8634e-05    -0.000170569
      -3.917e-05    -6.74912e-05
     -7.0547e-05    -7.42623e-05
     -2.4435e-05    -8.48636e-05
     -5.6975e-05    -6.31099e-05
    -0.000488222    -0.000385776
    -0.000129248     -0.00018803
    -0.000110304    -0.000320841
    -0.000288099    -0.000790355
     -5.6441e-05    -0.000100519
     -3.9922e-05    -6.32913e-05
    -0.000614466     -0.00103622
     -5.0233e-05    -7.29494e-05
     -0.00056215    -0.000717893
    -0.000398978    -0.000371688
    -0.000383688    -0.000398399
     -7.4131e-05    -8.61438e-05
    -0.000189964    -0.000212358
     -8.2594e-05    -9.36376e-05
    -0.000121026    -0.000161645
     -9.2032e-05    -0.000144812
     -0.00121159     -0.00120719
    -0.000453764     -0.00051568
    -0.000136205    -0.000212602
    -0.000122627    -0.000120518
     -2.0435e-05    -7.61462e-05
     -0.00043312    -0.000485479
     -0.00778642     -0.00520331
    -0.000205207    -0.000362087
    -0.000107087    -0.000153058
    -0.000209879    -0.000314685
     -5.3888e-05    -0.000119232
     -3.8745e-05    -5.80543e-05
    -0.000120598    -0.000142826
      -7.244e-05    -9.89586e-05
     -9.0973e-05    -0.000263557
     -9.6119e-05    -0.000156622
     -0.00144072      -0.0019732
     -5.4778e-05    -7.45591e-05
     -0.00014405    -0.000168386
      -0.0039374     -0.00402418
    -0.000404918    -0.000419607
    -0.000287232    -0.000358459
    -0.000185195    -0.000495384
     -6.3027e-05    -8.28562e-05
    -0.000119149    -0.000257298
     -3.2377e-05    -6.50251e-05
     -5.8072e-05    -8.75331e-05
     -0.00465322     -0.00397264
    -0.000692968    -0.000851172
    -0.000128814    -0.000120216
    -0.000362584    -0.000373624
    -0.000733474     -0.00139471
     -0.00164903     -0.00135545
    -0.000901835     -0.00160814
    -0.000255219     -0.00030399
     -4.5122e-05     -6.1668e-05
     -5.9326e-05     -6.7093e-05
    -0.000401865    -0.000919017
    -0.000410459    -0.000501297
     -9.3945e-05     -0.00011072
    -0.000199025    -0.000464423
      -3.939e-05     -5.7193e-05
    -0.000178394    -0.000214825
    -0.000944701     -0.00114997
      -8.483e-05    -0.000123674
    -0.000225276    -0.000347204
    -0.000645863    -0.000763766
      -0.0002285    -0.000542523
     -4.9457e-05    -6.34333e-05
    -0.000338142    -0.000744854
    -0.000232204    -0.000306567
    -0.000127065    -0.000252858
    -0.000272169    -0.000501532
     -5.6769e-05    -9.67092e-05
      -5.465e-05    -7.19885e-05
     -4.2278e-05     -8.0242e-05
    -0.000270173    -0.000296822
    -0.000123023    -0.000248887
    -0.000193468    -0.000400971
    -0.000104753    -0.000191576
    -0.000457007    -0.000728695
    -0.000104945    -0.000154215
    -0.000120943    -0.000215204
      -6.438e-05    -8.27015e-05
     -4.5883e-05    -9.38373e-05
     -7.3752e-05    -0.000165961
      -9.195e-05    -0.000129705
     -7.5207e-05    -0.000206988
     -6.4715e-05    -0.000108449
     -0.00100779     -0.00115705
     -0.00452232     -0.00382855
     -0.00294671     -0.00289151
     -7.6896e-05    -0.000120747
     -5.5333e-05     -5.8746e-05
     -6.4462e-05    -0.000107664
    -0.000147457    -0.000183799
    -0.000235049    -0.000445542
      -0.0012572     -0.00197248
    -0.000623345     -0.00115927
     -8.9451e-05    -8.74224e-05
     -9.7596e-05     -0.00018125
    -0.000145615    -0.000316616
     -7.4415e-05    -0.000157637
    -0.000954506     -0.00165892
     -3.3857e-05    -6.37886e-05
     -6.9494e-05    -8.87854e-05
    -0.000132672    -0.000167553
      -6.428e-05      -9.095e-05
    -0.000613458    -0.000910994
     -5.4082e-05     -9.9787e-05
    -0.000101942    -0.000197436
     -8.1607e-05    -0.000135158
     -0.00150193     -0.00138557
    -0.000438605    -0.000832042
    -0.000113371    -0.000266033
     -3.6532e-05    -7.98701e-05
    -0.000124258    -0.000132072
     -0.00163828     -0.00228659
    -0.000233604    -0.000403522
     -4.1951e-05    -7.47678e-05
    -0.000969721     -0.00173346
     -6.4969e-05    -0.000151223
    -0.000276593    -0.000580036
     -0.00346628     -0.00370159
    -0.000265597    -0.000829615
     -9.3542e-05    -0.000169301
      -3.949e-05    -6.32758e-05
     -0.00825893     -0.00503996
     -6.2234e-05    -6.94919e-05
    -0.000223038    -0.000565377
    -0.000590874    -0.000654247
     -0.00195746      -0.0019084
    -0.000117186    -0.000164361
    -0.000147717     -0.00038918
      -0.0014324     -0.00124583
    -0.000171118     -0.00034204
    -0.000642466     -0.00135496
     -5.0763e-05    -7.85172e-05
     -6.7477e-05    -9.48846e-05
    -0.000229854      -0.0003035
    -0.000327382    -0.000379615
    -0.000727104     -0.00108043
    -0.000276413    -0.000375802
    -0.000101134    -0.000146904
     -9.2894e-05     -0.00026574
    -0.000480709    -0.000695578
     -8.6679e-05    -0.000171103
    -0.000147145    -0.000218228
    -0.000138063     -0.00019356
     -5.0937e-05    -6.31091e-05
     -8.9602e-05    -0.000126345
     -5.0468e-05    -7.39476e-05
     -9.0739e-05    -0.000153189
     -0.00023267    -0.000274654
    -0.000891032     -0.00103033
     -6.8427e-05    -0.000149088
     -6.5094e-05    -0.000142506
     -0.00359638     -0.00377722
     -8.2507e-05    -9.45374e-05
    -0.000424246    -0.000805033
     -0.00136667     -0.00199539
     -8.5946e-05    -0.000131736
    -0.000416792    -0.000605137
     -7.0819e-05    -8.19979e-05
    -0.000103692    -0.000250896
    -0.000169157    -0.000251362
    -0.000168444    -0.000281467
     -5.7595e-05    -0.000109486
     -0.00033388    -0.000596869
     -9.9557e-05    -0.000177872
    -0.000377971    -0.000943583
      -8.111e-05    -0.000123031
    -0.000115244    -0.000205701
    -0.000152085     -0.00018153
     -0.00442131     -0.00333643
     -0.00354424     -0.00330592
    -0.000107664    -0.000146214
      -0.0016215     -0.00246524
    -0.000447758    -0.000699435
     -6.7721e-05    -9.33227e-05
     -0.00186719     -0.00193173
    -0.000512337    -0.000506781
    -0.000221301    -0.000275543
     -3.7038e-05    -8.16653e-05
     -3.5885e-05    -7.78855e-05
     -4.5505e-05    -6.40418e-05
    -0.000501695     -0.00108405
     -6.8542e-05    -0.000140032
    -0.000948188       -0.001386
    -0.000187758    -0.000194918
    -0.000957886    -0.000810453
     -5.9375e-05    -0.000120233
     -0.00654775     -0.00412762
    -0.000180933    -0.000207229
     -0.00270039     -0.00276692
     -0.00022406    -0.000502349
    -0.000880926     -0.00119612
     -7.1252e-05    -8.62669e-05
     -7.3588e-05    -0.000105176
    -0.000171698    -0.000296323
      -4.377e-05    -7.42699e-05
     -5.9693e-05    -0.000107613
    -0.000169922    -0.000242582
     -0.00065055    -0.000577934
     -4.9658e-05    -0.000112143
    -0.000213473    -0.000746474
    -0.000124101    -0.000281104
     -3.2269e-05    -8.59995e-05
    -0.000184934    -0.000356121
     -0.00194335     -0.00228719
    -0.000280208    -0.000285291
    -0.000466959     -0.00045112
     -0.00026531    -0.000270317
    -0.000481744     -0.00050605
      -0.0011181     -0.00131914
    -0.000476974    -0.000563074
     -0.00191823     -0.00207412
    -0.000209884    -0.000804428
    -0.000558375     -0.00115868
        -6.7e-05    -8.50034e-05
     -8.1751e-05    -9.15424e-05
    -0.000226622    -0.000241001
      -4.234e-05    -0.000100233
     -9.3844e-05    -0.000101199
    -0.000460947    -0.000511161
    -0.000103293    -0.000115504
     -0.00126907     -0.00189416
    -0.000129431     -0.00012586
     -5.3504e-05    -9.56049e-05
     -0.00307392     -0.00264193
    -0.000931632    -0.000705503
    -0.000147328    -0.000180486
     -4.4247e-05    -0.000145891
     -5.1848e-05    -8.27492e-05
    -0.000227564    -0.000301756
    -0.000170785     -0.00022387
    -0.000917436     -0.00157596
     -0.00253205     -0.00391098
     -8.3169e-05    -0.000109435
    -0.000544929    -0.000575345
     -4.8151e-05    -0.000104425
     -0.00015067    -0.000258749
      -2.856e-05    -6.06517e-05
     -5.7559e-05    -7.30751e-05
    -0.000100588    -0.000296371
    -0.000178271    -0.000474166
     -0.00216206      -0.0025693
     -4.9646e-05    -8.00471e-05
     -0.00336854     -0.00375832
    -0.000392527     -0.00042341
     -5.3337e-05    -7.31355e-05
     -9.1134e-05    -0.000172078
     -4.1964e-05    -8.36572e-05
    -0.000118636    -0.000189404
    -0.000965259     -0.00156164
    -0.000254785    -0.000244189
     -6.1602e-05    -9.41471e-05
     -8.3133e-05    -7.84228e-05
     -4.3168e-05    -9.89556e-05
    -0.000457663    -0.000398837
     -0.00124764     -0.00114925
     -0.00124357     -0.00162738
     -0.00129443     -0.00126571
      -4.817e-05    -5.40631e-05
    -0.000288856    -0.000589859
     -9.3724e-05    -0.000193701
     -0.00351415     -0.00351828
    -0.000676217    -0.000601391
     -8.1573e-05    -0.000139109
    -0.000327823    -0.000571016
    -0.000125168    -0.000132947
    -0.000145846    -0.000327432
     -3.9175e-05    -8.61007e-05
    -0.000297306    -0.000310566
    -0.000119207      -0.0003314
    -0.000215215    -0.000594065
     -8.8996e-05    -0.000265336
    -0.000348984    -0.000332102
    -0.000857861     -0.00166307
     -0.00059277     -0.00104755
     -9.2461e-05    -0.000116042
    -0.000528881    -0.000694659
    -0.000350088    -0.000820909
     -9.9519e-05    -0.000109173
     -5.2556e-05    -0.000113374
    -0.000150172    -0.000359986
    -0.000635022    -0.000670262
    -0.000106413     -0.00012156
     -7.2358e-05    -0.000140878
     -3.4272e-05    -0.000176888
    -0.000291341    -0.000275005
    -0.000127436    -0.000196918
    -0.000508804    -0.000967264
    -0.000101301    -0.000140276
    -0.000605152    -0.000877603
     -7.4061e-05    -9.68116e-05
    -0.000194331    -0.000449461
    -0.000110893    -0.000221534
     -9.9828e-05    -0.000132296
     -0.00192469     -0.00259203
    -0.000276839    -0.000867801
     -0.00474113     -0.00429756
    -0.000124262    -0.000285432
    -0.000928335     -0.00130832
    -0.000104452    -0.000143248
    -0.000676524     -0.00104518
    -0.000607123    -0.000662798
    -0.000148065    -0.000323518
     -6.2319e-05    -7.75038e-05
    -0.000264892    -0.000551641
    -0.000185245    -0.000431626
    -0.000261119    -0.000748635
     -0.00108699     -0.00190786
     -6.9424e-05    -0.000137443
     -0.00017315    -0.000382438
    -0.000361361    -0.000433297
      -9.616e-05    -0.000296085
    -0.000196452    -0.000299868
    -0.000286765    -0.000405188
    -0.000142048    -0.000318046
     -8.2335e-05    -8.74861e-05
     -0.00011482    -0.000281927
     -0.00010552    -0.000131369
     -0.00345555     -0.00355098
    -0.000192395    -0.000266283
    -0.000139302    -0.000170062
    -0.000413949    -0.000937193
     -0.00107659    -0.000937184
     -8.9692e-05    -0.000108048
     -4.3308e-05    -6.80156e-05
     -0.00121912     -0.00128599
      -6.314e-05     -8.7908e-05
     -0.00150344     -0.00129324
     -6.6694e-05    -7.68087e-05
    -0.000101308    -0.000101333
    -0.000185217    -0.000233022
    -0.000241189    -0.000203846
     -3.8404e-05    -9.43781e-05
     -8.9516e-05    -0.000135176
     -0.00239576      -0.0019163
    -0.000457225    -0.000787328
     -5.5309e-05    -7.46854e-05
    -0.000119844    -0.000168473
    -0.000624732    -0.000990361
    -0.000100333    -0.000115767
    -0.000406102     -0.00081288
      -7.151e-05    -9.95658e-05
    -0.000640359     -0.00140665
    -0.000858816    -0.000884301
     -7.2358e-05    -0.000114117
    -0.000546897    -0.000689395
     -0.00055927     -0.00106302
    -0.000147679    -0.000182507
    -0.000273676    -0.000331045
     -3.9155e-05    -7.31294e-05
     -5.6642e-05    -0.000146208
     -0.00531323     -0.00414285
    -0.000177349    -0.000343873
    -0.000477349    -0.000669508
    -0.000104928    -0.000224421
    -0.000328223    -0.000672527
    -0.000325033     -0.00082728
    -0.000978772     -0.00131096
     -5.4315e-05    -9.18862e-05
     -0.00025053    -0.000418064
     -6.3723e-05    -0.000107645
     -0.00157268     -0.00167661
    -0.000196948    -0.000536009
    -0.000130086    -0.000138779
    -0.000807709    -0.000829548
     -0.00106457    -0.000959313
      -4.469e-05    -0.000133333
     -0.00011912    -0.000107063
     -7.6213e-05    -0.000102325
    -0.000175775    -0.000160474
     -0.00355388     -0.00367204
     -6.0564e-05    -7.06284e-05
    -0.000131099    -0.000148722
     -9.6798e-05    -0.000221024
     -5.4899e-05     -6.7574e-05
     -0.00025007    -0.000393241
    -0.000522569    -0.000652765
     -6.9537e-05    -6.86259e-05
    -0.000420879    -0.000476187
    -0.000295716    -0.000543052
    -0.000107083    -0.000177767
    -0.000184046    -0.000456584
     -4.3971e-05    -8.60536e-05
     -0.00362431     -0.00404662
     -8.5717e-05    -8.43564e-05
     -8.1492e-05    -0.000160923
     -7.5499e-05    -0.000103993
    -0.000460805    -0.000929101
     -0.00464398     -0.00381503
    -0.000751853    -0.000588955
    -0.000626652     -0.00142264
     -4.8815e-05    -5.93462e-05
     -0.00025509     -0.00046243
     -0.00217713     -0.00242863
      -4.276e-05    -8.20661e-05
    -0.000164504    -0.000139464
       -0.001331     -0.00156206
     -0.00255756     -0.00325228
    -0.000388722    -0.000489323
      -0.0011115    -0.000968589
     -0.00126744     -0.00193351
    -0.000173041    -0.000424228
    -0.000316555     -0.00046974
     -4.9833e-05    -7.86685e-05
     -6.3663e-05    -0.000124573
     -6.6308e-05    -7.66941e-05
     -6.4614e-05    -8.73816e-05
     -5.7393e-05    -7.25179e-05
    -0.000101494     -0.00011558
      -7.911e-05    -0.000120312
     -9.7415e-05    -0.000151723
    -0.000235005    -0.000248909
    -0.000143237    -0.000313635
     -6.8115e-05    -7.59463e-05
     -0.00145377     -0.00200611
      -0.0018753     -0.00167357
     -5.2203e-05    -0.000111567
    -0.000132457    -0.000413302
    -0.000357881    -0.000745756
    -0.000255399    -0.000525189
    -0.000113669    -0.000342835
    -0.000278118    -0.000436226
    -0.000107445    -0.000140051
     -9.4506e-05    -0.000122998
    -0.000158523    -0.000445098
    -0.000427419    -0.000469485
    -0.000477164    -0.000460526
     -5.0633e-05    -9.18904e-05
     -9.4219e-05    -9.75864e-05
    -0.000550095    -0.000498573
     -0.00320888     -0.00387849
    -0.000894328     -0.00150538
     -7.2025e-05    -0.000133131
     -3.7238e-05    -6.09854e-05
     -6.7276e-05    -6.51674e-05
     -9.0562e-05    -0.000122258
     -5.3969e-05    -7.78385e-05
     -0.00354344     -0.00327611
    -0.000292954     -0.00032616
     -0.00101781      -0.0011178
    -0.000106594    -0.000175769
    -0.000151552    -0.000282191
    -0.000126739    -0.000152618
    -0.000280839    -0.000645455
    -0.000117846    -0.000282815
     -0.00118436     -0.00190066
     -5.0588e-05    -7.88758e-05
    -0.000906359    -0.000963109
    -0.000152713    -0.000227422
     -5.9061e-05    -0.000167489
      -0.0035553     -0.00364642
    -0.000425603     -0.00109115
     -0.00015949    -0.000472027
    -0.000215057    -0.000237752
     -0.00132448     -0.00130838
    -0.000216818    -0.000538363
    -0.000745449    -0.000727368
    -0.000990536     -0.00104827
    -0.000143404     -0.00016813
      -0.0061583     -0.00436048
     -4.5824e-05    -7.29588e-05
    -0.000282515    -0.000412389
    -0.000900718    -0.000958608
    -0.000483017     -0.00103032
     -0.00128506     -0.00133828
     -0.00296436     -0.00319296
     -0.00192533     -0.00141328
     -0.00109961     -0.00116589
    -0.000790579     -0.00136503
     -0.00227194     -0.00294407
     -5.0695e-05    -5.36401e-05
    -0.000197351    -0.000369851
    -0.000423177    -0.000750845
    -0.000760829     -0.00109661
    -0.000144116    -0.000183743
    -0.000135137    -0.000321649
    -0.000552424    -0.000671748
     -8.8374e-05    -9.40218e-05
     -7.3408e-05    -7.81569e-05
    -0.000388225     -0.00052183
    -0.000524362    -0.000564707
    -0.000185129    -0.000613586
    -0.000300476    -0.000772262
    -0.000105226    -0.000262773
    -0.000807306     -0.00155647
     -5.8645e-05    -9.14165e-05
     -0.00022545    -0.000640155
     -0.00161381     -0.00237502
     -6.6559e-05    -0.000142042
    -0.000367591    -0.000433691
    -0.000174959    -0.000321726
    -0.000583221    -0.000715006
     -9.4275e-05    -0.000111906
    -0.000213049    -0.000385328
     -0.00631841     -0.00456881
     -0.00107197     -0.00131739
    -0.000222146    -0.000377767
    -0.000232727    -0.000228329
    -0.000894764     -0.00170353
     -0.00104108     -0.00119145
    -0.000158412    -0.000217109
    -0.000633603    -0.000669673
    -0.000189321    -0.000329802
    -0.000335728    -0.000308913
    -0.000158323    -0.000188045
     -5.6036e-05    -6.57642e-05
     -0.00126507     -0.00135242
     -0.00099699    -0.000880621
     -6.4321e-05    -9.25849e-05
    -0.000323392    -0.000729846
    -0.000902595     -0.00125105
     -7.7732e-05    -0.000133307
    -0.000169003     -0.00020622
    -0.000450584    -0.000536929
    -0.000150118     -0.00033659
      -0.0012697     -0.00150184
     -0.00101779     -0.00179962
     -0.00101907      -0.0016679
     -3.5043e-05    -6.86301e-05
    -0.000692585     -0.00121986
    -0.000456702    -0.000470897
     -5.6011e-05    -9.95662e-05
     -0.00026335    -0.000603149
    -0.000152442    -0.000228924
    -0.000205308    -0.000433528
    -0.000111137    -0.000146584
     -5.0235e-05    -8.02443e-05
    -0.000353202    -0.000390384
     -0.00609855     -0.00396922
     -0.00205498     -0.00231643
     -5.2864e-05     -0.00010626
    -0.000316943    -0.000388258
    -0.000276399    -0.000470239
    -0.000143439    -0.000303329
     -0.00027462    -0.000415998
     -6.4619e-05    -0.000107471
    -0.000422412    -0.000734672
     -3.6442e-05    -6.79503e-05
     -0.00108031     -0.00115979
    -0.000660077    -0.000957952
     -5.8715e-05    -0.000192707
     -0.00149956     -0.00209605
     -5.3844e-05    -6.25014e-05
     -5.4644e-05    -0.000105384
    -0.000456086    -0.000825512
     -0.00114733     -0.00135158
     -7.8886e-05     -9.4914e-05
     -6.9782e-05    -9.83806e-05
    -0.000720614    -0.000905489
    -0.000147471    -0.000187781
      -0.0014237     -0.00220115
     -4.8325e-05    -5.66943e-05
     -5.8943e-05    -6.69235e-05
    -0.000302917    -0.000447032
     -0.00034078    -0.000464509
    -0.000393512    -0.000837208
     -8.4439e-05    -0.000175051
     -9.2347e-05    -0.000188448
     -7.4974e-05     -0.00013673
     -7.6046e-05     -0.00016084
     -9.8149e-05     -0.00014753
    -0.000687575     -0.00138659
    -0.000161064    -0.000191609
    -0.000202896    -0.000209019
    -0.000361139    -0.000751269
     -0.00120934     -0.00213303
     -0.00103931     -0.00172963
    -0.000938133     -0.00125556
     -7.8019e-05    -0.000197739
    -0.000297606    -0.000356144


==> scatterplots/chloromethane/fullisotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
     0.000466752     0.000904402
      0.00181621      0.00325794
     2.15299e-05     0.000354773
      0.00663073       0.0047153
     -0.00238108     -0.00194878
      0.00212335      0.00248659
       0.0149664       0.0160479
      0.00281894      0.00351838
    -0.000575956    -0.000230931
    -0.000930955     -0.00158934
     -0.00121213    -0.000451328
     -0.00108133     -0.00083017
      0.00172509      0.00110387
    -0.000395378     8.44266e-05
     8.72058e-06     0.000330342
     -0.00167566      -0.0014328
       0.0195447        0.016393
    -0.000637747    -0.000124693
     0.000861187      0.00322776
      0.00117293     1.54767e-05
       0.0105074      0.00978037
    -0.000191958    -0.000746583
        0.000149     0.000325975
    -0.000103397     0.000100697
     -0.00114053     -0.00144529
      0.00201495     0.000816719
       0.0100542       0.0083972
    -0.000437265     0.000266905
     0.000508338      0.00219334
      -0.0016325     -0.00049646
     -0.00205464     -0.00244511
      0.00192476     0.000172145
      0.00032041      0.00063894
    -0.000721104    -0.000987059
       0.0057877      0.00287927
      0.00684832      0.00671779
      0.00496565      0.00196176
    -0.000263992     0.000443704
     -0.00135489     -0.00150596
    -0.000986711     -0.00117491
      0.00492176      0.00384631
    -0.000270137     0.000415583
      0.00502736       0.0051655
     -0.00138173     -0.00114221
     -0.00144288     -0.00169194
    -0.000695843     9.15492e-05
       0.0206356       0.0140592
     -0.00127002    -0.000582496
    -0.000850362     -0.00023635
     0.000349789     0.000903254
     -0.00141756     -0.00119725
      0.00393196      0.00461345
      0.00328146      0.00325084
      -0.0013675     -0.00141298
      0.00143534      0.00215189
     -0.00218676     -0.00237184
      -0.0014618     -0.00196524
      0.00444076      0.00518134
     -0.00199763     -0.00187306
     -0.00157622    -0.000536908
     -0.00143469     -0.00187035
    -0.000566594     -0.00108124
     -0.00104119     -0.00150106
    -0.000393809     0.000173943
      0.00494454       0.0072024
     -0.00152191     -0.00139919
      -0.0009435    -0.000557835
     -0.00154195     -0.00169502
    -0.000509846      0.00201576
    -0.000502489    -8.65248e-05
      0.00152782      0.00141859
     -0.00161757     -0.00166467
     -0.00293566     -0.00317177
     -0.00195363     -0.00255694
    -0.000353054      0.00192618
    -0.000858953      -0.0011008
     -0.00137506     -0.00134392
      -0.0018583     -0.00255506
     -0.00119409     -0.00153725
    -0.000430193    -0.000460077
    -0.000264559    -0.000150248
    -0.000839855     -0.00138073
    -0.000894807    -0.000602328
      0.00266522      0.00138013
      0.00207837      0.00240253
     0.000749201     0.000918356
    -0.000891188    -0.000629838
     -0.00148409     -0.00135118
      0.00803672      0.00727137
       0.0155847       0.0139902
       -0.001175     -0.00178929
      0.00772278      0.00698776
     -0.00109125     -0.00156572
    -0.000993041     -0.00124388
    -0.000483583     0.000501818
     -0.00052919    -0.000176669
      0.00110977      0.00166991
     -0.00136197     -0.00130171
     0.000137854     0.000358549
     -0.00166081    -0.000760531
    -0.000426403    -0.000587015
    -0.000898207     -0.00114708
       0.0029574      0.00424568
       0.0053408      0.00360372
     -0.00148682     -0.00138173
    -0.000152325    -7.71144e-05
     -0.00130396     -0.00109257
    -0.000623455     0.000856795
    -7.42485e-05     0.000816599
    -0.000672895    -0.000635155
    -0.000377841     0.000400912
      0.00657172      0.00557627
     -0.00196633     -0.00208851
    -0.000302635    -0.000142309
     -0.00143368     -0.00168194
     -0.00126125     -0.00131654
      0.00493943      0.00336017
      0.00133905     0.000280266
    -0.000506288    -5.09126e-05
      0.00107882      0.00273319
     -0.00143686     -0.00169953
     -0.00164356     -0.00196258
     -0.00137825     -0.00157022
     0.000391928     0.000284915
    -0.000870658    -0.000637608
    -0.000442605     9.48812e-06
    -0.000659605    -0.000696918
    -0.000342596    -0.000274095
     7.74975e-05     0.000144792
     -0.00134445     -0.00202054
     0.000752462     0.000735272
      0.00153769      0.00304185
      0.00142613       0.0018763
     0.000483148     0.000254045
        0.015985       0.0170457
     -0.00177232     -0.00233005
     -0.00119544     -0.00183382
     -0.00110309     -0.00108519
      0.00393973      0.00157912
    -0.000283411     0.000378381
     -0.00115299     -0.00126003
      0.00979432       0.0116088
      0.00315575     0.000785949
     -0.00121663     -0.00158836
     -0.00145609     -0.00200885
     -0.00110337    -0.000799005
       0.0192193       0.0136191
      0.00102076     0.000445083
      0.00391795      0.00723469
     -0.00145914     -0.00152704
     -0.00145617     -0.00194526
      0.00246609      0.00218328
     -0.00150399     -0.00177242
     -0.00136476     -0.00162588
      0.00362227      0.00314419
      0.00632276       0.0040954
     -0.00112319    -0.000911835
      0.00234248     7.93863e-05
      -0.0027153     -0.00308184
      0.00489794      0.00471675
      0.00199799      0.00141151
     -0.00158607      -0.0011759
    -0.000855604     -0.00125875
     -0.00126054    -0.000961704
     -0.00122385     -0.00167574
    -0.000379681    -0.000241852
      0.00299481      0.00276417
     -0.00160309     -0.00121233
      0.00699797      0.00952799
     -0.00138965    -0.000639553
      0.00127156    -3.39419e-05
     -0.00141766    -0.000982408
     -0.00165997     -0.00171119
      0.00151379      0.00111991
    -4.84755e-05      0.00142567
     -0.00041852     9.02935e-05
     -0.00127049     -0.00130638
      0.00362263      0.00506546
      0.00669083      0.00755651
     -0.00016597     7.62259e-05
    -0.000846377    -0.000510146
      0.00249145      0.00509285
     -0.00163453     -0.00191015
      0.00435249      0.00287949
    -0.000251412    -0.000227944
     0.000338709     0.000402225
      0.00723932      0.00534636
       0.0028599      0.00400936
     -0.00242771     -0.00262475
     -0.00160492     -0.00187665
     -0.00108808     -0.00120546
     -0.00149101     -0.00211752
     -0.00105233    -0.000681664
      0.00257026      0.00383379
      0.00470871      0.00210489
     0.000140932     0.000283026
     -0.00140936     -0.00138616
    -0.000613074     -0.00182356
      0.00726508      0.00963472
      0.00909271       0.0132147
      0.00178066      0.00144072
     -0.00150031     -0.00109803
    -0.000752961     -0.00135752
    -0.000308169      0.00016492
      0.00266918      0.00285849
     -0.00119699     -0.00135632
     -0.00143879     -0.00216244
     -0.00107127     -0.00124379
        -0.00142     -0.00155701
    -0.000280022      0.00040293
     -0.00159593     -0.00227626
     -0.00119867     -0.00113914
      0.00323642      0.00530084
    -0.000718933    -0.000632631
    -0.000856583    -0.000561817
     -0.00204833     -0.00240343
    -0.000378649    -0.000915672
      0.00422022      0.00576181
    -0.000661385     -0.00127525
      0.00060338     0.000270061
       -0.000719    -0.000831189
     0.000816726      0.00104778
     -0.00173251     -0.00163622
     -0.00154732     -0.00187245
      0.00193235      0.00109662
     -0.00122693     -0.00119027
     -0.00102841     -0.00109672
     -0.00166166     -0.00141766
     -0.00173832     -0.00226759
     -0.00142651     -0.00123165
      0.00176589      0.00115941
    -0.000222868    -2.73614e-05
    -0.000687172    -0.000422554
      0.00184585      0.00243762
     3.93629e-05    -0.000148657
      0.00227805      0.00315107
     -0.00159358     -0.00221617
      0.00804656      0.00330374
       0.0113571       0.0070132
     -0.00155268      -0.0025508
     0.000109794     -0.00061849
     -0.00170559     -0.00200005
      0.00410973      0.00422309
      0.00146714      0.00204948
     0.000231386    -0.000660871
    -0.000336867     0.000240846
     -0.00174511     -0.00239398
     0.000677227    -0.000839223
    -0.000718498     0.000300006
     -0.00142575     -0.00192117
    -0.000416276     5.82184e-05
    -0.000795973    -0.000312918
      0.00301611      0.00251605
    -0.000537115    -7.63344e-05
     -0.00181784    -0.000349938
    -0.000678803    -0.000343905
       0.0206875       0.0126107
     -0.00071327     0.000150806
     -0.00143782     -0.00112648
     -0.00162226     -0.00138307
     -0.00013401    -0.000122939
    -0.000502351    -9.98131e-05
      0.00908797      0.00642031
     -0.00257305     -0.00283991
     -0.00194006     -0.00215162
    -0.000793306     0.000328151
      0.00666643      0.00750456
      0.00133863      0.00170603
     -0.00179046      -0.0019258
    -0.000594936    -0.000122411
     -0.00116054    -0.000408328
    -0.000733811    -0.000154489
      0.00456328      0.00318262
     3.26512e-05      0.00130176
    -0.000927005     3.34112e-05
     -0.00152744     -0.00180338
     -0.00118595     -0.00114954
      -0.0013636     -0.00184623
     -0.00132263      -0.0015912
     -0.00022028     -0.00125608
     -0.00146612     -0.00197008
     -0.00145693     -0.00128493
       0.0093083      0.00837607
      0.00116985     0.000678092
     -0.00131539     -0.00090805
    -0.000506025    -0.000709776
       0.0232363       0.0153845
       0.0212075       0.0163227
    -0.000834356    -0.000350663
    -0.000277772     5.31181e-05
     0.000751397     0.000323612
    -0.000268091     0.000262107
     0.000745564      0.00131446
     -0.00107091     -0.00159147
     -0.00132848    -0.000442898
     -0.00182676     -0.00204754
     -0.00083379    -0.000674955
      0.00111748       0.0010541
     0.000913496    -0.000451575
      0.00428693      0.00276501
     0.000435473      0.00132827
     0.000332428    -0.000425983
     -0.00164786     -0.00219828
     -0.00149019     -0.00198065
      0.00399279      0.00425246
    -0.000846344     -0.00107474
    -0.000100722     0.000137955
    -0.000449201     -0.00133862
     -0.00273528     -0.00257132
    -0.000308285    -0.000591403
       0.0184208       0.0117315
     -0.00086568     -0.00104599
     0.000462945     0.000925804
       5.051e-05     0.000288289
    -0.000342367    -3.26106e-05
    -0.000453233     0.000609102
      0.00265778      0.00131118
       0.0169034       0.0185997
     -0.00303584     -0.00288177
     -0.00143192     -0.00188704
     4.37364e-05     0.000722124
     -0.00193115     -0.00194464
     0.000260411     0.000784607
       0.0175865       0.0158584
     -0.00187059     -0.00267518
     -0.00158798     -0.00180111
      -0.0011712     -0.00124143
      -0.0014524     -0.00190983
      0.00488582      0.00547342
     -0.00162131     -0.00172349
     0.000936212     0.000361626
    -0.000297602    -0.000175494
    -0.000207729     0.000490526
    -0.000850297     0.000295062
     -0.00133038     -0.00178678
    -0.000813932     -0.00129765
    -0.000892792     -0.00063904
    -0.000546661      0.00206589
     -0.00258113     -0.00272809
     -0.00174467     -0.00187636
      0.00840387      0.00390571
    -0.000589621    -0.000398243
     -0.00170266     -0.00225885
     -0.00112683    -0.000933299
     -0.00127749     -0.00143012
     -0.00100413    -0.000844205
     -0.00215814     -0.00252642
      0.00519772      0.00494034
       0.0122456      0.00952643
     -0.00142337     -0.00159371
     -0.00201006     -0.00196904
     -0.00159544     -0.00152909
    -0.000649874     -4.4018e-05
     0.000167702      0.00131294
     -0.00197498     -0.00206196
     -0.00143166     -0.00169347
        0.014046       0.0129914
    -0.000831908     -0.00103542
    -0.000633428     -0.00136295
      0.00268686      0.00405878
     -0.00170562     -0.00195991
      -0.0020816     -0.00239058
     -0.00122027     -0.00106831
      0.00476882       0.0033481
      0.00101581     -1.3739e-05
    -0.000119881     0.000442913
    -0.000740545     -0.00160656
       0.0236187       0.0136624
       0.0119206      0.00958738
     -0.00134348     -0.00154175
    -0.000321118     0.000677097
     0.000208122     0.000333221
      0.00218243      0.00127993
    -0.000992211     -0.00118871
      0.00641768      0.00624038
      -0.0015994     -0.00121758
      0.00346663      0.00383573
    -0.000138996     0.000247133
      0.00134596     0.000319119
     -0.00103926     -0.00102225
     0.000688274     0.000415693
    -0.000584755     3.31737e-05
       0.0327559       0.0285824
       0.0110182        0.009024
      0.00779108       0.0042629
     -0.00107327    -0.000691378
       0.0032949      0.00543847
     -0.00170689      -0.0012497
      0.00444674       0.0075141
     -0.00165193     -0.00184813
      -0.0019466     -0.00257446
       0.0118485        0.010993
     -0.00113429     -0.00151459
     0.000337244     0.000831127
      0.00895588      0.00650685
     -0.00132688     -0.00184884
       0.0103129       0.0113412
    -0.000987584    -0.000907881
    -0.000590508     -0.00045737
     0.000724681    -0.000353485
    -0.000778081     -0.00117143
    -0.000285621      0.00106822
     -0.00051092    -0.000638662
     0.000307844     -0.00116664
     -0.00121756     -0.00121189
     0.000927548      0.00238321
    -0.000764658     -0.00101623
       0.0125761      0.00841803
       0.0158086       0.0187688
       0.0019348      0.00154432
      0.00637847      0.00462247
    -0.000280552     0.000542113
    -0.000511344    -0.000770907
       0.0130631       0.0155929
     0.000557993     0.000985215
    -0.000442023    -0.000354443
     -0.00137675     -0.00194303
    -0.000166659     0.000267246
    -0.000457968     2.46952e-05
     -0.00137962     -0.00127877
    -0.000286636    -0.000146988
    -0.000823254       -0.001258
     -0.00135079     -0.00140958
    -0.000182213     0.000485621
     -0.00103184    -0.000919825
      0.00145931      0.00159965
     -0.00143707     -0.00139104
    -0.000484799     0.000463093
    -0.000340327      0.00167706
      -0.0012062     -0.00135249
    -0.000860791    -0.000555063
      0.00316048      0.00103428
     -0.00134571     -0.00168717
    -0.000580735    -0.000405193
     0.000833323     0.000808214
     -0.00117841     -0.00123016
     -0.00162123     -0.00184292
     -0.00180135      -0.0016624
    -0.000324619    -1.58239e-05
    -0.000486765    -0.000141414
    -0.000391301     0.000251071
      0.00512689      0.00274355
    -0.000936717     -0.00141866
     -0.00158862     -0.00171526
     -0.00212426          -0.002
    -0.000144014     0.000512013
    -0.000441436     0.000608746
       0.0316441       0.0287972
      -0.0016396     -0.00262277
     -0.00188865     -0.00231486
    -0.000157594     0.000783612
     -0.00124588     -0.00190853
    -5.77876e-05     0.000233572
    -0.000898158    -0.000627854
     -0.00113302     -0.00108885
    -0.000787361     0.000270393
     -0.00135398    -0.000803763
      0.00938465      0.00537558
     -0.00115844     -0.00137552
     -0.00184043     -0.00214146
       0.0127032       0.0184039
     -0.00146273     -0.00115404
     0.000105181      0.00077676
     -0.00113086     0.000189269
     -0.00106047     -0.00133486
     -0.00172724     -0.00249454
    -0.000355056    -0.000102446
     2.93645e-06      0.00031342
       0.0153896        0.017779
     0.000668206      0.00196279
     -0.00209965     -0.00203573
     0.000386458     0.000938581
      0.00599121       0.0034033
      0.00388354      0.00316191
      0.00367196      0.00439432
     -0.00183599     -0.00228255
    -1.75312e-05     0.000250824
    -0.000911362    -0.000774249
    -0.000161693      0.00123145
     -0.00340626     -0.00331164
     -0.00200317     -0.00228254
    -0.000865506    -0.000764497
     -0.00015304     2.43897e-05
     0.000140705     0.000559501
      0.00400312      0.00158513
      -0.0013067     -0.00122067
     -0.00137577     -0.00220427
     0.000912943      0.00115465
      -0.0009859    -0.000249804
    -0.000137182     6.97391e-05
      0.00258564      0.00131733
    -1.88007e-05      0.00058945
     -0.00175362    -0.000914091
    -0.000443239    -0.000352907
     -0.00128829     -0.00150963
     -0.00115713     -0.00138445
      -0.0010455     -0.00147041
      -0.0030438     -0.00314991
    -0.000116004      -0.0007632
    -0.000748105    -4.08686e-05
     6.62678e-05     0.000198194
     9.56883e-05    -0.000284034
     -0.00129653       -0.001751
      -0.0014508     -0.00137995
    -4.25517e-06     0.000374195
    -0.000580231       2.006e-05
     -0.00120579    -0.000942052
      -0.0011659    -0.000868614
    -0.000812594     0.000202903
    -0.000316744     2.51316e-05
      0.00265373      0.00288149
       0.0207601       0.0184968
       0.0131147      0.00927744
     -0.00065451    -0.000133966
    -0.000917891    -0.000807072
     -0.00132054     -0.00166108
    -0.000107386     0.000422219
    -0.000682667     -0.00116649
      0.00979089      0.00704813
      0.00253669     0.000879561
    -0.000397959    -0.000376805
    -0.000167559    -0.000701154
      -0.0015949     -0.00212735
     -0.00110691     -0.00147412
      0.00799633      0.00540348
    -0.000686123    -0.000884575
     -0.00132237     -0.00156994
     -0.00122131     -0.00103679
    -0.000846926     -0.00047735
    -0.000226451     -0.00069793
     -0.00128596     -0.00174554
    -0.000262713    -0.000568292
     -0.00144119     -0.00195214
      0.00563083      0.00399887
      0.00109645    -0.000454556
     -0.00140437    -0.000720224
    -0.000719974    -0.000369291
     -0.00141477     -0.00113983
      0.00573052      0.00512038
     -0.00203361     -0.00314476
    -0.000880209     -0.00118097
      0.00494624      0.00539939
     -0.00039026     6.64032e-05
     -0.00068003    -0.000932338
       0.0164127       0.0155103
     0.000642968      0.00210265
    -0.000692145    -7.32217e-05
     -0.00106041     -0.00139189
       0.0309608       0.0248187
    -0.000703278    -0.000849264
     0.000458843     0.000601662
     0.000114997     0.000427918
       0.0137617       0.0081495
    -0.000394421    -0.000332586
      -0.0010065      4.9268e-05
      0.00249998      0.00197365
     -0.00165787     -0.00212045
      0.00152483      0.00371583
    -0.000889424     -0.00131535
    -0.000135154     0.000183475
    -0.000943501    -0.000126104
      -0.0023623     -0.00174656
      0.00172792     0.000804524
     0.000535207      0.00107428
    -0.000641026    -0.000765093
    -0.000568171     0.000342525
     0.000323023      0.00112557
     -0.00154715     -0.00216595
     -0.00184877     -0.00233734
     -0.00160776     -0.00131874
     -0.00113258     -0.00132466
     -0.00141022     -0.00127686
    -0.000476551    -0.000737286
    -0.000354541    -0.000892774
      -0.0015398     -0.00176721
      0.00285774     0.000880073
    -0.000324477    -4.05888e-05
     -0.00131961    -0.000690057
       0.0132025        0.016985
     -0.00100993    -0.000787112
    -0.000321042     0.000180723
       0.0087194      0.00587927
    -0.000537621    -0.000992831
    -0.000357277     -0.00115922
    -0.000734257    -0.000736104
    -0.000956576     -0.00047643
     -0.00189245     -0.00183155
     -0.00135214     -0.00200279
    -5.84691e-05     0.000357787
    -0.000242188     -0.00163929
     -0.00166706     -0.00230473
      0.00282534      0.00211791
    -0.000829561    -0.000472104
    -0.000276219    -0.000254309
      -0.0011656    -0.000645695
       0.0225196       0.0133543
       0.0164321       0.0139928
     -0.00147034     -0.00144748
      0.00922103      0.00971263
    -0.000112943     0.000886544
     -0.00033224    -0.000215981
      0.00824383      0.00753664
     0.000633627      0.00140896
     -0.00155292      -0.0019164
     -0.00109929     -0.00161239
    -0.000530475     6.64395e-05
     -0.00108479     -0.00135274
       0.0023361      0.00146498
    -0.000271354     7.62955e-05
      0.00645414      0.00320774
     -0.00283247     -0.00276332
     0.000813457     0.000721526
     -0.00147812     -0.00204283
       0.0250853       0.0177894
      -0.0016627     -0.00112289
       0.0124502      0.00909734
    -0.000329085    -0.000298166
      0.00440692       0.0026785
    -0.000372986    -8.47595e-05
     -0.00146961     -0.00177365
     -0.00122484     -0.00175911
    -0.000928504    -0.000806546
     -0.00112206    -0.000944266
     -0.00213315     -0.00271272
    -0.000655834    -0.000321831
    -4.86346e-05     0.000458269
    -0.000374081      0.00179238
     -0.00138594    -0.000466645
      -0.0002572     0.000352309
     -0.00115609    -0.000918387
       0.0115216      0.00961829
     -0.00204881     -0.00170436
     -0.00182587     -0.00233041
     -0.00190272     -0.00151703
    -0.000204961     0.000188577
      0.00567177      0.00302753
     -0.00287558     -0.00261204
       0.0119544      0.00654569
     0.000221875      0.00211783
      0.00287511      0.00273496
     -0.00134922     -0.00159066
    -8.02605e-05     0.000220774
     -0.00125505     -0.00118244
    -0.000325868     0.000241549
     -0.00192456     -0.00198563
    -0.000855537     5.04441e-05
     -0.00169995     -0.00190698
      0.00819856      0.00563487
    -0.000101495    -1.14491e-05
    -0.000308237     0.000212231
       0.0206616       0.0165971
      0.00318719      0.00354074
    -0.000989223    -0.000543353
    -0.000376442     0.000444427
    -0.000397006     9.65602e-05
     0.000459375      0.00104389
     -0.00155834     -0.00197972
      0.00344913      0.00392472
       0.0105269       0.0179567
    -0.000315942     2.35609e-05
     0.000301808       0.0013479
     -0.00132436     -0.00191019
    -0.000858013    -0.000468312
    -0.000152784     0.000243825
     -0.00105738     -0.00122793
    -0.000223096     0.000468762
      0.00110305     4.95394e-05
       0.0132235      0.00982639
      -0.0011279      -0.0015804
        0.015086       0.0174764
     -0.00187943     -0.00120639
     -0.00131694     -0.00159557
     -0.00108965     -0.00154401
    -0.000711565    -0.000139181
    -0.000867193    -0.000268258
      0.00766558       0.0044128
     -0.00279989     -0.00304431
    -0.000449799    -0.000764705
    -0.000408102    -0.000496179
    -0.000497161     0.000119634
     -0.00116234    -0.000932441
      0.00118787      0.00223488
      0.00743267      0.00655609
       0.0053803      0.00708062
    -0.000939582    -0.000923927
     -0.00110639     0.000260768
      -0.0016092     -0.00195415
       0.0167442        0.015474
     0.000455769     0.000902153
    -0.000491874    -0.000240111
     -0.00131484     -0.00154693
    -0.000854031    -0.000752229
     -0.00152366     -0.00194649
    -0.000728692    -0.000175201
     -0.00264075     -0.00286882
     -0.00119061     0.000109876
    -0.000814099     0.000866584
    -0.000531056     0.000213596
     0.000418987      0.00079567
      0.00723179      0.00560257
      0.00293221      0.00112874
      -0.0015199     -0.00166867
     -0.00108414     -0.00171032
    -5.59248e-05      0.00109156
      -0.0022888     -0.00254356
    -0.000627669    -3.85433e-06
     -0.00168844      -0.0010698
     -0.00205393     -0.00221704
    -5.59114e-05       0.0003079
    -0.000851998    -0.000281966
    -0.000374962     0.000564127
    -0.000423745     8.49185e-05
     -0.00080955    -0.000917562
     0.000736957      0.00104953
     -0.00163373      -0.0019462
     0.000671433     0.000645175
       -0.001561     -0.00191735
     0.000572195     0.000324109
     -0.00120486     -0.00134847
     -0.00134941     -0.00117508
      0.00593981       0.0098429
     0.000370087      0.00214163
       0.0230345       0.0213455
    -0.000145021     2.62396e-05
      0.00126309     0.000799367
     -0.00105836      -0.0011667
     0.000563822       0.0014783
    -0.000139918      -0.0013899
    -1.84828e-05     0.000144968
     -0.00149064     -0.00157692
    -0.000736615     -0.00091181
      -0.0014357    -0.000865347
      0.00282085      0.00177901
      0.00369105      0.00663928
    -0.000697054    -6.73608e-06
    -0.000194474    -0.000350115
     -0.00144082      -0.0021848
    -0.000640302     0.000454479
    -0.000882125    -0.000401242
     -0.00115231     -0.00149318
    -0.000207764     -0.00103544
     -0.00144734     -0.00151817
     -0.00148781    -0.000485134
     -0.00175847     -0.00213167
       0.0151184        0.014411
     -0.00182276     -0.00241143
     -0.00197853     -0.00214046
    -0.000681758      0.00116676
      0.00367424      0.00341565
     2.55805e-05     0.000236236
    -0.000976116     -0.00136657
      0.00534188      0.00294295
    -0.000947613    -0.000746301
      0.00355989      0.00536361
    -0.000827758    -0.000716868
     -0.00117986    -0.000988072
     -0.00245803     -0.00290804
     3.55605e-05     -2.7255e-05
    -0.000103433     0.000453317
    -0.000392302     3.10618e-05
       0.0188329       0.0206686
    -0.000229857    -0.000434302
      -0.0010979     -0.00116695
     -0.00180634     -0.00205828
      0.00108035    -0.000686502
     -0.00135387     -0.00123041
     0.000776604    -0.000582578
     -0.00129969     -0.00144567
      0.00502472       0.0044274
      0.00579591      0.00546154
    -0.000620616    -0.000269454
    -0.000268255    -0.000739728
      0.00320207     0.000495725
    -0.000432199    -0.000294369
    -0.000121927      0.00028834
    -0.000850505      -0.0011991
    -0.000371228     0.000350575
       0.0233297       0.0195438
    -0.000958511     -0.00125352
     0.000683844      0.00153692
     -0.00163735     -0.00234653
     0.000157439     5.76241e-05
     0.000984125     0.000642564
      0.00405926      0.00368784
    -0.000212382     0.000164059
     3.09001e-05     9.04781e-05
     -0.00135738     -0.00167843
      0.00924125      0.00852695
     0.000812887      0.00084253
     -0.00162283     -0.00171454
    -0.000162117    -0.000704464
      0.00250839      0.00252143
    -0.000442338     0.000375512
     0.000199294     0.000404066
     -0.00153227      -0.0018517
     -0.00187978     -0.00180323
        0.016099       0.0167292
      -0.0013512     -0.00156926
    -9.71932e-05     0.000200005
     -0.00160198      -0.0016657
     -0.00104312     -0.00112282
      0.00065282      0.00187287
     -0.00101997     -0.00089212
     -0.00122799     -0.00119866
    -0.000650052     -0.00106918
    -0.000191701     -0.00112806
     -0.00135117     -0.00105133
     -0.00179277    -0.000507351
     -0.00127409     -0.00173148
       0.0128606        0.018639
     -0.00135723     -0.00131114
    -0.000603186    -0.000521272
     -0.00141429     -0.00144418
     -3.9651e-05    -0.000912315
       0.0200938       0.0169847
      0.00169313      0.00158678
      0.00406854      0.00429815
     -0.00108648       -0.001245
      -0.0012506      -0.0020946
       0.0135915      0.00877107
    -0.000243646     2.24979e-05
    -0.000184366    -0.000265486
      0.00471483      0.00627709
      0.00889364       0.0141259
    -0.000522657       0.0002344
     -0.00163683     -0.00171492
      0.00715086      0.00683229
     -0.00165207     -0.00217925
     -0.00136603     -0.00130965
     -0.00131162     -0.00159771
    -6.09105e-05     0.000383269
    -5.87951e-05     0.000181406
     -0.00124195     -0.00137181
     -0.00112527     -0.00132209
     -0.00069366    -0.000376187
     -0.00139854     -0.00168293
      -0.0011032    -0.000824733
    -0.000952121     -0.00107507
    -5.51817e-05    -0.000410517
      0.00011997     0.000416518
      0.00934237      0.00607109
      0.00807557      0.00717575
    -0.000395645     7.86187e-07
     0.000350225     0.000734945
     0.000337582    -0.000904883
     -0.00025213    -0.000672303
     0.000267122     0.000667006
     -0.00185651     -0.00161545
     -0.00155691      -0.0019427
     -0.00134235     -0.00148886
     0.000405825     0.000760499
     -0.00101519    -0.000726971
     0.000946874     0.000835939
     -0.00124304     -0.00175813
     -0.00146892     -0.00134533
     -0.00127091     -0.00121775
       0.0135372       0.0177082
     0.000391636      0.00029877
     -0.00131152     -0.00186507
     -0.00093976     -0.00121495
     -0.00162169     -0.00171627
     -0.00160322     -0.00171779
    -0.000343538    -0.000610384
       0.0198278         0.01404
     0.000243549     0.000664513
      0.00333874      0.00274689
     -0.00117278     -0.00164505
     -0.00176455     -0.00246826
    -0.000460208    -0.000383102
    -0.000620017    -0.000985826
    -0.000802707    -0.000228711
      0.00600622      0.00577815
     -0.00130476     -0.00162632
     -0.00225674     -0.00205406
     -0.00194657     -0.00216244
    -0.000368918     0.000400447
       0.0120858       0.0161618
      0.00429742      0.00309104
    -0.000618807     0.000498657
      -0.0017089     -0.00193882
      0.00503037       0.0071428
      0.00175212     0.000926372
    -0.000491185    -0.000106416
      0.00478248      0.00631657
     -0.00261561     -0.00266137
       0.0265536       0.0208123
    -0.000564925    -0.000262945
     -0.00120679     -0.00105052
      0.00103636      0.00121806
      0.00131448     0.000985103
      0.00611163      0.00399769
       0.0152504       0.0189038
      0.00382172      0.00466812
      0.00326034       0.0018605
      0.00232427      0.00151543
       0.0134659        0.012377
    -0.000215223    -0.000201582
    -0.000983812     -0.00187739
     0.000498712    -0.000135192
      0.00101603      0.00187761
     -0.00145893     -0.00168053
     0.000154283    -0.000129116
     0.000133674    -0.000395428
      -0.0010185    -0.000610017
    -0.000622767    -0.000588973
    -0.000690528     -0.00126999
    -0.000757971     -0.00147365
     0.000897334      0.00127965
      0.00262353      0.00109258
      -0.0011084    -0.000134862
      0.00207006      0.00465412
    -0.000333921    -0.000126831
    -0.000504608     0.000992827
       0.0108179      0.00923786
     -0.00122221      -0.0017523
      -0.0010789    -0.000137451
     -0.00165645     -0.00210143
       0.0010348      0.00204236
     -0.00134976     -0.00122165
     -0.00139847     -0.00246185
       0.0253838        0.021827
      0.00584525      0.00412426
     -0.00282715     -0.00294631
     -0.00146799     -0.00093717
      0.00515882       0.0057023
     -0.00051846    -0.000865071
     -0.00137566    -0.000881965
     -0.00055373     0.000433096
      -0.0010675     -0.00118326
     -0.00144147     -0.00114516
     -0.00233777     -0.00275554
     -0.00123081     -0.00144873
      0.00423697      0.00369434
     0.000894752     0.000833675
     -0.00122162     -0.00125819
    -0.000859398     0.000200739
     0.000762533      0.00206165
    -0.000897649      -0.0013808
    -0.000869301    -0.000446405
     -0.00102242    -0.000729692
    -0.000866359    -0.000700019
      0.00837734      0.00463809
      0.00450623      0.00568478
      0.00784146      0.00520366
    -0.000585509    -0.000196568
      0.00383392      0.00171609
    -0.000101952    -0.000315741
     -0.00106502     -0.00129043
    -0.000538313     0.000280722
      -0.0021914     -0.00281351
     -0.00113825     -0.00196262
    -0.000391991    -7.62988e-05
     -0.00125499     -0.00163525
     -0.00112103    -0.000933638
       0.0265148       0.0173751
       0.0106809      0.00697655
     -0.00123338      -0.0017359
     -0.00145566    -0.000861582
     -0.00106592     -0.00147112
     0.000238942     0.000305652
     -0.00160998     -0.00193766
     -0.00111692    -0.000562164
      0.00110114     0.000892731
    -2.81232e-05     0.000393068
    -0.000785131     -0.00128923
    -7.26115e-05    -0.000885049
    -0.000680675     0.000336443
      0.00673418      0.00669182
    -0.000792551     -0.00098431
     -0.00140396      -0.0018582
     0.000552899    -0.000233166
      0.00191941      0.00409842
    -0.000470275    -0.000169351
     -0.00120829     -0.00151603
      0.00259132      0.00191738
     -0.00155079     -0.00142252
       0.0100522       0.0083127
      -0.0009969     -0.00111365
    -0.000662881    -0.000525733
     -0.00133423      -0.0012375
      -0.0016691     -0.00260963
     0.000853207     0.000271787
     -0.00150056    -0.000964713
     -0.00118667      -0.0014134
    -4.74329e-05     0.000311371
     -0.00108046    -0.000481279
     -0.00182252     -0.00232035
     0.000709752      0.00368537
     -0.00191539     -0.00217728
     -0.00169808     -0.00176709
    -0.000348426     0.000554359
      0.00429644      0.00793954
      0.00866682      0.00572352
      0.00326854      0.00278234
     -0.00102109    -0.000255668
     -0.00215505     -0.00188475


==> scatterplots/chloromethane/isotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
    -0.000232642    -0.000109586
     -0.00112238    -0.000782588
     -1.6412e-05    -5.75438e-06
     -0.00140972      -0.0011357
    -0.000581451    -0.000373985
    -0.000713402    -0.000836625
     -0.00313398     -0.00340667
     -0.00105068    -0.000979615
      -8.189e-06    -3.62975e-06
    -0.000500272    -0.000288873
     -4.9975e-05    -2.27654e-05
     -4.3331e-05    -2.76505e-05
     -0.00149155     -0.00110175
      -8.249e-06    -2.85128e-06
     -1.6848e-05     -5.8321e-06
    -0.000165306    -0.000121232
     -0.00177208     -0.00267039
    -0.000137243    -0.000174014
     -0.00134136     -0.00126003
    -0.000429359    -0.000187956
     -0.00201873      -0.0017721
    -0.000860359    -0.000574556
     -5.4243e-05    -1.96023e-05
      -6.966e-06    -2.38423e-06
     -1.3327e-05    -7.57159e-06
     -0.00110773    -0.000646224
     -0.00137368    -0.000925591
     -9.3047e-05    -3.75943e-05
    -0.000891203    -0.000402949
    -0.000169302    -7.83194e-05
     -0.00015423    -9.37938e-05
    -0.000502621    -0.000233576
    -0.000832847    -0.000658702
      -5.221e-06    -5.18063e-06
    -0.000935498    -0.000577522
      -0.0015228    -0.000806715
     -0.00146805     -0.00111117
    -0.000204661    -8.20623e-05
     -6.8656e-05    -4.22625e-05
     -2.5687e-05    -3.20217e-05
     -0.00138869     -0.00105481
     -1.3271e-05     -6.2496e-06
     -0.00120375    -0.000886364
      -0.0002657    -0.000251493
     -1.7048e-05    -9.42086e-06
     -4.0155e-05    -1.56049e-05
     -0.00038847     -0.00144743
     -6.1871e-05    -3.20855e-05
    -0.000479346    -0.000275578
    -0.000232991    -0.000276086
     -5.6644e-05    -3.21236e-05
     -0.00200557     -0.00152267
     -0.00158258     -0.00111596
    -0.000218643     -0.00028616
    -0.000827607    -0.000347506
    -0.000988641    -0.000662571
    -0.000278952    -0.000208354
     -0.00142348    -0.000678007
     -6.0252e-05    -4.10815e-05
    -0.000317647    -0.000189297
     -8.2029e-05    -5.92891e-05
    -0.000292079     -0.00013085
     -3.6541e-05    -3.36818e-05
      -1.194e-05    -4.35958e-06
     -0.00181043    -0.000854924
     -9.6662e-05    -5.66299e-05
     -0.00011395     -0.00013923
     -4.9491e-05    -2.68777e-05
     -0.00103617    -0.000637446
     -2.1754e-05    -1.29396e-05
     -0.00118424     -0.00121808
     -0.00021259    -0.000169662
    -0.000173038    -0.000108445
    -0.000210073    -0.000113217
    -0.000414578    -0.000242083
     -1.1776e-05    -9.52658e-06
     -6.4834e-05    -3.90907e-05
    -0.000430021     -0.00024568
    -0.000301063     -0.00024454
     -1.4666e-05    -1.68965e-05
     -4.5419e-05    -1.73429e-05
    -0.000753338    -0.000495261
     -6.8864e-05    -3.28746e-05
    -0.000835664    -0.000490303
    -0.000641873    -0.000873772
    -0.000319444    -0.000252505
     -2.2826e-05    -1.25973e-05
    -0.000105059    -6.22255e-05
     -0.00189201     -0.00157061
    -0.000705637     -0.00170525
     -0.00021286    -0.000184788
     -0.00243798     -0.00174863
     -3.2922e-05    -2.73052e-05
     -1.7161e-05    -9.66875e-06
    -0.000557028    -0.000504959
     -2.8353e-05     -1.1465e-05
    -0.000569916     -0.00024116
    -0.000136383    -0.000114612
     -1.8097e-05    -5.78375e-06
    -0.000121362     -6.3925e-05
     -3.2354e-05     -4.1786e-05
     -1.3236e-05    -9.40313e-06
     -0.00114158     -0.00129967
     -0.00183737     -0.00134869
    -0.000180438    -0.000150611
      -6.651e-06    -2.17792e-06
     -7.8476e-05    -5.24959e-05
    -0.000218582    -0.000108748
    -0.000131528    -0.000135691
     -3.7039e-05    -1.53433e-05
      -2.606e-05    -1.27496e-05
     -0.00197609     -0.00153564
    -0.000257018    -0.000145081
     -2.0482e-05    -7.14413e-06
     -6.0624e-05    -3.67621e-05
     -5.1506e-05    -3.28171e-05
     -0.00182055     -0.00110154
     -0.00150857     -0.00109112
      -7.427e-06    -3.16764e-06
    -0.000998816    -0.000577704
     -1.6459e-05    -9.15931e-06
     -7.7066e-05    -7.49536e-05
     -5.9344e-05    -3.43879e-05
    -0.000105583    -3.90788e-05
     -1.9849e-05    -1.07777e-05
     -2.7263e-05     -2.8506e-05
     -1.9915e-05    -2.23676e-05
    -0.000128909    -0.000142235
     -5.8399e-05    -8.71243e-05
     -0.00014651    -0.000113492
    -0.000239476    -0.000100782
      -0.0015675     -0.00115169
    -0.000435458    -0.000557365
    -0.000964445    -0.000690139
     -0.00213035     -0.00176844
    -0.000119357    -6.67011e-05
     -1.2281e-05     -9.8099e-06
     -1.5108e-05    -9.51099e-06
     -0.00106686    -0.000774223
     -2.9137e-05    -1.29851e-05
     -8.5821e-05    -7.24435e-05
     -0.00238914     -0.00200147
     -0.00104893    -0.000745519
     -1.8101e-05    -1.21881e-05
    -0.000117581    -8.55067e-05
     -4.3153e-05    -4.17582e-05
     -0.00054892     -0.00163488
    -0.000861431    -0.000662611
     -0.00196554    -0.000921754
      -8.313e-05    -7.45858e-05
     -3.0597e-05    -1.84403e-05
    -0.000876922    -0.000979819
     -4.6694e-05     -2.7225e-05
     -1.7811e-05    -1.10192e-05
     -0.00105962    -0.000548588
     -0.00187291     -0.00143505
    -0.000174456    -9.23219e-05
    -0.000714391    -0.000381156
     -0.00109583    -0.000747198
     -0.00237571     -0.00182114
     -0.00138983    -0.000909748
     -0.00010529    -8.67502e-05
     -1.5975e-05    -1.19577e-05
     -6.3697e-05    -3.81145e-05
     -3.7378e-05    -2.71129e-05
    -0.000111763    -4.31769e-05
    -0.000755428     -0.00100791
    -0.000247518    -0.000144309
      -0.0022198     -0.00112346
    -0.000337903    -0.000225272
    -0.000412864     -0.00018077
    -0.000260754     -0.00017092
    -0.000210913    -0.000126724
     -0.00054876    -0.000232278
    -0.000741092    -0.000301959
    -0.000122613    -4.72528e-05
     -4.1767e-05     -2.5121e-05
     -0.00196666     -0.00162108
     -0.00173712    -0.000890251
      -6.449e-06    -2.01369e-06
      -2.871e-05    -1.63796e-05
     -0.00183805     -0.00126967
     -3.2901e-05    -1.54941e-05
    -0.000992804    -0.000542462
     -7.2061e-05     -2.6521e-05
    -0.000183078    -0.000255865
     -0.00214871     -0.00175496
     -0.00155089     -0.00119054
    -0.000259587    -0.000158011
    -0.000174284    -0.000139283
     -1.7235e-05    -1.05392e-05
    -0.000109397    -8.63165e-05
     -3.5339e-05    -1.79609e-05
     -0.00127915    -0.000958176
    -0.000829212    -0.000465852
     -3.6864e-05    -1.33256e-05
     -5.5962e-05    -5.37562e-05
      -0.0011303     -0.00079198
     -0.00214502     -0.00111933
     -0.00265644     -0.00149597
     -0.00125514    -0.000903394
    -0.000230439    -0.000134416
     -0.00106955    -0.000698058
     -1.6551e-05     -5.7196e-06
    -0.000872518     -0.00112876
     -2.5155e-05    -1.97985e-05
    -0.000188767    -0.000134276
    -0.000118099    -5.92799e-05
     -5.0859e-05    -3.01004e-05
    -0.000127076    -0.000131529
    -0.000314292     -0.00020763
     -2.6313e-05    -1.62621e-05
     -0.00111592    -0.000619088
      -1.319e-05    -7.15258e-06
     -1.8976e-05    -1.02375e-05
    -0.000182963    -0.000104479
     -6.0348e-05    -2.43695e-05
     -0.00141164     -0.00155155
    -0.000669443     -0.00052252
    -0.000889858    -0.000694288
      -1.623e-05    -6.79146e-06
    -0.000713973    -0.000879036
     -0.00042981    -0.000233155
     -6.3207e-05    -4.05361e-05
    -0.000611426    -0.000267012
     -4.4965e-05    -2.92384e-05
     -1.8697e-05    -1.14524e-05
     -8.4106e-05    -4.77306e-05
    -0.000127292    -7.79278e-05
     -0.00021228    -0.000181656
    -0.000458445    -0.000193633
     -1.4014e-05    -4.75224e-06
    -0.000402614    -0.000385167
     -0.00095901    -0.000485619
    -0.000562626    -0.000435262
     -0.00157792      -0.0013444
    -0.000228801    -0.000147562
    -0.000835321    -0.000598994
    -0.000988722    -0.000816514
    -0.000514173    -0.000332732
    -0.000715946     -0.00045278
     -2.9686e-05    -1.83339e-05
     -0.00121223     -0.00056492
    -0.000885751    -0.000380989
    -0.000870902    -0.000461631
     -1.9274e-05    -7.72613e-06
    -0.000538874    -0.000355956
    -0.000280999     -0.00012308
    -0.000129188    -5.43524e-05
       -4.63e-05    -3.89972e-05
    -0.000407096    -0.000450172
      -1.358e-05    -7.41213e-06
    -0.000991609    -0.000648442
     -2.5341e-05    -1.02224e-05
    -0.000266366    -0.000124415
    -0.000177557    -7.43723e-05
    -0.000184993     -0.00141688
    -0.000233999    -9.18455e-05
    -0.000205249    -0.000120519
     -8.5254e-05    -5.58852e-05
      -6.215e-06    -2.06528e-06
     -4.6896e-05    -1.76678e-05
     -0.00215308     -0.00152812
    -0.000636383    -0.000396925
     -9.8301e-05    -5.13926e-05
    -0.000191475    -7.64563e-05
     -0.00154453     -0.00085101
    -0.000722999    -0.000958849
     -7.9699e-05    -4.63181e-05
     -1.4619e-05    -5.90699e-06
     -0.00020422    -0.000135863
     -5.8852e-05    -2.36377e-05
      -0.0010275     -0.00052569
    -0.000732481    -0.000340991
    -0.000294709     -0.00025869
     -3.4772e-05    -1.92581e-05
     -3.8066e-05    -1.79392e-05
     -8.8024e-05    -5.72554e-05
     -4.4164e-05    -2.78502e-05
    -0.000634138    -0.000359392
    -0.000122712    -7.72931e-05
     -4.0276e-05    -3.10251e-05
     -0.00179758     -0.00148463
     -0.00042228    -0.000176265
      -8.423e-05    -5.90684e-05
     -5.0322e-05    -2.17162e-05
     0.000266344      -0.0016051
    -0.000618658     -0.00167775
     -2.7678e-05    -1.27523e-05
      -9.033e-06    -3.30923e-06
    -0.000668495    -0.000404553
     -4.9351e-05    -1.88442e-05
    -0.000405638    -0.000182262
    -0.000604644    -0.000290191
    -0.000329076    -0.000184802
    -0.000162444    -8.44455e-05
     -1.5002e-05    -7.95268e-06
     -0.00125421     -0.00102588
     -0.00102344    -0.000604884
     -0.00126105    -0.000924915
    -0.000761074     -0.00037908
     -0.00104961    -0.000737075
    -0.000294869    -0.000223224
     -3.5916e-05     -2.3914e-05
     -0.00129449     -0.00164903
    -0.000317797    -0.000202229
     -1.4341e-05    -4.66419e-06
     -0.00025977    -0.000120975
     -8.3416e-05    -5.26175e-05
    -0.000475007    -0.000318541
     -0.00016279     -0.00134233
    -0.000654138     -0.00085744
    -0.000277046    -0.000281459
      -8.222e-06    -2.30044e-06
     -2.5693e-05    -9.63443e-06
     -7.5406e-05    -4.53636e-05
    -0.000739572    -0.000423369
     -0.00191111     -0.00190138
    -0.000160109    -0.000137167
     -3.0914e-05    -2.11255e-05
     -0.00035266    -0.000142684
     -8.7899e-05    -8.53947e-05
    -0.000292035    -0.000120932
     -0.00114916     -0.00167101
    -0.000188658    -0.000113468
     -2.5861e-05    -2.57911e-05
     -4.3096e-05     -4.4723e-05
      -8.702e-05    -6.01891e-05
     -0.00115894    -0.000928118
     -4.8314e-05    -3.09003e-05
     -0.00090586    -0.000676973
     -4.0505e-05    -1.47676e-05
     -1.1465e-05    -6.45151e-06
      -0.0001637    -6.59775e-05
     -4.3452e-05    -2.39165e-05
     -4.2843e-05    -1.91617e-05
     -2.5283e-05    -1.39618e-05
     -0.00091646     -0.00041695
    -0.000322744    -0.000185775
    -0.000150787     -7.9928e-05
    -0.000886772    -0.000672803
    -0.000826136    -0.000523739
    -0.000140062     -8.9377e-05
     -4.5371e-05    -2.51887e-05
     -2.4187e-05    -2.55535e-05
      -4.641e-05    -2.43967e-05
     -3.5722e-05    -2.27496e-05
     -0.00206378     -0.00197919
      -0.0025371     -0.00189406
     -3.8007e-05    -4.12692e-05
    -0.000205606    -0.000219967
    -0.000145518    -9.66862e-05
    -0.000140798    -5.76457e-05
     -0.00048697    -0.000204643
    -0.000211864    -0.000120903
     -3.5042e-05    -1.91029e-05
     -0.00283522     -0.00229542
     -1.2394e-05    -9.55554e-06
    -0.000599058    -0.000372649
     -0.00132438    -0.000664748
     -5.1516e-05    -2.50332e-05
    -0.000274833    -0.000159266
     -4.5867e-05    -2.67342e-05
     -0.00100781    -0.000696195
    -0.000437814    -0.000189359
     -2.6859e-05    -2.55982e-05
    -0.000280111    -0.000155642
     0.000546616     -0.00154701
     -0.00158034     -0.00176065
     -8.7072e-05    -7.69311e-05
    -0.000330189    -0.000130281
      -5.195e-05    -1.86957e-05
    -0.000936744    -0.000625153
     -1.5091e-05    -1.33876e-05
     -0.00166968     -0.00164201
    -0.000182165    -0.000117287
     -0.00203542     -0.00159805
      -5.996e-06    -1.98403e-06
    -0.000871606    -0.000615133
     -2.7329e-05    -2.09364e-05
     -0.00078599      -0.0011412
     -4.1683e-05     -1.6044e-05
      0.00015826     -0.00341871
     -0.00145844     -0.00103757
    -0.000923889    -0.000617535
     -7.4978e-05    -3.99184e-05
     -0.00129713     -0.00122097
    -0.000186637    -0.000109946
     -0.00196799    -0.000900094
     -6.1372e-05    -3.35405e-05
    -0.000134109    -9.90816e-05
     -0.00271121     -0.00231719
     -1.3743e-05    -9.81404e-06
    -0.000201912    -0.000229905
     -0.00118904     -0.00083841
    -0.000666422    -0.000412901
     -0.00225654     -0.00252302
     -1.7338e-05    -9.87477e-06
     -1.4087e-05    -6.61667e-06
     -0.00092218    -0.000534764
     -3.4204e-05    -1.61541e-05
    -0.000226533    -0.000127099
     -3.3211e-05    -1.46558e-05
    -0.000737189    -0.000438532
     -3.9954e-05    -2.46632e-05
     -0.00128876    -0.000930218
    -0.000803013    -0.000532725
     -0.00174058     -0.00172987
     -0.00215811     -0.00192778
     -0.00096727     -0.00065958
     -0.00103478    -0.000566567
     -2.9495e-05    -1.88447e-05
    -0.000161165    -7.36612e-05
     -0.00245192     -0.00165737
    -0.000588306    -0.000464388
     -4.5863e-05    -1.77005e-05
    -0.000424588    -0.000320404
     -2.1711e-05    -8.38444e-06
     -3.6736e-05    -1.42524e-05
     -8.8903e-05    -4.92986e-05
     -6.8258e-05    -2.57747e-05
     -1.2726e-05    -1.07542e-05
     -3.1289e-05    -1.68984e-05
      -6.329e-06    -3.56041e-06
     -2.3979e-05     -1.3526e-05
    -0.000454163    -0.000647101
     -0.00011769    -7.02717e-05
    -0.000174241    -7.19768e-05
    -0.000684021    -0.000272262
     -3.1763e-05    -2.28229e-05
      -9.675e-06    -5.77921e-06
     -0.00125431    -0.000802529
     -1.3414e-05    -8.77293e-06
    -0.000733939    -0.000612436
    -0.000402545    -0.000533924
     -0.00055012    -0.000317201
     -2.2698e-05    -1.38083e-05
    -0.000136709    -0.000129566
      -8.797e-06     -1.0774e-05
     -4.9391e-05    -2.28406e-05
     -3.7728e-05    -3.12051e-05
     -0.00178115     -0.00131287
    -0.000674171    -0.000461661
    -0.000133827    -9.14383e-05
     -5.1955e-05      -3.059e-05
      -3.944e-06    -2.38171e-06
    -0.000478708     -0.00044933
     0.000174388     -0.00310446
    -0.000310648    -0.000193995
       -7.58e-05    -4.88036e-05
    -0.000227047    -0.000208484
     -3.1932e-05    -2.59105e-05
       -4.46e-06    -1.22413e-06
      -3.822e-05    -3.19082e-05
     -3.2912e-05    -1.92278e-05
    -0.000134475    -5.39772e-05
     -6.3706e-05    -3.52719e-05
    -0.000976326    -0.000850153
     -2.0023e-05    -1.19045e-05
    -0.000131175    -7.75266e-05
     -0.00310506     -0.00191991
    -0.000486566     -0.00033551
    -0.000316358    -0.000323961
    -0.000364456    -0.000147634
     -1.6558e-05    -8.71924e-06
    -0.000146526    -0.000104064
      -7.676e-06    -2.96201e-06
     -1.3188e-05    -4.38151e-06
      -0.0021883     -0.00187293
    -0.000758691    -0.000730795
     -6.8412e-05    -4.22603e-05
    -0.000366567    -0.000443461
    -0.000976382     -0.00054785
     -0.00226774      -0.0016503
     -0.00128564    -0.000908979
    -0.000320164    -0.000198252
       -5.37e-06    -1.43112e-06
     -1.6615e-05    -9.25739e-06
    -0.000677227    -0.000476303
    -0.000395594    -0.000316497
     -3.9902e-05    -2.72755e-05
    -0.000394883    -0.000252599
      -5.581e-06    -1.70292e-06
    -0.000133044    -0.000159944
     -0.00152503     -0.00110429
     -2.9932e-05     -2.0031e-05
    -0.000335208    -0.000219708
    -0.000596067     -0.00065967
    -0.000377452    -0.000188383
      -7.394e-06    -2.24832e-06
    -0.000487281    -0.000213745
    -0.000257423      -0.0002794
    -0.000128683    -7.65775e-05
    -0.000479827    -0.000298042
     -3.0231e-05    -1.97665e-05
     -1.4971e-05    -1.06343e-05
     -1.6287e-05    -1.23622e-05
    -0.000207682    -0.000179634
    -0.000134582    -5.47677e-05
     -0.00025744    -0.000111288
     -7.5982e-05    -2.82546e-05
    -0.000726564    -0.000472531
     -5.7901e-05    -3.63414e-05
    -0.000152704    -9.10529e-05
     -1.4005e-05    -1.53159e-05
     -1.8418e-05    -7.23975e-06
     -5.1726e-05    -2.93031e-05
     -3.1419e-05    -2.44514e-05
     -8.7777e-05    -3.55232e-05
     -2.7216e-05    -1.00012e-05
       -0.001533     -0.00137891
    -0.000710445     -0.00198602
     -0.00102447     -0.00144264
      -3.016e-05    -1.19083e-05
     -2.0962e-05    -1.18626e-05
     -3.9531e-05    -2.66301e-05
     -9.4787e-05    -0.000103125
    -0.000418821     -0.00029271
     -0.00119345    -0.000809881
    -0.000855267    -0.000579163
      -3.728e-05    -4.96963e-05
     -8.1743e-05    -3.28089e-05
    -0.000210722     -0.00013986
     -4.1653e-05    -2.99576e-05
     -0.00107868    -0.000652331
       -8.56e-06    -8.52641e-06
     -1.8472e-05     -1.0705e-05
     -7.5813e-05    -3.88919e-05
      -1.854e-05     -9.8681e-06
    -0.000921056    -0.000661458
      -2.182e-05    -1.59762e-05
     -9.4642e-05    -3.74357e-05
     -5.2923e-05    -3.90859e-05
     -0.00220499      -0.0015671
    -0.000906758    -0.000596522
    -0.000123343    -7.10031e-05
     -1.2013e-05    -6.28356e-06
    -0.000103389    -5.86068e-05
     -0.00227455     -0.00175927
    -0.000334021    -0.000211685
     -1.1667e-05    -9.73003e-06
     -0.00149727     -0.00072284
     -5.1031e-05    -2.00682e-05
    -0.000494499    -0.000337395
      -0.0024316     -0.00276574
    -0.000631406    -0.000282785
     -6.0325e-05    -2.35282e-05
      -9.272e-06    -6.50768e-06
      0.00138302     -0.00280328
     -2.0222e-05     -2.4592e-05
    -0.000418288    -0.000169556
     -0.00076515    -0.000742643
     -0.00200231     -0.00184645
     -6.1919e-05    -2.34295e-05
    -0.000259237     -0.00010299
     -0.00202596     -0.00145495
    -0.000203544    -0.000139576
     -0.00128119    -0.000541782
     -1.3878e-05      -1.059e-05
     -1.6894e-05     -5.7668e-06
    -0.000207715    -0.000193041
    -0.000254518    -0.000215992
     -0.00128335    -0.000901925
    -0.000338134    -0.000354262
     -5.9192e-05    -2.34968e-05
     -0.00012931     -5.3449e-05
    -0.000488923    -0.000376551
      -8.014e-05    -5.33825e-05
    -0.000173323    -9.29988e-05
     -9.2217e-05     -6.3469e-05
     -1.5975e-05    -9.81602e-06
     -3.9986e-05    -2.82814e-05
     -1.1726e-05    -5.70119e-06
     -6.1042e-05    -2.48113e-05
     -0.00020415    -0.000238374
     -0.00152304     -0.00100582
     -5.2202e-05     -2.0211e-05
     -4.1611e-05    -2.18652e-05
     -0.00269424     -0.00178632
     -2.8447e-05    -1.92798e-05
    -0.000731822     -0.00053074
     -0.00101309    -0.000864375
     -4.6553e-05    -1.94766e-05
    -0.000658344    -0.000518976
      -1.882e-05    -2.00214e-05
    -0.000128772    -5.47182e-05
    -0.000148031    -9.81241e-05
    -0.000222858    -0.000161364
     -2.0598e-05    -8.05576e-06
     -0.00062787    -0.000441473
     -8.8701e-05    -5.81985e-05
    -0.000733191    -0.000328982
     -2.5018e-05    -2.25846e-05
     -9.8998e-05    -3.72273e-05
     -7.7593e-05    -6.60847e-05
     0.000315242     -0.00150091
     -0.00133677     -0.00147006
     -5.4582e-05     -3.3585e-05
     -0.00183269     -0.00107678
    -0.000647067    -0.000408267
     -2.2981e-05     -8.1696e-06
     -0.00213449     -0.00175438
    -0.000515974     -0.00067199
    -0.000292702     -0.00017623
       -1.19e-05    -9.17714e-06
     -1.1428e-05    -4.46735e-06
     -1.4361e-05    -8.72017e-06
    -0.000775213    -0.000464232
       -4.37e-05     -1.6913e-05
     -0.00147486     -0.00117675
    -0.000113793    -7.04922e-05
     -0.00143246    -0.000926568
     -3.4086e-05    -2.43872e-05
      0.00105002      -0.0019085
    -0.000184681    -0.000115297
    -0.000954738     -0.00127443
    -0.000346953    -0.000164884
     -0.00163602     -0.00107151
     -1.1665e-05      -5.214e-06
     -3.4131e-05    -2.10055e-05
    -0.000210055    -0.000183435
      -1.301e-05    -9.34243e-06
     -2.8459e-05    -2.43422e-05
    -0.000197103    -0.000112253
    -0.000938917    -0.000582582
     -1.8167e-05    -7.99377e-06
    -0.000551181    -0.000248331
    -0.000148577     -7.1812e-05
     -1.0189e-05    -4.32631e-06
    -0.000215213    -0.000113475
     -0.00188916     -0.00179226
    -0.000210339    -0.000205438
    -0.000636725    -0.000391386
    -0.000272487    -0.000168958
    -0.000508584    -0.000596675
     -0.00182719     -0.00127637
    -0.000540018    -0.000347751
     -0.00163848     -0.00175206
    -0.000524941    -0.000270589
    -0.000886814    -0.000423364
     -3.0134e-05    -1.85464e-05
      -2.067e-05    -2.69263e-05
    -0.000182623    -0.000213434
     -1.8126e-05    -7.29483e-06
     -3.2173e-05    -2.09931e-05
    -0.000516606    -0.000388126
     -4.6643e-05    -4.92987e-05
     -0.00111728    -0.000809156
     -6.1115e-05    -7.83971e-05
     -1.7716e-05    -6.41218e-06
     -0.00152269     -0.00212697
    -0.000926872     -0.00137093
     -8.3386e-05    -7.80374e-05
     -3.1749e-05    -1.58232e-05
     -1.3332e-05    -5.06034e-06
    -0.000236608    -0.000262411
    -0.000204082    -0.000122595
     -0.00128195    -0.000954832
     -0.00295372     -0.00185357
     -2.6416e-05    -2.83781e-05
    -0.000522425    -0.000586156
     -2.0005e-05    -1.40819e-05
    -0.000139794    -6.26495e-05
      -4.457e-06    -1.47556e-06
     -2.3301e-05    -1.53203e-05
    -0.000146687    -6.24204e-05
    -0.000329594    -0.000137945
     -0.00137086     -0.00112844
     -2.0568e-05    -1.43414e-05
     -0.00265712     -0.00230503
    -0.000333782    -0.000329526
     -1.3464e-05    -8.46804e-06
     -5.9563e-05    -5.88612e-05
     -1.4414e-05    -5.85113e-06
     -7.6761e-05    -7.10003e-05
     -0.00094367    -0.000589247
    -0.000226082    -0.000132307
     -2.1294e-05    -9.96072e-06
     -2.6711e-05     -3.6064e-05
     -2.0277e-05    -7.79854e-06
    -0.000375032    -0.000533965
     -0.00161628      -0.0012039
     -0.00170109     -0.00133065
     -0.00134332     -0.00147906
     -1.5826e-05    -8.93102e-06
    -0.000468103    -0.000227829
    -0.000104167    -6.85453e-05
     -0.00162752     -0.00161463
    -0.000574029    -0.000782878
     -4.8207e-05    -1.84598e-05
    -0.000650329    -0.000386839
     -3.0997e-05    -3.11238e-05
    -0.000246655    -0.000163347
     -1.5362e-05    -6.69834e-06
    -0.000246813    -0.000266298
    -0.000201805    -8.16193e-05
    -0.000476744    -0.000186131
    -0.000136553    -5.51028e-05
    -0.000348074     -0.00044782
      -0.0011575    -0.000663498
     -0.00120145    -0.000811094
     -5.7284e-05    -3.46286e-05
    -0.000786122    -0.000528757
     -0.00068177    -0.000305133
     -3.0744e-05    -2.16335e-05
     -2.9351e-05    -1.11671e-05
    -0.000188283    -0.000129236
    -0.000845057    -0.000553918
     -4.7821e-05    -5.94296e-05
     -4.6465e-05    -2.01455e-05
     -3.1689e-05     -2.2724e-05
    -0.000200458    -0.000266563
      -9.253e-05    -3.78921e-05
    -0.000795128    -0.000530077
     -4.8103e-05    -2.85866e-05
    -0.000951097    -0.000780546
     -3.6969e-05    -2.09373e-05
    -0.000297974    -0.000119639
     -8.5182e-05    -7.25769e-05
      -6.724e-05    -4.65099e-05
     -0.00236635     -0.00117671
    -0.000713453    -0.000303322
     -0.00152214     -0.00258224
    -0.000160419    -6.25061e-05
     -0.00124128    -0.000888508
     -5.3994e-05    -2.34495e-05
    -0.000930069     -0.00077436
    -0.000970718    -0.000621618
    -0.000184798    -7.14527e-05
      -1.373e-05    -1.13501e-05
    -0.000386842    -0.000230764
    -0.000241285    -0.000163309
     -0.00049958     -0.00023272
     -0.00181441    -0.000813639
     -4.2596e-05    -1.68624e-05
    -0.000240849    -0.000103278
    -0.000523097    -0.000339655
    -0.000150896    -6.35145e-05
    -0.000136736    -7.73674e-05
    -0.000431691    -0.000308226
    -0.000177212    -8.08297e-05
     -3.0631e-05    -1.75994e-05
    -0.000145353    -7.08656e-05
     -7.1705e-05    -4.33813e-05
     -0.00158928     -0.00213381
    -0.000235296    -0.000147427
    -0.000119886    -6.85579e-05
     -0.00075745    -0.000398485
     -0.00132511     -0.00172435
     -1.6727e-05    -7.08626e-06
     -1.5377e-05    -1.11787e-05
     -0.00182518       -0.001325
     -1.4692e-05    -9.93615e-06
     -0.00177165     -0.00168474
     -1.7066e-05    -1.00765e-05
     -4.4643e-05    -3.43475e-05
    -0.000176661    -0.000106307
    -0.000167816    -0.000231743
     -1.1028e-05    -5.04245e-06
     -3.9708e-05    -1.53724e-05
     -0.00297826     -0.00332565
    -0.000590568     -0.00036217
     -2.1002e-05    -1.16599e-05
     -8.1272e-05    -5.83677e-05
     -0.00106066    -0.000736333
     -5.0722e-05    -4.49168e-05
    -0.000591926    -0.000319797
     -4.1767e-05    -2.47578e-05
     -0.00107886    -0.000541316
     -0.00125659     -0.00152835
     -1.8835e-05    -1.74567e-05
    -0.000816045    -0.000647371
    -0.000740336    -0.000405965
     -9.8046e-05    -0.000118769
    -0.000133434    -0.000155831
     -1.5535e-05    -1.33984e-05
     -3.9058e-05    -1.65474e-05
     -0.00111868     -0.00281776
     -0.00019418    -0.000118303
    -0.000427552    -0.000447586
    -0.000120283    -8.66837e-05
    -0.000494712    -0.000252404
    -0.000596297    -0.000298177
      -0.0018091     -0.00124799
     -1.7061e-05    -6.09834e-06
    -0.000202737    -9.55563e-05
     -3.4566e-05    -2.06917e-05
     -0.00182812     -0.00165773
    -0.000371805    -0.000151568
    -0.000105945    -6.18659e-05
      -0.0012098    -0.000836055
     -0.00122196     -0.00158108
     -3.0014e-05    -1.34746e-05
     -4.6515e-05    -6.29352e-05
     -4.0385e-05    -2.41481e-05
    -0.000152867    -8.62176e-05
     -0.00166124     -0.00220755
     -2.0639e-05    -1.22419e-05
      -7.419e-05     -8.9715e-05
     -8.8062e-05    -6.69906e-05
     -2.2985e-05    -1.42156e-05
    -0.000330851    -0.000325559
      -0.0006942    -0.000621927
     -3.1848e-05    -1.72651e-05
    -0.000658267    -0.000420905
    -0.000557007    -0.000358007
     -7.8482e-05    -4.30911e-05
    -0.000311377     -0.00017227
     -1.3186e-05    -7.73344e-06
     -0.00307878     -0.00193155
     -4.7383e-05    -2.54599e-05
     -6.1829e-05    -2.63472e-05
     -3.6384e-05    -1.94194e-05
    -0.000638724    -0.000345237
     -0.00102427     -0.00176556
    -0.000820378     -0.00117122
     -0.00122701    -0.000563878
     -1.6805e-05    -9.47204e-06
    -0.000421295     -0.00030191
    -0.000915972     -0.00101935
     -1.3639e-05    -5.06166e-06
     -8.1722e-05    -0.000115285
     -0.00153491      -0.0014617
      -0.0028703     -0.00178831
    -0.000384988    -0.000363378
     -0.00143922    -0.000962812
     -0.00122824    -0.000900317
    -0.000364787    -0.000194916
     -0.00036618    -0.000204827
     -1.5596e-05    -7.57463e-06
     -2.7637e-05    -1.08388e-05
      -6.298e-06    -2.53051e-06
     -2.0149e-05    -1.23017e-05
     -1.4969e-05    -9.55422e-06
     -2.5226e-05    -1.52334e-05
      -4.871e-05    -2.85857e-05
     -4.1831e-05    -4.04105e-05
    -0.000226253    -0.000272295
    -0.000189987    -7.70685e-05
     -1.6714e-05    -2.01774e-05
     -0.00103913    -0.000866739
     -0.00227154     -0.00179666
     -2.7955e-05    -1.08631e-05
    -0.000240166    -0.000103919
    -0.000787528    -0.000496324
    -0.000355092    -0.000172963
    -0.000171202    -7.60718e-05
    -0.000279624    -0.000146146
     -8.0508e-05     -5.2952e-05
     -4.8153e-05    -3.13045e-05
    -0.000279798    -0.000114839
     -0.00061521    -0.000413705
    -0.000564503    -0.000729098
     -2.1289e-05    -1.46699e-05
     -3.7073e-05    -2.91986e-05
    -0.000770716    -0.000476136
      -0.0027025     -0.00183099
      -0.0013757    -0.000957885
      -5.331e-05    -4.08113e-05
     -1.1829e-05    -8.15516e-06
     -1.7345e-05    -1.05726e-05
     -3.6303e-05    -3.41281e-05
     -1.4669e-05    -6.11149e-06
    -0.000633606     -0.00145124
    -0.000306544    -0.000360558
     -0.00158983     -0.00119099
      -6.731e-05    -3.33387e-05
    -0.000201547    -0.000127692
     -7.3201e-05    -8.89731e-05
     -0.00079633    -0.000357309
    -0.000155615    -6.55532e-05
     -0.00145588    -0.000846275
     -1.6061e-05    -8.70543e-06
     -0.00119377    -0.000807097
    -0.000121248    -7.97576e-05
     -4.8448e-05    -2.16324e-05
     -0.00274453     -0.00172061
     -0.00077712    -0.000387017
    -0.000346892    -0.000135916
    -0.000239847    -0.000149817
       -0.001846     -0.00172355
    -0.000344521    -0.000143125
    -0.000946482    -0.000819186
     -0.00139795     -0.00134815
     -6.6389e-05    -4.24001e-05
     0.000149828     -0.00244362
     -1.1499e-05    -4.94253e-06
    -0.000338594    -0.000201435
     -0.00138815    -0.000962715
    -0.000723152    -0.000503581
     -0.00199146     -0.00146229
     -0.00248889      -0.0021937
     -0.00245731      -0.0018326
     -0.00171548     -0.00120442
     -0.00092129    -0.000572547
     -0.00167653       -0.001314
     -1.0456e-05    -1.26853e-05
    -0.000226526    -0.000108993
    -0.000848052    -0.000546774
     -0.00109256    -0.000839694
    -0.000145865    -8.69154e-05
    -0.000195578    -7.73305e-05
    -0.000881455    -0.000652169
     -4.7816e-05    -2.67423e-05
     -1.2573e-05    -7.90437e-06
    -0.000551473    -0.000446802
    -0.000803909    -0.000519008
    -0.000422866    -0.000185642
    -0.000573295    -0.000260624
    -0.000141329    -5.69944e-05
     -0.00151281    -0.000642153
     -2.0103e-05     -7.3135e-06
    -0.000528055     -0.00020738
     -0.00148225     -0.00102019
     -5.2223e-05    -4.59761e-05
    -0.000378442    -0.000264702
     -0.00028557    -0.000153105
    -0.000759738    -0.000829711
     -6.2501e-05    -3.68338e-05
    -0.000354087    -0.000222147
    -0.000712122     -0.00299982
     -0.00102359     -0.00118571
    -0.000205631     -0.00011507
    -0.000223747    -0.000147624
     -0.00142601    -0.000696955
     -0.00145899     -0.00102708
    -0.000126214    -8.06281e-05
    -0.000884082    -0.000593056
    -0.000182157    -8.82362e-05
    -0.000428322    -0.000248475
    -0.000128473    -7.57425e-05
     -1.6414e-05    -1.20581e-05
     -0.00189036     -0.00150244
     -0.00146308    -0.000997911
     -2.3335e-05    -1.23695e-05
    -0.000524964    -0.000377992
     -0.00105407    -0.000814907
     -3.6406e-05    -2.72152e-05
     -6.6808e-05    -7.85125e-05
    -0.000562094    -0.000477682
    -0.000187374    -9.09278e-05
     -0.00166268     -0.00143114
     -0.00144866    -0.000747855
     -0.00101866    -0.000628483
      -9.001e-06    -3.72113e-06
    -0.000844827    -0.000485913
    -0.000575372    -0.000690908
       -2.74e-05    -2.21347e-05
    -0.000455991    -0.000207991
    -0.000162351     -9.3644e-05
    -0.000380103    -0.000252537
     -5.3416e-05    -5.85161e-05
     -1.7474e-05    -1.11386e-05
    -0.000333356    -0.000342501
      0.00095207     -0.00182443
    -0.000866081    -0.000981544
     -2.7591e-05    -2.14371e-05
    -0.000373568    -0.000243312
    -0.000356242    -0.000250573
    -0.000159508      -6.103e-05
    -0.000301044    -0.000174055
     -2.8754e-05    -1.50331e-05
    -0.000469804    -0.000290422
      -5.189e-06    -1.75155e-06
     -0.00139718     -0.00107217
     -0.00101941    -0.000688161
     -6.7467e-05    -2.99463e-05
     -0.00160847     -0.00130661
      -1.004e-05    -4.52944e-06
     -2.4817e-05     -1.5002e-05
    -0.000654705    -0.000421855
     -0.00168734     -0.00118647
     -1.4712e-05    -8.52869e-06
     -2.2205e-05    -1.28585e-05
     -0.00124757    -0.000839921
    -0.000117508    -7.08201e-05
     -0.00140079    -0.000931588
     -1.5194e-05    -9.01713e-06
      -1.219e-05    -5.91148e-06
     -0.00036771    -0.000278457
    -0.000493623    -0.000337987
     -0.00110921    -0.000536061
     -6.2789e-05    -4.06819e-05
     -6.3198e-05    -5.99504e-05
     -3.6605e-05    -1.37798e-05
     -5.6241e-05    -2.65665e-05
     -7.1252e-05    -4.47779e-05
      -0.0013396    -0.000575871
    -0.000159131    -8.88046e-05
    -0.000222454    -0.000127608
    -0.000647488    -0.000453003
     -0.00200182    -0.000926054
     -0.00107479    -0.000686648
     -0.00132922    -0.000955176
     -8.4237e-05    -3.66348e-05
    -0.000271784    -0.000252806


==> scatterplots/chloromethane/isotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00263033     -0.00230628
     -0.00845468     -0.00832153
    -0.000951543    -0.000797215
     -0.00971129     -0.00965077
     -0.00701525     -0.00671623
     -0.00618533     -0.00630424
       -0.014146      -0.0147372
     -0.00826206     -0.00825085
    -0.000744957    -0.000685394
     -0.00350342      -0.0032302
     -0.00174741     -0.00157306
      -0.0014572     -0.00139265
      -0.0087516     -0.00839061
    -0.000671739    -0.000585013
    -0.000961855    -0.000806593
     -0.00320539     -0.00307116
      -0.0137279      -0.0143219
     -0.00265043     -0.00257605
      -0.0107811      -0.0108683
      -0.0041234     -0.00380634
       -0.010164      -0.0103407
     -0.00537947     -0.00520758
     -0.00158027     -0.00135673
     -0.00097592    -0.000932836
     -0.00104872    -0.000987678
     -0.00687932     -0.00662636
     -0.00699191     -0.00699862
      -0.0017718      -0.0015022
     -0.00647852     -0.00599199
     -0.00271441     -0.00248059
     -0.00312579     -0.00288398
     -0.00449034       -0.004228
     -0.00570959     -0.00548361
    -0.000710479    -0.000709517
     -0.00644216     -0.00643922
     -0.00708956     -0.00680873
     -0.00754678     -0.00762995
     -0.00251135      -0.0021692
     -0.00183003     -0.00170796
     -0.00104835     -0.00106361
     -0.00848565     -0.00831056
    -0.000792303    -0.000666249
      -0.0106627      -0.0107114
     -0.00412537     -0.00414453
    -0.000900067    -0.000864436
     -0.00126713     -0.00108883
     -0.00923043     -0.00997564
     -0.00174017     -0.00158538
     -0.00469227     -0.00432182
     -0.00262262     -0.00255763
      -0.0013466     -0.00131446
     -0.00685495     -0.00698367
     -0.00668865     -0.00677487
     -0.00278143     -0.00285936
     -0.00507723       -0.004635
     -0.00787236     -0.00739906
     -0.00254652     -0.00238386
     -0.00716817     -0.00678717
     -0.00183227     -0.00184273
     -0.00419177     -0.00399436
     -0.00186251      -0.0017041
     -0.00385135     -0.00356415
     -0.00105269    -0.000991588
    -0.000826758    -0.000710474
       -0.007221     -0.00677701
     -0.00163935      -0.0014908
     -0.00261011     -0.00256379
     -0.00104084     -0.00093785
     -0.00662709     -0.00626887
     -0.00132391     -0.00120751
     -0.00695421     -0.00708723
     -0.00336817     -0.00324325
     -0.00234808     -0.00227031
     -0.00257062     -0.00232403
     -0.00342107     -0.00317284
    -0.000612976    -0.000566714
     -0.00161288     -0.00154857
     -0.00369986     -0.00349691
     -0.00256842     -0.00242438
    -0.000783746    -0.000753429
     -0.00131657     -0.00109614
     -0.00345647     -0.00323708
     -0.00180681     -0.00159384
     -0.00655558     -0.00625184
     -0.00358772     -0.00353981
     -0.00544457      -0.0053338
     -0.00124816     -0.00122359
     -0.00254314     -0.00234204
      -0.0111273      -0.0113124
      -0.0148915      -0.0150661
      -0.0021324     -0.00200986
     -0.00974434      -0.0098684
     -0.00137512     -0.00129534
      -0.0011162      -0.0010361
     -0.00511629     -0.00510218
      -0.0010991    -0.000953757
     -0.00401882        -0.00361
     -0.00257409     -0.00241948
     -0.00105366    -0.000910627
     -0.00248316     -0.00230853
    -0.000937434    -0.000873644
    -0.000614523     -0.00055605
     -0.00638848     -0.00647631
     -0.00664309     -0.00652136
     -0.00265779     -0.00250897
    -0.000675163    -0.000571866
      -0.0020327     -0.00187912
     -0.00247686     -0.00217252
     -0.00245824     -0.00242475
     -0.00160192     -0.00146559
     -0.00102006    -0.000858541
     -0.00818596     -0.00850662
      -0.0025031     -0.00237177
     -0.00108519    -0.000943858
     -0.00151128     -0.00139108
     -0.00100242    -0.000880631
     -0.00848105     -0.00813464
     -0.00776039     -0.00769647
    -0.000706725    -0.000627656
     -0.00710814     -0.00693119
    -0.000857445    -0.000816435
     -0.00186324     -0.00179623
     -0.00116892     -0.00103086
     -0.00230585     -0.00208429
     -0.00100174    -0.000965735
     -0.00129822      -0.0013045
     -0.00096992    -0.000959083
     -0.00241122      -0.0023457
     -0.00153174      -0.0014689
     -0.00173833     -0.00159294
     -0.00275491     -0.00239519
     -0.00636413     -0.00633277
     -0.00441319     -0.00448907
     -0.00462833     -0.00448291
     -0.00986627     -0.00997163
      -0.0020157     -0.00180478
    -0.000732246    -0.000705393
    -0.000812754    -0.000819896
     -0.00678617     -0.00657072
     -0.00108273    -0.000902519
     -0.00216311     -0.00203681
      -0.0118051      -0.0118985
      -0.0065863     -0.00632329
     -0.00109339     -0.00103036
     -0.00150506     -0.00136693
     -0.00178347     -0.00180094
      -0.0106852      -0.0114772
     -0.00560477     -0.00535401
     -0.00859065     -0.00806579
       -0.002028     -0.00196413
    -0.000928625     -0.00083809
     -0.00735473     -0.00726699
     -0.00103454    -0.000928868
     -0.00103788    -0.000974681
     -0.00662117     -0.00648362
     -0.00692852     -0.00707162
     -0.00311793     -0.00285826
     -0.00609562     -0.00590568
      -0.0066843     -0.00654164
     -0.00737888     -0.00778197
     -0.00609026     -0.00583178
     -0.00214377     -0.00201299
     -0.00113256     -0.00108293
      -0.0019937     -0.00189893
    -0.000957533    -0.000874388
     -0.00206732     -0.00178055
     -0.00651049     -0.00642535
     -0.00256313     -0.00243909
     -0.00852382     -0.00816108
     -0.00391985      -0.0036499
     -0.00396261     -0.00365584
     -0.00285697     -0.00272486
      -0.0019608      -0.0017631
     -0.00392123     -0.00349487
     -0.00487598     -0.00445507
     -0.00212089     -0.00183431
     -0.00170283     -0.00157869
     -0.00717403      -0.0070389
     -0.00738337     -0.00704538
    -0.000696336    -0.000598623
      -0.0011577     -0.00110749
     -0.00820796     -0.00803227
     -0.00113591     -0.00104593
     -0.00624338     -0.00608836
     -0.00178356     -0.00155015
     -0.00199322     -0.00190241
     -0.00700446     -0.00712748
      -0.0115119      -0.0115613
     -0.00292962     -0.00287421
     -0.00249038     -0.00239683
    -0.000895139     -0.00086177
     -0.00189094     -0.00178277
     -0.00156654     -0.00142552
     -0.00788295     -0.00777395
     -0.00595025     -0.00593628
     -0.00151192     -0.00132759
     -0.00188945     -0.00188236
     -0.00683743     -0.00683785
     -0.00896572     -0.00860237
      -0.0101693     -0.00982677
     -0.00984664     -0.00944681
     -0.00253837     -0.00237576
      -0.0042454     -0.00409838
    -0.000998758    -0.000868725
     -0.00438771      -0.0043992
     -0.00114853     -0.00110567
     -0.00238329     -0.00219338
     -0.00244942     -0.00220022
     -0.00114904     -0.00101387
      -0.0024751     -0.00246935
     -0.00241667     -0.00220176
     -0.00125019     -0.00121623
     -0.00551555     -0.00532316
     -0.00103142    -0.000949481
     -0.00100279    -0.000920957
     -0.00193043     -0.00178192
     -0.00164763     -0.00144714
     -0.00744356     -0.00752542
     -0.00356232     -0.00337951
     -0.00673988     -0.00653383
     -0.00108099    -0.000985226
     -0.00573691     -0.00572087
     -0.00460403     -0.00435052
      -0.0013441     -0.00123071
     -0.00429741     -0.00395158
    -0.000999385    -0.000894079
    -0.000885963    -0.000816194
     -0.00174456     -0.00167455
     -0.00162943     -0.00145365
     -0.00307994     -0.00292766
     -0.00387682     -0.00351515
     -0.00113388     -0.00105691
     -0.00499592       -0.004819
     -0.00641877      -0.0062555
     -0.00522611     -0.00501619
     -0.00593904     -0.00586048
     -0.00252599     -0.00231566
     -0.00658549     -0.00673865
     -0.00722194     -0.00737143
     -0.00388083     -0.00365616
     -0.00702398     -0.00659751
     -0.00139085     -0.00128883
     -0.00618213     -0.00580597
     -0.00534415     -0.00497248
     -0.00536749     -0.00490498
    -0.000911868    -0.000756378
     -0.00399557      -0.0037603
      -0.0033006     -0.00303209
     -0.00194085     -0.00163843
     -0.00139914     -0.00134905
     -0.00498948      -0.0050014
    -0.000920247    -0.000832859
     -0.00898451     -0.00899856
     -0.00103777    -0.000892881
     -0.00377728     -0.00341991
     -0.00267473     -0.00238463
     -0.00894619     -0.00979532
     -0.00306611     -0.00273153
     -0.00260388     -0.00240217
     -0.00189312     -0.00183487
    -0.000648669    -0.000549064
     -0.00161346     -0.00143106
     -0.00895123      -0.0087954
     -0.00365278     -0.00346046
     -0.00201004     -0.00190089
     -0.00240909     -0.00207904
     -0.00673803     -0.00652963
     -0.00441644     -0.00440835
     -0.00145444     -0.00133198
    -0.000909355    -0.000801724
     -0.00350453     -0.00339344
     -0.00152988     -0.00132789
     -0.00613253     -0.00593562
     -0.00580592     -0.00540625
      -0.0041475     -0.00413285
    -0.000903639    -0.000811531
     -0.00168742     -0.00158258
     -0.00219661     -0.00200225
    -0.000934585    -0.000824421
     -0.00607711     -0.00570768
     -0.00212808     -0.00191595
      -0.0016745      -0.0016096
      -0.0102709     -0.00993924
      -0.0036306     -0.00323969
     -0.00269403     -0.00265147
     -0.00152111     -0.00137167
      -0.0114836       -0.012825
     -0.00949179      -0.0100602
     -0.00116547     -0.00105294
    -0.000988358    -0.000914529
     -0.00605115     -0.00572075
     -0.00141136     -0.00119539
     -0.00335075     -0.00296378
     -0.00459556     -0.00413591
      -0.0037995     -0.00348128
     -0.00236872     -0.00215297
    -0.000612108    -0.000549393
     -0.00489086     -0.00473706
      -0.0054741     -0.00513357
     -0.00715381     -0.00696334
     -0.00556533     -0.00533363
     -0.00635461     -0.00635851
     -0.00308067     -0.00289684
     -0.00120333     -0.00110069
     -0.00851414     -0.00847627
     -0.00446842     -0.00428176
     -0.00102186    -0.000908863
     -0.00371712     -0.00344824
     -0.00197896     -0.00194616
     -0.00493717     -0.00483531
      -0.0101739      -0.0110716
     -0.00498972     -0.00513015
     -0.00532974     -0.00527139
    -0.000870486    -0.000781831
     -0.00103632    -0.000866594
       -0.001601     -0.00141751
     -0.00607301     -0.00600594
      -0.0133292      -0.0137283
     -0.00271411     -0.00271319
     -0.00118371     -0.00109681
     -0.00314454     -0.00273762
     -0.00212092      -0.0021576
     -0.00295489     -0.00257997
      -0.0121944      -0.0126227
     -0.00244403      -0.0022042
     -0.00141123     -0.00146934
     -0.00180057     -0.00175504
     -0.00157079     -0.00140536
      -0.0104191      -0.0105281
     -0.00143827     -0.00138512
     -0.00541556      -0.0051396
     -0.00141163      -0.0012145
     -0.00076885    -0.000656184
     -0.00215368     -0.00183683
     -0.00172535      -0.0015936
      -0.0015434     -0.00138262
    -0.000831523    -0.000762892
     -0.00656356     -0.00601834
     -0.00483763     -0.00445254
     -0.00331488     -0.00308322
     -0.00704432     -0.00726594
      -0.0046794     -0.00467376
     -0.00162565     -0.00145208
     -0.00126288     -0.00117395
     -0.00128595     -0.00129694
     -0.00164929     -0.00147785
     -0.00142229     -0.00138206
     -0.00951671     -0.00954271
     -0.00992461     -0.00981849
     -0.00151618     -0.00158278
     -0.00303702     -0.00309494
     -0.00204523     -0.00189223
     -0.00272642     -0.00245197
     -0.00357276     -0.00312749
     -0.00211427     -0.00196977
    -0.000878753    -0.000777232
      -0.0122752      -0.0123144
    -0.000613531    -0.000562995
     -0.00369406       -0.003491
     -0.00743041     -0.00699938
     -0.00145632     -0.00134014
      -0.0021916     -0.00199677
     -0.00138905      -0.0012799
      -0.0089122     -0.00863431
     -0.00437073     -0.00409513
     -0.00128158     -0.00123349
     -0.00372821     -0.00342509
     -0.00953309      -0.0108019
      -0.0112221      -0.0115001
     -0.00194811      -0.0018576
     -0.00314309     -0.00275901
     -0.00161315     -0.00139205
     -0.00688462     -0.00665244
     -0.00103929     -0.00101806
      -0.0103726      -0.0104127
     -0.00218116     -0.00206654
     -0.00617465     -0.00612054
    -0.000631736    -0.000525323
      -0.0051838     -0.00495161
    -0.000926547    -0.000852315
     -0.00408733     -0.00420945
     -0.00131604     -0.00112427
      -0.0184729      -0.0202023
     -0.00829927     -0.00830423
     -0.00693092     -0.00695426
     -0.00186522     -0.00171076
     -0.00917206     -0.00923869
     -0.00298643     -0.00287423
     -0.00756695     -0.00706128
     -0.00116088     -0.00104913
     -0.00228139     -0.00217924
      -0.0117901      -0.0119578
    -0.000707347    -0.000653056
     -0.00286879     -0.00278298
     -0.00807905     -0.00811065
     -0.00366359     -0.00348493
      -0.0123557      -0.0124216
    -0.000902145    -0.000867938
    -0.000929916    -0.000861678
     -0.00556535     -0.00511873
     -0.00145853     -0.00133474
     -0.00257336     -0.00232322
     -0.00130217     -0.00114056
     -0.00490723     -0.00454228
     -0.00092186    -0.000813639
     -0.00659041     -0.00669511
     -0.00458856     -0.00436022
      -0.0102322      -0.0105018
      -0.0129207      -0.0129993
     -0.00902838     -0.00872434
     -0.00587288     -0.00563732
     -0.00110725    -0.000970489
     -0.00321196     -0.00301783
     -0.00984753     -0.00970182
     -0.00687926     -0.00683294
     -0.00142771     -0.00123195
     -0.00320994     -0.00303129
     -0.00100052     -0.00082812
     -0.00117329    -0.000982038
     -0.00134344       -0.001193
     -0.00172283     -0.00148338
    -0.000647408    -0.000607154
    -0.000844803    -0.000770944
    -0.000627227    -0.000534502
    -0.000730048    -0.000646886
     -0.00299137     -0.00291574
     -0.00217928     -0.00204933
     -0.00229111     -0.00197031
      -0.0042194      -0.0037325
     -0.00109771     -0.00100608
    -0.000851738     -0.00079579
     -0.00649837     -0.00618052
    -0.000893791    -0.000852426
     -0.00649133     -0.00644757
     -0.00288048      -0.0027966
     -0.00325032     -0.00308979
     -0.00104571     -0.00098424
     -0.00254687     -0.00252196
     -0.00130623     -0.00132861
     -0.00191761     -0.00177268
     -0.00151825     -0.00149674
     -0.00665821     -0.00680202
     -0.00331722     -0.00311079
     -0.00218957     -0.00204399
     -0.00163146      -0.0015573
     -0.00054145     -0.00046742
     -0.00474787     -0.00478299
      -0.0181584      -0.0198862
     -0.00349741     -0.00330521
     -0.00158928     -0.00146238
      -0.0033963     -0.00333231
    -0.000930903    -0.000866457
     -0.00060946     -0.00051452
     -0.00195958     -0.00188653
     -0.00130977     -0.00125026
     -0.00199642       -0.001704
     -0.00182243     -0.00164237
     -0.00836694     -0.00862018
    -0.000827772    -0.000756463
     -0.00185692     -0.00170993
      -0.0105802      -0.0102025
     -0.00410382     -0.00406411
     -0.00346621      -0.0034506
      -0.0034928     -0.00314207
     -0.00117005     -0.00109637
     -0.00206782     -0.00190852
    -0.000687562    -0.000606755
    -0.000891754    -0.000753966
      -0.0113738      -0.0114139
     -0.00707225      -0.0069894
     -0.00157897     -0.00158191
     -0.00366309      -0.0036899
     -0.00615977     -0.00606529
     -0.00597645     -0.00611426
     -0.00834967     -0.00826719
     -0.00262904     -0.00241906
    -0.000680462    -0.000587107
    -0.000944611     -0.00086552
     -0.00641747     -0.00619872
     -0.00532206     -0.00534614
     -0.00143096     -0.00140484
     -0.00428841     -0.00400525
    -0.000641059    -0.000545559
     -0.00213556     -0.00206466
     -0.00628904     -0.00619175
      -0.0014936     -0.00148903
      -0.0033687     -0.00317414
     -0.00640305     -0.00632745
     -0.00452906     -0.00415481
    -0.000758305    -0.000662124
     -0.00471426     -0.00453543
     -0.00339302     -0.00342211
     -0.00253131     -0.00232681
     -0.00503491     -0.00486148
     -0.00105445    -0.000963578
    -0.000870099    -0.000827869
     -0.00076022    -0.000696799
     -0.00346162     -0.00347374
     -0.00231194     -0.00205339
     -0.00349353     -0.00314851
     -0.00175936     -0.00150295
     -0.00636044     -0.00617436
     -0.00178609      -0.0016257
     -0.00247139      -0.0022591
    -0.000867641    -0.000817043
    -0.000969629    -0.000842094
      -0.0017884     -0.00167944
     -0.00153162     -0.00154651
     -0.00168399     -0.00143727
     -0.00113888    -0.000961848
     -0.00866945     -0.00858571
      -0.0155737       -0.016413
      -0.0115602      -0.0118887
     -0.00146518     -0.00132951
    -0.000817261    -0.000752265
    -0.000976362     -0.00087804
     -0.00180694     -0.00172754
     -0.00377807     -0.00352644
     -0.00688839      -0.0068318
     -0.00675239     -0.00653629
     -0.00110638     -0.00107538
     -0.00180265     -0.00156496
     -0.00306295     -0.00284885
     -0.00173784      -0.0016648
     -0.00645315     -0.00634852
    -0.000674459    -0.000642341
     -0.00116891      -0.0010881
     -0.00211951     -0.00194927
     -0.00128669     -0.00121287
     -0.00623495      -0.0058934
     -0.00112133     -0.00106795
     -0.00191098     -0.00165307
      -0.0013913      -0.0012941
     -0.00662139     -0.00669478
     -0.00543306     -0.00513423
     -0.00237229     -0.00217618
    -0.000885551    -0.000817293
     -0.00148354     -0.00132559
      -0.0131876      -0.0128294
     -0.00372435     -0.00349613
    -0.000878608    -0.000837768
     -0.00686234     -0.00655186
     -0.00134638     -0.00111426
     -0.00474823     -0.00449999
      -0.0170666      -0.0169486
     -0.00406003     -0.00365163
     -0.00179244      -0.0015892
    -0.000757179     -0.00072135
      -0.0164851      -0.0182268
    -0.000880472    -0.000866387
     -0.00381323     -0.00342337
     -0.00599865     -0.00609201
     -0.00982186      -0.0100197
       -0.001902     -0.00173709
     -0.00295803     -0.00262382
     -0.00600422     -0.00608675
     -0.00335501     -0.00310832
     -0.00613461     -0.00564062
     -0.00092703    -0.000871377
      -0.0010678    -0.000931312
     -0.00351542     -0.00353499
     -0.00448173     -0.00446706
     -0.00846384     -0.00845839
     -0.00355811     -0.00352089
     -0.00173602     -0.00153552
     -0.00200105     -0.00170647
     -0.00619232     -0.00601965
     -0.00163653     -0.00146754
     -0.00213284      -0.0019277
     -0.00226105     -0.00223067
    -0.000805118    -0.000764739
     -0.00156152      -0.0015551
    -0.000927175     -0.00084605
     -0.00165476     -0.00146524
     -0.00323786     -0.00328147
     -0.00592694     -0.00583918
     -0.00136811     -0.00113229
     -0.00161233     -0.00148876
      -0.0100366     -0.00987314
     -0.00120431     -0.00116243
     -0.00570002      -0.0054679
     -0.00915773     -0.00927177
     -0.00151886     -0.00133983
     -0.00371471     -0.00353816
     -0.00112773      -0.0010981
     -0.00223843     -0.00201074
     -0.00283557     -0.00273978
      -0.0021209     -0.00191786
    -0.000992695    -0.000821853
     -0.00521542     -0.00495738
     -0.00144533     -0.00131371
     -0.00483185     -0.00446936
     -0.00150898      -0.0015366
     -0.00203626     -0.00177372
     -0.00232017     -0.00229641
     -0.00936697      -0.0104158
     -0.00992412      -0.0102414
     -0.00212811     -0.00204146
     -0.00774917     -0.00751755
     -0.00596861     -0.00572391
     -0.00112604    -0.000972613
      -0.0095523     -0.00969625
     -0.00465019     -0.00470292
     -0.00265218     -0.00245087
    -0.000693649    -0.000649923
    -0.000795656    -0.000693406
    -0.000587432    -0.000521896
     -0.00650077     -0.00621056
     -0.00129943     -0.00107408
     -0.00823568     -0.00803261
     -0.00243879     -0.00234438
     -0.00476944       -0.004733
     -0.00119519     -0.00110751
      -0.0124257      -0.0138077
     -0.00209622     -0.00190021
      -0.0112414      -0.0116038
     -0.00386023     -0.00349682
      -0.0069754     -0.00668989
     -0.00115117     -0.00108301
      -0.0012734     -0.00119858
     -0.00226248      -0.0021472
    -0.000930085    -0.000870595
      -0.0011727     -0.00109789
     -0.00248088     -0.00232404
     -0.00425433     -0.00417063
     -0.00093246    -0.000777149
     -0.00375088     -0.00332136
     -0.00248934     -0.00222071
    -0.000718694    -0.000597117
     -0.00355446     -0.00325178
      -0.0111872       -0.011144
      -0.0034615     -0.00349921
     -0.00341819     -0.00325336
     -0.00284344      -0.0027991
     -0.00464898     -0.00463936
     -0.00725289     -0.00715981
     -0.00520683     -0.00496776
      -0.0114965      -0.0116229
     -0.00374735     -0.00342673
      -0.0064638     -0.00615197
     -0.00107896     -0.00101606
     -0.00109095     -0.00106692
     -0.00269031     -0.00265157
    -0.000892776    -0.000740378
     -0.00148805     -0.00144575
     -0.00478056     -0.00466672
     -0.00163928     -0.00170313
      -0.0081215     -0.00810881
     -0.00123795     -0.00115257
    -0.000975983    -0.000834115
      -0.0135511      -0.0138465
     -0.00484394     -0.00488645
     -0.00228644      -0.0022449
     -0.00110157     -0.00093859
    -0.000936821    -0.000813315
     -0.00311352     -0.00301814
     -0.00234514      -0.0021577
       -0.007993     -0.00786778
     -0.00953594     -0.00960369
     -0.00113963     -0.00111703
     -0.00577296     -0.00589228
    -0.000858806    -0.000802087
     -0.00259342     -0.00230536
    -0.000553265    -0.000457683
    -0.000812356    -0.000740142
     -0.00212407     -0.00181125
     -0.00324805     -0.00289658
     -0.00804573     -0.00808686
    -0.000687801    -0.000618538
      -0.0130507      -0.0133348
     -0.00474232     -0.00478943
    -0.000931148    -0.000888981
     -0.00168565       -0.001605
    -0.000950629    -0.000853406
      -0.0022831      -0.0023032
     -0.00705915     -0.00717496
     -0.00238368     -0.00226603
     -0.00111137    -0.000988086
      -0.0010084     -0.00097566
    -0.000940464    -0.000800476
     -0.00431377      -0.0043842
     -0.00777146      -0.0080845
     -0.00928548      -0.0090371
      -0.0093845     -0.00942205
    -0.000736046    -0.000679199
     -0.00472938     -0.00430404
      -0.0019084      -0.0017146
     -0.00933883     -0.00949537
     -0.00538339     -0.00539884
     -0.00149764      -0.0012944
     -0.00519181     -0.00485124
     -0.00186655     -0.00184279
     -0.00291175     -0.00265695
    -0.000926312    -0.000831038
     -0.00347522     -0.00348756
     -0.00249835     -0.00217987
     -0.00365984     -0.00323219
     -0.00200218     -0.00167969
     -0.00294684     -0.00292691
     -0.00621296     -0.00601033
      -0.0064816     -0.00615503
      -0.0013588     -0.00125852
     -0.00525446     -0.00502165
     -0.00504253     -0.00459286
     -0.00136368     -0.00134975
     -0.00113173    -0.000979337
     -0.00333162     -0.00314054
     -0.00495447     -0.00471939
     -0.00128009     -0.00122258
     -0.00146261      -0.0012734
     -0.00115082     -0.00102904
     -0.00284606     -0.00279624
     -0.00228598     -0.00208767
      -0.0061891       -0.005868
     -0.00175267     -0.00161751
     -0.00527139     -0.00510061
      -0.0010058    -0.000906082
     -0.00333619     -0.00298934
     -0.00216752     -0.00204306
     -0.00146001     -0.00132725
     -0.00929319     -0.00881996
     -0.00425086     -0.00376682
      -0.0141607      -0.0149114
     -0.00236062     -0.00202965
     -0.00816715     -0.00779583
     -0.00186306     -0.00170813
      -0.0062298     -0.00606927
     -0.00455923     -0.00447176
     -0.00267945     -0.00235603
     -0.00112818     -0.00119711
     -0.00469048     -0.00437859
     -0.00357922     -0.00338544
     -0.00397339     -0.00364535
     -0.00719424     -0.00667975
      -0.0013938     -0.00120189
     -0.00316821     -0.00284025
     -0.00308371     -0.00286002
     -0.00209841     -0.00179604
     -0.00339703      -0.0032381
     -0.00291682     -0.00271321
     -0.00278618     -0.00257243
     -0.00120842     -0.00112632
     -0.00244791     -0.00221287
     -0.00132329     -0.00120255
      -0.0162851      -0.0161396
     -0.00232255     -0.00212279
     -0.00186853      -0.0017523
     -0.00558194     -0.00524952
     -0.00706958     -0.00721969
     -0.00124706     -0.00111644
    -0.000632566    -0.000579443
     -0.00666459     -0.00668149
     -0.00105328     -0.00106385
     -0.00815194     -0.00849717
     -0.00121212     -0.00116812
     -0.00145141     -0.00142716
     -0.00246636     -0.00237722
     -0.00188424     -0.00179736
    -0.000769262    -0.000642168
     -0.00149973     -0.00131619
      -0.0148179       -0.014471
     -0.00654574     -0.00634162
    -0.000772726    -0.000692478
     -0.00204771     -0.00198695
     -0.00695342     -0.00669274
     -0.00152249     -0.00151002
     -0.00559302     -0.00527228
     -0.00126621     -0.00116114
     -0.00573691     -0.00545392
     -0.00748575     -0.00768429
     -0.00124541     -0.00125877
     -0.00381452     -0.00365648
     -0.00610259     -0.00596495
     -0.00182148     -0.00178472
      -0.0037072     -0.00366735
     -0.00064611    -0.000595752
     -0.00121154     -0.00102003
      -0.0156245      -0.0165869
     -0.00309115     -0.00283689
     -0.00657568     -0.00655714
     -0.00211288     -0.00195252
     -0.00516588     -0.00482157
     -0.00512125      -0.0048745
     -0.00901999     -0.00872634
     -0.00093875    -0.000786415
     -0.00395525     -0.00384167
     -0.00107135    -0.000957638
      -0.0102715      -0.0105133
     -0.00343558     -0.00305735
     -0.00150133     -0.00135143
     -0.00489507     -0.00476009
     -0.00720987     -0.00714488
     -0.00106437    -0.000899663
     -0.00109248    -0.000998151
     -0.00108325    -0.000985965
     -0.00176539     -0.00164914
      -0.0177321      -0.0181033
    -0.000848151    -0.000791581
     -0.00145288     -0.00137175
     -0.00231018      -0.0022132
     -0.00070847    -0.000629989
     -0.00408959     -0.00405133
     -0.00631635     -0.00638543
    -0.000833977    -0.000754385
     -0.00330965      -0.0030636
     -0.00472609     -0.00446145
     -0.00231103     -0.00213736
     -0.00423746     -0.00389784
    -0.000734375    -0.000687159
      -0.0103208      -0.0100581
    -0.000972508    -0.000871012
     -0.00162446     -0.00142197
     -0.00123204     -0.00118202
     -0.00663049     -0.00628089
     -0.00990805      -0.0102149
      -0.0043539     -0.00437652
      -0.0058271     -0.00537322
    -0.000612301     -0.00054211
     -0.00325761     -0.00304796
     -0.00862646     -0.00903927
    -0.000817618    -0.000679129
     -0.00153442     -0.00148464
      -0.0109214      -0.0109534
      -0.0122652      -0.0119774
     -0.00508025     -0.00499639
     -0.00623179     -0.00625317
      -0.0109077      -0.0109306
     -0.00352059     -0.00317249
     -0.00438793     -0.00408858
    -0.000788602    -0.000731583
      -0.0011173    -0.000933652
    -0.000975035    -0.000913611
     -0.00126948     -0.00121129
    -0.000933303    -0.000876147
     -0.00163824     -0.00161207
     -0.00130188     -0.00117725
     -0.00181983     -0.00184321
     -0.00290383     -0.00297612
     -0.00265823     -0.00233139
    -0.000815529    -0.000756661
     -0.00857379     -0.00866204
     -0.00866601     -0.00901243
     -0.00106883    -0.000894827
     -0.00267502     -0.00231442
     -0.00510005       -0.004753
     -0.00438697     -0.00406715
     -0.00231439     -0.00199331
     -0.00446883     -0.00427019
     -0.00135979     -0.00123154
     -0.00154737     -0.00145537
     -0.00293137     -0.00256845
     -0.00346457     -0.00326556
     -0.00395818     -0.00403823
    -0.000758304    -0.000687902
     -0.00147231     -0.00151276
     -0.00384502     -0.00370783
      -0.0097398     -0.00973987
      -0.0102481     -0.00969427
      -0.0011152     -0.00102578
    -0.000550189    -0.000499504
    -0.000841819    -0.000814358
     -0.00167193     -0.00171378
    -0.000944526    -0.000837926
     -0.00883979     -0.00943744
     -0.00345767     -0.00348828
     -0.00593988     -0.00589645
     -0.00207295     -0.00190674
     -0.00227896     -0.00208314
     -0.00154818     -0.00150192
     -0.00543858     -0.00494035
      -0.0023874     -0.00209029
     -0.00816047      -0.0079307
    -0.000791048    -0.000723586
     -0.00718532     -0.00708466
      -0.0029052     -0.00279305
     -0.00131059     -0.00110642
      -0.0100998     -0.00982931
     -0.00492208     -0.00464364
     -0.00306735     -0.00267652
     -0.00211706     -0.00191743
       -0.009847     -0.00985303
     -0.00349104     -0.00317176
     -0.00612672     -0.00612314
     -0.00877333     -0.00889341
     -0.00222172     -0.00210497
      -0.0146548      -0.0158744
     -0.00088009    -0.000782049
     -0.00396426      -0.0036672
     -0.00676932     -0.00680346
     -0.00629263     -0.00612745
     -0.00673235     -0.00679615
      -0.0139533       -0.013943
     -0.00721437     -0.00768449
     -0.00582035     -0.00577594
     -0.00876617     -0.00857959
     -0.00826268     -0.00838568
    -0.000646588    -0.000605718
     -0.00338236     -0.00308739
     -0.00650326     -0.00628758
     -0.00650451     -0.00631668
     -0.00182051     -0.00163526
     -0.00257599     -0.00224015
     -0.00386818     -0.00367355
     -0.00126983     -0.00117229
     -0.00122107     -0.00117977
     -0.00333845     -0.00318506
     -0.00387303     -0.00370587
      -0.0034418     -0.00303613
     -0.00435458     -0.00401051
     -0.00224235     -0.00196827
      -0.0066233     -0.00613077
     -0.00102509    -0.000874295
      -0.0037561     -0.00331873
     -0.00747812      -0.0074372
     -0.00120848     -0.00113587
     -0.00444868     -0.00436711
     -0.00316622     -0.00291715
      -0.0067937     -0.00687591
     -0.00137758     -0.00125059
     -0.00312239     -0.00283685
      -0.0154763      -0.0162675
     -0.00775572     -0.00765683
     -0.00392707     -0.00359842
     -0.00243824     -0.00231935
     -0.00652628      -0.0061693
     -0.00768577     -0.00743381
     -0.00268685      -0.0025896
     -0.00553324     -0.00556247
     -0.00352167     -0.00329015
      -0.0027582     -0.00256116
     -0.00194112     -0.00181911
    -0.000838103    -0.000810448
     -0.00613694     -0.00604214
     -0.00552798     -0.00566252
     -0.00107903     -0.00104219
     -0.00547242     -0.00529478
     -0.00971135     -0.00965938
     -0.00148368      -0.0013732
     -0.00262824     -0.00266888
     -0.00515312      -0.0051157
     -0.00301627     -0.00273535
     -0.00884843     -0.00893822
     -0.00850927     -0.00812217
     -0.00722863     -0.00727863
    -0.000788305    -0.000716738
     -0.00686633     -0.00672401
     -0.00489028     -0.00505118
      -0.0011043     -0.00103353
     -0.00431753     -0.00390006
       -0.002406     -0.00225918
     -0.00352491     -0.00326995
     -0.00146209     -0.00142611
    -0.000794754     -0.00071943
     -0.00424897     -0.00424546
      -0.0100421      -0.0111304
      -0.0102346      -0.0106022
      -0.0010857     -0.00101298
     -0.00392479     -0.00387409
     -0.00406773     -0.00376895
     -0.00248358     -0.00217701
     -0.00393354     -0.00360974
     -0.00140072     -0.00127912
     -0.00563573     -0.00544045
    -0.000614839    -0.000511002
     -0.00809319     -0.00811953
     -0.00704027     -0.00673824
     -0.00146518     -0.00123956
      -0.0105555      -0.0102873
    -0.000935707     -0.00087505
    -0.000959236    -0.000872697
      -0.0057995      -0.0054447
     -0.00746984     -0.00734173
     -0.00131732     -0.00126993
     -0.00131013     -0.00122442
     -0.00611229     -0.00603246
     -0.00221283     -0.00201585
     -0.00719506     -0.00712218
    -0.000777737    -0.000732648
    -0.000959293    -0.000881873
     -0.00487256     -0.00480368
     -0.00414635     -0.00401932
     -0.00643074     -0.00591748
     -0.00187004     -0.00174752
     -0.00186641     -0.00178626
     -0.00126828     -0.00106549
     -0.00166759     -0.00149294
     -0.00147525     -0.00134081
     -0.00674234     -0.00617464
      -0.0019015      -0.0017324
     -0.00203686     -0.00184098
     -0.00563127     -0.00540372
      -0.0074003      -0.0068668
     -0.00657754     -0.00651201
     -0.00760936     -0.00743864
     -0.00176669      -0.0015543
     -0.00429482      -0.0043161


==> scatterplots/chloromethane/isotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00011382       0.00001376
     -0.00045084      -0.00001816
     -0.00005681       0.00000413
     -0.00060040      -0.00002175
     -0.00034821      -0.00002372
     -0.00027272       0.00002722
     -0.00104222      -0.00009574
     -0.00035693      -0.00000054
     -0.00003383       0.00000145
     -0.00019223      -0.00003431
     -0.00007719       0.00000310
     -0.00008281      -0.00000200
     -0.00051211      -0.00010260
     -0.00003403       0.00000193
     -0.00005756       0.00000419
     -0.00010612      -0.00000417
     -0.00095555      -0.00008739
     -0.00017512       0.00001018
     -0.00064677      -0.00002497
     -0.00022264       0.00002432
     -0.00058355      -0.00011146
     -0.00032912      -0.00005469
     -0.00009496       0.00000817
     -0.00005644       0.00000294
     -0.00005321      -0.00000064
     -0.00030792      -0.00005866
     -0.00027420       0.00004574
     -0.00008598       0.00000782
     -0.00030244       0.00002248
     -0.00010522       0.00000588
     -0.00013137      -0.00000725
     -0.00024135       0.00002743
     -0.00019024      -0.00002119
     -0.00003054      -0.00000069
     -0.00033390       0.00004148
     -0.00031820       0.00004393
     -0.00043167      -0.00010724
     -0.00011967       0.00001208
     -0.00008809      -0.00000625
     -0.00005989       0.00000186
     -0.00047977      -0.00004595
     -0.00003988       0.00000294
     -0.00061512       0.00006433
     -0.00016277       0.00000157
     -0.00004919      -0.00000315
     -0.00006102       0.00000425
     -0.00058767       0.00009934
     -0.00007080       0.00000318
     -0.00024924      -0.00000160
     -0.00015878       0.00001939
     -0.00008181      -0.00000510
     -0.00048370      -0.00012744
     -0.00047210      -0.00009324
     -0.00017073       0.00000574
     -0.00024049       0.00002677
     -0.00050914      -0.00009328
     -0.00013564      -0.00001819
     -0.00035263       0.00003868
     -0.00010048      -0.00000521
     -0.00014475       0.00000292
     -0.00009496      -0.00000541
     -0.00019891       0.00001340
     -0.00005361      -0.00000453
     -0.00004364       0.00000254
     -0.00027956       0.00002577
     -0.00009470      -0.00000735
     -0.00016037       0.00000734
     -0.00007001      -0.00000621
     -0.00029179      -0.00001315
     -0.00007526       0.00000266
     -0.00048735      -0.00003387
     -0.00010556      -0.00000764
     -0.00016859      -0.00001970
     -0.00011708      -0.00001676
     -0.00007060       0.00000971
     -0.00003538      -0.00000244
     -0.00008472      -0.00000584
     -0.00019935      -0.00003163
     -0.00012849      -0.00001832
     -0.00005306       0.00000276
     -0.00006813       0.00000570
     -0.00024205      -0.00005164
     -0.00008350       0.00000469
     -0.00035739       0.00002157
     -0.00029417       0.00005042
     -0.00032597       0.00003855
     -0.00006413      -0.00000064
     -0.00010424      -0.00000095
     -0.00074728      -0.00008472
     -0.00083730       0.00001225
     -0.00011330      -0.00001400
     -0.00059663      -0.00015123
     -0.00006227      -0.00000232
     -0.00005389      -0.00000005
     -0.00030375      -0.00000179
     -0.00005185       0.00000356
     -0.00018253       0.00002159
     -0.00010510      -0.00000290
     -0.00006607       0.00000477
     -0.00009233       0.00000374
     -0.00007531       0.00000499
     -0.00003856      -0.00000271
     -0.00034854       0.00004343
     -0.00033453      -0.00009760
     -0.00011468      -0.00000756
     -0.00003826       0.00000224
     -0.00008451       0.00000088
     -0.00008117       0.00000945
     -0.00010626       0.00001124
     -0.00008130       0.00000412
     -0.00004737       0.00000395
     -0.00055894      -0.00013271
     -0.00016699      -0.00002070
     -0.00005939       0.00000384
     -0.00007673      -0.00000611
     -0.00006410      -0.00000615
     -0.00039536      -0.00009200
     -0.00053220      -0.00012292
     -0.00003459       0.00000156
     -0.00025903       0.00001055
     -0.00004843      -0.00000324
     -0.00010551      -0.00000310
     -0.00007234      -0.00000716
     -0.00014468       0.00001365
     -0.00005436      -0.00000128
     -0.00006557       0.00000365
     -0.00005926       0.00000300
     -0.00011426       0.00001016
     -0.00012812       0.00001162
     -0.00009983      -0.00001242
     -0.00014298       0.00001690
     -0.00040536      -0.00008963
     -0.00024330       0.00003011
     -0.00023613      -0.00005314
     -0.00034543       0.00004173
     -0.00009685      -0.00001166
     -0.00004202      -0.00000321
     -0.00004788      -0.00000190
     -0.00029440      -0.00005903
     -0.00005372       0.00000444
     -0.00008742      -0.00000009
     -0.00085091      -0.00007390
     -0.00028337      -0.00005911
     -0.00005462      -0.00000204
     -0.00009626      -0.00001123
     -0.00008973       0.00000309
     -0.00064524       0.00007936
     -0.00022064      -0.00003282
     -0.00039023       0.00002423
     -0.00007548      -0.00000408
     -0.00005733      -0.00000508
     -0.00066038       0.00010135
     -0.00006744      -0.00000607
     -0.00005699      -0.00000222
     -0.00030226       0.00003259
     -0.00044801      -0.00012613
     -0.00012866       0.00000581
     -0.00033110       0.00002447
     -0.00057424      -0.00012061
     -0.00065911      -0.00017972
     -0.00024164      -0.00006305
     -0.00008920      -0.00000385
     -0.00004929      -0.00000016
     -0.00008992      -0.00000269
     -0.00006178      -0.00000519
     -0.00010530       0.00000945
     -0.00059474       0.00009530
     -0.00016415      -0.00001604
     -0.00035877       0.00002849
     -0.00016360      -0.00000089
     -0.00021195       0.00002370
     -0.00017353      -0.00001292
     -0.00012996      -0.00001727
     -0.00018263       0.00002505
     -0.00020813       0.00001898
     -0.00010746       0.00000973
     -0.00007304      -0.00000168
     -0.00031384      -0.00003981
     -0.00031499       0.00003724
     -0.00003972       0.00000228
     -0.00006287      -0.00000149
     -0.00048715      -0.00007825
     -0.00005903      -0.00000486
     -0.00030287       0.00003618
     -0.00009741       0.00000809
     -0.00018607       0.00002343
     -0.00041101      -0.00011957
     -0.00070846      -0.00005296
     -0.00017402      -0.00002187
     -0.00009331      -0.00001006
     -0.00004774      -0.00000218
     -0.00008565      -0.00000860
     -0.00006867       0.00000210
     -0.00030190      -0.00003086
     -0.00030565       0.00003829
     -0.00009590       0.00000741
     -0.00009997       0.00000143
     -0.00049564      -0.00010713
     -0.00042237       0.00003293
     -0.00041136       0.00002709
     -0.00057870      -0.00004859
     -0.00015426      -0.00001366
     -0.00036158      -0.00008373
     -0.00005482       0.00000345
     -0.00030899       0.00005359
     -0.00004853      -0.00000270
     -0.00011635      -0.00001486
     -0.00011715       0.00000427
     -0.00006676      -0.00000637
     -0.00010889       0.00000876
     -0.00014079      -0.00002291
     -0.00006661      -0.00000275
     -0.00011445       0.00001833
     -0.00004696       0.00000124
     -0.00005283      -0.00000045
     -0.00013433      -0.00001705
     -0.00008430       0.00000551
     -0.00040010       0.00003876
     -0.00018407      -0.00002993
     -0.00034596      -0.00002548
     -0.00005468       0.00000181
     -0.00036755       0.00002720
     -0.00020561      -0.00001950
     -0.00008123      -0.00000718
     -0.00020787       0.00002704
     -0.00005947      -0.00000511
     -0.00004960      -0.00000201
     -0.00010091      -0.00000609
     -0.00009701      -0.00001226
     -0.00012512      -0.00000542
     -0.00021328       0.00002704
     -0.00006377       0.00000358
     -0.00028684       0.00000744
     -0.00026089       0.00002305
     -0.00022307      -0.00000079
     -0.00030350      -0.00004007
     -0.00011894      -0.00001723
     -0.00039736       0.00005466
     -0.00044808       0.00007361
     -0.00023532      -0.00004063
     -0.00030082      -0.00002791
     -0.00007619      -0.00000320
     -0.00029546       0.00003690
     -0.00024117       0.00002601
     -0.00021543      -0.00004498
     -0.00004683       0.00000351
     -0.00024470      -0.00003975
     -0.00017344       0.00001615
     -0.00008072       0.00000809
     -0.00005702      -0.00000514
     -0.00022369       0.00001466
     -0.00004154       0.00000135
     -0.00052882       0.00004144
     -0.00004919       0.00000336
     -0.00015042       0.00000570
     -0.00012347       0.00001041
     -0.00056259       0.00009552
     -0.00014821       0.00001296
     -0.00013090      -0.00001166
     -0.00010563      -0.00000495
     -0.00003646       0.00000211
     -0.00008450       0.00000584
     -0.00039959      -0.00011583
     -0.00031832      -0.00005921
     -0.00009594      -0.00000864
     -0.00010693       0.00000966
     -0.00021472       0.00003083
     -0.00036995       0.00005508
     -0.00009199      -0.00000816
     -0.00004424       0.00000233
     -0.00017645      -0.00000040
     -0.00007167       0.00000531
     -0.00030519       0.00003986
     -0.00023933       0.00001695
     -0.00019628       0.00000348
     -0.00006145      -0.00000514
     -0.00008288       0.00000200
     -0.00010443      -0.00000190
     -0.00006218      -0.00000582
     -0.00031226       0.00000037
     -0.00009827      -0.00001155
     -0.00006087      -0.00000163
     -0.00034291      -0.00005004
     -0.00018664       0.00002336
     -0.00012629       0.00000117
     -0.00007071       0.00000476
     -0.00091280       0.00015708
     -0.00048266       0.00008509
     -0.00005045       0.00000270
     -0.00005458       0.00000256
     -0.00029144       0.00000092
     -0.00007557       0.00000618
     -0.00013882       0.00001811
     -0.00017103      -0.00003119
     -0.00015935       0.00000516
     -0.00011604      -0.00001345
     -0.00003977      -0.00000214
     -0.00025044      -0.00003735
     -0.00026328      -0.00005875
     -0.00032966      -0.00006491
     -0.00021860       0.00001718
     -0.00040035      -0.00007115
     -0.00010677      -0.00001512
     -0.00006292      -0.00000559
     -0.00087796       0.00015670
     -0.00016344       0.00000366
     -0.00005991       0.00000370
     -0.00017967       0.00001089
     -0.00012999      -0.00001060
     -0.00022409      -0.00002212
     -0.00071739       0.00010964
     -0.00037058       0.00001250
     -0.00029842       0.00003427
     -0.00005365       0.00000318
     -0.00005344       0.00000401
     -0.00005677       0.00000579
     -0.00027314       0.00002586
     -0.00055294       0.00003497
     -0.00017301      -0.00001531
     -0.00005976      -0.00000484
     -0.00014079       0.00001623
     -0.00010678      -0.00000389
     -0.00014036       0.00001564
     -0.00062206       0.00006104
     -0.00012665      -0.00001753
     -0.00006414      -0.00000131
     -0.00010021       0.00000161
     -0.00007883      -0.00000911
     -0.00060366       0.00006155
     -0.00008632      -0.00000460
     -0.00018127      -0.00003346
     -0.00007659       0.00000569
     -0.00003746       0.00000283
     -0.00009058       0.00000851
     -0.00008109      -0.00000020
     -0.00007712       0.00000257
     -0.00005318      -0.00000268
     -0.00027256       0.00001240
     -0.00022260      -0.00001528
     -0.00014737      -0.00000048
     -0.00040879       0.00005404
     -0.00031614      -0.00005454
     -0.00010263      -0.00001320
     -0.00007225      -0.00000388
     -0.00006704      -0.00000074
     -0.00008047       0.00000184
     -0.00008341      -0.00000672
     -0.00074635      -0.00002771
     -0.00049256      -0.00014582
     -0.00006983       0.00000078
     -0.00017505      -0.00000691
     -0.00009901      -0.00001022
     -0.00014167       0.00001110
     -0.00013977       0.00001750
     -0.00014343      -0.00001820
     -0.00006013      -0.00000514
     -0.00064573      -0.00015778
     -0.00003619      -0.00000242
     -0.00023368      -0.00004293
     -0.00034795       0.00002525
     -0.00007189      -0.00000594
     -0.00016430      -0.00002428
     -0.00006745      -0.00000381
     -0.00042458       0.00000849
     -0.00024225       0.00002587
     -0.00006779       0.00000512
     -0.00018037       0.00000399
     -0.00066444       0.00010772
     -0.00097977       0.00016951
     -0.00008113      -0.00000453
     -0.00014504       0.00001436
     -0.00009977       0.00000844
     -0.00033600      -0.00003943
     -0.00004242      -0.00000121
     -0.00067735      -0.00002743
     -0.00014315      -0.00001169
     -0.00035159      -0.00007486
     -0.00003635       0.00000229
     -0.00022990      -0.00004747
     -0.00004851      -0.00000321
     -0.00045159       0.00006181
     -0.00006538       0.00000478
     -0.00145437      -0.00001951
     -0.00045670       0.00006287
     -0.00042752       0.00006154
     -0.00007565       0.00000404
     -0.00046672      -0.00000627
     -0.00016226      -0.00000620
     -0.00029756       0.00002190
     -0.00008013      -0.00000764
     -0.00008282      -0.00001059
     -0.00069200      -0.00015735
     -0.00004086      -0.00000311
     -0.00014095       0.00001564
     -0.00044439       0.00005907
     -0.00026475      -0.00005050
     -0.00069789       0.00000103
     -0.00005227      -0.00000233
     -0.00004119       0.00000195
     -0.00020508      -0.00004424
     -0.00006868       0.00000247
     -0.00007650       0.00000949
     -0.00006392       0.00000363
     -0.00021203      -0.00004323
     -0.00005728      -0.00000496
     -0.00048054      -0.00006909
     -0.00029506      -0.00005125
     -0.00052594      -0.00011192
     -0.00057691       0.00004073
     -0.00042153      -0.00002020
     -0.00029560       0.00004621
     -0.00004573       0.00000411
     -0.00017597       0.00001377
     -0.00038813       0.00002865
     -0.00041518       0.00003961
     -0.00007262       0.00000537
     -0.00013061      -0.00002021
     -0.00005521       0.00000426
     -0.00005773       0.00000460
     -0.00008929      -0.00000870
     -0.00009289       0.00000767
     -0.00003974      -0.00000248
     -0.00005794      -0.00000444
     -0.00003180       0.00000223
     -0.00004705      -0.00000323
     -0.00029663       0.00004774
     -0.00011184      -0.00000852
     -0.00010317       0.00000996
     -0.00016232       0.00001550
     -0.00005290      -0.00000422
     -0.00003901      -0.00000045
     -0.00027351      -0.00006842
     -0.00004844      -0.00000289
     -0.00037445      -0.00002232
     -0.00023039       0.00003553
     -0.00023520      -0.00004000
     -0.00006523      -0.00000361
     -0.00013917      -0.00000142
     -0.00007145       0.00000363
     -0.00010681       0.00000632
     -0.00007439       0.00000578
     -0.00048621      -0.00013288
     -0.00022230      -0.00004451
     -0.00009974      -0.00000849
     -0.00009746      -0.00000563
     -0.00002807       0.00000185
     -0.00025604      -0.00000142
     -0.00133703       0.00014016
     -0.00018197      -0.00002596
     -0.00009301      -0.00000875
     -0.00013373       0.00001375
     -0.00005410      -0.00000484
     -0.00003662       0.00000216
     -0.00010516       0.00000391
     -0.00006716      -0.00000329
     -0.00008763       0.00000787
     -0.00008204       0.00000093
     -0.00047490       0.00005395
     -0.00005049      -0.00000354
     -0.00011054      -0.00001217
     -0.00028036       0.00002334
     -0.00025895      -0.00002611
     -0.00015913       0.00001770
     -0.00014452       0.00001187
     -0.00005535       0.00000005
     -0.00009520      -0.00001247
     -0.00003408       0.00000184
     -0.00005386       0.00000373
     -0.00055748       0.00003799
     -0.00044203       0.00001953
     -0.00009943      -0.00000757
     -0.00020683       0.00002129
     -0.00032839       0.00004629
     -0.00052307      -0.00015823
     -0.00034754      -0.00000106
     -0.00016790      -0.00002503
     -0.00004137       0.00000242
     -0.00004900      -0.00000057
     -0.00019198      -0.00000973
     -0.00029181      -0.00003661
     -0.00008098      -0.00000606
     -0.00016100      -0.00001825
     -0.00003668       0.00000212
     -0.00012183       0.00001338
     -0.00034872      -0.00009582
     -0.00007611      -0.00000179
     -0.00018096      -0.00002396
     -0.00045809       0.00005397
     -0.00019081       0.00000771
     -0.00004411       0.00000251
     -0.00030207       0.00003843
     -0.00014798       0.00001213
     -0.00010265       0.00000041
     -0.00022558      -0.00001719
     -0.00005336      -0.00000435
     -0.00004963      -0.00000190
     -0.00004353      -0.00000335
     -0.00019624      -0.00001891
     -0.00011772       0.00001015
     -0.00017394       0.00001273
     -0.00010077       0.00000923
     -0.00033111      -0.00002916
     -0.00008778      -0.00000148
     -0.00011056      -0.00001029
     -0.00005671       0.00000401
     -0.00004794       0.00000282
     -0.00006972       0.00000240
     -0.00008037       0.00000008
     -0.00007563       0.00000615
     -0.00006139       0.00000446
     -0.00054948      -0.00002557
     -0.00096792       0.00008772
     -0.00074265       0.00003551
     -0.00007387       0.00000394
     -0.00004712      -0.00000232
     -0.00005757      -0.00000539
     -0.00010426       0.00001032
     -0.00015695      -0.00002350
     -0.00035686       0.00005755
     -0.00033595       0.00001179
     -0.00007520       0.00000480
     -0.00009213       0.00000737
     -0.00012078      -0.00001312
     -0.00006813       0.00000036
     -0.00035945       0.00005567
     -0.00003367      -0.00000135
     -0.00006186      -0.00000125
     -0.00010808       0.00000168
     -0.00006092       0.00000058
     -0.00032833      -0.00004199
     -0.00005388      -0.00000301
     -0.00009730       0.00000827
     -0.00007332      -0.00000589
     -0.00046802      -0.00014476
     -0.00021250      -0.00004839
     -0.00009343       0.00000394
     -0.00003870       0.00000146
     -0.00009167      -0.00000862
     -0.00089073      -0.00021575
     -0.00020604      -0.00003099
     -0.00004095      -0.00000157
     -0.00029636       0.00003632
     -0.00006693       0.00000587
     -0.00016738      -0.00002060
     -0.00106604      -0.00024779
     -0.00014418       0.00001682
     -0.00009110       0.00000616
     -0.00003933      -0.00000212
     -0.00140619       0.00023084
     -0.00005528       0.00000244
     -0.00019386       0.00002124
     -0.00031827      -0.00001377
     -0.00051801      -0.00015081
     -0.00010433       0.00000754
     -0.00012900       0.00001104
     -0.00054257      -0.00015440
     -0.00013906      -0.00000843
     -0.00024791       0.00002306
     -0.00004707      -0.00000136
     -0.00006224       0.00000395
     -0.00015532       0.00000442
     -0.00023715      -0.00000312
     -0.00040141      -0.00007933
     -0.00015468       0.00001915
     -0.00008892       0.00000551
     -0.00009045       0.00000850
     -0.00034802       0.00002731
     -0.00008189      -0.00000922
     -0.00011795      -0.00001514
     -0.00011357      -0.00000479
     -0.00004609      -0.00000268
     -0.00007850      -0.00000256
     -0.00004518       0.00000162
     -0.00008347       0.00000566
     -0.00017217       0.00000653
     -0.00038880      -0.00010446
     -0.00006917       0.00000607
     -0.00006426       0.00000197
     -0.00032897       0.00002013
     -0.00007229      -0.00000107
     -0.00015793      -0.00002084
     -0.00046722       0.00004419
     -0.00007665       0.00000406
     -0.00019041      -0.00003120
     -0.00006381       0.00000084
     -0.00009667       0.00000734
     -0.00014000      -0.00000623
     -0.00011423      -0.00001675
     -0.00005639       0.00000438
     -0.00026496      -0.00003681
     -0.00008171      -0.00000947
     -0.00025135       0.00003348
     -0.00007216       0.00000231
     -0.00010899       0.00000950
     -0.00012207       0.00000161
     -0.00063428       0.00010646
     -0.00055619       0.00007633
     -0.00009356      -0.00000093
     -0.00027229       0.00004452
     -0.00031760      -0.00000386
     -0.00006041       0.00000398
     -0.00068331      -0.00012238
     -0.00028661       0.00003364
     -0.00015950      -0.00002204
     -0.00004036      -0.00000300
     -0.00003938       0.00000212
     -0.00004202      -0.00000303
     -0.00030556       0.00001942
     -0.00006816       0.00000582
     -0.00035079      -0.00008181
     -0.00014410      -0.00001188
     -0.00042875      -0.00010833
     -0.00006097      -0.00000527
     -0.00092197       0.00013185
     -0.00011920      -0.00001222
     -0.00063810       0.00004679
     -0.00018455       0.00001368
     -0.00031921      -0.00008824
     -0.00006320       0.00000278
     -0.00006935      -0.00000495
     -0.00010688      -0.00001293
     -0.00004157      -0.00000096
     -0.00005193      -0.00000181
     -0.00013790      -0.00001790
     -0.00034682      -0.00006733
     -0.00005106       0.00000399
     -0.00011311       0.00001368
     -0.00010517       0.00000583
     -0.00003756       0.00000265
     -0.00016058       0.00000369
     -0.00057251      -0.00007106
     -0.00019664      -0.00000079
     -0.00027398      -0.00005245
     -0.00018258      -0.00001839
     -0.00029938       0.00002279
     -0.00040572      -0.00011697
     -0.00032641      -0.00003981
     -0.00066531      -0.00017288
     -0.00009792       0.00001327
     -0.00035975       0.00004076
     -0.00005978      -0.00000419
     -0.00006885       0.00000446
     -0.00016276       0.00000247
     -0.00004592       0.00000342
     -0.00007788      -0.00000391
     -0.00029823      -0.00001114
     -0.00008209      -0.00000105
     -0.00045290       0.00005352
     -0.00010234       0.00000930
     -0.00005328       0.00000348
     -0.00064612      -0.00010077
     -0.00049665       0.00009257
     -0.00011761       0.00000214
     -0.00005022       0.00000415
     -0.00005041       0.00000266
     -0.00014635       0.00001681
     -0.00013295      -0.00001628
     -0.00036232      -0.00000047
     -0.00005627       0.00000951
     -0.00006811       0.00000472
     -0.00030930       0.00001608
     -0.00004890      -0.00000408
     -0.00013126       0.00000800
     -0.00003136       0.00000194
     -0.00004963      -0.00000330
     -0.00009796       0.00001017
     -0.00017111       0.00002052
     -0.00040534       0.00006708
     -0.00004818      -0.00000383
     -0.00065172      -0.00002130
     -0.00026667      -0.00000047
     -0.00004984      -0.00000225
     -0.00007311      -0.00000343
     -0.00004462       0.00000210
     -0.00009804       0.00000481
     -0.00046590       0.00006927
     -0.00018101      -0.00002364
     -0.00005497       0.00000247
     -0.00007253       0.00000432
     -0.00004670       0.00000314
     -0.00031217       0.00002469
     -0.00058666      -0.00011294
     -0.00031117      -0.00005868
     -0.00060818       0.00006222
     -0.00004121      -0.00000208
     -0.00022556       0.00000829
     -0.00008512      -0.00001007
     -0.00036337       0.00006178
     -0.00044134       0.00005702
     -0.00007665       0.00000561
     -0.00024049      -0.00002916
     -0.00010545       0.00000526
     -0.00011440      -0.00001716
     -0.00004226       0.00000202
     -0.00020932      -0.00001412
     -0.00010384       0.00000848
     -0.00015184       0.00001356
     -0.00008921       0.00000925
     -0.00020706       0.00002667
     -0.00029258       0.00004683
     -0.00023730      -0.00005657
     -0.00007772      -0.00000593
     -0.00032691      -0.00005632
     -0.00022954       0.00001828
     -0.00008457      -0.00000626
     -0.00005503       0.00000367
     -0.00011639      -0.00000150
     -0.00038150      -0.00007261
     -0.00008448       0.00000703
     -0.00006873       0.00000415
     -0.00004282       0.00000397
     -0.00020162       0.00001435
     -0.00011323       0.00000715
     -0.00028341      -0.00000444
     -0.00008772      -0.00000260
     -0.00020968      -0.00002741
     -0.00006355      -0.00000550
     -0.00018419       0.00002021
     -0.00008706      -0.00000107
     -0.00007531      -0.00000509
     -0.00038820       0.00002512
     -0.00014608       0.00001893
     -0.00074838       0.00001773
     -0.00012183       0.00001225
     -0.00049060      -0.00005555
     -0.00009005       0.00000356
     -0.00027071      -0.00001847
     -0.00033567      -0.00007379
     -0.00014446       0.00001421
     -0.00005733      -0.00000140
     -0.00020182      -0.00000131
     -0.00013172       0.00000157
     -0.00021355       0.00002945
     -0.00027847       0.00002189
     -0.00006894       0.00000457
     -0.00015901       0.00001419
     -0.00021159      -0.00003919
     -0.00009020       0.00000847
     -0.00017272       0.00001068
     -0.00015435      -0.00002717
     -0.00013172       0.00001026
     -0.00006672      -0.00000277
     -0.00009763       0.00000539
     -0.00008747      -0.00000880
     -0.00090253      -0.00010063
     -0.00013800      -0.00001948
     -0.00010841      -0.00001088
     -0.00021696       0.00000891
     -0.00052408       0.00006771
     -0.00007968       0.00000511
     -0.00004262      -0.00000304
     -0.00041784      -0.00012222
     -0.00005936      -0.00000035
     -0.00066499      -0.00006784
     -0.00005743       0.00000039
     -0.00008185      -0.00000189
     -0.00014763      -0.00001803
     -0.00017196       0.00002005
     -0.00004167       0.00000306
     -0.00008206       0.00000538
     -0.00050786       0.00004051
     -0.00034111       0.00000951
     -0.00004926      -0.00000351
     -0.00010147      -0.00000555
     -0.00037459      -0.00007515
     -0.00008273      -0.00000205
     -0.00028920       0.00001363
     -0.00006443      -0.00000479
     -0.00026690       0.00003622
     -0.00031174       0.00003809
     -0.00006472       0.00000338
     -0.00021707      -0.00003615
     -0.00034123       0.00003005
     -0.00010864       0.00001021
     -0.00021537       0.00002108
     -0.00003964      -0.00000294
     -0.00005991       0.00000485
     -0.00113114      -0.00010727
     -0.00013822       0.00000339
     -0.00032367       0.00003651
     -0.00009452      -0.00001067
     -0.00026247       0.00001422
     -0.00022345       0.00002077
     -0.00046564      -0.00007320
     -0.00005232       0.00000367
     -0.00022839       0.00002207
     -0.00005949      -0.00000533
     -0.00061030      -0.00007924
     -0.00017799       0.00002083
     -0.00009493      -0.00000989
     -0.00038422      -0.00008848
     -0.00065051       0.00008171
     -0.00005037       0.00000393
     -0.00009543       0.00000851
     -0.00006740      -0.00000601
     -0.00012307      -0.00001373
     -0.00105508      -0.00004010
     -0.00005266      -0.00000327
     -0.00009880       0.00000948
     -0.00008179      -0.00000402
     -0.00004701      -0.00000349
     -0.00013846       0.00001711
     -0.00030871      -0.00002319
     -0.00005589      -0.00000412
     -0.00022566      -0.00004680
     -0.00021529      -0.00003124
     -0.00009981      -0.00000074
     -0.00015670      -0.00000241
     -0.00004249      -0.00000318
     -0.00023165       0.00001750
     -0.00006708      -0.00000564
     -0.00007678       0.00000548
     -0.00006673      -0.00000433
     -0.00032474       0.00000735
     -0.00046526       0.00008021
     -0.00043825       0.00007113
     -0.00023591       0.00003660
     -0.00004283      -0.00000304
     -0.00014405      -0.00002417
     -0.00057806       0.00009053
     -0.00004334       0.00000300
     -0.00012845       0.00001199
     -0.00071287       0.00002015
     -0.00055511      -0.00001845
     -0.00026704       0.00001084
     -0.00060300      -0.00014415
     -0.00062908       0.00007160
     -0.00013121      -0.00002138
     -0.00023398      -0.00000224
     -0.00004499      -0.00000317
     -0.00006260       0.00000498
     -0.00005834       0.00000304
     -0.00005809      -0.00000170
     -0.00005101      -0.00000175
     -0.00008492       0.00000332
     -0.00007241      -0.00000632
     -0.00008604       0.00000305
     -0.00015080       0.00000948
     -0.00013690       0.00001311
     -0.00005943       0.00000423
     -0.00049487       0.00005739
     -0.00065578      -0.00015822
     -0.00005362       0.00000408
     -0.00012462       0.00001477
     -0.00018987      -0.00004049
     -0.00021844       0.00001295
     -0.00010963       0.00001224
     -0.00022525       0.00000341
     -0.00008682      -0.00000892
     -0.00008552      -0.00000405
     -0.00014606       0.00001624
     -0.00021875      -0.00003999
     -0.00024337       0.00003093
     -0.00004939      -0.00000407
     -0.00007745      -0.00000241
     -0.00030209      -0.00005802
     -0.00019449       0.00002366
     -0.00060106      -0.00010842
     -0.00006404      -0.00000631
     -0.00003649      -0.00000254
     -0.00005632      -0.00000334
     -0.00008011      -0.00000043
     -0.00004815       0.00000241
     -0.00048847       0.00008509
     -0.00017905       0.00001637
     -0.00032714      -0.00008872
     -0.00009493       0.00000225
     -0.00011206      -0.00001623
     -0.00009689       0.00000842
     -0.00020593      -0.00003824
     -0.00010844       0.00000905
     -0.00041208       0.00003871
     -0.00004664      -0.00000335
     -0.00055701      -0.00011560
     -0.00013757      -0.00000691
     -0.00006228       0.00000535
     -0.00037783       0.00001745
     -0.00024844       0.00003561
     -0.00012774       0.00001307
     -0.00013944      -0.00001948
     -0.00053520      -0.00001002
     -0.00020895       0.00002585
     -0.00043584      -0.00002760
     -0.00038153       0.00000208
     -0.00011792      -0.00000689
     -0.00104622       0.00003154
     -0.00004356       0.00000188
     -0.00020680      -0.00000797
     -0.00046149      -0.00008336
     -0.00025661       0.00001006
     -0.00042097      -0.00012671
     -0.00042691      -0.00002572
     -0.00070949      -0.00019663
     -0.00036274      -0.00010464
     -0.00046223       0.00001724
     -0.00028930       0.00004929
     -0.00004731       0.00000243
     -0.00016849       0.00000485
     -0.00029711      -0.00003896
     -0.00031733      -0.00003382
     -0.00011045      -0.00001321
     -0.00013358       0.00001414
     -0.00023065      -0.00004956
     -0.00007201      -0.00000281
     -0.00006237       0.00000216
     -0.00018822      -0.00002873
     -0.00028676      -0.00006107
     -0.00014954       0.00001982
     -0.00023591       0.00003182
     -0.00009856       0.00000758
     -0.00026906       0.00002175
     -0.00005473       0.00000364
     -0.00015127       0.00001514
     -0.00031447       0.00005172
     -0.00006015      -0.00000578
     -0.00024997      -0.00000593
     -0.00014986      -0.00002009
     -0.00029003       0.00001440
     -0.00007383      -0.00000506
     -0.00015927      -0.00002693
     -0.00103214      -0.00001555
     -0.00080798       0.00014458
     -0.00019221      -0.00000842
     -0.00015968      -0.00001279
     -0.00027920       0.00003481
     -0.00059505      -0.00013393
     -0.00013167      -0.00000275
     -0.00035908      -0.00004962
     -0.00016828       0.00000792
     -0.00020262      -0.00003088
     -0.00012696      -0.00001455
     -0.00004934      -0.00000210
     -0.00031060      -0.00006980
     -0.00046572      -0.00011032
     -0.00005865      -0.00000330
     -0.00016787      -0.00001114
     -0.00057030       0.00001025
     -0.00006771      -0.00000022
     -0.00013342       0.00000933
     -0.00029391      -0.00001384
     -0.00013322       0.00000848
     -0.00047988      -0.00012013
     -0.00039918       0.00003642
     -0.00045269       0.00006531
     -0.00003706       0.00000163
     -0.00039503       0.00003954
     -0.00026191       0.00001639
     -0.00005144      -0.00000315
     -0.00020273       0.00001465
     -0.00013166      -0.00001636
     -0.00014165      -0.00002314
     -0.00008551       0.00000703
     -0.00004853      -0.00000375
     -0.00024643       0.00000221
     -0.00064993       0.00011440
     -0.00061769       0.00006570
     -0.00005382      -0.00000430
     -0.00022321      -0.00001783
     -0.00018929      -0.00001150
     -0.00014094       0.00001417
     -0.00020417      -0.00000504
     -0.00006247       0.00000080
     -0.00035300       0.00003800
     -0.00003689       0.00000236
     -0.00062701      -0.00013978
     -0.00040917      -0.00007153
     -0.00006262       0.00000550
     -0.00048102      -0.00000373
     -0.00004592       0.00000086
     -0.00005262      -0.00000452
     -0.00029372      -0.00000268
     -0.00045262      -0.00008133
     -0.00006986       0.00000268
     -0.00006246      -0.00000072
     -0.00036013      -0.00007279
     -0.00011023      -0.00000479
     -0.00031667       0.00005161
     -0.00004345      -0.00000226
     -0.00004981       0.00000093
     -0.00023533      -0.00000997
     -0.00024484      -0.00003921
     -0.00024170      -0.00005089
     -0.00007364       0.00000042
     -0.00007402      -0.00000199
     -0.00007224       0.00000593
     -0.00007244       0.00000382
     -0.00008744      -0.00000909
     -0.00029179       0.00001829
     -0.00012134      -0.00001482
     -0.00013838      -0.00001833
     -0.00019160      -0.00002126
     -0.00022215       0.00002233
     -0.00037366       0.00005862
     -0.00044989      -0.00005377
     -0.00007513       0.00000535
     -0.00021221      -0.00000917


==> scatterplots/chloromethane/isotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
    -0.000244643    -0.000501037
     -0.00575651     -0.00628806
     0.000635149     0.000665447
      -0.0123949      -0.0116901
     -0.00457307     -0.00529438
     -0.00275346     -0.00267276
      -0.0166233      -0.0162318
     -0.00513009     -0.00566688
      8.3194e-05     0.000135631
     -0.00292122     -0.00275414
    -0.000173737    -0.000107711
    -0.000118653    -0.000139992
     -0.00942177     -0.00962145
     0.000189865     0.000281132
     0.000620834     0.000659202
     -0.00101398     -0.00179885
      -0.0246389      -0.0234203
     0.000421135     0.000386553
     -0.00695737      -0.0089089
     -0.00256905     -0.00194353
      -0.0141423      -0.0147052
     -0.00430065      -0.0042171
     0.000691562     0.000762495
     0.000716349     0.000739105
    -0.000288945    -0.000309252
     -0.00660272     -0.00669911
     -0.00965129      -0.0106431
      7.1466e-05      0.00013941
     -0.00500025     -0.00525866
     -0.00079886     -0.00101654
     -0.00138969     -0.00165238
     -0.00323704     -0.00260485
     -0.00316176     -0.00501439
     -6.6948e-05    -0.000167913
     -0.00690879     -0.00676659
     -0.00994558     -0.00983075
     -0.00925119     -0.00849845
    -0.000455039    -0.000376349
    -0.000612085    -0.000701382
    -0.000242849    -0.000288314
      -0.0088418     -0.00886593
     0.000353778      0.00041262
     -0.00880067     -0.00911266
     -0.00137837     -0.00176205
    -0.000714324    -0.000779832
     0.000105359     0.000223827
      -0.0211245      -0.0175596
    -0.000240212     -0.00028316
     -0.00239957     -0.00244699
     0.000294712     0.000420542
    -0.000561916    -0.000583075
     -0.00845809     -0.00855682
     -0.00750644     -0.00692279
    -0.000898754     -0.00103633
     -0.00408823     -0.00397035
     -0.00731142     -0.00769282
     -0.00128633     -0.00161443
     -0.00831227     -0.00821601
    -0.000742766    -0.000894868
      -0.0016401     -0.00276374
    -0.000460611    -0.000619713
     -0.00178596     -0.00147142
    -0.000306614    -0.000513927
     0.000275095     0.000371367
     -0.00914845      -0.0104795
    -0.000772816    -0.000747335
     0.000303924     0.000233925
    -0.000930537    -0.000934923
     -0.00486557     -0.00652309
     0.000519801      0.00054809
     -0.00531826      -0.0054844
     -0.00105354     -0.00205238
     -0.00217998      -0.0023186
     -0.00193847     -0.00222845
    -0.000708622     -0.00241008
    -0.000338109     -0.00041382
    -0.000579455    -0.000675723
     -0.00320263      -0.0032133
       -0.001191       -0.001616
     0.000181202     0.000208095
     0.000267279     0.000297166
     -0.00350484     -0.00329618
    -0.000122608    -0.000118001
     -0.00617135     -0.00557877
    -0.000364968     6.94596e-05
    -0.000406933    -0.000429064
      7.0556e-05     6.74882e-05
    -0.000691544    -0.000906225
      -0.0126373      -0.0125086
      -0.0266294      -0.0252378
    -0.000730782     -0.00121006
      -0.0136235      -0.0126547
    -0.000130499    -0.000333027
    -0.000153047    -0.000188694
     -0.00188031     -0.00204467
     0.000191523      0.00021779
     -0.00220294     -0.00228388
    -0.000423958    -0.000904509
     0.000785344     0.000818252
    -0.000612805    -0.000892132
     0.000217619      0.00025314
    -0.000389731     -0.00045422
     -0.00321755     -0.00329694
     -0.00889434     -0.00828095
    -0.000687322     -0.00116425
     0.000371322     0.000378064
    -0.000306652    -0.000513447
    -0.000372921    -0.000796674
     0.000344619     0.000298863
     0.000215925     0.000268258
     0.000316148     0.000354772
      -0.0108058     -0.00980859
     -0.00183926     -0.00175395
     0.000371388     0.000424637
    -0.000707939    -0.000768469
    -0.000685405    -0.000689944
      -0.0105192      -0.0101153
     -0.00864357     -0.00854343
     0.000119608     0.000200908
     -0.00502789      -0.0077243
     -0.00074544    -0.000809885
    -0.000675169    -0.000795238
    -0.000779642    -0.000799891
     0.000657984     0.000799918
     -6.4242e-05    -5.20958e-05
     0.000404849     0.000379097
      2.8903e-05     4.33018e-05
      3.0064e-05     0.000107238
      0.00101201      0.00112253
    -0.000860808     -0.00111959
    -0.000355081    -0.000271258
     -0.00648753     -0.00701187
    -0.000472508    -0.000130324
     -0.00441697     -0.00452253
      -0.0193398      -0.0217873
     -0.00130946     -0.00146348
    -0.000564785    -0.000736261
    -0.000410218    -0.000467976
     -0.00682286     -0.00659327
     0.000381444     0.000413369
     -9.6798e-05    -0.000513194
      -0.0151963      -0.0156591
     -0.00693097     -0.00691513
    -0.000355967    -0.000422267
    -0.000868996     -0.00103108
     -1.9281e-05    -0.000165064
      -0.0222218      -0.0204591
     -0.00367572     -0.00473106
      -0.0107477      -0.0119725
    -0.000391868    -0.000823014
    -0.000833188    -0.000930202
     -0.00191228      -0.0018364
    -0.000889096     -0.00090978
    -0.000518634    -0.000538479
     -0.00661937     -0.00733132
     -0.00934314     -0.00820306
    -0.000845153     -0.00108828
     -0.00563003     -0.00479332
     -0.00702735      -0.0072204
      -0.0108509     -0.00968245
     -0.00686315     -0.00749852
     -0.00052953    -0.000806373
      2.0779e-05    -0.000132408
    -0.000294495    -0.000385585
    -0.000544591    -0.000656228
    -0.000162831    -1.50162e-05
    -0.000668644    -0.000512543
      -0.0012417     -0.00116173
       -0.012946      -0.0144827
     -0.00156215     -0.00219641
     -0.00238673     -0.00185616
     -0.00105485     -0.00107658
     -0.00146024     -0.00136441
     -0.00259197     -0.00239978
      -0.0034738     -0.00383638
    -0.000116703     2.91102e-05
    -0.000286798    -0.000378896
     -0.00592956     -0.00829899
      -0.0104717      -0.0109393
     0.000392028     0.000434609
      1.0273e-05     1.94399e-05
     -0.00860878     -0.00986974
    -0.000834365    -0.000913206
     -0.00637956     -0.00653851
     0.000184919     0.000321497
     0.000697827     0.000875875
     -0.00926399     -0.00885464
      -0.0107297      -0.0120735
      -0.0021732     -0.00229724
    -0.000968602     -0.00150583
    -0.000363355    -0.000395578
    -0.000712175     -0.00104636
     -6.8956e-05    -6.60282e-05
     -0.00634905     -0.00904612
     -0.00594704     -0.00579218
     0.000909639     0.000966649
    -0.000356238    -0.000464959
      -0.0075534     -0.00761996
       -0.013418       -0.014211
      -0.0169156      -0.0194944
      -0.0105338       -0.010537
      -0.0011317     -0.00104303
     -0.00497509     -0.00456502
     0.000412115     0.000502372
     -0.00162279     -0.00110563
    -0.000360098    -0.000489294
     -0.00124327     -0.00147263
    -0.000562723    -0.000565054
    -0.000814875    -0.000826041
     0.000135376     0.000110445
     -0.00197245     -0.00208375
     -0.00029148    -0.000397996
     -0.00352837     -0.00690735
      8.3227e-05      7.1236e-05
     -6.1584e-05    -2.61704e-05
     -0.00177724     -0.00174462
      9.1804e-05     9.64314e-05
     -0.00449272     -0.00433356
     -0.00235313     -0.00311273
      -0.0043962     -0.00485637
       5.246e-05     7.30079e-05
     -0.00218974     -0.00242961
     -0.00245569     -0.00299272
    -0.000788561    -0.000835946
     -0.00312169     -0.00293223
    -0.000596242    -0.000597232
     -0.00030535    -0.000318617
    -0.000686742    -0.000706275
     -0.00132873     -0.00139486
     -0.00068821     -0.00139442
     -0.00200076      -0.0015241
     0.000615878     0.000657917
     -0.00123723      -0.0015568
      -0.0051344     -0.00670093
     -0.00201949     -0.00344413
     -0.00400074     -0.00602929
     -0.00175623     -0.00191998
      -0.0090882     -0.00736321
      -0.0120837     -0.00960197
     -0.00354659     -0.00349084
      -0.0054198     -0.00593114
    -0.000664645    -0.000677816
     -0.00705723     -0.00677687
     -0.00458988     -0.00478592
     -0.00515593     -0.00532983
     0.000303845     0.000378787
     -0.00316249      -0.0031774
     -0.00128403     -0.00103876
    -0.000212052    -0.000205516
    -0.000551859    -0.000829761
     -0.00137303     -0.00198275
      -1.528e-05     4.60424e-05
     -0.00753401     -0.00741568
      0.00018227     0.000232855
      -0.0015662     -0.00183061
    -0.000641184     -0.00059218
      -0.0215723      -0.0180907
    -0.000815494    -0.000673084
     -0.00130295     -0.00125587
    -0.000504904    -0.000552299
     0.000375855     0.000361478
     0.000301143     0.000403377
      -0.0125089      -0.0117182
     -0.00402473     -0.00380625
     -0.00108681     -0.00123494
    -0.000512545    -0.000475965
      -0.0077773     -0.00991927
    -0.000956272    -0.000882566
     -0.00101844      -0.0010045
     0.000126089     0.000207285
    -0.000426918     -0.00063987
      1.3768e-05     9.03403e-05
     -0.00690216     -0.00657645
      -0.0040663     -0.00482282
    -0.000804733     -0.00121884
     -0.00092541    -0.000960929
    -0.000127475    -0.000109871
    -0.000420511    -0.000568655
    -0.000745352    -0.000780614
      -0.0044663     -0.00423975
      -0.0011802     -0.00130173
    -0.000394729    -0.000619188
      -0.0117461      -0.0136727
     -0.00202931     -0.00160911
     -4.5242e-05    -0.000209415
     0.000157467     7.31328e-05
      -0.0236611      -0.0187324
      -0.0228801      -0.0207068
       2.262e-05     4.90925e-05
     0.000537781     0.000590393
     -0.00441946     -0.00473512
     0.000366175     0.000451641
     -0.00128624     -0.00152309
     -0.00364839     -0.00417228
     -0.00159177     -0.00202276
     -0.00149431     -0.00156318
    -0.000324126      -0.0003048
     -0.00346863     -0.00485621
      -0.0056017     -0.00540516
     -0.00738185     -0.00728242
     -0.00361433     -0.00496668
     -0.00590286     -0.00590895
     -0.00170005     -0.00249603
    -0.000783847      -0.0009027
     -0.00248963     -0.00267276
     -0.00160065     -0.00272571
     0.000622924     0.000662042
     -0.00162713     -0.00148216
     -0.00145292     -0.00160278
     -0.00279525      -0.0031042
      -0.0227292      -0.0177163
     -0.00246424     -0.00278773
     -3.1638e-05     -0.00017541
     0.000732441     0.000760884
     0.000286605     0.000331904
     0.000304317     4.02731e-05
     -0.00462737      -0.0054864
      -0.0216168      -0.0269657
     -0.00177087     -0.00210224
    -0.000685165    -0.000805297
     -0.00130118      -0.0012405
    -0.000863298     -0.00107003
    -0.000732776    -0.000720306
      -0.0228095      -0.0234615
     -0.00199819     -0.00210749
    -0.000532274    -0.000705086
      6.2278e-05     1.89674e-06
    -0.000888496      -0.0010344
     -0.00646615     -0.00713821
    -0.000678248    -0.000726891
     -0.00426725      -0.0052631
     0.000338324     0.000422441
     0.000411566     0.000432898
    -0.000402517    -0.000388365
    -0.000351087    -0.000397709
     -5.2308e-05    -6.22146e-05
    -0.000254936    -0.000240755
     -0.00495192     -0.00583248
     -0.00306873     -0.00328895
     -0.00114492     -0.00126483
     -0.00963957      -0.0084222
     -0.00384254     -0.00372863
     -0.00132737     -0.00139143
    -0.000336539      -0.0003138
    -0.000320568    -0.000426986
     -9.7822e-05    -7.67837e-05
     -0.00123989     -0.00137283
     -0.00845513     -0.00835655
      -0.0167751      -0.0155768
    -0.000481163    -0.000619083
     -0.00123165     -0.00154666
     -0.00108371     -0.00116409
    -0.000108827     1.10234e-05
     -0.00183857     -0.00205241
     -0.00170476     -0.00161922
    -0.000862164    -0.000883407
      -0.0194042       -0.018513
    -0.000311735    -0.000376918
     -0.00304908     -0.00274759
     -0.00778694     -0.00832258
     -0.00082115    -0.000924201
     -0.00217143     -0.00203853
    -0.000462476    -0.000477614
     -0.00922723     -0.00950115
      -0.0025842     -0.00192043
     0.000691097     0.000717133
      -0.0013948     -0.00148473
      -0.0244931       -0.019829
      -0.0104164     -0.00910344
    -0.000317499    -0.000689423
     -0.00112236     -0.00106993
      0.00081337     0.000876124
     -0.00550799     -0.00546019
    -0.000140686    -0.000284944
     -0.00919482     -0.00954115
     -0.00094392    -0.000908534
     -0.00686865      -0.0078947
     0.000380041      0.00043246
     -0.00473044     -0.00475909
    -0.000342327    -0.000384686
     -0.00132104     -0.00126111
     0.000161776     0.000264238
       -0.038254      -0.0358954
      -0.0143301      -0.0128292
     -0.00977751     -0.00762579
    -0.000140295    -0.000294753
     -0.00578443     -0.00659844
    -0.000838142    -0.000924663
     -0.00969327      -0.0112282
     -0.00104271     -0.00103537
      -0.0012048      -0.0019505
      -0.0179106      -0.0170233
    -0.000555157    -0.000637566
     0.000365981     0.000437896
      -0.0123096      -0.0110302
     -0.00371558     -0.00340898
      -0.0109711      -0.0120082
    -0.000263321    -0.000315089
     0.000148338     0.000124624
     -0.00524436     -0.00574902
      1.8763e-05    -3.94906e-05
    -0.000169098    -0.000916214
     0.000188881     0.000160903
     -0.00432551     -0.00437497
    -0.000631466    -0.000624978
     -0.00489877     -0.00508436
     -0.00380695     -0.00372517
      -0.0144875      -0.0130523
       -0.023974      -0.0269305
      -0.0071467     -0.00790647
     -0.00702268     -0.00632946
     0.000454456     0.000350249
    -0.000225732    -8.32072e-05
      -0.0183751       -0.020613
     -0.00210561     -0.00251901
     0.000169245     0.000224136
      -0.0019869     -0.00274966
     0.000441617     0.000491442
     0.000205826     0.000271023
    -0.000815481    -0.000757388
     0.000190736     0.000312591
    -0.000254693    -0.000372337
    -0.000749334    -0.000754536
     0.000367009     0.000419367
    -0.000481161    -0.000458241
     0.000512994     0.000814789
    -0.000810946    -0.000893434
    -0.000274865    -0.000282326
     -0.00266947     -0.00311877
    -0.000507242    -0.000584807
    -0.000140482    -0.000103239
     -0.00791131     -0.00810399
    -0.000620443    -0.000679308
     -0.00358203     -0.00411395
    -0.000152916     9.40704e-05
     -0.00278872     -0.00245166
    -0.000756245    -0.000759987
    -0.000896765    -0.000989002
     0.000769461      0.00076314
     0.000568319     0.000600821
     0.000523321     0.000461254
     -0.00969065      -0.0084582
     -0.00294206     -0.00294407
    -0.000930063     -0.00111934
    -0.000963605    -0.000992159
     0.000354118     0.000413109
     -0.00145625     -0.00180921
      -0.0354072      -0.0329661
     -0.00257632     -0.00266348
     -0.00109898     -0.00116808
     -4.8995e-05    -0.000272151
    -0.000583627    -0.000776523
     0.000449064     0.000487773
     0.000426694     0.000393288
    -0.000290091    -0.000341278
    -0.000250603    -0.000200744
    -0.000361656    -0.000363017
      -0.0123096      -0.0111136
    -0.000534973     -0.00057532
     -0.00134714     -0.00135013
      -0.0192472      -0.0241411
     -0.00215987     -0.00232477
    -0.000555464    -0.000619661
     -0.00157013     -0.00177402
    -0.000185021    -0.000205303
     -0.00131727     -0.00165767
     0.000229563      0.00026047
     0.000608616     0.000644358
      -0.0235666      -0.0247164
     -0.00255111     -0.00304044
     -0.00107666     -0.00119895
    -0.000602662    -0.000380176
     -0.00758494     -0.00677987
     -0.00929362     -0.00842406
     -0.00713955     -0.00986526
     -0.00214657     -0.00207322
     0.000535308     0.000573177
    -0.000148067    -0.000136771
     -0.00370584     -0.00622264
     -0.00348276     -0.00446804
     -0.00106111      -0.0012056
     -0.00292371     -0.00328906
     0.000364099     0.000393147
     0.000355845     0.000592977
     -0.00878878     -0.00819228
    -0.000247072    -0.000378838
     -0.00227467     -0.00233042
     -0.00122583     -0.00140956
     -0.00221287     -0.00256993
     0.000452538      0.00048887
     -0.00203939     -0.00137338
    -0.000355958    -0.000449664
    -0.000784098    -0.000974248
     -0.00271692     -0.00296083
    -0.000615577    -0.000683807
     -0.00042864    -0.000478892
     -0.00045399    -0.000564756
     -0.00210612     -0.00262226
    -0.000305156    -0.000212062
    -0.000948881    -0.000852561
     0.000422223     0.000534193
     -0.00404043     -0.00425571
     -0.00031634    -0.000409112
     -0.00130537     -0.00133689
     0.000619984     0.000724654
     0.000159456     0.000262162
    -0.000173433    -0.000348809
     -7.1614e-05    -0.000203306
     -6.6957e-05     9.29439e-06
     0.000336138     0.000407015
     -0.00688458     -0.00721573
      -0.0268387      -0.0255657
      -0.0203938      -0.0177811
     0.000298836     0.000382367
    -0.000279633    -0.000276175
    -0.000704329    -0.000774138
     0.000400633     0.000512474
     -0.00233281     -0.00262265
      -0.0106337     -0.00949382
     -0.00495646     -0.00550831
     0.000305502     0.000343524
      9.6222e-05     9.95556e-05
     -0.00156749     -0.00197254
     -5.4989e-05    -0.000357546
     -0.00888165     -0.00750079
     -7.6195e-05    -0.000166736
    -0.000393973    -0.000404019
    -0.000241458    -0.000206138
     0.000135065     0.000152268
     -0.00453955     -0.00501488
    -0.000436308    -0.000557993
      -5.385e-05     8.61315e-06
    -0.000595328    -0.000745527
       -0.010653     -0.00919175
     -0.00563434     -0.00619336
    -0.000454824     -0.00071041
      3.5421e-05     6.58052e-05
    -0.000855636    -0.000774691
      -0.0165373      -0.0173169
      -0.0034054     -0.00348455
    -0.000145386     -0.00025054
     -0.00862893     -0.00914214
     0.000192896     0.000262567
     -0.00292176     -0.00384011
      -0.0264991      -0.0272194
     -0.00212688     -0.00290335
     0.000168421     0.000283245
    -0.000415463    -0.000486323
      -0.0353413      -0.0303642
     -5.7849e-05    -5.98411e-05
     -0.00188386     -0.00156442
     -0.00348164     -0.00397232
      -0.0174554      -0.0153996
     0.000368371     0.000452781
     -0.00103684     -0.00104404
     -0.00841576     -0.00779208
     -0.00126293     -0.00168611
      -0.0060182     -0.00683062
    -0.000118294    -0.000218418
      0.00060908     0.000666556
    -0.000390838    -0.000783858
     -0.00121005     -0.00175869
     -0.00867975     -0.00911474
    -0.000622837    -0.000534267
     -1.3584e-05     7.82953e-05
    -0.000129367    -0.000101112
     -0.00146852     -0.00184426
     -0.00096913     -0.00113274
     -0.00164916     -0.00167871
    -0.000550104    -0.000787598
    -0.000497373    -0.000559556
    -0.000364491    -0.000487568
     0.000213627     0.000154618
     0.000110264     9.36355e-05
    -0.000940841     -0.00121798
     -0.00826934     -0.00745426
     0.000213047     0.000262915
    -0.000252893    -0.000279699
      -0.0179928       -0.022057
     -8.8296e-05    -8.65979e-05
     -0.00359422     -0.00540916
      -0.0121677       -0.012058
       9.251e-05     8.13921e-05
     -0.00225843     -0.00298051
     0.000150819     0.000112898
    -0.000394723    -0.000455446
    -0.000969053     -0.00121205
     -0.00126891     -0.00148954
       0.0005423     0.000571747
      -0.0038711     -0.00389379
     -0.00109111     -0.00125994
     -0.00412388     -0.00352541
     0.000241014     0.000107878
      -5.743e-06      0.00016095
     0.000114233     3.12441e-05
      -0.0239629      -0.0192382
      -0.0203302      -0.0184361
    -0.000279082    -0.000403473
      -0.0120177      -0.0131387
      -0.0029298     -0.00324812
      0.00033478      0.00038823
       -0.012675      -0.0122556
    -0.000720075    -0.000812692
     -0.00195866     -0.00186186
    -0.000518692    -0.000640432
      0.00014352     0.000249479
    -0.000601299    -0.000642834
     -0.00530095     -0.00555514
     0.000285682     0.000356021
      -0.0106621      -0.0103835
     -0.00150935     -0.00162805
     -0.00598198     -0.00514129
    -0.000726718    -0.000873708
      -0.0313718      -0.0251261
     -0.00118338     -0.00109986
      -0.0187579      -0.0172998
     -0.00183502     -0.00174975
      -0.0093051     -0.00879529
      0.00055948     0.000598383
     -0.00067494    -0.000758311
    -0.000762879     -0.00128187
    -0.000167929    -0.000185888
    -0.000226882    -0.000299384
     -0.00202091     -0.00208461
     -0.00397873     -0.00355385
     0.000562939     0.000564199
     -0.00176791     -0.00264429
    -0.000641147    -0.000716371
     0.000327515     0.000402541
     -0.00119902     -0.00126865
      -0.0144221      -0.0149694
     -0.00105104     -0.00134035
     -0.00377035     -0.00348596
     -0.00152025     -0.00158891
     -0.00121323     -0.00156986
      -0.0106751     -0.00961404
     -0.00366648     -0.00387959
      -0.0185509      -0.0172512
     -0.00131696     -0.00273384
     -0.00521236     -0.00470358
    -0.000633508    -0.000709605
      0.00069541     0.000763457
    -0.000616783    -0.000700298
     0.000309004     0.000380994
    -0.000794905    -0.000873977
     -0.00166103     -0.00191235
    -0.000669073    -0.000872603
      -0.0115499      -0.0103156
     0.000529058     0.000618163
     0.000387895      0.00046901
      -0.0220887      -0.0211522
    -0.000387433    -1.34477e-05
     0.000136869     1.79723e-05
     0.000347222     0.000350616
     0.000342459      0.00042077
     0.000275408      0.00031539
     -0.00154642      -0.0015328
     -0.00633024     -0.00874333
      -0.0101697       -0.022276
     0.000457575     0.000444711
     -0.00135092     -0.00181731
    -0.000664284    -0.000819082
     -0.00040137    -0.000294447
      0.00032887     0.000387849
    -0.000420308    -0.000462031
     -9.0372e-05    -9.66985e-05
     -0.00146422     -0.00113608
      -0.0156424      -0.0141971
    -0.000592819    -0.000685866
      -0.0199969       -0.024714
     -0.00125648     -0.00183886
    -0.000542616    -0.000577889
     -3.2518e-05    -0.000408868
      6.7236e-05     0.000170328
      1.0701e-05    -0.000170535
     -0.00857528     -0.00661049
     -0.00233991     -0.00234863
     0.000254195     0.000181248
     0.000346076     0.000377537
     0.000199982     0.000296727
    -0.000541263    -0.000856507
     -0.00732122     -0.00785754
      -0.0108094      -0.0123438
     -0.00425877     -0.00469952
    -0.000341526    -0.000345823
     -0.00235534     -0.00248241
     -0.00115049     -0.00127983
      -0.0196098      -0.0199999
    -0.000359053    -0.000597397
     0.000178014     0.000264169
     -0.00363027     -0.00402245
     0.000516135     0.000493547
     -0.00200978     -0.00222081
      3.8395e-05     0.000125767
     -0.00195623     -0.00235094
    -0.000703999    -0.000730217
     -0.00189087     -0.00206709
    -0.000242737    -0.000186765
    -0.000125226     2.31579e-05
     -0.00801838     -0.00759775
     -0.00712059     -0.00774323
    -0.000761497    -0.000799935
     -0.00438422     -0.00436337
     -0.00350758      -0.0036741
     -0.00126568     -0.00143863
     0.000138391     0.000243493
     -0.00106796     -0.00173223
     -0.00467432     -0.00451799
     0.000638691     0.000708553
     -1.6412e-05     5.49965e-05
      0.00041871     0.000272308
     0.000280773     0.000262952
    -0.000209081     -0.00010716
     -0.00425314     -0.00511522
    -0.000566492    -0.000591402
     -0.00297899     -0.00456057
    -0.000929828    -0.000984701
      -0.0010246    -0.000665028
    -0.000157633    -0.000561782
    -0.000521996    -0.000552494
      -0.0133847      -0.0153149
     -0.00276563     -0.00337836
      -0.0256876      -0.0283975
    -0.000355577     -0.00015831
     -0.00778776     -0.00781619
    -0.000186887    -0.000139391
     -0.00314499     -0.00531055
     -0.00534476     -0.00486971
    -0.000302901    -8.46327e-05
     -0.00052768      -0.0006776
      -0.0024437     -0.00293151
     -0.00106866     -0.00184719
     -0.00202729     -0.00176761
     -0.00859548      -0.0100783
     0.000133182     0.000240595
     -0.00105878    -0.000848191
     -0.00291935      -0.0028227
     -0.00020699    -0.000233371
      5.9034e-05    -4.84192e-05
     -0.00210699     -0.00226115
    -0.000595052    -0.000687529
    -0.000535746    -0.000533549
    -0.000612219     -0.00076733
     -0.00111224     -0.00113987
       -0.025554      -0.0257826
     -0.00187248     -0.00188005
      -0.0012943     -0.00131677
     -0.00346522     -0.00488574
      -0.0041173     -0.00408078
     0.000921073     0.000964622
    -0.000446622    -0.000535628
      -0.0100705     -0.00908045
     -8.2789e-05    -0.000140837
     -0.00677888     -0.00701578
     0.000125525     9.68142e-05
     -0.00014966     -0.00019653
     -0.00204285     -0.00216441
     0.000458657     0.000576086
     0.000482424     0.000504128
     0.000454038     0.000521232
      -0.0145229      -0.0139834
     -0.00381217     -0.00397293
    -0.000515509    -0.000536563
    -0.000846635     -0.00102278
     -0.00767603     -0.00753375
    -0.000405409    -0.000482128
     -0.00410989     -0.00373542
    -0.000600119    -0.000652793
     -0.00594201     -0.00599004
      -0.0049933     -0.00426395
     0.000270038     0.000210641
     -0.00250677     -0.00332375
     -0.00605765     -0.00503994
      7.3971e-05     0.000168706
     0.000940626     0.000803749
     -0.00031267    -0.000425378
     0.000323594     0.000372836
      -0.0304115      -0.0282836
    -0.000787288     -0.00107198
     -0.00113363     -0.00152477
     -0.00109859     -0.00137907
     -0.00299745     -0.00283785
     -0.00328564     -0.00379787
     -0.00962192     -0.00982854
     0.000412402     0.000471742
     0.000106369      0.00010346
    -0.000686797    -0.000766913
      -0.0119631      -0.0116371
     -0.00137144     -0.00110389
     -0.00104456     -0.00101243
      -0.0051251     -0.00497675
     -0.00297623     -0.00319208
     0.000282538     0.000339526
     0.000839432     0.000961145
    -0.000877557    -0.000930894
     -0.00134599      -0.0012953
      -0.0254519      -0.0272016
    -0.000667563    -0.000686091
     0.000458036     0.000561957
    -0.000618189     -0.00107391
    -0.000497662    -0.000514524
    -0.000496809     -0.00067473
     -0.00401969     -0.00481871
    -0.000628172    -0.000619234
      -0.0031308     -0.00278807
     -0.00352134     -0.00371156
    -0.000397863    -0.000489669
      -0.0020955     -0.00264365
    -0.000641139    -0.000745223
       -0.017421      -0.0238803
    -0.000754711    -0.000730636
      3.9053e-05     3.38057e-05
    -0.000581523    -0.000643209
     -0.00556861     -0.00525793
      -0.0242185      -0.0223737
    -0.000857477    -0.000763134
     -0.00670635     -0.00680513
    -0.000596585    -0.000613661
     -0.00233165     -0.00280231
      -0.0156361       -0.012415
     0.000344221     0.000371779
     0.000598665     0.000690248
      -0.0074061     -0.00812093
      -0.0169703      -0.0217843
     -0.00102593      -0.0014354
     -0.00750685     -0.00730124
       -0.010699      -0.0105276
     -0.00243245     -0.00299575
     -0.00225745     -0.00219005
    -0.000653179     -0.00070818
     0.000564515     0.000591099
     0.000770631     0.000807776
    -0.000295042    -0.000353053
    -0.000346084    -0.000374062
     0.000527924     0.000474122
    -0.000703442    -0.000763522
     -6.8533e-05    -0.000197608
    -0.000881133    -0.000897426
    -0.000679942    -0.000456363
     0.000727162     0.000816601
      -0.0127777      -0.0111093
      -0.0120584       -0.010904
     0.000256698     0.000308689
    -0.000471241    -0.000496066
     -0.00479164     -0.00548071
     -0.00219943     -0.00198346
      1.7759e-05    -7.67737e-05
     -0.00182407     -0.00192769
    -0.000892036     -0.00096155
    -0.000416575    -0.000463083
      -0.0006694    -0.000590119
     -0.00275961     -0.00265886
      -0.0014369     -0.00114191
     -0.00066966    -0.000777361
    -0.000382962    -0.000524908
     -0.00365147     -0.00332305
      -0.0155016      -0.0222973
      -0.0103514      -0.0110045
     -0.00064285     -0.00080938
    -0.000469092    -0.000522309
    -0.000881036    -0.000922088
    -0.000509291    -0.000676267
     0.000293959     0.000241186
      -0.0198206      -0.0175042
    -0.000325444    -0.000314831
     -0.00719407     -0.00700781
    -0.000364645    -0.000414839
     -0.00169221     -0.00192677
     0.000122106     0.000215719
     -0.00456843     -0.00502783
    -0.000495953    -0.000456904
      -0.0107273      -0.0107192
    -0.000667012    -0.000725235
     -0.00694951     -0.00735556
    -0.000921912      -0.0011194
     0.000312742      0.00032953
      -0.0183038       -0.021488
     -0.00403066     -0.00381803
     -0.00126422     -0.00134803
      -0.0015792     -0.00153059
     -0.00737695     -0.00815487
     -0.00103852    -0.000605094
     -0.00398217     -0.00398249
     -0.00605776     -0.00645963
      -0.0012527     -0.00133098
      -0.0323743      -0.0287218
     0.000141644     0.000189928
     -0.00181176     -0.00179846
     -0.00644899     -0.00611556
     -0.00349701     -0.00524396
     -0.00940064     -0.00830478
      -0.0174484      -0.0249494
      -0.0102265     -0.00934112
     -0.00818146     -0.00773266
     -0.00845133     -0.00818823
      -0.0140332      -0.0157296
     0.000329611      0.00036062
     -0.00128191     -0.00118197
     -0.00484414     -0.00513279
     -0.00454842     -0.00601849
     -0.00112079     -0.00108016
     -0.00059948    -0.000378633
     -0.00322707     -0.00345017
    -0.000199903    -0.000173731
     0.000385537     0.000388839
     -0.00165468     -0.00234122
     -0.00390491     -0.00358625
     -0.00149463     -0.00157709
     -0.00347236      -0.0027155
    -0.000473431    -0.000422839
     -0.00710194      -0.0082289
     0.000313513     0.000365042
     -0.00209409     -0.00233562
      -0.0119745       -0.012168
    -0.000480944     -0.00072075
     -0.00111101     -0.00144278
     -0.00210104     -0.00221809
     -0.00329731     -0.00397502
    -0.000613189    -0.000602157
      -0.0026759      -0.0027495
      -0.0307507       -0.029434
      -0.0024822     -0.00180384
     -0.00219658     -0.00222311
     -0.00095099    -0.000933809
     -0.00796642     -0.00833854
     -0.00831985     -0.00818506
    -0.000381953    -0.000491134
      -0.0037224     -0.00381666
    -0.000837561     -0.00084062
     -0.00218185     -0.00190311
     -0.00178367     -0.00182787
    -0.000536065    -0.000598305
     -0.00646783      -0.0072751
     -0.00645324     -0.00589296
    -0.000411265    -0.000483842
     -0.00290549     -0.00482158
     -0.00586462     -0.00706378
      6.0718e-05    -0.000143265
     0.000455511     0.000383405
     -0.00278588     -0.00290577
    -0.000827314    -0.000915006
      -0.0123279      -0.0113235
     -0.00994718      -0.0103269
      -0.0090196     -0.00733344
      9.2707e-05     0.000162061
     -0.00745715     -0.00620184
     -0.00211313     -0.00236852
    -0.000275693    -0.000396195
     -0.00234617     -0.00233999
     -0.00195452      -0.0020484
     -0.00249536      -0.0028647
     0.000321776      0.00032687
    -0.000656952    -0.000734468
     -0.00105876     -0.00140341
      -0.0287528      -0.0234859
      -0.0163235      -0.0139197
    -0.000493684    -0.000650563
     -0.00165325     -0.00186199
     -0.00176472     -0.00212756
      2.4474e-05     0.000218723
     -0.00198436     -0.00192367
    -0.000130658    -8.59407e-05
     -0.00159245     -0.00143661
     0.000480502     0.000518335
     -0.00866425     -0.00907429
     -0.00712292     -0.00714411
      7.8329e-05     0.000109961
      -0.0110512      -0.0130077
     -4.3566e-05     -3.8284e-05
     -0.00070735    -0.000827814
      -0.0039434     -0.00404571
     -0.00764432     -0.00856615
     0.000575468     0.000582591
    -0.000265612    -0.000305386
     -0.00669341     -0.00611533
    -0.000774358    -0.000810582
        -0.01117      -0.0110574
    -0.000371512    -0.000406719
     0.000115326     0.000140402
     -0.00204193     -0.00241159
     -0.00358778      -0.0036701
     -0.00593851     -0.00638274
     -0.00040413    -0.000547023
     -7.7923e-05    -0.000477152
     0.000542562     0.000596135
    -0.000148215    -0.000127224
     -0.00119845     -0.00127759
     -0.00635023     -0.00731106
     -0.00153734     -0.00148448
     -0.00160833     -0.00147103
     -0.00383629     -0.00519119
     -0.00893479      -0.0114266
     -0.00952341     -0.00794345
     -0.00767439     -0.00788004
    -0.000182273    -0.000179011
     -0.00152905     -0.00209334


==> scatterplots/chloromethane/isotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00370004      0.00366396
       0.0179045       0.0186994
     0.000414691     0.000302786
       0.0315594       0.0294351
       0.0102494       0.0113397
       0.0123204       0.0119549
       0.0518836       0.0513725
       0.0179913       0.0185278
     0.000124683      0.00017988
      0.00627234      0.00523601
     0.000837917     0.000972595
     0.000632985     0.000626149
       0.0224085       0.0222527
     0.000124784     0.000151574
     0.000427857     0.000308412
      0.00284714      0.00400179
       0.0639308       0.0616966
      0.00196745      0.00220291
       0.0210941       0.0250613
      0.00854944      0.00674604
        0.038747       0.0375106
       0.0109156       0.0101545
      0.00119254     0.000868258
     0.000228346     0.000206413
     0.000268975     0.000278204
        0.017084       0.0156595
       0.0293704       0.0288131
       0.0014424      0.00137498
       0.0133437       0.0139993
      0.00217165      0.00287574
      0.00276226      0.00309804
       0.0104504      0.00836577
       0.0105357       0.0136019
      8.9887e-05     0.000182658
       0.0208044       0.0188241
       0.0265631       0.0254944
       0.0241425       0.0207106
      0.00303446      0.00286407
      0.00124873      0.00109617
     0.000399654     0.000418521
       0.0246718       0.0236468
     0.000215401     0.000272948
       0.0267813       0.0274939
      0.00462901      0.00531333
       0.0002434     0.000258618
     0.000564155     0.000622827
        0.055232        0.046769
      0.00084774      0.00114454
      0.00707128      0.00686982
      0.00316586      0.00309498
     0.000649536     0.000586601
       0.0227309       0.0227669
        0.020085       0.0182463
      0.00278492      0.00307118
       0.0118243       0.0114172
       0.0146709       0.0144848
      0.00287155      0.00321377
       0.0222629       0.0217991
     0.000764744     0.000906079
      0.00477952       0.0066332
      0.00109098      0.00118407
      0.00559577       0.0047107
     0.000412194     0.000548567
     0.000211348     0.000217499
       0.0243011       0.0263376
      0.00111754     0.000947737
      0.00169301      0.00197114
       0.0005663     0.000406824
       0.0126472       0.0156656
     0.000408638     0.000418731
       0.0158806       0.0165966
      0.00317815       0.0047206
      0.00199631      0.00175368
      0.00290969        0.002928
      0.00436104      0.00741712
     0.000138634     0.000153293
     0.000978925     0.000902949
      0.00574115      0.00501276
      0.00309419       0.0036266
     0.000244914     0.000227199
     0.000899605     0.000699455
      0.00736965       0.0066479
      0.00119664       0.0011581
       0.0168232       0.0149664
      0.00724407      0.00685603
      0.00731852      0.00727066
     0.000381975     0.000410398
      0.00197471      0.00217177
       0.0354125       0.0342717
       0.0618328       0.0605526
      0.00208179      0.00263566
       0.0352563       0.0326488
     0.000516431     0.000676755
     0.000355303      0.00034941
      0.00756873      0.00791851
     0.000457302     0.000469241
      0.00816081      0.00791147
      0.00192116      0.00260593
     0.000497546     0.000336176
      0.00166151      0.00237892
     0.000413001     0.000367781
     0.000158861     0.000142495
       0.0145965       0.0152893
       0.0238399       0.0217674
      0.00221821      0.00293875
     0.000199967     0.000136618
      0.00121695      0.00152269
        0.002546      0.00349202
      0.00232734      0.00249111
     0.000842825      0.00071428
      0.00039278     0.000494767
       0.0290279       0.0260496
      0.00286645      0.00237625
     0.000498397      0.00035142
     0.000933529     0.000797381
     0.000557899     0.000455533
       0.0266763       0.0243219
       0.0202819       0.0192013
     0.000120446     0.000151443
       0.0147976        0.018907
     0.000236449     0.000236002
      0.00110036      0.00117205
     0.000716177     0.000573284
       0.0022983      0.00171594
     0.000278975     0.000262977
     0.000553953     0.000651882
     0.000367173     0.000355476
      0.00231608      0.00212868
      0.00081758     0.000812244
       0.0015367      0.00164031
      0.00424898      0.00353617
       0.0170484       0.0180884
      0.00719768      0.00690679
       0.0110695       0.0108635
       0.0511865        0.053792
      0.00177791      0.00164261
     0.000152703      0.00027225
     0.000188989     0.000195104
       0.0191516       0.0166241
     0.000497003      0.00051888
      0.00130437      0.00182989
       0.0415563       0.0423719
       0.0182481        0.016189
     0.000309633     0.000347796
       0.0011627      0.00117276
     0.000851592      0.00112525
       0.0565828       0.0515779
       0.0116545       0.0128586
       0.0265412       0.0290951
      0.00114239      0.00178821
     0.000399231     0.000381762
       0.0134973       0.0140935
     0.000547708     0.000420494
     0.000272849     0.000283556
       0.0185885       0.0188022
       0.0257426       0.0223862
       0.0031604      0.00341422
       0.0153019       0.0132681
        0.012976       0.0119618
       0.0273304       0.0253438
       0.0170894       0.0175288
      0.00131717      0.00184704
     0.000324294     0.000437958
      0.00118654      0.00120789
     0.000384344     0.000384374
      0.00207159       0.0016438
        0.011802       0.0119102
      0.00268823      0.00235644
       0.0325555       0.0348524
      0.00468545      0.00571899
      0.00827308      0.00650357
      0.00300758      0.00284067
      0.00217004      0.00176739
      0.00881019      0.00769812
      0.00938217       0.0101592
      0.00205106      0.00179555
     0.000841852     0.000888841
       0.0201459       0.0255056
       0.0275849       0.0277587
     0.000187422     0.000137093
     0.000402205     0.000382406
        0.022396       0.0245314
     0.000435199     0.000492515
       0.0186157       0.0175709
      0.00152365       0.0010993
      0.00208471      0.00195976
       0.0272138       0.0258342
       0.0279676       0.0301412
      0.00317284      0.00295387
      0.00216928      0.00295785
     0.000242399     0.000219503
       0.0013281      0.00166782
     0.000691564     0.000773298
       0.0189512        0.022992
       0.0180141       0.0161403
     0.000885941     0.000653064
      0.00100841      0.00115665
        0.015711       0.0141408
       0.0336789       0.0351001
       0.0417049       0.0460943
       0.0244474       0.0242944
      0.00262069      0.00229014
       0.0102612       0.0090724
     0.000350528     0.000305705
       0.0102517      0.00975634
     0.000388178     0.000538785
      0.00252386      0.00245502
      0.00219803      0.00197406
     0.000672652     0.000544493
      0.00233829      0.00240376
      0.00333554      0.00316777
     0.000442762     0.000496926
       0.0139333        0.018794
     0.000293018     0.000321536
     0.000289824     0.000265212
      0.00203099       0.0015561
      0.00132999     0.000958767
       0.0186223       0.0189524
      0.00635901      0.00758268
       0.0131287       0.0132464
      0.00039019     0.000302428
       0.0100803       0.0106485
      0.00601115      0.00651654
     0.000746749     0.000661639
        0.010249      0.00894654
     0.000488008     0.000427263
     0.000240997     0.000219112
     0.000987471     0.000909424
      0.00147423       0.0013073
      0.00275517      0.00386517
      0.00834546      0.00675686
     0.000381663     0.000316357
      0.00632587      0.00691036
       0.0148966       0.0168978
      0.00825822       0.0103151
       0.0149409       0.0194805
      0.00307712      0.00292056
       0.0254927       0.0205695
       0.0331172        0.026971
      0.00672328      0.00581714
        0.013679       0.0137012
     0.000464575     0.000488952
       0.0192684       0.0182138
        0.012719       0.0127138
       0.0119655       0.0111444
       0.0003336     0.000336409
      0.00632853      0.00594535
      0.00572924      0.00440939
      0.00164486      0.00185935
     0.000630324     0.000953489
      0.00670981      0.00760599
     0.000193898     0.000272979
       0.0214054       0.0211147
     0.000390572     0.000418464
      0.00396153      0.00472092
      0.00294679      0.00277867
       0.0551708       0.0460028
      0.00355897      0.00348014
      0.00284134      0.00248891
      0.00100259      0.00103705
     0.000184484     0.000128381
     0.000945799     0.000819452
       0.0340565        0.030586
      0.00626028      0.00529876
      0.00136677      0.00143892
      0.00243695      0.00262011
        0.023757        0.026102
      0.00811117      0.00838701
     0.000882661     0.000729614
     0.000246168     0.000268995
      0.00319872      0.00352513
     0.000913129     0.000917818
       0.0192875       0.0175162
       0.0110074       0.0121974
      0.00460442      0.00525198
     0.000410423     0.000300093
     0.000766586      0.00071625
      0.00146781      0.00152292
     0.000475608     0.000393679
       0.0114103       0.0110089
      0.00206823      0.00176601
     0.000717334      0.00110133
        0.034554       0.0359017
      0.00746169      0.00608028
      0.00165276      0.00195829
     0.000982619     0.000890501
       0.0627927       0.0529443
       0.0585989       0.0525535
     0.000384997     0.000507454
      0.00024157     0.000229335
       0.0123218        0.012015
     0.000902348     0.000773676
      0.00596576      0.00595229
      0.00800782      0.00809399
      0.00461842      0.00536093
      0.00233182      0.00210911
     0.000163786     0.000112175
       0.0115734       0.0144563
       0.0134762       0.0119966
       0.0208054       0.0189524
       0.0107762       0.0126961
       0.0143201       0.0134638
      0.00361078      0.00475476
     0.000596677     0.000561327
       0.0175652       0.0192836
      0.00576733      0.00728432
     0.000380122     0.000277789
      0.00535648      0.00467064
     0.000948674     0.000994857
      0.00817401      0.00774048
       0.0552654       0.0457999
      0.00783022      0.00891494
      0.00649751      0.00681563
     0.000257617     0.000185306
     0.000486143     0.000415962
     0.000973399      0.00151012
       0.0145735       0.0149134
       0.0574773       0.0645852
      0.00185699      0.00213626
      0.00052787     0.000530319
      0.00500718      0.00478126
      0.00127797      0.00149932
      0.00439626      0.00411135
       0.0575195       0.0571289
      0.00290644      0.00244561
       0.0004535     0.000629522
     0.000726108     0.000862632
      0.00118389      0.00112977
       0.0239518       0.0250069
     0.000643993     0.000611218
       0.0120002        0.013113
     0.000899939     0.000651912
     0.000191462     0.000274679
      0.00196647      0.00223883
       0.0008806     0.000879049
     0.000912409     0.000723768
     0.000281627     0.000215723
       0.0123329       0.0142592
      0.00590298      0.00622767
      0.00303175      0.00308054
       0.0270279       0.0229728
      0.00931014      0.00859891
       0.0015295      0.00135125
     0.000603145     0.000504301
     0.000428839     0.000510273
     0.000884986     0.000811124
     0.000631457     0.000582665
       0.0266576       0.0263208
       0.0435722       0.0390814
     0.000696108     0.000834078
      0.00271797      0.00314366
       0.0018178      0.00180394
      0.00247348      0.00234247
      0.00626331      0.00660587
      0.00226115      0.00180955
     0.000416181     0.000297431
       0.0512181       0.0486309
     0.000142653     0.000145264
      0.00707959      0.00582722
       0.0200313       0.0207677
     0.000703903     0.000773149
      0.00280527      0.00216238
     0.000752549     0.000651066
       0.0247403       0.0239934
      0.00868852      0.00693369
     0.000576857      0.00062512
      0.00488965      0.00463148
       0.0618048       0.0509313
        0.037002        0.034742
      0.00111829      0.00161137
      0.00444454      0.00444661
      0.00116718     0.000846408
       0.0160157        0.014568
     0.000245865     0.000421374
       0.0289831        0.029626
      0.00191244      0.00173486
       0.0200063       0.0226163
     0.000154553     0.000129017
       0.0125812       0.0114802
     0.000313095      0.00034258
      0.00760925      0.00841709
     0.000675956     0.000650988
       0.0973116       0.0931145
       0.0370268       0.0333274
       0.0264231       0.0213812
      0.00108955      0.00138291
         0.02058       0.0224129
      0.00252462       0.0025447
       0.0249567       0.0276869
     0.000712684      0.00050912
      0.00178394      0.00278968
       0.0467121       0.0446573
     0.000181447     0.000214766
       0.0032523      0.00309602
        0.031949       0.0285525
      0.00717537      0.00600553
       0.0376847       0.0390161
     0.000252513     0.000251114
     0.000245237     0.000305991
       0.0128296       0.0124884
     0.000772812     0.000688955
      0.00278703      0.00402983
      0.00070619     0.000577003
       0.0105817      0.00938156
     0.000445768     0.000357053
       0.0146641       0.0150394
      0.00898815      0.00843689
       0.0406531       0.0353665
       0.0592653       0.0637214
       0.0197151       0.0202429
       0.0210161       0.0183253
     0.000440029     0.000677775
      0.00328187      0.00290234
       0.0471871       0.0502686
       0.0106947       0.0114734
     0.000939554       0.0007377
      0.00451183      0.00566717
     0.000469662       0.0003808
     0.000601723     0.000570606
     0.000984674     0.000723703
      0.00141235      0.00105517
     0.000130743     0.000157927
     0.000345186     0.000244534
     0.000108769     0.000171317
     0.000260325     0.000188685
      0.00488007       0.0047256
      0.00180009      0.00160206
      0.00236572      0.00246702
      0.00752066      0.00866674
     0.000486963     0.000486078
     0.000181026     0.000212669
       0.0194389       0.0176578
     0.000232169     0.000234613
       0.0107887       0.0116612
      0.00466824      0.00432283
      0.00579443      0.00468602
     0.000277552     0.000268993
      0.00196896       0.0021085
     0.000303542     0.000421101
      0.00103294     0.000964375
     0.000733388     0.000939872
       0.0244685       0.0206728
       0.0064505      0.00618759
      0.00180104      0.00194359
     0.000645388     0.000645568
      6.7696e-05     0.000125145
      0.00667451      0.00737956
       0.0928217       0.0899275
      0.00494998      0.00421044
     0.000982499     0.000912051
      0.00372463      0.00412187
     0.000354468     0.000458642
     0.000145813     0.000104606
     0.000793541      0.00095485
     0.000572193     0.000524971
      0.00168511      0.00187011
     0.000989925      0.00108673
       0.0324783       0.0289486
     0.000279104     0.000222232
      0.00163886       0.0013179
       0.0495731       0.0575624
      0.00569244      0.00568587
      0.00473045      0.00491911
      0.00448173      0.00512062
     0.000374194     0.000368762
      0.00192353      0.00214249
     0.000142996     0.000153984
     0.000357335     0.000251632
       0.0571715       0.0588887
       0.0117432       0.0129874
     0.000753209     0.000760766
      0.00538136      0.00523248
       0.0214458       0.0184228
       0.0230704       0.0214137
       0.0213487       0.0251803
      0.00351501      0.00303217
     0.000178115     0.000123145
     0.000257256     0.000235659
       0.0110407       0.0147961
      0.00620461       0.0071657
      0.00062275     0.000601669
      0.00694052      0.00677608
     0.000168892     0.000119316
      0.00223186      0.00195936
       0.0215507        0.018827
     0.000548734     0.000713746
      0.00482809      0.00418452
      0.00978375       0.0105103
      0.00636198      0.00678102
     0.000225436     0.000153328
       0.0101647      0.00813156
      0.00421981      0.00436183
      0.00181753      0.00230832
      0.00806059      0.00768928
     0.000468742     0.000444243
     0.000211226     0.000230061
     0.000227271     0.000233276
      0.00300179      0.00342118
       0.0027587       0.0020891
      0.00414521      0.00398991
      0.00158414      0.00115688
       0.0116801       0.0113029
     0.000968748     0.000973394
      0.00259961      0.00223615
     0.000321786      0.00028313
     0.000294244     0.000320711
     0.000881522      0.00120099
     0.000560708     0.000775459
      0.00110134      0.00126623
     0.000577927     0.000447156
       0.0207485       0.0211156
       0.0684053       0.0663124
       0.0490398       0.0445786
     0.000618888     0.000613391
     0.000255298     0.000200468
      0.00046414     0.000443951
      0.00154116      0.00145583
      0.00608208      0.00589888
       0.0297636       0.0259589
       0.0157241       0.0160437
     0.000529653     0.000503791
      0.00171821      0.00125428
      0.00339188      0.00364976
     0.000801984      0.00113532
       0.0253643       0.0214123
     0.000106947     0.000159653
     0.000328476     0.000331122
      0.00134815      0.00123468
     0.000387518      0.00044186
       0.0120826       0.0129044
     0.000347572     0.000449575
      0.00189871      0.00142627
     0.000679966     0.000748664
       0.0266121       0.0232927
       0.0135092       0.0129714
      0.00165946      0.00221506
       0.0001787     0.000264124
      0.00115205     0.000887066
       0.0393682       0.0390898
      0.00566376       0.0046875
     0.000197404     0.000260929
       0.0229045        0.022994
     0.000879227     0.000778368
      0.00776105      0.00868122
       0.0658762       0.0666617
      0.00772688      0.00890071
      0.00108574      0.00102901
     0.000160998     0.000177588
       0.0896631       0.0823622
     0.000317498     0.000301749
      0.00679725      0.00594045
       0.0109513       0.0119787
       0.0449987       0.0375923
      0.00131831        0.001047
      0.00339532      0.00364595
       0.0203783       0.0190835
      0.00333474      0.00380413
       0.0156013        0.017151
     0.000220541     0.000259903
      0.00040794     0.000317836
      0.00340032      0.00404407
      0.00391137      0.00492441
        0.020882       0.0203886
       0.0053307      0.00514783
      0.00126891     0.000948263
      0.00178445      0.00186275
       0.0089535      0.00969168
      0.00122533      0.00112954
       0.0022537      0.00188378
      0.00143367      0.00167529
     0.000236822     0.000199089
     0.000645383     0.000799432
      0.00029919     0.000259013
      0.00134173     0.000996821
      0.00307572      0.00344408
       0.0194681        0.016581
     0.000951214     0.000790819
     0.000652319     0.000917959
       0.0475225       0.0535832
     0.000393627      0.00040604
       0.0101293        0.013052
       0.0324246       0.0308504
      0.00102123     0.000760602
        0.006691      0.00766173
     0.000332297     0.000370201
      0.00190904      0.00203503
      0.00222936      0.00253073
      0.00242897      0.00244292
      0.00047012     0.000374394
      0.00980608      0.00873816
      0.00105763      0.00107501
       0.0128922       0.0110519
     0.000544538     0.000779269
      0.00198002      0.00147846
      0.00127001       0.0015018
       0.0599555       0.0490974
       0.0515674       0.0472321
       0.0010991      0.00122249
       0.0324421       0.0332211
      0.00988029       0.0102358
     0.000549719     0.000388343
       0.0344728       0.0326926
       0.0070322      0.00762219
      0.00357192      0.00290454
     0.000161994       0.0002101
     0.000168975      0.00020811
     0.000163811     0.000125921
       0.0154147       0.0149954
     0.000854635     0.000685511
       0.0277749       0.0248671
      0.00141722       0.0015067
       0.0139552        0.011998
     0.000537242     0.000583244
       0.0743805       0.0636185
      0.00198252      0.00181721
       0.0461046       0.0437372
      0.00593718      0.00545863
       0.0232044       0.0208333
     0.000301617     0.000304122
     0.000586449     0.000513244
      0.00218228      0.00283469
      0.00022629     0.000279889
     0.000365675     0.000517907
      0.00273567      0.00229843
       0.0091667      0.00801386
     0.000388711     0.000357764
      0.00590936      0.00774836
      0.00201722      0.00235709
     0.000176437      0.00020742
      0.00399753      0.00392379
       0.0409634         0.04064
      0.00295427      0.00347087
      0.00646634      0.00531186
      0.00299876       0.0028828
      0.00664758      0.00729746
        0.026545       0.0228653
      0.00701473      0.00704523
       0.0455585       0.0390293
      0.00602101      0.00837589
       0.0159965       0.0147329
     0.000460388     0.000383475
     0.000417702     0.000414024
      0.00246129      0.00262454
     0.000318369     0.000320664
      0.00048441     0.000536024
       0.0065636      0.00695665
     0.000758341     0.000951863
       0.0302563       0.0269087
     0.000797942     0.000700689
     0.000351071     0.000311495
        0.060898       0.0552979
       0.0102771       0.0105721
      0.00139106      0.00159416
     0.000453903     0.000592959
     0.000262536     0.000246374
      0.00376166      0.00363016
      0.00270809       0.0021793
       0.0199718       0.0235535
       0.0357183       0.0548341
     0.000475694     0.000535982
      0.00849304      0.00956114
     0.000266888     0.000352805
      0.00242724      0.00216087
     0.000104627     0.000102102
     0.000256141     0.000229598
      0.00223862      0.00217139
      0.00632318      0.00483956
       0.0404446       0.0357329
     0.000222933     0.000202633
       0.0541593       0.0610781
      0.00484567      0.00600024
     0.000223622     0.000241383
     0.000779212      0.00118703
     0.000228206     0.000285622
      0.00160061      0.00185373
       0.0252089       0.0205393
      0.00240457      0.00197678
     0.000490274     0.000397094
     0.000364064     0.000360807
     0.000306765     0.000335906
      0.00452538      0.00570873
       0.0191445       0.0198794
       0.0304722       0.0313105
       0.0216613       0.0233471
     0.000201986      0.00016107
      0.00673529      0.00707468
      0.00164758      0.00155277
       0.0508345       0.0497198
      0.00744846      0.00858686
     0.000957535     0.000774228
       0.0084854      0.00875504
     0.000652546      0.00082399
      0.00379037      0.00367908
     0.000213762     0.000290316
      0.00333482      0.00377336
      0.00233275      0.00276466
      0.00542857      0.00613144
      0.00193941      0.00192113
      0.00418811      0.00417207
       0.0234785       0.0211734
       0.0183286       0.0176563
     0.000750142     0.000652128
      0.00986955      0.00931611
      0.00952605      0.00981314
     0.000470818      0.00048605
     0.000447576     0.000475114
      0.00304959      0.00413137
      0.00905494      0.00836139
     0.000739719     0.000697447
     0.000745846     0.000758223
     0.000423107     0.000787053
      0.00263334      0.00287865
      0.00190547      0.00157914
       0.0124831       0.0134536
     0.000834842     0.000842624
       0.0104781       0.0132702
     0.000485655     0.000379128
      0.00542529      0.00433437
      0.00131637       0.0018238
      0.00079966     0.000813836
       0.0329088       0.0365356
      0.00837688      0.00955521
       0.0691461       0.0722592
      0.00285586      0.00228916
       0.0193876       0.0192988
      0.00115003      0.00098543
       0.0115452       0.0153585
       0.0113419      0.00940634
      0.00329673      0.00271336
     0.000241263     0.000371553
      0.00704929      0.00733146
       0.0036387      0.00488929
      0.00958224      0.00788179
       0.0223822         0.02503
     0.000675588     0.000678019
      0.00444652      0.00374028
      0.00544669      0.00477632
      0.00191216      0.00215837
      0.00278906      0.00301764
      0.00458996       0.0045917
      0.00349273       0.0030575
     0.000409796     0.000378522
      0.00183249      0.00237491
     0.000854282     0.000678903
       0.0620023        0.062826
      0.00279996      0.00242475
      0.00144349      0.00127263
       0.0095368       0.0120315
       0.0172628        0.017308
     0.000457991      0.00036979
     0.000161756     0.000154299
       0.0251212       0.0218022
     0.000266288     0.000343212
       0.0217658       0.0232441
     0.000342599     0.000369632
     0.000567156      0.00061569
      0.00241306      0.00208311
      0.00187015       0.0017766
     0.000232837     0.000240848
     0.000782614     0.000665975
       0.0535476       0.0515976
       0.0111758       0.0112674
     0.000266647     0.000208773
      0.00128912      0.00141306
       0.0173952       0.0156462
     0.000725091     0.000786223
       0.0114775       0.0103412
     0.000679917     0.000561998
       0.0184229       0.0173028
       0.0203904       0.0189811
     0.000445947     0.000585372
      0.00741598      0.00888294
       0.0166619       0.0140682
      0.00156104      0.00145313
      0.00305176      0.00340908
     0.000162965      0.00018842
     0.000612415     0.000642378
       0.0757976       0.0718908
      0.00329146      0.00342011
      0.00929804       0.0101276
      0.00179933      0.00190552
       0.0091437      0.00844561
       0.0103123       0.0105033
        0.025489       0.0253259
     0.000385343     0.000299772
      0.00433305      0.00414958
     0.000499057     0.000451901
       0.0348767       0.0332588
      0.00618866      0.00528019
      0.00115909     0.000920147
       0.0118756       0.0113366
        0.014981       0.0159669
     0.000414195     0.000519225
     0.000617971     0.000528278
      0.00054514     0.000426572
      0.00156024      0.00122587
       0.0644982       0.0677212
     0.000245717     0.000210056
      0.00110294     0.000983861
      0.00151124      0.00214285
     0.000240892     0.000189735
      0.00582014      0.00611282
       0.0105328       0.0117884
     0.000335543     0.000236939
      0.00686954      0.00575757
      0.00890845      0.00812886
      0.00154329      0.00160509
      0.00503561      0.00595408
     0.000158584     0.000240768
       0.0473054       0.0575605
     0.000503089     0.000349459
      0.00112554      0.00100221
      0.00051116     0.000515545
        0.013259       0.0128567
       0.0598886       0.0549665
      0.00847674       0.0089747
       0.0184557       0.0178434
     0.000188026     0.000131317
      0.00501504      0.00538567
       0.0409472       0.0339932
     0.000286149     0.000243357
     0.000997615     0.000976302
       0.0259082       0.0274501
        0.043557       0.0513731
      0.00635723      0.00717821
       0.0146525       0.0133885
       0.0312532       0.0308031
      0.00483879       0.0052637
      0.00596209      0.00554829
     0.000195591      0.00023299
     0.000583177     0.000478489
     0.000218215     0.000200641
     0.000407334      0.00044148
     0.000226479     0.000226537
     0.000543371     0.000643864
     0.000734602      0.00060902
     0.000924406      0.00113641
       0.0032941      0.00337795
      0.00361621      0.00279614
     0.000293166     0.000249227
       0.0331868       0.0290669
       0.0329468       0.0299241
     0.000496642      0.00045258
      0.00386911      0.00354158
       0.0113747       0.0112879
      0.00694476      0.00617849
      0.00284863      0.00263567
      0.00499414      0.00511334
     0.000882865     0.000777732
     0.000764251     0.000706863
      0.00444491      0.00397494
      0.00625162      0.00588461
      0.00738362      0.00708135
     0.000256843     0.000260358
     0.000517635     0.000650858
      0.00754639      0.00651315
       0.0446899       0.0547227
       0.0232612       0.0237014
     0.000571864     0.000646948
     0.000128588      0.00011996
     0.000185785     0.000164657
     0.000704862     0.000893387
     0.000375667     0.000281428
       0.0526652       0.0459467
      0.00462616      0.00468978
       0.0190803       0.0182491
      0.00143872      0.00135855
      0.00255972      0.00255875
      0.00116581      0.00105745
       0.0104642       0.0103476
       0.0023541       0.0023055
       0.0275342       0.0267421
     0.000219949     0.000225594
       0.0139782       0.0138265
       0.0021545      0.00230169
     0.000736437     0.000805518
       0.0467893       0.0518123
       0.0144529       0.0126713
      0.00421914      0.00451582
      0.00244227      0.00209753
       0.0254248         0.02678
      0.00684303        0.005214
       0.0113096       0.0112261
       0.0220021       0.0225022
      0.00106861       0.0011785
       0.0795911        0.072448
     0.000230845     0.000227222
      0.00519033       0.0048596
       0.0165435       0.0155947
       0.0123103       0.0146502
       0.0255211       0.0224364
       0.0521054       0.0629359
       0.0256452       0.0244216
       0.0200772       0.0184672
       0.0212536       0.0206996
       0.0397102       0.0403743
     0.000162906     0.000142851
      0.00410433      0.00363494
       0.0131173       0.0126752
       0.0139223       0.0163169
      0.00177235      0.00138095
      0.00366047      0.00282705
       0.0086628      0.00883498
     0.000587425      0.00050451
     0.000298749     0.000324031
       0.0052423       0.0062645
      0.00834824      0.00717438
      0.00644175      0.00611311
       0.0113242      0.00891155
      0.00185394      0.00204881
       0.0181154       0.0202249
     0.000456403     0.000346256
      0.00609908      0.00675079
       0.0333665       0.0318407
     0.000586004     0.000777895
      0.00522683      0.00573363
      0.00407134      0.00370236
       0.0124688       0.0136657
      0.00079779     0.000687839
      0.00496696      0.00426806
       0.0786412       0.0774718
       0.0181787       0.0169017
      0.00372427      0.00394368
      0.00237771       0.0022048
       0.0219723       0.0218947
       0.0179872       0.0170944
      0.00197778      0.00210198
       0.0102196       0.0101987
      0.00366321      0.00351689
      0.00426264      0.00342266
      0.00167382      0.00133548
     0.000215806     0.000213941
       0.0199972        0.021622
        0.015336       0.0139245
     0.000356331     0.000382315
      0.00836687       0.0112392
       0.0182952       0.0205691
     0.000639446     0.000747262
      0.00153924      0.00188684
      0.00792925      0.00782883
      0.00331472      0.00328907
        0.032486       0.0281926
       0.0254291       0.0259067
       0.0261274       0.0220348
     0.000154133     0.000192972
       0.0196948       0.0167101
      0.00793353      0.00849324
     0.000398385     0.000471028
      0.00684473       0.0067864
      0.00248391      0.00206374
      0.00546743       0.0054395
     0.000912874     0.000939399
      0.00026442     0.000228968
      0.00487326      0.00550884
       0.0704562       0.0586846
       0.0401601       0.0357466
     0.000426459     0.000481585
      0.00481289      0.00490652
      0.00539916      0.00564979
        0.003001      0.00235886
      0.00488358      0.00458452
     0.000507836     0.000590953
      0.00922152       0.0086654
     0.000147845     0.000123599
       0.0184498       0.0178417
       0.0157701       0.0147735
     0.000832361      0.00105552
       0.0314489       0.0349867
     0.000250605     0.000210285
     0.000342083      0.00039672
       0.0114066       0.0110107
       0.0198682       0.0214371
     0.000365175     0.000418318
     0.000459442     0.000477181
       0.0173652       0.0151002
      0.00170138      0.00161072
       0.0312417       0.0292414
     0.000215867     0.000176361
      0.00025222     0.000219963
      0.00625089      0.00649505
      0.00689943      0.00608802
       0.0147252       0.0143122
     0.000920845      0.00130002
     0.000913207      0.00142326
      0.00078986     0.000603397
     0.000867628      0.00100455
      0.00102059     0.000848753
       0.0158295       0.0179876
      0.00184365      0.00144918
      0.00237246      0.00182234
       0.0101278       0.0118696
       0.0238427       0.0281398
       0.0268819       0.0225049
       0.0208196       0.0200373
      0.00109013      0.00129675
       0.0042382      0.00510055


==> scatterplots/chloromethane/isotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
     -0.00012567    -0.000334811
    -0.000754697     -0.00109382
     -6.0354e-05    -7.46411e-05
     -0.00141283     -0.00200539
    -0.000460705    -0.000777163
    -0.000544869    -0.000537364
     -0.00301394     -0.00265887
    -0.000729526    -0.000795856
     -3.0688e-05    -4.30386e-05
    -0.000278383    -0.000373429
     -7.8927e-05    -0.000121332
     -9.5131e-05    -0.000100107
     -0.00101853     -0.00137399
     -3.0039e-05    -4.27289e-05
     -6.1268e-05    -7.56732e-05
    -0.000138124    -0.000250328
      -0.0042473     -0.00386779
     -0.00023866    -0.000241419
     -0.00115304      -0.0014713
    -0.000254705    -0.000603275
     -0.00191458     -0.00204506
    -0.000567066    -0.000729751
    -0.000100588    -0.000145085
     -6.5206e-05     -6.5618e-05
     -5.8517e-05    -6.47644e-05
    -0.000479307    -0.000778467
     -0.00129934     -0.00201353
     -8.6281e-05    -0.000167559
    -0.000465348     -0.00101666
    -0.000121581    -0.000251968
    -0.000147196    -0.000241659
    -0.000295637    -0.000711507
    -0.000511065    -0.000692712
     -2.8343e-05    -3.67012e-05
    -0.000730198     -0.00139611
      -0.0011568     -0.00184068
    -0.000910797     -0.00114971
    -0.000127401    -0.000289089
     -9.2852e-05    -0.000119634
     -6.9477e-05    -6.94465e-05
     -0.00103386     -0.00150898
     -3.3741e-05    -5.63479e-05
     -0.00108682     -0.00177842
    -0.000241312    -0.000273437
     -5.4838e-05    -5.56689e-05
     -5.8073e-05    -9.68464e-05
     -0.00385303     -0.00336091
     -7.5505e-05    -0.000129043
    -0.000350457    -0.000564743
    -0.000255173    -0.000230527
    -0.000101935     -0.00010033
     -0.00148031     -0.00143097
     -0.00102584     -0.00116798
    -0.000253589    -0.000250912
    -0.000395858    -0.000907052
    -0.000685227     -0.00104146
    -0.000221553    -0.000263329
    -0.000918235     -0.00161314
    -0.000127084    -0.000128423
    -0.000206228    -0.000437359
    -0.000120515    -0.000144674
    -0.000232978    -0.000445194
     -5.7544e-05    -7.41467e-05
     -4.1555e-05    -5.59884e-05
     -0.00117664      -0.0018586
    -0.000130619    -0.000131653
    -0.000216373    -0.000221089
     -8.7385e-05    -8.42131e-05
     -0.00062818     -0.00105189
     -8.5261e-05    -9.27406e-05
    -0.000896101     -0.00101022
    -0.000161427    -0.000267493
    -0.000230869    -0.000228905
    -0.000144151    -0.000204036
    -0.000169822    -0.000520727
     -3.4727e-05    -4.07017e-05
     -9.6818e-05    -0.000110438
    -0.000266935    -0.000359446
    -0.000227788    -0.000274409
     -5.7898e-05    -5.81148e-05
     -6.9451e-05    -0.000109656
    -0.000494855    -0.000514638
     -9.3163e-05    -0.000145559
    -0.000595398      -0.0011409
    -0.000571131    -0.000484199
    -0.000398375    -0.000600438
     -7.2737e-05    -7.64991e-05
    -0.000119058    -0.000188648
     -0.00171911     -0.00210725
     -0.00402154     -0.00367903
    -0.000180746    -0.000220984
     -0.00172773     -0.00168059
     -6.9143e-05    -8.86227e-05
     -6.1936e-05    -6.87167e-05
    -0.000498685    -0.000520407
     -5.0556e-05    -7.88706e-05
    -0.000259358    -0.000654107
    -0.000148694    -0.000220483
     -7.3274e-05    -8.52684e-05
    -0.000104994    -0.000205792
     -8.7235e-05    -8.53721e-05
     -3.9577e-05     -4.3509e-05
    -0.000891519    -0.000701147
     -0.00112434     -0.00115814
    -0.000179491    -0.000239268
     -4.1801e-05    -4.62566e-05
    -0.000103084    -0.000155255
    -0.000101098    -0.000292638
    -0.000156446    -0.000151369
     -9.2686e-05    -0.000115795
     -4.0649e-05    -7.72711e-05
     -0.00148832     -0.00148399
    -0.000233401    -0.000249039
     -6.6746e-05    -7.92132e-05
     -8.7366e-05     -0.00010235
     -7.9817e-05     -8.1592e-05
    -0.000916003     -0.00116244
     -0.00103036      -0.0012684
     -3.2189e-05    -4.28148e-05
    -0.000583974     -0.00117174
     -5.3963e-05    -5.45081e-05
    -0.000128443    -0.000137832
     -8.6513e-05    -9.20162e-05
    -0.000152919    -0.000238458
     -6.3799e-05    -6.30385e-05
     -7.5928e-05    -7.72528e-05
     -6.5846e-05    -6.66681e-05
    -0.000148612    -0.000156757
    -0.000161953     -0.00015114
    -0.000135506    -0.000164646
    -0.000147044    -0.000354263
     -0.00109154     -0.00117581
    -0.000450387    -0.000405317
    -0.000576599    -0.000658645
     -0.00386513     -0.00358654
     -0.00010571    -0.000145705
     -3.8832e-05    -4.93524e-05
     -5.3995e-05     -5.3063e-05
    -0.000536024    -0.000857902
     -4.9997e-05    -8.49566e-05
    -0.000111621    -0.000171948
     -0.00237144      -0.0027462
    -0.000526173    -0.000827757
     -5.8797e-05    -6.72288e-05
     -0.00012716    -0.000143495
    -0.000109057    -0.000110088
     -0.00390754     -0.00353042
    -0.000491792    -0.000703989
     -0.00131942       -0.002041
     -9.8528e-05    -0.000143113
     -6.2987e-05    -6.89376e-05
     -0.00088727     -0.00122378
     -8.1369e-05    -8.24956e-05
     -6.3283e-05    -6.76721e-05
    -0.000666068     -0.00133167
     -0.00127528     -0.00130922
    -0.000146053    -0.000288538
    -0.000519378     -0.00103713
    -0.000883858     -0.00101256
       -0.001827     -0.00164075
    -0.000748221    -0.000852169
    -0.000124653    -0.000169386
     -5.2142e-05    -6.67828e-05
     -9.5193e-05    -0.000124162
     -6.8688e-05    -7.67547e-05
    -0.000109354    -0.000199858
    -0.000872585     -0.00102685
    -0.000238977    -0.000250324
     -0.00186795     -0.00242451
    -0.000255201    -0.000437633
    -0.000239319    -0.000580643
    -0.000252668    -0.000278864
    -0.000198045     -0.00020044
    -0.000234438    -0.000644174
    -0.000339773    -0.000784091
    -0.000109374    -0.000210594
     -8.0951e-05     -0.00010337
     -0.00145305     -0.00134137
     -0.00130187      -0.0019769
     -4.2635e-05    -4.75392e-05
     -7.2448e-05    -7.50429e-05
     -0.00124971     -0.00158811
     -6.6544e-05    -7.15809e-05
    -0.000647491     -0.00130298
     -0.00010436    -0.000159969
    -0.000267528    -0.000242401
     -0.00155734     -0.00144579
     -0.00131516     -0.00192338
    -0.000238136    -0.000267021
    -0.000140937    -0.000197282
     -5.4746e-05    -5.46929e-05
      -0.0001066    -0.000145275
     -7.3055e-05    -0.000102238
     -0.00086982     -0.00122541
    -0.000578877     -0.00120426
    -0.000105869    -0.000131668
    -0.000116122    -0.000123703
    -0.000802921    -0.000983258
     -0.00188501     -0.00246932
     -0.00287084     -0.00311418
     -0.00103117     -0.00165606
    -0.000220485    -0.000240037
    -0.000724099     -0.00073967
     -5.5504e-05    -7.15907e-05
    -0.000699456    -0.000565523
     -5.1387e-05    -6.62615e-05
     -0.00014733    -0.000204506
    -0.000139056    -0.000216319
     -7.7881e-05    -8.48395e-05
     -0.00015151    -0.000155255
    -0.000228054    -0.000261546
     -7.3453e-05    -7.85677e-05
    -0.000537061     -0.00125422
     -5.0565e-05    -6.12665e-05
     -6.3056e-05     -6.3504e-05
    -0.000188693    -0.000191269
     -9.2466e-05    -0.000138252
      -0.0010542    -0.000842095
    -0.000435505    -0.000490125
    -0.000499399    -0.000716884
     -6.4431e-05    -7.00609e-05
    -0.000622986    -0.000659334
    -0.000254131    -0.000375196
     -9.8206e-05    -0.000106046
    -0.000286088    -0.000735506
     -7.4343e-05    -7.59063e-05
     -5.9393e-05    -5.82461e-05
    -0.000133725     -0.00013389
    -0.000127099     -0.00014333
    -0.000201246    -0.000294932
    -0.000243541     -0.00061052
     -7.2514e-05    -7.89282e-05
    -0.000377281    -0.000504455
    -0.000538562     -0.00114949
    -0.000410624    -0.000703108
     -0.00114515     -0.00111724
    -0.000159687    -0.000217947
    -0.000937132     -0.00157094
     -0.00146582      -0.0020456
    -0.000334374    -0.000446772
    -0.000409499    -0.000792376
     -8.4983e-05    -9.56815e-05
    -0.000707104     -0.00137256
    -0.000432057    -0.000970551
    -0.000339824    -0.000561997
      -4.317e-05    -6.70042e-05
    -0.000376705    -0.000475987
    -0.000186382    -0.000422183
     -8.1268e-05    -0.000192622
     -5.8776e-05    -8.70631e-05
    -0.000356478    -0.000380376
     -4.0764e-05     -5.5394e-05
    -0.000879126     -0.00151402
     -4.6843e-05    -7.35391e-05
    -0.000169532    -0.000363278
    -0.000132119    -0.000275324
     -0.00377988     -0.00327804
    -0.000156637     -0.00033707
    -0.000167077    -0.000218609
    -0.000141576    -0.000141932
     -3.9464e-05    -4.40004e-05
     -8.8936e-05    -0.000127291
     -0.00135533     -0.00142918
    -0.000519431    -0.000531633
    -0.000111675    -0.000134377
    -0.000117146    -0.000261372
     -0.00103074     -0.00179303
    -0.000676822    -0.000595659
    -0.000120535    -0.000119866
      -4.322e-05    -5.88649e-05
    -0.000223599    -0.000290415
     -7.1972e-05    -0.000123767
    -0.000662022     -0.00131473
    -0.000370039    -0.000856776
    -0.000284487    -0.000311212
     -7.4043e-05     -7.1603e-05
     -9.9575e-05    -0.000115613
    -0.000126265    -0.000173064
     -7.4139e-05    -7.69491e-05
    -0.000453081     -0.00085288
    -0.000103364    -0.000153517
      -6.476e-05    -9.97235e-05
     -0.00143112     -0.00161017
    -0.000209656    -0.000545932
    -0.000144642    -0.000177548
      -7.468e-05    -0.000118892
     -0.00467801     -0.00384244
      -0.0044008     -0.00364076
     -4.8828e-05     -7.7626e-05
     -5.9732e-05    -6.48123e-05
    -0.000431322    -0.000837665
       -7.59e-05    -0.000120814
    -0.000177567    -0.000497817
    -0.000230149    -0.000408112
    -0.000226552    -0.000432846
    -0.000133102    -0.000177912
      -4.634e-05    -4.38136e-05
     -0.00084225    -0.000850653
     -0.00046345    -0.000665794
     -0.00072171     -0.00100901
    -0.000399974    -0.000890914
    -0.000680622    -0.000883981
    -0.000183051    -0.000265892
     -6.3774e-05    -7.98128e-05
     -0.00127415     -0.00157621
    -0.000226806    -0.000467932
     -6.7563e-05    -7.49057e-05
    -0.000201664    -0.000413434
    -0.000168657    -0.000162118
    -0.000274871    -0.000449947
     -0.00377868     -0.00330353
    -0.000587792    -0.000622307
    -0.000396145    -0.000507974
      -6.084e-05    -6.35278e-05
     -5.3106e-05    -7.80567e-05
     -5.4539e-05    -0.000148278
    -0.000475804     -0.00103791
     -0.00371687     -0.00377915
    -0.000247738    -0.000238473
     -5.9998e-05    -7.56594e-05
    -0.000165059    -0.000426272
    -0.000136998    -0.000143423
    -0.000156157    -0.000385276
     -0.00377991     -0.00361999
    -0.000146148    -0.000204393
     -7.2111e-05    -7.65781e-05
    -0.000115918    -0.000123065
      -8.999e-05    -0.000117108
     -0.00102183     -0.00157065
    -0.000100472    -0.000103538
      -0.0004753    -0.000647516
     -8.3728e-05     -0.00011347
     -3.0442e-05    -5.40766e-05
     -9.6871e-05    -0.000224369
      -9.109e-05    -0.000119227
     -8.7793e-05    -0.000115225
     -6.2677e-05    -6.05972e-05
    -0.000447653    -0.000977091
    -0.000255011    -0.000454114
    -0.000165836    -0.000270531
     -0.00105336     -0.00169604
    -0.000551686    -0.000615005
    -0.000139081    -0.000153328
     -8.5191e-05    -8.86028e-05
     -7.5619e-05    -7.88643e-05
      -9.559e-05    -0.000118689
     -9.1695e-05    -9.95144e-05
     -0.00142423     -0.00154288
      -0.0020897     -0.00179962
     -8.4131e-05    -8.63305e-05
    -0.000253757    -0.000264121
    -0.000138786    -0.000165674
    -0.000147301    -0.000260179
    -0.000197318    -0.000537855
    -0.000205237    -0.000209328
     -7.1883e-05      -7.028e-05
     -0.00265751     -0.00217745
     -3.6901e-05    -4.14083e-05
    -0.000370821    -0.000451559
    -0.000802658     -0.00148523
     -8.0534e-05    -9.19143e-05
    -0.000249014    -0.000248983
     -7.5422e-05    -8.81685e-05
     -0.00082425     -0.00147665
    -0.000279965    -0.000625158
     -7.9396e-05    -7.82418e-05
    -0.000227079    -0.000413357
     -0.00470657     -0.00362597
     -0.00186264     -0.00256464
     -0.00010908    -0.000145711
    -0.000170023    -0.000405734
     -0.00010733    -0.000148127
    -0.000503873    -0.000821681
     -4.3008e-05    -5.72699e-05
     -0.00132834     -0.00166492
    -0.000204586    -0.000205013
     -0.00146094      -0.0012824
     -3.5858e-05    -4.40343e-05
    -0.000449432    -0.000644012
     -5.6156e-05    -6.17516e-05
    -0.000726607    -0.000703919
     -6.4762e-05    -0.000102828
     -0.00798692     -0.00570508
     -0.00192077     -0.00241878
    -0.000999712     -0.00164832
     -8.2326e-05    -0.000148165
     -0.00103146     -0.00109437
    -0.000220309    -0.000257266
     -0.00128177     -0.00195014
     -9.9655e-05    -9.80801e-05
    -0.000110254    -0.000164844
     -0.00245179     -0.00212863
      -3.949e-05    -4.71508e-05
    -0.000210335    -0.000205274
     -0.00141549     -0.00205104
    -0.000456669    -0.000500642
     -0.00178853     -0.00167525
     -5.7293e-05    -5.87753e-05
      -4.008e-05    -5.68067e-05
    -0.000372991    -0.000602561
     -7.6918e-05    -0.000102251
    -0.000103666    -0.000320783
     -7.0605e-05    -9.58411e-05
    -0.000303893    -0.000517273
     -7.0049e-05    -7.06688e-05
    -0.000958605     -0.00103653
    -0.000554278    -0.000641485
     -0.00161669     -0.00168715
     -0.00440384     -0.00403052
    -0.000637928     -0.00114965
    -0.000707263     -0.00139449
     -3.8294e-05    -8.67959e-05
    -0.000194362    -0.000315956
      -0.0034494     -0.00340762
    -0.000563534    -0.000864885
     -7.7252e-05    -0.000114391
    -0.000267151    -0.000336916
      -5.571e-05    -7.79456e-05
     -5.5495e-05    -9.16554e-05
    -0.000116473    -0.000116089
     -9.8634e-05    -0.000153115
      -3.917e-05    -4.57781e-05
     -7.0547e-05    -6.64571e-05
     -2.4435e-05    -4.21678e-05
     -5.6975e-05    -5.41263e-05
    -0.000488222    -0.000434358
    -0.000129248    -0.000159757
    -0.000110304    -0.000250127
    -0.000288099    -0.000678956
     -5.6441e-05    -6.86662e-05
     -3.9922e-05    -4.61876e-05
    -0.000614466    -0.000848793
     -5.0233e-05    -5.52711e-05
     -0.00056215    -0.000771962
    -0.000398978    -0.000347859
    -0.000383688    -0.000411632
     -7.4131e-05    -7.53628e-05
    -0.000189964    -0.000191669
     -8.2594e-05    -8.12452e-05
    -0.000121026    -0.000150691
     -9.2032e-05    -8.92313e-05
     -0.00121159     -0.00126361
    -0.000453764    -0.000478232
    -0.000136205    -0.000171311
    -0.000122627    -0.000121287
     -2.0435e-05     -3.5646e-05
     -0.00043312    -0.000460288
     -0.00778642      -0.0055855
    -0.000205207    -0.000317361
    -0.000107087    -0.000125143
    -0.000209879    -0.000206896
     -5.3888e-05    -6.97455e-05
     -3.8745e-05    -4.27445e-05
    -0.000120598    -0.000133512
      -7.244e-05    -8.15635e-05
     -9.0973e-05    -0.000198893
     -9.6119e-05    -0.000130922
     -0.00144072     -0.00203731
     -5.4778e-05    -5.73575e-05
     -0.00014405     -0.00015742
      -0.0039374      -0.0037575
    -0.000404918    -0.000464961
    -0.000287232    -0.000259729
    -0.000185195    -0.000430342
     -6.3027e-05    -7.05549e-05
    -0.000119149    -0.000166081
     -3.2377e-05    -4.27548e-05
     -5.8072e-05    -6.85383e-05
     -0.00465322     -0.00398452
    -0.000692968    -0.000890676
    -0.000128814    -0.000123341
    -0.000362584    -0.000331324
    -0.000733474     -0.00139601
     -0.00164903     -0.00142245
    -0.000901835     -0.00150812
    -0.000255219    -0.000285265
     -4.5122e-05    -4.83861e-05
     -5.9326e-05    -5.87997e-05
    -0.000401865    -0.000753295
    -0.000410459    -0.000484035
     -9.3945e-05    -9.82639e-05
    -0.000199025    -0.000385786
      -3.939e-05    -4.36252e-05
    -0.000178394    -0.000165942
    -0.000944701     -0.00103769
      -8.483e-05    -9.08073e-05
    -0.000225276    -0.000317307
    -0.000645863     -0.00085618
      -0.0002285    -0.000501186
     -4.9457e-05    -5.27482e-05
    -0.000338142    -0.000749756
    -0.000232204    -0.000238219
    -0.000127065    -0.000205966
    -0.000272169    -0.000458257
     -5.6769e-05    -6.70965e-05
      -5.465e-05    -5.55676e-05
     -4.2278e-05     -5.0974e-05
    -0.000270173    -0.000293362
    -0.000123023    -0.000235546
    -0.000193468    -0.000377769
    -0.000104753    -0.000168346
    -0.000457007    -0.000714753
    -0.000104945    -0.000131838
    -0.000120943    -0.000181964
      -6.438e-05    -6.23631e-05
     -4.5883e-05    -6.59272e-05
     -7.3752e-05    -0.000123835
      -9.195e-05    -9.52196e-05
     -7.5207e-05      -0.0001505
     -6.4715e-05    -8.73856e-05
     -0.00100779      -0.0011536
     -0.00452232      -0.0040421
     -0.00294671     -0.00308725
     -7.6896e-05    -0.000102243
     -5.5333e-05    -5.40764e-05
     -6.4462e-05    -7.30266e-05
    -0.000147457    -0.000135151
    -0.000235049    -0.000366359
      -0.0012572     -0.00191313
    -0.000623345     -0.00113777
     -8.9451e-05    -8.81001e-05
     -9.7596e-05    -0.000164513
    -0.000145615    -0.000239529
     -7.4415e-05    -0.000113926
    -0.000954506     -0.00163174
     -3.3857e-05    -3.98969e-05
     -6.9494e-05    -7.59972e-05
    -0.000132672    -0.000162954
      -6.428e-05    -7.52157e-05
    -0.000613458    -0.000866756
     -5.4082e-05    -6.84303e-05
    -0.000101942     -0.00017962
     -8.1607e-05    -0.000100444
     -0.00150193     -0.00137458
    -0.000438605    -0.000638789
    -0.000113371    -0.000208138
     -3.6532e-05    -5.19153e-05
    -0.000124258    -0.000125315
     -0.00163828     -0.00236941
    -0.000233604    -0.000354796
     -4.1951e-05    -4.99669e-05
    -0.000969721     -0.00165447
     -6.4969e-05     -0.00011353
    -0.000276593    -0.000461996
     -0.00346628     -0.00376327
    -0.000265597    -0.000680904
     -9.3542e-05    -0.000144149
      -3.949e-05    -4.45261e-05
     -0.00825893      -0.0055174
     -6.2234e-05    -6.23289e-05
    -0.000223038    -0.000534033
    -0.000590874    -0.000637699
     -0.00195746     -0.00177898
    -0.000117186    -0.000158973
    -0.000147717    -0.000334282
      -0.0014324     -0.00134321
    -0.000171118    -0.000281644
    -0.000642466     -0.00125487
     -5.0763e-05    -5.74849e-05
     -6.7477e-05    -7.95568e-05
    -0.000229854    -0.000244897
    -0.000327382    -0.000395799
    -0.000727104    -0.000998334
    -0.000276413    -0.000260777
    -0.000101134    -0.000140509
     -9.2894e-05    -0.000201547
    -0.000480709      -0.0007006
     -8.6679e-05    -0.000117862
    -0.000147145    -0.000178491
    -0.000138063    -0.000154566
     -5.0937e-05    -5.18339e-05
     -8.9602e-05    -9.66497e-05
     -5.0468e-05     -5.8218e-05
     -9.0739e-05    -0.000138948
     -0.00023267    -0.000249732
    -0.000891032    -0.000995671
     -6.8427e-05    -0.000116423
     -6.5094e-05    -0.000105096
     -0.00359638     -0.00356167
     -8.2507e-05    -8.31682e-05
    -0.000424246    -0.000600681
     -0.00136667     -0.00201406
     -8.5946e-05    -0.000118664
    -0.000416792    -0.000498573
     -7.0819e-05    -7.31565e-05
    -0.000103692    -0.000207771
    -0.000169157    -0.000200459
    -0.000168444    -0.000208097
     -5.7595e-05    -7.87497e-05
     -0.00033388    -0.000537932
     -9.9557e-05    -0.000118094
    -0.000377971    -0.000903364
      -8.111e-05    -8.51437e-05
    -0.000115244    -0.000193049
    -0.000152085     -0.00016327
     -0.00442131     -0.00351254
     -0.00354424     -0.00332044
    -0.000107664    -0.000134291
      -0.0016215     -0.00227953
    -0.000447758    -0.000712815
     -6.7721e-05    -8.23773e-05
     -0.00186719     -0.00210081
    -0.000512337    -0.000483242
    -0.000221301    -0.000262707
     -3.7038e-05    -4.63891e-05
     -3.5885e-05    -5.10999e-05
     -4.5505e-05    -4.62655e-05
    -0.000501695     -0.00105754
     -6.8542e-05    -0.000109046
    -0.000948188     -0.00120496
    -0.000187758     -0.00019692
    -0.000957886    -0.000928144
     -5.9375e-05    -7.87324e-05
     -0.00654775     -0.00446192
    -0.000180933    -0.000192888
     -0.00270039     -0.00286071
     -0.00022406    -0.000477648
    -0.000880926     -0.00103646
     -7.1252e-05    -7.57615e-05
     -7.3588e-05    -8.36496e-05
    -0.000171698    -0.000218919
      -4.377e-05    -5.15054e-05
     -5.9693e-05     -7.3403e-05
    -0.000169922    -0.000210223
     -0.00065055    -0.000667942
     -4.9658e-05    -7.25716e-05
    -0.000213473    -0.000581959
    -0.000124101    -0.000231486
     -3.2269e-05    -5.00676e-05
    -0.000184934    -0.000332235
     -0.00194335     -0.00224942
    -0.000280208    -0.000283753
    -0.000466959    -0.000482493
     -0.00026531    -0.000276699
    -0.000481744    -0.000477294
      -0.0011181     -0.00121624
    -0.000476974    -0.000602724
     -0.00191823     -0.00197507
    -0.000209884    -0.000605606
    -0.000558375     -0.00115347
        -6.7e-05    -7.12159e-05
     -8.1751e-05    -7.80922e-05
    -0.000226622     -0.00023613
      -4.234e-05    -6.51549e-05
     -9.3844e-05    -9.55753e-05
    -0.000460947    -0.000553409
    -0.000103293    -0.000102759
     -0.00126907     -0.00193875
    -0.000129431    -0.000120957
     -5.3504e-05    -7.10653e-05
     -0.00307392      -0.0025554
    -0.000931632    -0.000803675
    -0.000147328    -0.000160837
     -4.4247e-05    -8.60088e-05
     -5.1848e-05    -6.36793e-05
    -0.000227564    -0.000220312
    -0.000170785    -0.000208597
    -0.000917436     -0.00150478
     -0.00253205     -0.00338595
     -8.3169e-05    -7.86286e-05
    -0.000544929    -0.000569843
     -4.8151e-05    -5.88784e-05
     -0.00015067    -0.000243744
      -2.856e-05    -3.74899e-05
     -5.7559e-05    -5.84423e-05
    -0.000100588    -0.000228202
    -0.000178271    -0.000456618
     -0.00216206     -0.00254923
     -4.9646e-05     -5.5505e-05
     -0.00336854     -0.00374495
    -0.000392527    -0.000447019
     -5.3337e-05    -5.76918e-05
     -9.1134e-05    -0.000122069
     -4.1964e-05     -5.9082e-05
    -0.000118636     -0.00013109
    -0.000965259     -0.00163105
    -0.000254785    -0.000253821
     -6.1602e-05    -7.64652e-05
     -8.3133e-05    -8.20133e-05
     -4.3168e-05    -6.63866e-05
    -0.000457663    -0.000478688
     -0.00124764     -0.00132477
     -0.00124357     -0.00138575
     -0.00129443     -0.00130028
      -4.817e-05    -4.67699e-05
    -0.000288856    -0.000564023
     -9.3724e-05    -0.000134068
     -0.00351415     -0.00336463
    -0.000676217    -0.000701684
     -8.1573e-05     -0.00011993
    -0.000327823     -0.00049334
    -0.000125168    -0.000130698
    -0.000145846     -0.00023324
     -3.9175e-05    -5.76601e-05
    -0.000297306    -0.000319296
    -0.000119207    -0.000264564
    -0.000215215    -0.000511088
     -8.8996e-05    -0.000204674
    -0.000348984    -0.000314148
    -0.000857861     -0.00156601
     -0.00059277    -0.000820646
     -9.2461e-05    -9.79505e-05
    -0.000528881    -0.000693204
    -0.000350088    -0.000772629
     -9.9519e-05    -9.78974e-05
     -5.2556e-05    -8.19803e-05
    -0.000150172    -0.000283276
    -0.000635022    -0.000721544
    -0.000106413    -0.000100688
     -7.2358e-05    -0.000110474
     -3.4272e-05    -9.05572e-05
    -0.000291341    -0.000286159
    -0.000127436    -0.000193669
    -0.000508804    -0.000919389
    -0.000101301    -0.000122542
    -0.000605152    -0.000727333
     -7.4061e-05    -7.56338e-05
    -0.000194331    -0.000432674
    -0.000110893    -0.000167212
     -9.9828e-05     -0.00010815
     -0.00192469     -0.00250795
    -0.000276839    -0.000723119
     -0.00474113     -0.00431464
    -0.000124262    -0.000255907
    -0.000928335     -0.00135678
    -0.000104452    -0.000137879
    -0.000676524    -0.000949148
    -0.000607123    -0.000689168
    -0.000148065    -0.000298276
     -6.2319e-05    -6.42234e-05
    -0.000264892    -0.000511559
    -0.000185245    -0.000353789
    -0.000261119    -0.000684403
     -0.00108699      -0.0017733
     -6.9424e-05    -0.000106757
     -0.00017315    -0.000364816
    -0.000361361    -0.000402223
      -9.616e-05    -0.000219462
    -0.000196452    -0.000287241
    -0.000286765    -0.000335021
    -0.000142048    -0.000294306
     -8.2335e-05    -8.17072e-05
     -0.00011482    -0.000224258
     -0.00010552    -0.000112049
     -0.00345555      -0.0035947
    -0.000192395    -0.000227271
    -0.000139302     -0.00014889
    -0.000413949    -0.000847184
     -0.00107659    -0.000962497
     -8.9692e-05    -9.81784e-05
     -4.3308e-05    -4.83371e-05
     -0.00121912     -0.00122619
      -6.314e-05    -6.60484e-05
     -0.00150344     -0.00148153
     -6.6694e-05    -7.02362e-05
    -0.000101308    -0.000101035
    -0.000185217    -0.000213336
    -0.000241189    -0.000222927
     -3.8404e-05     -5.6192e-05
     -8.9516e-05    -0.000117515
     -0.00239576     -0.00157978
    -0.000457225    -0.000830024
     -5.5309e-05    -5.57884e-05
    -0.000119844    -0.000137327
    -0.000624732    -0.000919323
    -0.000100333    -0.000103051
    -0.000406102    -0.000823253
      -7.151e-05    -8.19435e-05
    -0.000640359     -0.00130291
    -0.000858816    -0.000729864
     -7.2358e-05    -7.40868e-05
    -0.000546897    -0.000587858
     -0.00055927     -0.00110514
    -0.000147679    -0.000141115
    -0.000273676    -0.000310065
     -3.9155e-05    -4.67472e-05
     -5.6642e-05    -9.83293e-05
     -0.00531323     -0.00447005
    -0.000177349    -0.000306182
    -0.000477349    -0.000598331
    -0.000104928    -0.000157269
    -0.000328223    -0.000673251
    -0.000325033    -0.000776678
    -0.000978772     -0.00123543
     -5.4315e-05    -6.99202e-05
     -0.00025053    -0.000410552
     -6.3723e-05    -7.30103e-05
     -0.00157268     -0.00174218
    -0.000196948    -0.000488396
    -0.000130086     -0.00013021
    -0.000807709    -0.000858236
     -0.00106457     -0.00111204
      -4.469e-05    -8.15822e-05
     -0.00011912    -0.000110201
     -7.6213e-05    -8.13867e-05
    -0.000175775    -0.000169253
     -0.00355388     -0.00385617
     -6.0564e-05    -6.01297e-05
    -0.000131099    -0.000122165
     -9.6798e-05    -0.000155498
     -5.4899e-05    -5.42554e-05
     -0.00025007    -0.000247765
    -0.000522569    -0.000613119
     -6.9537e-05    -6.46837e-05
    -0.000420879    -0.000457853
    -0.000295716    -0.000492526
    -0.000107083    -0.000155134
    -0.000184046    -0.000388656
     -4.3971e-05    -4.85354e-05
     -0.00362431     -0.00371791
     -8.5717e-05    -8.01047e-05
     -8.1492e-05    -0.000132997
     -7.5499e-05    -8.02148e-05
    -0.000460805    -0.000931003
     -0.00464398     -0.00377178
    -0.000751853     -0.00069789
    -0.000626652      -0.0013116
     -4.8815e-05    -4.74397e-05
     -0.00025509    -0.000338185
     -0.00217713     -0.00254064
      -4.276e-05    -5.78334e-05
    -0.000164504    -0.000155784
       -0.001331     -0.00164181
     -0.00255756     -0.00320648
    -0.000388722    -0.000477267
      -0.0011115     -0.00112847
     -0.00126744     -0.00198431
    -0.000173041    -0.000287719
    -0.000316555    -0.000489133
     -4.9833e-05    -5.07456e-05
     -6.3663e-05    -9.10394e-05
     -6.6308e-05    -6.71112e-05
     -6.4614e-05    -7.25428e-05
     -5.7393e-05    -5.98294e-05
    -0.000101494    -0.000108037
      -7.911e-05    -9.09141e-05
     -9.7415e-05    -0.000105825
    -0.000235005    -0.000228471
    -0.000143237    -0.000297796
     -6.8115e-05    -6.52027e-05
     -0.00145377     -0.00207622
      -0.0018753     -0.00183104
     -5.2203e-05    -8.04747e-05
    -0.000132457    -0.000337457
    -0.000357881     -0.00055369
    -0.000255399    -0.000524426
    -0.000113669    -0.000268014
    -0.000278118    -0.000447883
    -0.000107445     -0.00011678
     -9.4506e-05    -0.000105645
    -0.000158523    -0.000381834
    -0.000427419    -0.000461789
    -0.000477164     -0.00042338
     -5.0633e-05    -5.78061e-05
     -9.4219e-05    -9.47487e-05
    -0.000550095    -0.000566334
     -0.00320888     -0.00351125
    -0.000894328     -0.00150464
     -7.2025e-05    -8.77937e-05
     -3.7238e-05    -4.06398e-05
     -6.7276e-05    -6.18905e-05
     -9.0562e-05    -9.74906e-05
     -5.3969e-05    -6.35782e-05
     -0.00354344     -0.00324347
    -0.000292954     -0.00028572
     -0.00101781      -0.0010436
    -0.000106594    -0.000157227
    -0.000151552    -0.000197227
    -0.000126739    -0.000121056
    -0.000280839    -0.000502186
    -0.000117846     -0.00023941
     -0.00118436     -0.00190224
     -5.0588e-05    -5.25779e-05
    -0.000906359     -0.00106871
    -0.000152713    -0.000206449
     -5.9061e-05    -0.000110697
      -0.0035553      -0.0034912
    -0.000425603     -0.00100675
     -0.00015949    -0.000395704
    -0.000215057    -0.000223628
     -0.00132448     -0.00119941
    -0.000216818    -0.000513654
    -0.000745449    -0.000776261
    -0.000990536    -0.000903417
    -0.000143404     -0.00015997
      -0.0061583     -0.00467671
     -4.5824e-05    -5.53272e-05
    -0.000282515     -0.00041137
    -0.000900718    -0.000982949
    -0.000483017    -0.000943065
     -0.00128506     -0.00128079
     -0.00296436     -0.00283177
     -0.00192533     -0.00167506
     -0.00109961     -0.00107376
    -0.000790579      -0.0014255
     -0.00227194     -0.00272952
     -5.0695e-05    -5.08838e-05
    -0.000197351    -0.000356991
    -0.000423177     -0.00065419
    -0.000760829     -0.00104279
    -0.000144116    -0.000160867
    -0.000135137    -0.000298855
    -0.000552424     -0.00059701
     -8.8374e-05    -9.02055e-05
     -7.3408e-05    -7.52171e-05
    -0.000388225    -0.000449085
    -0.000524362    -0.000575746
    -0.000185129    -0.000517738
    -0.000300476    -0.000761656
    -0.000105226    -0.000213879
    -0.000807306     -0.00145812
     -5.8645e-05     -7.4538e-05
     -0.00022545    -0.000551131
     -0.00161381     -0.00223448
     -6.6559e-05    -8.84291e-05
    -0.000367591    -0.000449639
    -0.000174959    -0.000260519
    -0.000583221    -0.000587409
     -9.4275e-05    -9.91194e-05
    -0.000213049     -0.00030431
     -0.00631841     -0.00480422
     -0.00107197     -0.00154174
    -0.000222146    -0.000355012
    -0.000232727    -0.000237619
    -0.000894764     -0.00159066
     -0.00104108     -0.00127763
    -0.000158412    -0.000193688
    -0.000633603    -0.000692671
    -0.000189321     -0.00032529
    -0.000335728    -0.000340008
    -0.000158323    -0.000172166
     -5.6036e-05    -5.52565e-05
     -0.00126507     -0.00119238
     -0.00099699     -0.00100299
     -6.4321e-05    -6.79497e-05
    -0.000323392    -0.000585079
    -0.000902595     -0.00133366
     -7.7732e-05    -0.000101768
    -0.000169003    -0.000176124
    -0.000450584    -0.000504317
    -0.000150118    -0.000300422
      -0.0012697     -0.00144948
     -0.00101779      -0.0017696
     -0.00101907     -0.00169806
     -3.5043e-05    -4.68416e-05
    -0.000692585     -0.00129446
    -0.000456702    -0.000461279
     -5.6011e-05    -6.81084e-05
     -0.00026335     -0.00056735
    -0.000152442    -0.000194472
    -0.000205308    -0.000322085
    -0.000111137    -0.000104601
     -5.0235e-05    -5.52798e-05
    -0.000353202    -0.000407871
     -0.00609855     -0.00413176
     -0.00205498     -0.00246752
     -5.2864e-05    -6.90528e-05
    -0.000316943    -0.000362855
    -0.000276399     -0.00042891
    -0.000143439    -0.000276397
     -0.00027462    -0.000416443
     -6.4619e-05    -8.56375e-05
    -0.000422412    -0.000755326
     -3.6442e-05    -4.42789e-05
     -0.00108031     -0.00126304
    -0.000660077    -0.000947634
     -5.8715e-05    -0.000126171
     -0.00149956     -0.00201334
     -5.3844e-05    -5.58092e-05
     -5.4644e-05    -6.35498e-05
    -0.000456086    -0.000819095
     -0.00114733      -0.0013918
     -7.8886e-05    -8.43302e-05
     -6.9782e-05    -8.15908e-05
    -0.000720614    -0.000916027
    -0.000147471     -0.00017577
      -0.0014237     -0.00207839
     -4.8325e-05    -4.89063e-05
     -5.8943e-05    -5.98136e-05
    -0.000302917    -0.000405149
     -0.00034078    -0.000448406
    -0.000393512     -0.00066515
     -8.4439e-05    -0.000130332
     -9.2347e-05    -0.000133452
     -7.4974e-05    -0.000107805
     -7.6046e-05     -0.00012439
     -9.8149e-05    -0.000115482
    -0.000687575     -0.00131322
    -0.000161064     -0.00017215
    -0.000202896    -0.000208193
    -0.000361139    -0.000624517
     -0.00120934     -0.00191956
     -0.00103931     -0.00171255
    -0.000938133     -0.00131092
     -7.8019e-05    -0.000148862
    -0.000297606    -0.000358991


==> scatterplots/chloromethane/isotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
     0.000466752     0.000412243
      0.00181621      0.00221344
     2.15299e-05     9.06226e-05
      0.00663073      0.00495311
     -0.00238108     -0.00182201
      0.00212335       0.0016039
       0.0149664       0.0143379
      0.00281894      0.00283455
    -0.000575956    -0.000416551
    -0.000930955     -0.00141063
     -0.00121213    -0.000852277
     -0.00108133     -0.00103425
      0.00172509      0.00176491
    -0.000395378    -0.000197887
     8.72058e-06     7.95166e-05
     -0.00167566     -0.00123977
       0.0195447       0.0174161
    -0.000637747     -0.00040202
     0.000861187      0.00255274
      0.00117293     0.000204933
       0.0105074       0.0086475
    -0.000191958    -0.000574503
        0.000149     0.000109336
    -0.000103397    -5.53192e-05
     -0.00114053     -0.00109106
      0.00201495      0.00090936
       0.0100542      0.00823229
    -0.000437265    -0.000192958
     0.000508338      0.00132903
      -0.0016325    -0.000951677
     -0.00205464     -0.00177377
      0.00192476      0.00058783
      0.00032041      0.00175248
    -0.000721104    -0.000736654
       0.0057877      0.00364461
      0.00684832      0.00620748
      0.00496565       0.0023213
    -0.000263992    -5.26287e-05
     -0.00135489     -0.00147507
    -0.000986711     -0.00103487
      0.00492176      0.00390654
    -0.000270137    -4.32795e-05
      0.00502736        0.005005
     -0.00138173     -0.00111818
     -0.00144288     -0.00145074
    -0.000695843    -0.000354623
       0.0206356       0.0144254
     -0.00127002    -0.000885128
    -0.000850362     -0.00073931
     0.000349789     0.000451276
     -0.00141756     -0.00144339
      0.00393196      0.00427278
      0.00328146      0.00226469
      -0.0013675     -0.00136158
      0.00143534      0.00155731
     -0.00218676     -0.00231115
      -0.0014618     -0.00125621
      0.00444076      0.00450475
     -0.00199763     -0.00200102
     -0.00157622     -0.00075155
     -0.00143469      -0.0013437
    -0.000566594    -0.000900917
     -0.00104119     -0.00106478
    -0.000393809    -0.000181956
      0.00494454      0.00636756
     -0.00152191     -0.00147868
      -0.0009435    -0.000719046
     -0.00154195     -0.00157704
    -0.000509846      0.00118433
    -0.000502489    -0.000346369
      0.00152782      0.00179666
     -0.00161757     -0.00101218
     -0.00293566     -0.00317257
     -0.00195363     -0.00194173
    -0.000353054      0.00107139
    -0.000858953     -0.00087747
     -0.00137506     -0.00147088
      -0.0018583     -0.00230258
     -0.00119409    -0.000932725
    -0.000430193    -0.000393146
    -0.000264559    -0.000226523
    -0.000839855    -0.000895262
    -0.000894807     -0.00073218
      0.00266522      0.00150456
      0.00207837      0.00202771
     0.000749201     0.000654852
    -0.000891188    -0.000834804
     -0.00148409     -0.00132737
      0.00803672      0.00677291
       0.0155847       0.0148644
       -0.001175    -0.000990034
      0.00772278      0.00669647
     -0.00109125     -0.00106754
    -0.000993041    -0.000953769
    -0.000483583    -0.000253712
     -0.00052919    -0.000357061
      0.00110977      0.00112232
     -0.00136197     -0.00105315
     0.000137854     0.000152748
     -0.00166081     -0.00109145
    -0.000426403     -0.00037988
    -0.000898207    -0.000920687
       0.0029574      0.00351525
       0.0053408       0.0044583
     -0.00148682     -0.00112435
    -0.000152325    -0.000105619
     -0.00130396     -0.00107763
    -0.000623455      0.00012144
    -7.42485e-05     7.81679e-05
    -0.000672895     -0.00061419
    -0.000377841    -9.90228e-05
      0.00657172      0.00471475
     -0.00196633     -0.00214359
    -0.000302635    -0.000254159
     -0.00143368     -0.00150128
     -0.00126125     -0.00122945
      0.00493943      0.00380801
      0.00133905     0.000601908
    -0.000506288    -0.000321288
      0.00107882      0.00250205
     -0.00143686     -0.00145399
     -0.00164356     -0.00163221
     -0.00137825     -0.00138387
     0.000391928     0.000154032
    -0.000870658     -0.00082867
    -0.000442605    -0.000379284
    -0.000659605     -0.00064934
    -0.000342596    -0.000408776
     7.74975e-05     0.000227604
     -0.00134445     -0.00135036
     0.000752462     0.000414672
      0.00153769      0.00241628
      0.00142613      0.00132471
     0.000483148      0.00050931
        0.015985       0.0166781
     -0.00177232     -0.00183806
     -0.00119544     -0.00122857
     -0.00110309     -0.00115534
      0.00393973      0.00182796
    -0.000283411    -6.82122e-05
     -0.00115299    -0.000964508
      0.00979432       0.0100667
      0.00315575      0.00137725
     -0.00121663     -0.00118424
     -0.00145609     -0.00145425
     -0.00110337      -0.0009926
       0.0192193       0.0144762
      0.00102076      0.00140691
      0.00391795      0.00609403
     -0.00145914     -0.00121664
     -0.00145617     -0.00147391
      0.00246609      0.00278655
     -0.00150399     -0.00152787
     -0.00136476      -0.0013083
      0.00362227      0.00310703
      0.00632276      0.00436727
     -0.00112319    -0.000913183
      0.00234248      0.00115081
      -0.0027153     -0.00355996
      0.00489794      0.00441744
      0.00199799      0.00243657
     -0.00158607     -0.00122845
    -0.000855604    -0.000856116
     -0.00126054     -0.00123889
     -0.00122385     -0.00125011
    -0.000379681    -0.000394805
      0.00299481      0.00293754
     -0.00160309     -0.00163901
      0.00699797      0.00866062
     -0.00138965    -0.000790229
      0.00127156     0.000230156
     -0.00141766     -0.00141056
     -0.00165997     -0.00168729
      0.00151379     0.000927015
    -4.84755e-05     0.000781719
     -0.00041852      -0.0002675
     -0.00127049     -0.00119723
      0.00362263      0.00720523
      0.00669083      0.00690689
     -0.00016597    -7.64737e-05
    -0.000846377    -0.000797072
      0.00249145      0.00377157
     -0.00163453     -0.00155369
      0.00435249      0.00309857
    -0.000251412    -0.000315838
     0.000338709     0.000434959
      0.00723932      0.00665139
       0.0028599      0.00339247
     -0.00242771     -0.00264261
     -0.00160492     -0.00128138
     -0.00108808     -0.00110308
     -0.00149101     -0.00139291
     -0.00105233    -0.000838448
      0.00257026      0.00398836
      0.00470871      0.00274176
     0.000140932     0.000147126
     -0.00140936     -0.00136813
    -0.000613074     -0.00209229
      0.00726508      0.00869808
      0.00909271       0.0121629
      0.00178066      0.00175111
     -0.00150031     -0.00150311
    -0.000752961     -0.00102873
    -0.000308169    -0.000137958
      0.00266918      0.00255723
     -0.00119699     -0.00114224
     -0.00143879     -0.00154977
     -0.00107127     -0.00106682
        -0.00142     -0.00141035
    -0.000280022    -0.000241933
     -0.00159593     -0.00158691
     -0.00119867     -0.00121213
      0.00323642      0.00469017
    -0.000718933    -0.000625128
    -0.000856583    -0.000755657
     -0.00204833     -0.00226617
    -0.000378649    -0.000554566
      0.00422022      0.00469979
    -0.000661385      7.7799e-05
      0.00060338     0.000445041
       -0.000719    -0.000686642
     0.000816726     0.000959686
     -0.00173251     -0.00143504
     -0.00154732      -0.0015516
      0.00193235      0.00106021
     -0.00122693     -0.00116919
     -0.00102841    -0.000985398
     -0.00166166     -0.00165302
     -0.00173832     -0.00176247
     -0.00142651    -0.000933502
      0.00176589     0.000913449
    -0.000222868    -0.000166321
    -0.000687172    -0.000355063
      0.00184585      0.00230626
     3.93629e-05     0.000716382
      0.00227805      0.00512911
     -0.00159358     -0.00168059
      0.00804656      0.00429771
       0.0113571      0.00713544
     -0.00155268     -0.00210936
     0.000109794    -7.26337e-05
     -0.00170559     -0.00159171
      0.00410973      0.00369345
      0.00146714      0.00160391
     0.000231386    -0.000114044
    -0.000336867    -0.000115913
     -0.00174511      -0.0018243
     0.000677227    -0.000206728
    -0.000718498    -0.000231566
     -0.00142575     -0.00135139
    -0.000416276    -0.000208708
    -0.000795973    -0.000576643
      0.00301611      0.00253802
    -0.000537115    -0.000325322
     -0.00181784     -0.00101728
    -0.000678803    -0.000547837
       0.0206875       0.0134219
     -0.00071327    -0.000353391
     -0.00143782     -0.00150826
     -0.00162226     -0.00154793
     -0.00013401    -0.000105271
    -0.000502351    -0.000353186
      0.00908797      0.00711513
     -0.00257305      -0.0028965
     -0.00194006     -0.00188268
    -0.000793306    -0.000272727
      0.00666643      0.00700906
      0.00133863      0.00154159
     -0.00179046     -0.00177305
    -0.000594936    -0.000390216
     -0.00116054     -0.00093446
    -0.000733811    -0.000467135
      0.00456328      0.00316377
     3.26512e-05     0.000770546
    -0.000927005    -0.000669613
     -0.00152744     -0.00156323
     -0.00118595     -0.00110975
      -0.0013636     -0.00127831
     -0.00132263     -0.00131616
     -0.00022028    -0.000150789
     -0.00146612     -0.00168247
     -0.00145693      -0.0012582
       0.0093083      0.00919495
      0.00116985     0.000509288
     -0.00131539     -0.00113921
    -0.000506025    -0.000548645
       0.0232363       0.0159394
       0.0212075        0.016468
    -0.000834356    -0.000586777
    -0.000277772    -0.000162923
     0.000751397     0.000316879
    -0.000268091    -0.000109731
     0.000745564     0.000785341
     -0.00107091    -0.000912502
     -0.00132848    -0.000760756
     -0.00182676      -0.0018694
     -0.00083379    -0.000793785
      0.00111748      0.00298652
     0.000913496     0.000187211
      0.00428693      0.00277273
     0.000435473      0.00112579
     0.000332428      -0.0004247
     -0.00164786     -0.00112723
     -0.00149019     -0.00154579
      0.00399279      0.00490936
    -0.000846344    -0.000393313
    -0.000100722    -4.86021e-05
    -0.000449201    -0.000794169
     -0.00273528     -0.00276882
    -0.000308285    -0.000967523
       0.0184208       0.0123661
     -0.00086568    -0.000482691
     0.000462945     0.000579395
       5.051e-05     9.85305e-05
    -0.000342367    -0.000206419
    -0.000453233    -6.07568e-05
      0.00265778      0.00195973
       0.0169034       0.0182106
     -0.00303584      -0.0030548
     -0.00143192     -0.00146857
     4.37364e-05     0.000234179
     -0.00193115     -0.00195714
     0.000260411     0.000304866
       0.0175865       0.0157537
     -0.00187059     -0.00218395
     -0.00158798     -0.00164727
      -0.0011712      -0.0010583
      -0.0014524     -0.00148727
      0.00488582      0.00484176
     -0.00162131     -0.00163523
     0.000936212      0.00138577
    -0.000297602    -0.000268383
    -0.000207729    -9.13534e-06
    -0.000850297    -0.000276709
     -0.00133038     -0.00125541
    -0.000813932    -0.000855455
    -0.000892792    -0.000862483
    -0.000546661      0.00101434
     -0.00258113     -0.00215371
     -0.00174467     -0.00161797
      0.00840387      0.00491579
    -0.000589621    -0.000942216
     -0.00170266     -0.00173497
     -0.00112683     -0.00109725
     -0.00127749     -0.00131807
     -0.00100413    -0.000886593
     -0.00215814     -0.00229449
      0.00519772       0.0048995
       0.0122456      0.00999241
     -0.00142337     -0.00149539
     -0.00201006     -0.00198203
     -0.00159544     -0.00151474
    -0.000649874    -0.000416301
     0.000167702     0.000683474
     -0.00197498     -0.00210966
     -0.00143166     -0.00145259
        0.014046       0.0133306
    -0.000831908    -0.000845613
    -0.000633428     -0.00123558
      0.00268686      0.00329573
     -0.00170562     -0.00160814
      -0.0020816     -0.00228117
     -0.00122027     -0.00122135
      0.00476882      0.00368514
      0.00101581     0.000103609
    -0.000119881     4.91927e-06
    -0.000740545    -0.000847343
       0.0236187       0.0151275
       0.0119206      0.00981311
     -0.00134348     -0.00115829
    -0.000321118     8.16556e-05
     0.000208122     0.000163662
      0.00218243      0.00100857
    -0.000992211    -0.000952289
      0.00641768      0.00636527
      -0.0015994     -0.00156252
      0.00346663      0.00572061
    -0.000138996     -9.8641e-06
      0.00134596      0.00051035
     -0.00103926    -0.000977109
     0.000688274      0.00110141
    -0.000584755    -0.000327917
       0.0327559        0.027893
       0.0110182      0.00873758
      0.00779108      0.00453533
     -0.00107327    -0.000810683
       0.0032949      0.00426038
     -0.00170689     -0.00162141
      0.00444674       0.0065472
     -0.00165193     -0.00170699
      -0.0019466     -0.00160399
       0.0118485       0.0112304
     -0.00113429     -0.00113282
     0.000337244     0.000315762
      0.00895588      0.00652226
     -0.00132688     -0.00180192
       0.0103129        0.010388
    -0.000987584     -0.00100056
    -0.000590508    -0.000494487
     0.000724681     0.000483288
    -0.000778081    -0.000803685
    -0.000285621     0.000342517
     -0.00051092    -0.000513154
     0.000307844    -0.000491494
     -0.00121756      -0.0011769
     0.000927548       0.0012932
    -0.000764658    -0.000822719
       0.0125761      0.00839532
       0.0158086       0.0178334
       0.0019348      0.00180284
      0.00637847      0.00439747
    -0.000280552    -4.81048e-05
    -0.000511344     -0.00058831
       0.0130631       0.0148888
     0.000557993     0.000792162
    -0.000442023    -0.000402205
     -0.00137675    -0.000771102
    -0.000166659    -4.22075e-05
    -0.000457968    -0.000246317
     -0.00137962     -0.00139207
    -0.000286636    -0.000294503
    -0.000823254    -0.000878097
     -0.00135079      -0.0013643
    -0.000182213     1.04545e-05
     -0.00103184    -0.000984095
      0.00145931      0.00154319
     -0.00143707     -0.00157073
    -0.000484799    -0.000107715
    -0.000340327     0.000864254
      -0.0012062      -0.0011963
    -0.000860791    -0.000738327
      0.00316048      0.00172192
     -0.00134571     -0.00136116
    -0.000580735    -0.000284679
     0.000833323     0.000738515
     -0.00117841     -0.00158427
     -0.00162123     -0.00156441
     -0.00180135      -0.0017237
    -0.000324619    -0.000236388
    -0.000486765    -0.000381017
    -0.000391301    -0.000216051
      0.00512689      0.00283612
    -0.000936717    -0.000807162
     -0.00158862     -0.00148249
     -0.00212426     -0.00205577
    -0.000144014     3.28069e-05
    -0.000441436    -0.000122258
       0.0316441       0.0283853
      -0.0016396     -0.00226961
     -0.00188865     -0.00189236
    -0.000157594     0.000102027
     -0.00124588     -0.00127999
    -5.77876e-05     3.38902e-05
    -0.000898158    -0.000703809
     -0.00113302     -0.00116736
    -0.000787361    -0.000287505
     -0.00135398     -0.00108485
      0.00938465      0.00632736
     -0.00115844     -0.00117881
     -0.00184043     -0.00197711
       0.0127032       0.0175413
     -0.00146273     -0.00150348
     0.000105181     0.000265159
     -0.00113086    -0.000373445
     -0.00106047     -0.00101219
     -0.00172724     -0.00169384
    -0.000355056    -0.000238018
     2.93645e-06     6.91039e-05
       0.0153896       0.0169009
     0.000668206      0.00133608
     -0.00209965      -0.0021857
     0.000386458     0.000387619
      0.00599121       0.0036338
      0.00388354      0.00380263
      0.00367196      0.00463079
     -0.00183599     -0.00194363
    -1.75312e-05     5.93974e-05
    -0.000911362    -0.000834688
    -0.000161693      0.00114518
     -0.00340626     -0.00344902
     -0.00200317     -0.00213431
    -0.000865506     -0.00115661
     -0.00015304    -7.84248e-05
     0.000140705      0.00016179
      0.00400312      0.00230102
      -0.0013067     -0.00126496
     -0.00137577     -0.00185705
     0.000912943      0.00125746
      -0.0009859    -0.000633294
    -0.000137182    -7.49223e-05
      0.00258564      0.00125926
    -1.88007e-05    -2.75675e-05
     -0.00175362     -0.00127528
    -0.000443239    -0.000889324
     -0.00128829        -0.00129
     -0.00115713      -0.0011429
      -0.0010455     -0.00109161
      -0.0030438     -0.00314782
    -0.000116004    -0.000466665
    -0.000748105    -0.000500222
     6.62678e-05    -8.47292e-06
     9.56883e-05    -0.000314404
     -0.00129653      -0.0012296
      -0.0014508     -0.00163286
    -4.25517e-06     0.000113062
    -0.000580231    -0.000332388
     -0.00120579    -0.000980395
      -0.0011659     -0.00109402
    -0.000812594    -0.000347766
    -0.000316744    -0.000205063
      0.00265373      0.00278163
       0.0207601       0.0183056
       0.0131147        0.010379
     -0.00065451    -0.000447903
    -0.000917891    -0.000893911
     -0.00132054     -0.00130788
    -0.000107386     2.48688e-06
    -0.000682667    -0.000909276
      0.00979089      0.00691024
      0.00253669      0.00228215
    -0.000397959    -0.000365858
    -0.000167559    -0.000408451
      -0.0015949     -0.00155102
     -0.00110691     -0.00103091
      0.00799633      0.00527896
    -0.000686123    -0.000697848
     -0.00132237      -0.0012477
     -0.00122131     -0.00112257
    -0.000846926    -0.000703822
    -0.000226451     0.000467898
     -0.00128596     -0.00126078
    -0.000262713    -0.000435243
     -0.00144119      -0.0014305
      0.00563083      0.00446451
      0.00109645     0.000408458
     -0.00140437    -0.000950667
    -0.000719974    -0.000545563
     -0.00141477     -0.00139714
      0.00573052      0.00481489
     -0.00203361     -0.00285966
    -0.000880209    -0.000887076
      0.00494624      0.00492266
     -0.00039026    -0.000206926
     -0.00068003    -0.000458272
       0.0164127       0.0159646
     0.000642968      0.00138204
    -0.000692145    -0.000444619
     -0.00106041     -0.00108112
       0.0309608       0.0254505
    -0.000703278      -0.0007114
     0.000458843     0.000249068
     0.000114997     0.000534059
       0.0137617      0.00854754
    -0.000394421    -0.000419704
      -0.0010065    -0.000459188
      0.00249998       0.0024065
     -0.00165787     -0.00141151
      0.00152483      0.00288311
    -0.000889424    -0.000897967
    -0.000135154    -3.22438e-05
    -0.000943501    -0.000712716
      -0.0023623     -0.00191314
      0.00172792     0.000915245
     0.000535207     0.000477633
    -0.000641026     -0.00067297
    -0.000568171    -0.000199823
     0.000323023     0.000750616
     -0.00154715     -0.00164198
     -0.00184877     -0.00199413
     -0.00160776     -0.00156101
     -0.00113258     -0.00118686
     -0.00141022     -0.00136816
    -0.000476551    -0.000496338
    -0.000354541    -0.000538538
      -0.0015398     -0.00154347
      0.00285774       0.0012861
    -0.000324477    -0.000215191
     -0.00131961    -0.000977457
       0.0132025        0.016305
     -0.00100993    -0.000945436
    -0.000321042      0.00104348
       0.0087194       0.0066422
    -0.000537621    -0.000635974
    -0.000357277      0.00012551
    -0.000734257    -0.000708184
    -0.000956576    -0.000693642
     -0.00189245     -0.00171968
     -0.00135214     -0.00133394
    -5.84691e-05     3.74822e-05
    -0.000242188     -0.00109241
     -0.00166706     -0.00167494
      0.00282534      0.00182477
    -0.000829561     -0.00075718
    -0.000276219    -0.000364587
      -0.0011656    -0.000992714
       0.0225196       0.0144299
       0.0164321        0.013764
     -0.00147034     -0.00139032
      0.00922103      0.00920852
    -0.000112943     0.000142716
     -0.00033224    -0.000286587
      0.00824383      0.00688561
     0.000633627     0.000951345
     -0.00155292     -0.00184713
     -0.00109929     -0.00113582
    -0.000530475    -0.000291383
     -0.00108479      -0.0010938
       0.0023361      0.00170792
    -0.000271354    -0.000158507
      0.00645414      0.00406924
     -0.00283247     -0.00273315
     0.000813457     0.000269028
     -0.00147812     -0.00150109
       0.0250853       0.0183142
      -0.0016627     -0.00149105
       0.0124502       0.0106985
    -0.000329085    -0.000430475
      0.00440692      0.00324011
    -0.000372986    -0.000261485
     -0.00146961      -0.0015483
     -0.00122484     -0.00099674
    -0.000928504    -0.000837442
     -0.00112206    -0.000977111
     -0.00213315      -0.0024327
    -0.000655834    -0.000961133
    -4.86346e-05     6.42493e-05
    -0.000374081     0.000952421
     -0.00138594    -0.000883281
      -0.0002572      -4.155e-05
     -0.00115609     -0.00104235
       0.0115216        0.010485
     -0.00204881     -0.00185789
     -0.00182587     -0.00230134
     -0.00190272     -0.00195086
    -0.000204961     1.42713e-05
      0.00567177      0.00359886
     -0.00287558     -0.00275259
       0.0119544      0.00642802
     0.000221875      0.00133912
      0.00287511      0.00230056
     -0.00134922     -0.00143195
    -8.02605e-05      5.5416e-06
     -0.00125505     -0.00117689
    -0.000325868     -0.00011117
     -0.00192456     -0.00190027
    -0.000855537    -0.000563963
     -0.00169995     -0.00177592
      0.00819856      0.00573635
    -0.000101495     -3.3074e-05
    -0.000308237    -0.000131087
       0.0206616       0.0156168
      0.00318719      0.00349756
    -0.000989223    -0.000871643
    -0.000376442    -9.68472e-05
    -0.000397006     -0.00021491
     0.000459375     0.000444692
     -0.00155834      -0.0018424
      0.00344913      0.00448281
       0.0105269       0.0177148
    -0.000315942    -0.000243341
     0.000301808     0.000695545
     -0.00132436     -0.00134132
    -0.000858013    -0.000745332
    -0.000152784    -6.69737e-06
     -0.00105738     -0.00104634
    -0.000223096    -2.71767e-05
      0.00110305     0.000212337
       0.0132235      0.00977125
      -0.0011279     -0.00117162
        0.015086       0.0169793
     -0.00187943     -0.00140459
     -0.00131694     -0.00129165
     -0.00108965     -0.00100777
    -0.000711565    -0.000462389
    -0.000867193    -0.000822097
      0.00766558      0.00453357
     -0.00279989       -0.003024
    -0.000449799     -0.00049617
    -0.000408102    -0.000355394
    -0.000497161    -0.000242029
     -0.00116234    -0.000544632
      0.00118787      0.00140867
      0.00743267       0.0072132
       0.0053803       0.0064462
    -0.000939582    -0.000919654
     -0.00110639    -0.000503617
      -0.0016092     -0.00164428
       0.0167442       0.0152453
     0.000455769      0.00110606
    -0.000491874    -0.000394395
     -0.00131484    -0.000998841
    -0.000854031    -0.000687078
     -0.00152366     -0.00159527
    -0.000728692    -0.000479314
     -0.00264075     -0.00265073
     -0.00119061    -0.000491607
    -0.000814099     0.000134942
    -0.000531056    -0.000205103
     0.000418987     0.000506353
      0.00723179      0.00533583
      0.00293221      0.00212633
      -0.0015199     -0.00153891
     -0.00108414     -0.00129088
    -5.59248e-05     0.000468414
      -0.0022888     -0.00242186
    -0.000627669    -0.000353877
     -0.00168844     -0.00115391
     -0.00205393     -0.00215145
    -5.59114e-05     2.33025e-05
    -0.000851998    -0.000590804
    -0.000374962    -8.29644e-05
    -0.000423745    -0.000207366
     -0.00080955    -0.000847257
     0.000736957       0.0010209
     -0.00163373     -0.00151742
     0.000671433      0.00210118
       -0.001561     -0.00160823
     0.000572195     0.000127687
     -0.00120486     -0.00102083
     -0.00134941     -0.00122057
      0.00593981      0.00871612
     0.000370087      0.00138358
       0.0230345       0.0220535
    -0.000145021     -0.00021722
      0.00126309      0.00144152
     -0.00105836     -0.00102342
     0.000563822      0.00225519
    -0.000139918     -0.00124591
    -1.84828e-05    -9.70286e-05
     -0.00149064     -0.00157873
    -0.000736615    -0.000720957
      -0.0014357    -0.000860437
      0.00282085      0.00155172
      0.00369105      0.00568495
    -0.000697054    -0.000406891
    -0.000194474    -0.000416253
     -0.00144082     -0.00164828
    -0.000640302     -0.00015402
    -0.000882125    -0.000633488
     -0.00115231     -0.00102591
    -0.000207764    -0.000577587
     -0.00144734     -0.00138066
     -0.00148781    -0.000900418
     -0.00175847     -0.00181895
       0.0151184       0.0151753
     -0.00182276     -0.00195278
     -0.00197853     -0.00201389
    -0.000681758     0.000650545
      0.00367424       0.0033207
     2.55805e-05     0.000112704
    -0.000976116     -0.00102029
      0.00534188      0.00348911
    -0.000947613     -0.00093746
      0.00355989      0.00456489
    -0.000827758    -0.000781987
     -0.00117986     -0.00114339
     -0.00245803     -0.00277816
     3.55605e-05     0.000100659
    -0.000103433      4.1574e-05
    -0.000392302    -0.000261867
       0.0188329       0.0182378
    -0.000229857    -0.000239329
      -0.0010979     -0.00108772
     -0.00180634     -0.00179237
      0.00108035    -0.000235999
     -0.00135387      -0.0013539
     0.000776604     0.000190451
     -0.00129969     -0.00135864
      0.00502472      0.00401463
      0.00579591      0.00477461
    -0.000620616    -0.000554302
    -0.000268255     0.000667485
      0.00320207      0.00155224
    -0.000432199    -0.000422763
    -0.000121927     7.95811e-05
    -0.000850505    -0.000892855
    -0.000371228    -0.000119696
       0.0233297       0.0197325
    -0.000958511     -0.00091325
     0.000683844      0.00099979
     -0.00163735     -0.00167002
     0.000157439    -0.000139466
     0.000984125     0.000756079
      0.00405926      0.00428756
    -0.000212382    -9.09194e-05
     3.09001e-05     -9.4736e-05
     -0.00135738     -0.00136635
      0.00924125       0.0077084
     0.000812887     0.000478988
     -0.00162283     -0.00163579
    -0.000162117    -9.45833e-05
      0.00250839      0.00293681
    -0.000442338    -0.000135969
     0.000199294     0.000318136
     -0.00153227     -0.00159582
     -0.00187978     -0.00197404
        0.016099       0.0163526
      -0.0013512     -0.00133999
    -9.71932e-05    -3.78167e-05
     -0.00160198     -0.00136675
     -0.00104312     -0.00102325
      0.00065282     0.000813431
     -0.00101997    -0.000650754
     -0.00122799     -0.00121863
    -0.000650052    -0.000972857
    -0.000191701    -0.000894688
     -0.00135117     -0.00122017
     -0.00179277     -0.00114834
     -0.00127409     -0.00124788
       0.0128606       0.0179726
     -0.00135723     -0.00135775
    -0.000603186    -0.000545301
     -0.00141429     -0.00140931
     -3.9651e-05     4.16322e-05
       0.0200938       0.0168405
      0.00169313      0.00196594
      0.00406854      0.00378952
     -0.00108648     -0.00108137
      -0.0012506     -0.00110469
       0.0135915       0.0089789
    -0.000243646    -0.000126887
    -0.000184366    -8.91614e-05
      0.00471483      0.00527228
      0.00889364       0.0126166
    -0.000522657    -9.42178e-05
     -0.00163683     -0.00225722
      0.00715086      0.00646021
     -0.00165207     -0.00138717
     -0.00136603     -0.00142429
     -0.00131162     -0.00126509
    -6.09105e-05     3.40575e-05
    -5.87951e-05     2.51648e-05
     -0.00124195      -0.0012077
     -0.00112527     -0.00109306
     -0.00069366    -0.000617353
     -0.00139854     -0.00145126
      -0.0011032     -0.00105064
    -0.000952121     -0.00099636
    -5.51817e-05    -0.000366484
      0.00011997     0.000223786
      0.00934237      0.00635262
      0.00807557      0.00638001
    -0.000395645    -0.000224896
     0.000350225     0.000289718
     0.000337582     4.21073e-06
     -0.00025213    -0.000569516
     0.000267122     0.000221504
     -0.00185651     -0.00167856
     -0.00155691     -0.00158509
     -0.00134235     -0.00134854
     0.000405825     0.000319696
     -0.00101519    -0.000915308
     0.000946874     0.000748731
     -0.00124304     -0.00127738
     -0.00146892     -0.00151075
     -0.00127091      -0.0015602
       0.0135372       0.0173433
     0.000391636     0.000540089
     -0.00131152     -0.00131681
     -0.00093976    -0.000950647
     -0.00162169     -0.00164425
     -0.00160322     -0.00162828
    -0.000343538    -0.000385001
       0.0198278       0.0143103
     0.000243549     0.000240392
      0.00333874      0.00311027
     -0.00117278      -0.0011536
     -0.00176455     -0.00177608
    -0.000460208    -0.000438784
    -0.000620017    -0.000480031
    -0.000802707    -0.000546652
      0.00600622      0.00534374
     -0.00130476     -0.00128451
     -0.00225674     -0.00248952
     -0.00194657     -0.00189697
    -0.000368918    -0.000103697
       0.0120858       0.0152832
      0.00429742       0.0028159
    -0.000618807     -4.0355e-05
      -0.0017089     -0.00172393
      0.00503037      0.00584918
      0.00175212     0.000780369
    -0.000491185    -0.000475018
      0.00478248      0.00489759
     -0.00261561     -0.00245983
       0.0265536       0.0207315
    -0.000564925    -0.000425168
     -0.00120679     -0.00121887
      0.00103636     0.000730057
      0.00131448      0.00183213
      0.00611163      0.00459241
       0.0152504        0.019018
      0.00382172      0.00388833
      0.00326034       0.0026804
      0.00232427      0.00193368
       0.0134659       0.0122155
    -0.000215223    -0.000165816
    -0.000983812      -0.0011004
     0.000498712     5.39096e-05
      0.00101603      0.00209926
     -0.00145893     -0.00158224
     0.000154283    -0.000167917
     0.000133674     0.000462086
      -0.0010185    -0.000958457
    -0.000622767     -0.00055002
    -0.000690528     -0.00015767
    -0.000757971      -0.0012125
     0.000897334     0.000796501
      0.00262353      0.00116327
      -0.0011084    -0.000613174
      0.00207006      0.00376493
    -0.000333921    -0.000244848
    -0.000504608     0.000337927
       0.0108179      0.00898079
     -0.00122221     -0.00121313
      -0.0010789    -0.000790609
     -0.00165645      -0.0018465
       0.0010348      0.00139764
     -0.00134976     -0.00130086
     -0.00139847     -0.00184474
       0.0253838       0.0239663
      0.00584525      0.00471359
     -0.00282715     -0.00234794
     -0.00146799      -0.0014336
      0.00515882      0.00509921
     -0.00051846    -0.000829169
     -0.00137566     -0.00125307
     -0.00055373    -0.000466208
      -0.0010675     -0.00102741
     -0.00144147     -0.00163009
     -0.00233777     -0.00255942
     -0.00123081     -0.00126213
      0.00423697      0.00560995
     0.000894752     0.000368121
     -0.00122162     -0.00122403
    -0.000859398     0.000159723
     0.000762533       0.0016974
    -0.000897649    -0.000898187
    -0.000869301    -0.000653275
     -0.00102242     -0.00117464
    -0.000866359    -0.000752633
      0.00837734      0.00505028
      0.00450623      0.00494017
      0.00784146      0.00509619
    -0.000585509    -0.000412267
      0.00383392      0.00200385
    -0.000101952    -7.86448e-05
     -0.00106502     -0.00104894
    -0.000538313    -0.000228989
      -0.0021914     -0.00253195
     -0.00113825     -0.00126977
    -0.000391991    -0.000322954
     -0.00125499     -0.00129135
     -0.00112103    -0.000890402
       0.0265148       0.0181122
       0.0106809      0.00777557
     -0.00123338     -0.00127245
     -0.00145566     -0.00143573
     -0.00106592      -0.0009262
     0.000238942     6.31493e-05
     -0.00160998     -0.00153939
     -0.00111692    -0.000874775
      0.00110114     0.000742594
    -2.81232e-05      8.4901e-05
    -0.000785131     -0.00168735
    -7.26115e-05    -0.000744669
    -0.000680675    -0.000230191
      0.00673418      0.00837173
    -0.000792551    -0.000763387
     -0.00140396     -0.00138234
     0.000552899     0.000279384
      0.00191941      0.00295092
    -0.000470275     -0.00036188
     -0.00120829     -0.00114708
      0.00259132      0.00119641
     -0.00155079      -0.0014623
       0.0100522      0.00805188
      -0.0009969     -0.00102093
    -0.000662881    -0.000587233
     -0.00133423     -0.00140383
      -0.0016691      -0.0023878
     0.000853207     0.000810723
     -0.00150056     -0.00116554
     -0.00118667     -0.00103356
    -4.74329e-05     1.24601e-05
     -0.00108046    -0.000766572
     -0.00182252     -0.00192991
     0.000709752      0.00261283
     -0.00191539     -0.00202865
     -0.00169808     -0.00182547
    -0.000348426     0.000197123
      0.00429644      0.00700073
      0.00866682      0.00565024
      0.00326854      0.00245248
     -0.00102109    -0.000622055
     -0.00215505     -0.00192069


==> scatterplots/co2/anisotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
      -4.046e-06    -5.97069e-06
      -7.779e-06    -1.07103e-05
     -0.00120826     -0.00113247
     -8.7226e-05    -0.000104365
    -0.000460149    -0.000456244
     -8.2167e-05     -9.0324e-05
      -4.045e-06    -7.61462e-06
     -0.00137375     -0.00135312
     -2.9654e-05    -4.02999e-05
    -0.000188621    -0.000241485
     -1.1207e-05    -1.44608e-05
    -0.000351103    -0.000338462
     -9.1175e-05    -9.34776e-05
     -9.8075e-05    -0.000111225
     -0.00071076    -0.000668626
     -3.5148e-05    -4.51609e-05
       -2.55e-07    -1.05394e-06
    -0.000249948    -0.000225935
     -1.0428e-05    -1.72654e-05
       -1.74e-06    -2.49662e-06
      -1.507e-06    -2.30672e-06
    -0.000618316    -0.000510044
        -2.1e-06     -2.9648e-06
      -5.193e-06    -6.87013e-06
    -0.000294124     -0.00031211
    -0.000242681    -0.000250999
      -6.279e-06    -1.02265e-05
     -1.1606e-05     -2.4118e-05
      -6.645e-06    -9.34047e-06
      -5.649e-06    -9.40419e-06
     -2.3142e-05    -3.31783e-05
     -0.00145277      -0.0013665
     -0.00086612    -0.000956126
     -1.3286e-05    -1.82068e-05
     -5.1242e-05    -7.47565e-05
    -0.000213124    -0.000277055
     -6.2742e-05    -7.67592e-05
    -0.000372087      -0.0004614
     -1.3944e-05    -2.38297e-05
     -9.6312e-05    -0.000141795
    -0.000316076    -0.000333648
      -3.719e-06     -6.6586e-06
     -0.00025495    -0.000272945
      -3.081e-06    -4.95365e-06
    -0.000396788    -0.000375125
      -2.378e-06    -3.66267e-06
     -7.9509e-05    -9.07354e-05
      -6.276e-06    -9.94589e-06
    -0.000139326      -0.0001491
    -0.000102395    -0.000106824
    -0.000128892    -0.000147637
     -6.2715e-05     -6.9193e-05
     -5.2974e-05    -6.50539e-05
      -2.189e-06    -3.48476e-06
     -1.0288e-05    -1.41877e-05
      -6.814e-06    -9.44953e-06
    -0.000772406      -0.0011428
      -2.405e-05    -3.68479e-05
     -7.5214e-05    -8.13334e-05
     -8.1772e-05    -9.85125e-05
    -0.000459112    -0.000452948
     -0.00012321    -0.000138004
     -1.6471e-05    -2.58507e-05
    -0.000477145    -0.000473845
    -0.000287632    -0.000288958
    -0.000145992    -0.000155607
     -0.00011355    -0.000124571
     -0.00012597    -0.000145049
      -1.223e-05    -1.88283e-05
    -0.000736244    -0.000690219
     -0.00129212     -0.00136216
       -8.71e-06    -1.53229e-05
     -0.00031341    -0.000307326
    -0.000399924    -0.000376573
      -6.982e-06    -1.10898e-05
    -0.000318315    -0.000298584
     -2.6381e-05    -3.12714e-05
     -4.0909e-05    -5.42405e-05
       -2.01e-06    -3.14018e-06
     -6.8588e-05    -8.37315e-05
    -0.000218394    -0.000223324
      -2.308e-06    -3.51525e-06
      -3.683e-06    -5.32699e-06
    -0.000107944      -0.0001205
     -2.9843e-05    -4.81909e-05
      -2.118e-05    -2.64437e-05
     -1.1593e-05    -1.52497e-05
       -2.75e-06    -4.36786e-06
      -1.088e-06    -2.98114e-06
     -0.00021387    -0.000223457
      -4.662e-06    -7.05405e-06
    -0.000245781    -0.000243124
    -0.000245428    -0.000252876
     -8.6232e-05    -9.97054e-05
    -0.000260754     -0.00030955
     -2.6701e-05    -3.22451e-05
      -1.125e-05    -1.67148e-05
     -0.00143034     -0.00140155
      -1.488e-06     -2.3589e-06
      -3.027e-06    -4.12407e-06
      -5.805e-06    -7.86477e-06
       -2.23e-06    -3.10635e-06
      -7.434e-06     -9.8271e-06
      -2.752e-06    -3.97892e-06
    -0.000225264    -0.000221222
      -2.639e-05    -3.58489e-05
     -1.0121e-05    -1.32054e-05
     -3.5327e-05    -4.79143e-05
       -1.74e-06    -3.08902e-06
       -5.78e-06    -1.01613e-05
      -7.897e-06    -1.11128e-05
     -1.4453e-05    -2.25871e-05
    -0.000730721    -0.000851877
    -0.000165791    -0.000183477
      -1.522e-06    -2.24061e-06
      -4.959e-06    -9.04732e-06
     -0.00024259    -0.000240712
      -1.932e-06    -2.89743e-06
     -0.00113103     -0.00112803
     -6.0229e-05    -7.67186e-05
    -0.000172168    -0.000178923
    -0.000590046    -0.000568058
      -2.431e-06    -3.84086e-06
      -4.134e-06    -7.50119e-06
     -0.00111312     -0.00104843
       -8.29e-06    -1.06736e-05
     -0.00011879    -0.000169861
    -0.000327813     -0.00031266
     -8.1456e-05    -9.22519e-05
      -6.019e-06    -8.59397e-06
     -0.00047397    -0.000465552
    -0.000193204    -0.000195167
     -0.00102484    -0.000978236
      -1.555e-06    -2.33103e-06
      -5.127e-05    -6.13728e-05
      -1.687e-06    -2.57947e-06
     -1.0948e-05    -1.42099e-05
     -3.0423e-05    -3.58143e-05
    -0.000389006    -0.000359083
       -6.13e-06    -8.59715e-06
      -5.136e-06    -7.23861e-06
     -0.00055194    -0.000543109
     -8.1216e-05    -8.75457e-05
     -0.00049285    -0.000492752
    -0.000826794    -0.000818718
     -2.3859e-05    -3.39119e-05
      -1.593e-06    -2.54309e-06
    -0.000388116     -0.00038258
     -5.7287e-05     -7.4268e-05
      -2.371e-06    -3.18994e-06
    -0.000435958     -0.00041195
       -1.78e-07    -1.53083e-06
     -1.9687e-05    -2.67149e-05
    -0.000689336    -0.000650009
     -9.0384e-05     -9.7114e-05
    -0.000282152    -0.000270418
     -5.9921e-05    -6.68155e-05
      -2.185e-06    -3.52382e-06
      -1.704e-06    -2.62166e-06
      -3.597e-06    -5.27804e-06
    -0.000944196    -0.000888416
       -9.39e-07      -1.491e-06
      -2.811e-06    -6.29726e-06
     -9.0158e-05    -0.000106632
    -0.000208991    -0.000211627
     -1.4637e-05    -2.13984e-05
     -0.00042056    -0.000420783
     -3.1085e-05    -3.58847e-05
     -0.00118238     -0.00109372
     -2.4357e-05    -3.09033e-05
    -0.000593624    -0.000665869
       -8.22e-07    -2.17642e-06
      -2.658e-06    -4.48415e-06
     -0.00013133    -0.000155247
     -4.1385e-05    -5.06003e-05
     -0.00028401    -0.000313094
     -5.3715e-05    -6.02334e-05
      -9.999e-06    -1.33669e-05
    -0.000192759    -0.000187041
    -0.000249299     -0.00025294
    -0.000951612     -0.00102431
    -0.000316148    -0.000299987
    -0.000689189    -0.000638785
    -0.000426918    -0.000418622
    -0.000133812    -0.000147162
     -0.00116821     -0.00115608
     -3.2497e-05    -3.91415e-05
    -0.000210025    -0.000209289
    -0.000465764    -0.000481538
      -4.354e-06    -6.20337e-06
     -0.00109732      -0.0010394
    -0.000977955    -0.000930319
     -1.5303e-05     -1.9834e-05
    -0.000226726    -0.000248779
     -8.2432e-05    -9.11417e-05
    -0.000121707    -0.000126667
    -0.000125224    -0.000140527
      -1.316e-06    -1.93445e-06
     -2.0586e-05    -2.50301e-05
     -3.1752e-05    -4.34657e-05
    -0.000314993    -0.000319108
       -3.77e-06    -7.70574e-06
    -0.000672666     -0.00063775
      -8.489e-06    -1.13454e-05
      -0.0011451     -0.00107075
    -0.000177918    -0.000173253
    -0.000201943    -0.000205296
       -3.78e-06    -6.38663e-06
    -0.000612906    -0.000816002
    -0.000427636    -0.000426564
      -4.268e-06    -7.41234e-06
    -0.000222653    -0.000211074
     -2.7685e-05     -3.7643e-05
     -0.00114361     -0.00129689
    -0.000136297    -0.000154033
      -2.175e-06    -3.02248e-06
    -0.000196799    -0.000220585
     -2.9247e-05    -4.37486e-05
     -3.5407e-05      -5.417e-05
    -0.000358255    -0.000418892
      -3.783e-06    -6.28661e-06
    -0.000249975    -0.000237818
     -0.00090376    -0.000824186
    -0.000345903    -0.000357228
      -5.118e-06    -7.73114e-06
      -9.106e-06    -1.27302e-05
    -0.000824411    -0.000804507
     -2.9321e-05    -3.95132e-05
    -0.000381446    -0.000381529
    -0.000118846    -0.000130298
    -0.000286646     -0.00027032
       -1.47e-07    -9.73946e-07
    -0.000806047    -0.000809966
      -1.506e-05    -2.53613e-05
     -1.3138e-05    -1.69926e-05
     -3.3038e-05    -4.40218e-05
       -1.97e-07    -1.34438e-06
    -0.000376717    -0.000359473
    -0.000499435    -0.000460801
      -4.443e-06     -8.0828e-06
     -1.3639e-05    -2.28969e-05
     -3.1383e-05    -4.03133e-05
       -1.75e-06    -2.77445e-06
    -0.000699402    -0.000680859
    -0.000260753    -0.000286378
      -4.263e-06    -6.48094e-06
     -7.6528e-05    -8.82465e-05
    -0.000421098    -0.000411888
    -0.000853456    -0.000780008
     -0.00126342      -0.0012738
     -2.6525e-05    -3.17054e-05
      -1.668e-06    -3.35819e-06
    -0.000772337    -0.000754376
    -0.000293775    -0.000284979
     -1.8891e-05    -2.29323e-05
    -0.000291331    -0.000298323
     -6.1573e-05    -7.03251e-05
     -4.0915e-05    -5.29944e-05
     -1.4591e-05     -1.8845e-05
    -0.000545232    -0.000531194
      -6.209e-06    -9.86408e-06
     -2.9577e-05    -3.52871e-05
     -3.3013e-05    -4.01425e-05
      -2.045e-06     -2.9944e-06
       -7.77e-06    -1.09548e-05
      -3.427e-06    -5.31007e-06
     -5.4961e-05     -6.7105e-05
      -5.479e-06    -8.58807e-06
      -7.432e-06    -1.14285e-05
      -2.078e-06    -3.08812e-06
     -1.9379e-05    -2.75948e-05
     -9.6693e-05    -0.000105706
     -3.6137e-05    -4.24658e-05
     -1.3096e-05    -1.61485e-05
     -0.00085603    -0.000741075
     -1.8404e-05    -2.42183e-05
      -1.121e-06    -1.96126e-06
     -8.4251e-05    -0.000108146
     -9.7273e-05    -0.000106277
       -6.53e-07    -1.91663e-06
       -7.63e-07    -1.42416e-06
     -8.2924e-05    -9.73803e-05
    -0.000880638    -0.000858944
    -0.000753244     -0.00066457
    -0.000392594     -0.00040566
    -0.000111996    -0.000118511
     -6.8163e-05    -8.12628e-05
    -0.000109395     -0.00012098
     -6.5827e-05    -9.36239e-05
    -0.000125319     -0.00013059
    -0.000125798    -0.000143877
     -0.00104629    -0.000961428
      -6.325e-06    -9.57372e-06
     -6.9567e-05    -8.15441e-05
     -1.4072e-05    -1.74832e-05
      -2.169e-06    -3.25289e-06
     -2.3643e-05    -3.27279e-05
     -2.3892e-05     -3.5342e-05
     -0.00061957    -0.000614767
    -0.000444395    -0.000478939
    -0.000127062    -0.000138616
     -4.4942e-05    -5.49118e-05
      -1.117e-06    -1.87598e-06
       -7.92e-07    -1.57217e-06
      -2.679e-06    -4.01087e-06
     -0.00101668     -0.00107206
       -1.95e-06    -3.61389e-06
    -0.000343244    -0.000336132
    -0.000673605    -0.000553747
     -3.0523e-05    -3.76352e-05
    -0.000107389    -0.000129674
     -0.00129798      -0.0013251
       -2.63e-07    -1.25338e-06
     -3.9461e-05    -5.00525e-05
    -0.000273527    -0.000301846
      -0.0011299     -0.00106727
    -0.000355181    -0.000437426
    -0.000377235    -0.000352747
     -0.00030943    -0.000328309
    -0.000106208    -0.000118695
    -0.000105967    -0.000147767
      -7.908e-06    -1.15094e-05
    -0.000525587    -0.000485097
     -1.6934e-05    -2.23035e-05
     -1.4235e-05     -2.0781e-05
      -1.414e-05    -1.80722e-05
    -0.000109838    -0.000120288
     -9.9073e-05    -0.000122463
     -0.00109582     -0.00110129
     -0.00101483     -0.00108755
    -0.000143477    -0.000142717
    -0.000843077    -0.000762219
      -1.103e-05    -1.43438e-05
     -1.1432e-05    -1.68149e-05
     -1.1993e-05    -1.65008e-05
    -0.000266173    -0.000254542
     -2.0815e-05     -2.6158e-05
       -6.56e-07    -1.95772e-06
     -3.6206e-05    -4.16072e-05
          -8e-09    -8.11783e-07
     -2.7288e-05    -4.32539e-05
      -2.869e-06    -5.19345e-06
     -1.6039e-05     -2.5075e-05
      -3.296e-06    -5.12968e-06
      -1.633e-06    -2.74779e-06
       -1.52e-06    -2.54722e-06
      -1.835e-06    -3.25526e-06
     -9.2942e-05    -9.83115e-05
      -2.118e-06    -3.12116e-06
    -0.000305392    -0.000343927
      -9.947e-06    -1.64894e-05
     -2.4616e-05    -3.38779e-05
     -1.2387e-05    -1.72011e-05
      -9.803e-06    -1.62499e-05
     -3.1127e-05    -3.62931e-05
    -0.000297362    -0.000314402
        -8.3e-07    -2.02425e-06
      -2.335e-06    -3.58707e-06
     -0.00031034    -0.000299176
      -8.298e-06    -1.16112e-05
      -1.919e-06    -3.68269e-06
     -7.2607e-05     -9.4879e-05
       -4.96e-06    -8.17093e-06
      -1.534e-06    -2.46451e-06
       -2.14e-07    -1.34922e-06
      -1.183e-06    -1.81457e-06
     -0.00112522     -0.00109601
    -0.000146494    -0.000153852
      -9.186e-06    -1.55757e-05
     -1.0799e-05    -1.43923e-05
      -1.922e-06    -3.54836e-06
    -0.000301952    -0.000293382
     -0.00136306     -0.00137222
    -0.000211016    -0.000238631
    -0.000109672    -0.000120169
     -5.4869e-05    -7.10429e-05
    -0.000201508    -0.000218536
    -0.000815094    -0.000876245
    -0.000995709     -0.00101603
      -1.217e-06    -1.78926e-06
     -5.9709e-05    -7.09725e-05
    -0.000278954    -0.000275746
    -0.000122044    -0.000174413
      -1.724e-06    -3.41241e-06
     -0.00013941    -0.000192388
      -1.343e-06    -1.96175e-06
     -7.1348e-05    -8.99871e-05
    -0.000696711     -0.00067409
     -0.00107679     -0.00115475
    -0.000621449    -0.000603007
     -1.2374e-05     -2.0156e-05
     -0.00133023     -0.00122049
       -6.76e-07    -1.55239e-06
    -0.000401774    -0.000439018
      -1.803e-06    -3.33065e-06
    -0.000236068    -0.000236107
      -2.315e-06    -3.48771e-06
     -0.00051204    -0.000483914
     -4.6812e-05     -5.7657e-05
      -5.785e-05    -6.77784e-05
    -0.000177559    -0.000198126
    -0.000181871    -0.000206615
    -0.000318098    -0.000329074
     -0.00106769    -0.000893166
     -5.9858e-05    -6.67236e-05
      -4.836e-06    -6.64399e-06
      -2.885e-06    -4.66808e-06
    -0.000668411    -0.000610109
      -6.248e-06    -8.65022e-06
    -0.000262697    -0.000287978
    -0.000710463    -0.000643785
      -1.276e-06    -2.17854e-06
    -0.000190246    -0.000201575
     -3.3119e-05    -4.57908e-05
      -3.635e-06    -5.46619e-06
    -0.000186894    -0.000187582
      -1.853e-06     -3.0852e-06
      -9.794e-06    -1.25396e-05
      -7.431e-05    -8.44492e-05
     -3.7386e-05    -4.83552e-05
      -6.603e-06    -1.08792e-05
    -0.000177613    -0.000193412
     -5.3448e-05    -6.08465e-05
     -2.4203e-05    -2.90418e-05
     -1.2358e-05    -2.06236e-05
    -0.000926706      -0.0011056
     -2.8721e-05     -3.8431e-05
     -0.00101865    -0.000962181
    -0.000425914    -0.000455048
      -7.793e-06    -1.33926e-05
    -0.000304051    -0.000318516
      -3.587e-05    -4.67976e-05
     -0.00119899     -0.00136332
      -1.102e-05     -1.6044e-05
     -8.3651e-05    -8.95723e-05
    -0.000490597    -0.000447262
    -0.000287404    -0.000294193
      -4.527e-06     -6.7733e-06
     -5.6483e-05    -6.48317e-05
     -0.00102454     -0.00101186
      -2.829e-06    -5.79768e-06
      -3.711e-06    -5.55731e-06
      -2.831e-06    -5.32812e-06
      -3.544e-06    -9.86445e-06
    -0.000232777    -0.000264188
       -8.09e-05    -9.52858e-05
    -0.000878471    -0.000971503
    -0.000752118    -0.000790147
    -0.000753003    -0.000732337
       -3.26e-06    -4.39196e-06
      -7.854e-06    -1.11786e-05
     -2.4157e-05    -3.97475e-05
      -4.651e-06    -6.97366e-06
    -0.000687462    -0.000691995
    -0.000138657    -0.000176831
    -0.000257827    -0.000277847
    -0.000729428    -0.000708429
      -2.455e-06    -3.49748e-06
      -8.147e-06     -1.1956e-05
      -3.252e-06    -4.68241e-06
        -7.3e-07    -1.45152e-06
    -0.000173712    -0.000180385
     -9.7594e-05    -0.000102511
    -0.000100937    -0.000115991
    -0.000453515    -0.000462637
      -2.937e-06    -4.21329e-06
     -1.6171e-05    -2.30021e-05
     -6.8134e-05    -8.08496e-05
      -5.112e-06     -9.8155e-06
    -0.000480057    -0.000440404
    -0.000350208    -0.000370029
    -0.000453548    -0.000488614
     -0.00049556    -0.000638498
    -0.000353845    -0.000335289
     -8.7479e-05    -9.71747e-05
      -1.512e-06    -2.32977e-06
      -3.303e-06    -5.23722e-06
     -1.0898e-05    -1.44806e-05
    -0.000453906    -0.000427056
     -3.4744e-05     -4.4048e-05
      -4.715e-06    -6.53721e-06
    -0.000111886     -0.00014847
     -3.3856e-05    -4.55194e-05
    -0.000815787    -0.000794054
      -2.439e-06    -4.14508e-06
     -4.9668e-05    -6.57856e-05
    -0.000712489    -0.000756696
    -0.000398085    -0.000392282
     -2.0982e-05    -3.67137e-05
    -0.000736713    -0.000720734
    -0.000589964    -0.000458844
    -0.000195998    -0.000213492
     -2.5291e-05    -3.26584e-05
    -0.000568516    -0.000525726
      -4.773e-06    -8.15693e-06
      -1.909e-06     -2.8312e-06
    -0.000272918    -0.000263995
      -1.757e-06    -2.73444e-06
       -7.25e-07    -1.82046e-06
    -0.000375816    -0.000395159
    -0.000612542    -0.000629444
    -0.000316621     -0.00031546
     -1.8069e-05    -2.52395e-05
     -3.6582e-05    -4.31434e-05
      -7.228e-06    -9.71864e-06
     -7.9152e-05    -8.59447e-05
    -0.000484634    -0.000486146
    -0.000248211    -0.000243935
     -1.6487e-05    -2.20121e-05
     -0.00082764    -0.000859264
    -0.000477648     -0.00047657
    -0.000985998    -0.000906753
     -1.1678e-05    -1.53235e-05
    -0.000171066    -0.000197662
     -0.00056261    -0.000519293
    -0.000443425    -0.000430947
     -4.1292e-05    -5.67842e-05
    -0.000547948    -0.000511837
      -8.397e-06    -1.26959e-05
       -7.41e-07    -1.90333e-06
      -5.069e-06    -7.87058e-06
      -4.334e-06     -8.0221e-06
        1.43e-07    -3.92563e-07
      -2.187e-06    -3.41517e-06
      -0.0009745     -0.00101444
       -7.78e-05    -9.28252e-05
      -6.991e-06    -1.05102e-05
      -8.032e-06    -1.17673e-05
    -0.000303919    -0.000340363
      -2.113e-06    -3.31664e-06
    -0.000314718     -0.00031259
      -1.052e-05    -1.41084e-05
      -3.797e-06    -5.64237e-06
      -1.066e-06    -1.79481e-06
     -0.00012906    -0.000154368
     -3.0317e-05    -3.97463e-05
      -4.295e-06    -5.99007e-06
      -5.576e-06    -9.97356e-06
     -1.1575e-05    -1.50991e-05
      -2.687e-06    -3.57247e-06
      -3.467e-06    -6.47445e-06
     -1.1689e-05    -1.98433e-05
    -0.000514579    -0.000501618
      -9.598e-06    -1.57725e-05
      -5.025e-06    -8.82677e-06
    -0.000138968    -0.000163798
     -6.2285e-05    -8.05562e-05
      -6.635e-06    -8.88859e-06
      -6.388e-05    -8.56964e-05
    -0.000289613    -0.000276415
      -5.581e-06     -9.0436e-06
     -3.3283e-05    -4.74644e-05
      -1.768e-06    -2.86838e-06
       -9.89e-07    -1.57783e-06
     -1.2181e-05    -2.08859e-05
    -0.000415913    -0.000415096
    -0.000258549    -0.000267122
    -0.000623809    -0.000565228
     -6.3877e-05    -8.48764e-05
     -4.1772e-05    -4.89805e-05
    -0.000263634    -0.000245435
    -0.000337712    -0.000326243
     -5.3684e-05    -6.14869e-05
     -3.7648e-05    -4.38043e-05
      -2.161e-06    -3.18325e-06
     -5.8018e-05    -7.14193e-05
    -0.000555758    -0.000530612
     -1.1582e-05    -1.49539e-05
     -1.1917e-05    -1.86691e-05
     -0.00011787    -0.000140026
     -1.0155e-05    -1.33484e-05
     -2.3436e-05    -3.04831e-05
    -0.000659742    -0.000730117
      -7.194e-06    -1.01467e-05
     -6.7194e-05    -7.72308e-05
     -1.8051e-05    -2.30556e-05
    -0.000315978    -0.000296989
     -3.7591e-05     -4.7328e-05
    -0.000576058    -0.000537393
    -0.000190957    -0.000226942
    -0.000362609    -0.000362458
     -1.9773e-05    -2.94503e-05
      -1.242e-06    -1.86845e-06
      -3.479e-06     -6.8132e-06
      -9.242e-06    -1.24011e-05
      -1.561e-06    -2.38746e-06
    -0.000509054    -0.000513826
     -0.00016789    -0.000190174
     -7.5661e-05    -8.87646e-05
      -5.313e-06    -7.72102e-06
      -8.407e-06    -1.10709e-05
    -0.000373925    -0.000366839
       -9.63e-07    -2.12977e-06
     -9.7475e-05    -0.000104364
    -0.000118788    -0.000153647
      -3.177e-06    -4.41249e-06
     -2.8006e-05    -3.40937e-05
       -5.14e-07    -1.14534e-06
      -1.174e-06     -1.7605e-06
      -4.712e-06    -7.28589e-06
    -0.000493661    -0.000563421
      -2.755e-05     -3.5873e-05
     -3.4781e-05    -4.24273e-05
     -2.9107e-05    -4.30868e-05
      -6.839e-06    -1.31429e-05
    -0.000120734    -0.000128895
     -7.7416e-05    -9.25137e-05
      -1.823e-06    -3.80219e-06
      -8.755e-06    -1.11983e-05
    -0.000130417    -0.000141899
     -0.00130928     -0.00118858
       -5.27e-07    -2.45759e-06
     -2.4594e-05    -3.45669e-05
      -9.944e-06    -1.75958e-05
     -1.1801e-05    -1.76903e-05
     -2.5843e-05     -3.2166e-05
      -3.517e-06    -5.06398e-06
    -0.000549873    -0.000565255
     -1.7177e-05    -2.65403e-05
     -3.0798e-05    -3.79631e-05
    -0.000754036    -0.000735079
     -1.6352e-05      -2.572e-05
     -3.7651e-05    -5.11502e-05
    -0.000154285    -0.000179343
     -0.00117659     -0.00118522
     -4.6911e-05    -5.18896e-05
      -1.662e-06    -4.42113e-06
     -3.6649e-05    -4.39976e-05
       -7.27e-07    -1.96707e-06
     -4.8455e-05    -5.76338e-05
    -0.000184879    -0.000200886
      -9.628e-06    -1.26107e-05
      -2.701e-06    -4.40114e-06
      -1.101e-06    -3.44246e-06
    -0.000112822    -0.000137562
      -4.126e-06    -6.29425e-06
     -2.7791e-05    -3.38105e-05
       -1.18e-07    -1.18567e-06
    -0.000745653     -0.00106394
      -1.723e-06    -2.98255e-06
    -0.000504646    -0.000483589
     -1.7218e-05    -2.28484e-05
     -0.00126837     -0.00119154
    -0.000630345    -0.000605759
     -6.8051e-05    -8.60985e-05
      -1.853e-05    -2.49851e-05
      -3.339e-06    -5.78846e-06
    -0.000236668     -0.00026238
      -0.0011908     -0.00125211
      -3.636e-05    -4.29632e-05
    -0.000137731    -0.000168431
     -2.4979e-05    -3.46612e-05
      -1.252e-05    -1.59547e-05
    -0.000670601    -0.000704811
       -1.06e-05    -1.68368e-05
     -2.5008e-05    -3.00965e-05
    -0.000309086    -0.000315204
      -1.181e-05    -1.67281e-05
       -6.12e-06    -9.14972e-06
       -3.25e-06    -4.98797e-06
      -9.469e-06    -1.34228e-05
    -0.000824113    -0.000808541
      -8.692e-06    -1.59555e-05
      -7.888e-06     -1.1264e-05
    -0.000699387    -0.000700691
    -0.000717209    -0.000697383
    -0.000177169    -0.000192392
     -8.9737e-05    -0.000103634
      -4.908e-06    -7.16378e-06
     -4.9111e-05    -6.29596e-05
    -0.000230832    -0.000256095
       -1.55e-06    -2.76732e-06
     -0.00100064    -0.000978199
      -2.669e-06    -4.03732e-06
      -6.068e-06    -9.78763e-06
     -2.6627e-05    -3.46999e-05
    -0.000368453     -0.00031704
      -5.485e-06     -8.4203e-06
     -7.0027e-05     -8.9255e-05
     -5.4336e-05    -6.24677e-05
    -0.000480132    -0.000480392
     -0.00025599     -0.00028976
      -8.859e-05    -0.000100646
      -1.274e-05    -1.88736e-05
    -0.000980086    -0.000796024
      -6.632e-06    -9.85185e-06
     -4.5545e-05    -5.48852e-05
     -4.9407e-05    -6.58154e-05
    -0.000732586    -0.000734677
    -0.000200603    -0.000193248
    -0.000165909    -0.000170618
      -2.803e-06    -5.44707e-06
      -6.932e-06    -1.00479e-05
      -6.787e-06    -8.78145e-06
    -0.000335532    -0.000323288
    -0.000848514     -0.00082269
     -0.00041978    -0.000471777
     -0.00131178     -0.00122258
    -0.000250148     -0.00026361
    -0.000558571    -0.000508658
    -0.000154104    -0.000165156
       -4.28e-07    -1.20726e-06
     -0.00022423    -0.000292417
    -0.000151428    -0.000166264
     -1.4047e-05    -2.36363e-05
    -0.000323204    -0.000326897
      -2.054e-06    -2.92028e-06
     -4.7495e-05    -5.82062e-05
    -0.000177406    -0.000185471
     -0.00112446     -0.00106965
    -0.000123742    -0.000130643
      -8.812e-06    -1.35211e-05
    -0.000378177    -0.000365694
     -1.7827e-05    -2.37559e-05
     -3.8503e-05    -4.40546e-05
      -1.286e-06     -1.9064e-06
      -9.211e-05    -0.000104366
      -2.485e-06    -4.37282e-06
      -1.294e-06    -2.23768e-06
      -2.253e-06    -4.75055e-06
    -0.000353518    -0.000362444
     -8.5278e-05    -0.000106605
      -3.758e-06    -5.14731e-06
     -1.7358e-05     -2.4899e-05
     -1.9528e-05    -2.41221e-05
      -6.038e-05    -7.27096e-05
      -6.111e-06    -8.83169e-06
     -3.7858e-05    -4.61772e-05
      -4.058e-06    -8.47276e-06
     -0.00046515    -0.000434402
     -8.9871e-05    -0.000101733
     -4.3145e-05    -5.51764e-05
      -4.541e-05    -6.06893e-05
     -3.2193e-05    -4.00999e-05
      -7.845e-06    -1.26883e-05
    -0.000848121    -0.000776331
     -1.4133e-05    -1.75311e-05
     -8.5163e-05    -9.14526e-05
     -1.0498e-05    -1.45197e-05
     -9.0686e-05    -0.000107517
     -5.6343e-05    -6.96732e-05
       -7.91e-07     -2.3848e-06
     -1.3942e-05    -2.19317e-05
     -5.2817e-05    -6.09967e-05
      -3.076e-06    -4.48727e-06
    -0.000441637    -0.000489296
      -3.254e-06    -4.82276e-06
     -9.2615e-05    -0.000110156
      -2.785e-06    -5.43235e-06
    -0.000609224    -0.000586858
     -4.8659e-05    -5.54825e-05
       -3.59e-05    -4.63759e-05
     -8.0479e-05    -9.52456e-05
      -1.256e-06    -2.14063e-06
     -4.7357e-05    -5.53911e-05
      -4.339e-06    -6.04912e-06
     -1.0653e-05     -1.5745e-05
      -2.212e-05    -2.67106e-05
    -0.000547122    -0.000533254
     -0.00117322     -0.00121284
     -3.1155e-05    -4.69023e-05
      -0.0011762     -0.00109511
      -3.001e-06    -6.63589e-06
      -1.158e-06    -2.36281e-06
    -0.000201599    -0.000202077
     -5.4046e-05    -7.56622e-05
      -3.695e-06    -4.84426e-06
      -5.222e-06    -9.34383e-06
    -0.000279848    -0.000293241
    -0.000114088    -0.000123648
     -2.8373e-05    -4.16084e-05
      -2.565e-06    -5.23091e-06
    -0.000245313     -0.00025442
      -7.786e-06    -1.06997e-05
      -1.149e-05    -1.55283e-05
      -2.123e-06    -3.15776e-06
     -1.7169e-05    -2.63912e-05
      -2.877e-06    -4.74087e-06
      -3.195e-05    -3.79795e-05
     -2.0698e-05    -3.20335e-05
     -5.9201e-05    -7.27344e-05
      -8.045e-06    -1.05331e-05
    -0.000976623    -0.000915611
      -6.922e-06    -9.54254e-06
    -0.000351725    -0.000341235
     -1.5692e-05    -2.03281e-05
      -0.0010148      -0.0011153
      -1.296e-06    -3.91789e-06
    -0.000272984    -0.000256265
    -0.000481469    -0.000470825
     -8.1318e-05    -8.64917e-05
    -0.000388312     -0.00036375
      -5.951e-06    -8.16118e-06
    -0.000414073    -0.000430751
     -0.00043583    -0.000418394
    -0.000107678    -0.000119229
     -1.1559e-05    -1.50548e-05
     -4.1679e-05    -4.84595e-05
    -0.000291517    -0.000283686
     -4.0122e-05    -5.32775e-05
    -0.000500429    -0.000493197
      -2.562e-06    -4.18928e-06
    -0.000117125    -0.000128198
     -2.4111e-05    -3.62852e-05
     -9.2973e-05     -0.00011089
     -0.00104768     -0.00102742
      -6.024e-06    -1.05455e-05
     -0.00130045     -0.00120721
     -2.9496e-05    -3.58785e-05
    -0.000896818    -0.000904925
      -9.856e-05    -0.000122254
    -0.000603905    -0.000616017
    -0.000380707     -0.00042314
       -3.45e-06    -5.12542e-06
     -2.4125e-05    -3.56854e-05
    -0.000696893    -0.000683842
     -2.6477e-05    -3.26666e-05
     -1.5653e-05    -2.17958e-05
    -0.000985745     -0.00102561
    -0.000125567    -0.000129803
       -1.36e-07    -7.99869e-07
    -0.000133301    -0.000141818
    -0.000710252    -0.000869456
    -0.000749025    -0.000646114
     -7.0869e-05    -8.98537e-05
     -4.3242e-05    -5.06872e-05
      -9.586e-06    -1.38623e-05
     -6.2158e-05     -6.9923e-05
        -2.2e-08    -1.06578e-06
      -2.502e-06    -3.54487e-06
      -8.147e-06    -1.81199e-05
     -1.7233e-05    -2.49045e-05
     -0.00134718     -0.00167003
     -2.7874e-05    -3.38818e-05
     -9.3099e-05    -0.000103455
     -0.00018433    -0.000197137
      -2.121e-06    -3.11766e-06
     -4.1243e-05    -4.87799e-05
     -1.1941e-05    -2.03709e-05
    -0.000835335    -0.000760887
      -5.434e-06    -8.43516e-06
      -2.429e-06     -3.6974e-06
     -6.5732e-05     -7.9635e-05
     -6.5907e-05    -8.31809e-05
    -0.000553676    -0.000571915
     -2.5909e-05    -3.13392e-05
      -2.259e-06    -3.37898e-06
      -1.907e-06    -3.27199e-06
     -2.1953e-05    -3.35309e-05
    -0.000583391    -0.000577122
    -0.000353239    -0.000301988
     -0.00033448    -0.000386582
     -1.8728e-05    -2.43556e-05
      -1.134e-06    -1.86765e-06
      -1.357e-06    -1.99763e-06
       -1.28e-06    -2.17104e-06
     -5.9924e-05    -6.95846e-05
     -8.6229e-05    -0.000102262
    -0.000313943    -0.000299788
      -1.583e-06    -2.33158e-06
        -9.1e-07    -2.04973e-06
      -2.118e-06    -3.41969e-06
     -2.7737e-05    -3.76669e-05
    -0.000122153    -0.000135288
      -7.178e-06    -1.15155e-05
     -5.2684e-05    -6.03361e-05
     -7.5288e-05    -8.70107e-05
    -0.000814545    -0.000699135
    -0.000183755    -0.000189416
      -2.177e-06     -3.3657e-06
    -0.000477708    -0.000518342
    -0.000110279    -0.000123393
     -1.1882e-05    -1.67295e-05
     -1.2424e-05    -1.87226e-05
      -1.655e-06    -2.73154e-06
       -9.75e-07    -1.63768e-06
     -6.7987e-05    -7.42548e-05
      -1.256e-05    -1.87893e-05
     -2.8261e-05    -3.44078e-05
     -5.5225e-05    -6.76856e-05
      -8.391e-06    -1.17752e-05
    -0.000675994    -0.000556619
     -1.3652e-05    -2.03503e-05
     -4.9946e-05    -6.10748e-05
     -0.00135691     -0.00129114
     -1.4123e-05    -2.32493e-05
    -0.000220414    -0.000243851
     -1.6733e-05    -2.43373e-05
       -0.000104    -0.000122141
     -0.00110101     -0.00109871
     -0.00032933    -0.000298621
     -5.2151e-05    -6.86515e-05
    -0.000149827    -0.000157593
      -8.313e-06    -1.23961e-05
     -2.2016e-05    -2.71527e-05
      -7.264e-06    -9.68124e-06
     -1.6728e-05    -2.08734e-05
     -0.00129883     -0.00119112
      -2.765e-06    -4.75468e-06
     -0.00117933    -0.000965778
    -0.000122814    -0.000146165
      -4.317e-06     -8.5438e-06
    -0.000632772    -0.000562377
       -3.65e-06    -5.81059e-06
      -2.961e-06    -4.77415e-06
      -8.771e-06    -1.20451e-05
    -0.000339327    -0.000349363
       -8.76e-07    -2.32345e-06
       -4.06e-06    -5.84589e-06
      -2.287e-06    -3.61408e-06
      -4.434e-06    -5.91277e-06
    -0.000267098    -0.000287861
    -0.000423908     -0.00040804
    -0.000401553     -0.00037234
    -0.000125511    -0.000133091
     -4.2602e-05    -4.93323e-05
    -0.000541948    -0.000563298
       -7.92e-06    -1.13035e-05
      -6.393e-05    -7.74018e-05
      -1.099e-06    -2.06255e-06
    -0.000222075    -0.000220845
    -0.000140032    -0.000176338
    -0.000397791    -0.000382759
    -0.000383377    -0.000410501
      -1.584e-05    -2.57053e-05
      -2.434e-06    -4.15742e-06
     -2.8391e-05    -3.69149e-05
     -7.4986e-05    -0.000100687
     -1.6363e-05    -2.23915e-05
     -5.0073e-05    -6.00708e-05
     -2.5054e-05    -3.27013e-05
    -0.000113219    -0.000125634
     -2.9894e-05    -4.69689e-05
     -1.6866e-05    -2.22582e-05
      -0.0007371    -0.000691677
      -1.553e-06    -2.25654e-06
    -0.000171471    -0.000185935
     -2.6175e-05    -3.87013e-05
    -0.000194515    -0.000232478
      -1.623e-05    -2.71381e-05
      -6.811e-06     -1.0158e-05
      -2.508e-06    -3.50814e-06
        -4.2e-05    -4.99948e-05
     -9.9127e-05    -0.000104715
    -0.000415128     -0.00039912
    -0.000501759      -0.0005836
    -0.000149016    -0.000176927
      -2.056e-06    -3.24182e-06
    -0.000865341    -0.000823029
      -8.148e-06    -1.13826e-05
      -9.751e-06    -1.57403e-05
    -0.000182012    -0.000190407
     -4.1533e-05    -5.09284e-05
     -1.1592e-05    -1.52927e-05
     -2.0184e-05    -2.74184e-05
    -0.000143664    -0.000184843
      -1.626e-06    -3.08869e-06
     -0.00121182     -0.00115717
      -1.694e-06    -2.74736e-06
      -1.958e-06    -2.96742e-06
      -3.791e-06    -6.93528e-06
    -0.000222115    -0.000227332
     -4.3386e-05    -5.89876e-05
     -1.6399e-05     -2.1959e-05
    -0.000154479    -0.000165565
      -3.565e-06    -8.03091e-06
     -0.00033589    -0.000327305
     -1.7595e-05    -2.74021e-05
     -1.6053e-05    -2.09959e-05
      -2.778e-06    -4.31936e-06
    -0.000117731     -0.00012415
    -0.000764471    -0.000908079
      -1.886e-06    -3.04955e-06
     -3.3692e-05    -3.98035e-05
    -0.000374964    -0.000396143
      -3.203e-06    -4.74903e-06
      -1.018e-05    -1.51971e-05
    -0.000229555    -0.000209346
     -7.7097e-05    -8.37711e-05
    -0.000196573    -0.000209329
      -4.809e-06    -6.85496e-06
    -0.000108481    -0.000124752
     -0.00055958    -0.000519271
     -2.8771e-05    -4.76873e-05
      -1.094e-06    -2.09922e-06
     -0.00043468    -0.000422577
     -1.0341e-05    -1.74006e-05
    -0.000226225    -0.000277756
      -1.798e-06    -4.77115e-06
    -0.000198536     -0.00021261
     -7.3048e-05    -8.34117e-05
    -0.000572995    -0.000689866
    -0.000748714    -0.000735118
    -0.000175056    -0.000221855
      -8.473e-06    -1.46876e-05


==> scatterplots/co2/anisotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
    -0.000795649    -0.000777369
    -0.000818664    -0.000795348
     -0.00609691     -0.00620106
     -0.00173726     -0.00168071
     -0.00523984     -0.00529564
     -0.00182964     -0.00176758
    -0.000935632    -0.000939237
     -0.00840075     -0.00855029
     -0.00151617     -0.00149074
     -0.00256715     -0.00252452
    -0.000944389    -0.000913263
     -0.00314015      -0.0031341
     -0.00280876     -0.00272684
      -0.0026285     -0.00259719
     -0.00639502     -0.00637751
     -0.00150908     -0.00148325
    -0.000482981    -0.000506499
     -0.00473809     -0.00460029
     -0.00115111     -0.00111781
    -0.000400582    -0.000380205
    -0.000349628    -0.000313269
     -0.00718745     -0.00700272
    -0.000425281     -0.00039947
    -0.000590866    -0.000558875
      -0.0042868      -0.0043118
     -0.00298729     -0.00292336
    -0.000590152    -0.000545051
     -0.00177539     -0.00178405
    -0.000719761    -0.000686721
     -0.00091781    -0.000913115
     -0.00167375      -0.0016271
     -0.00736814     -0.00751967
     -0.00941172     -0.00939673
     -0.00127408     -0.00125596
     -0.00243116     -0.00236805
     -0.00271128     -0.00266186
     -0.00197117     -0.00195047
      -0.0035488       -0.003498
     -0.00178893     -0.00180948
     -0.00193242     -0.00187504
     -0.00409829     -0.00409632
    -0.000724725    -0.000697929
     -0.00399804     -0.00402833
    -0.000801759    -0.000789665
     -0.00447355     -0.00443696
    -0.000472653    -0.000443496
     -0.00372475     -0.00377892
    -0.000604259    -0.000553611
     -0.00227009     -0.00219599
      -0.0024919     -0.00243069
     -0.00334351     -0.00329144
     -0.00159345     -0.00153662
     -0.00174703     -0.00171112
    -0.000547974    -0.000530682
    -0.000949327    -0.000926375
    -0.000804021    -0.000781091
     -0.00955138     -0.00964922
     -0.00101432    -0.000961691
     -0.00172301     -0.00166675
     -0.00256882     -0.00254172
     -0.00412218     -0.00412332
     -0.00300382      -0.0029383
     -0.00203009     -0.00208174
       -0.004459     -0.00446682
      -0.0058721     -0.00586894
     -0.00358539     -0.00354368
     -0.00244157      -0.0023945
     -0.00206752       -0.002007
     -0.00108781     -0.00106294
     -0.00896642     -0.00877796
     -0.00772551     -0.00791292
     -0.00133307     -0.00133422
     -0.00440342     -0.00434827
     -0.00630671     -0.00630929
     -0.00115754     -0.00112339
     -0.00481499     -0.00472122
     -0.00114985     -0.00110373
     -0.00166191     -0.00163395
    -0.000405908    -0.000367199
     -0.00251746     -0.00247012
     -0.00375504     -0.00370454
    -0.000419253    -0.000379258
    -0.000570218    -0.000543691
     -0.00186426     -0.00181626
     -0.00196281     -0.00190083
     -0.00101904    -0.000970402
    -0.000840405    -0.000802111
    -0.000602439    -0.000583685
    -0.000691366    -0.000708103
      -0.0031752     -0.00315108
    -0.000515731    -0.000475763
     -0.00401935      -0.0039743
     -0.00290204     -0.00284578
     -0.00235511     -0.00233503
     -0.00287285     -0.00284124
     -0.00126775     -0.00122701
    -0.000948891    -0.000919964
     -0.00900127     -0.00917519
    -0.000434347    -0.000417026
    -0.000466659    -0.000436543
    -0.000651429    -0.000623905
    -0.000425538    -0.000398627
    -0.000867471    -0.000841445
    -0.000489769    -0.000464548
      -0.0031207     -0.00306735
     -0.00139802     -0.00137502
    -0.000762062    -0.000720806
     -0.00190919     -0.00188834
    -0.000581131    -0.000581003
     -0.00090101    -0.000878246
     -0.00114668     -0.00111796
     -0.00168827     -0.00170737
     -0.00479402     -0.00481206
     -0.00343492     -0.00342617
    -0.000384486    -0.000360248
    -0.000844241    -0.000815371
     -0.00305484     -0.00299353
    -0.000453229    -0.000434152
     -0.00607849     -0.00615353
     -0.00268946      -0.0026697
     -0.00244728     -0.00238899
     -0.00546249     -0.00545035
    -0.000698253     -0.00068708
     -0.00078301    -0.000757565
      -0.0070882     -0.00711347
    -0.000627452    -0.000589472
     -0.00215129     -0.00209256
     -0.00421679     -0.00414739
     -0.00169462     -0.00163788
    -0.000667608    -0.000632898
     -0.00546554      -0.0054183
     -0.00393873     -0.00387147
      -0.0077782     -0.00790641
    -0.000405109    -0.000384017
     -0.00224994     -0.00221808
     -0.00040014    -0.000378749
    -0.000844016    -0.000808644
     -0.00160093     -0.00155931
     -0.00507504     -0.00501516
    -0.000714229     -0.00068828
    -0.000543561    -0.000504467
     -0.00558265     -0.00563469
      -0.0020869     -0.00203224
     -0.00725376     -0.00721514
     -0.00601993      -0.0060114
        -0.00163     -0.00160553
    -0.000459255    -0.000448291
     -0.00368422     -0.00360668
     -0.00272304     -0.00270617
    -0.000401011    -0.000371429
     -0.00458869     -0.00456733
    -0.000581037    -0.000599526
     -0.00120446     -0.00117832
     -0.00621451     -0.00629013
     -0.00206989     -0.00201636
     -0.00369903     -0.00363475
     -0.00169547     -0.00163718
    -0.000616566    -0.000613301
    -0.000443636    -0.000428311
    -0.000615814    -0.000599456
     -0.00829317     -0.00826902
     -0.00037393    -0.000365066
    -0.000945297    -0.000968664
     -0.00233393     -0.00231852
     -0.00274149     -0.00268039
     -0.00139184     -0.00137059
     -0.00380904     -0.00372831
     -0.00115253     -0.00110555
     -0.00621765     -0.00631169
     -0.00138874       -0.001356
     -0.00740886     -0.00738301
    -0.000327491     -0.00028637
     -0.00044522    -0.000402968
     -0.00209851     -0.00204414
     -0.00133041     -0.00126786
     -0.00294807     -0.00290822
     -0.00143986      -0.0013874
     -0.00078867    -0.000745249
     -0.00473482     -0.00468305
     -0.00407427     -0.00402188
     -0.00768898      -0.0077321
     -0.00379222     -0.00373461
     -0.00507659     -0.00505115
     -0.00582164     -0.00580471
     -0.00331104     -0.00326266
     -0.00624842     -0.00627173
     -0.00126122     -0.00120794
     -0.00303728     -0.00299379
     -0.00519325     -0.00524997
    -0.000570538    -0.000531679
     -0.00937094     -0.00942529
     -0.00597519     -0.00596679
    -0.000785031    -0.000742623
     -0.00376521     -0.00378115
     -0.00191309     -0.00185212
     -0.00382794     -0.00377459
     -0.00203427     -0.00198178
    -0.000389302    -0.000373613
     -0.00105105     -0.00100912
     -0.00197839     -0.00197147
     -0.00302321     -0.00300635
    -0.000910785    -0.000890732
     -0.00473567     -0.00471816
    -0.000796429    -0.000768659
     -0.00597933     -0.00606548
       -0.005236     -0.00530225
     -0.00309416      -0.0030369
    -0.000500949     -0.00045923
     -0.00805712     -0.00809915
     -0.00535299     -0.00538707
    -0.000516335    -0.000469308
     -0.00455748     -0.00440683
     -0.00107104     -0.00101096
     -0.00815671     -0.00841018
     -0.00384867     -0.00381355
    -0.000400715    -0.000371404
     -0.00255862     -0.00249718
     -0.00109419     -0.00104294
     -0.00192477     -0.00187617
     -0.00700003     -0.00703195
    -0.000830604    -0.000831972
      -0.0048784     -0.00478047
     -0.00751464     -0.00759035
     -0.00436749      -0.0043898
    -0.000752554      -0.0007376
    -0.000706899    -0.000661801
     -0.00688601     -0.00700185
     -0.00198031     -0.00196635
     -0.00345047     -0.00341797
     -0.00277625     -0.00272322
     -0.00298586     -0.00296236
    -0.000500932      -0.0005173
      -0.0049714     -0.00500598
     -0.00158088     -0.00153989
     -0.00113184     -0.00110432
     -0.00178064     -0.00174946
    -0.000535758    -0.000551812
     -0.00400463      -0.0039859
     -0.00552415     -0.00544534
    -0.000821959    -0.000801319
     -0.00156534     -0.00154505
     -0.00180921     -0.00175356
    -0.000488234    -0.000480327
     -0.00498298     -0.00503176
     -0.00436771     -0.00436111
    -0.000676846    -0.000660512
     -0.00212566     -0.00207312
     -0.00400334     -0.00397536
     -0.00730625     -0.00723449
     -0.00898435     -0.00914275
     -0.00114158     -0.00109729
    -0.000686363    -0.000688285
     -0.00605426     -0.00601582
       -0.005794     -0.00580796
    -0.000898874    -0.000854952
     -0.00453391     -0.00452167
     -0.00187866     -0.00183788
     -0.00166148     -0.00163767
    -0.000921423    -0.000880698
     -0.00478586     -0.00473602
     -0.00099408    -0.000991598
      -0.0013152     -0.00127191
      -0.0013624     -0.00132045
    -0.000450718    -0.000432047
    -0.000921482    -0.000893579
    -0.000470881    -0.000429906
     -0.00144019     -0.00138071
    -0.000792105    -0.000779101
    -0.000990276    -0.000967864
    -0.000409208    -0.000379039
     -0.00128665     -0.00125559
     -0.00314575     -0.00311546
     -0.00155272     -0.00150864
    -0.000743277    -0.000702366
     -0.00751657     -0.00742127
      -0.0011622     -0.00113362
    -0.000474236    -0.000462899
     -0.00332651     -0.00328069
     -0.00203362     -0.00196603
    -0.000559946    -0.000571254
    -0.000421551    -0.000424574
     -0.00226384      -0.0022435
     -0.00935366     -0.00950611
      -0.0088435     -0.00886706
     -0.00494764     -0.00491238
     -0.00227798      -0.0022104
     -0.00204367     -0.00201665
     -0.00278642     -0.00273778
     -0.00244561     -0.00237982
      -0.0024792     -0.00241573
      -0.0027432     -0.00273654
     -0.00775299     -0.00775081
     -0.00106058     -0.00104038
     -0.00264097     -0.00255984
    -0.000876182    -0.000836324
    -0.000452007    -0.000426196
     -0.00136237     -0.00134416
     -0.00182838     -0.00181355
     -0.00644768     -0.00650179
     -0.00372391     -0.00370782
     -0.00339675     -0.00335777
      -0.0012796     -0.00122724
    -0.000436451     -0.00043346
    -0.000443116    -0.000444678
    -0.000440004    -0.000398673
     -0.00589594     -0.00591261
    -0.000398047     -0.00035914
     -0.00382715     -0.00376143
     -0.00962367     -0.00982135
     -0.00108377     -0.00103355
     -0.00262019     -0.00257724
     -0.00672798     -0.00687511
    -0.000509937    -0.000525666
     -0.00172237     -0.00169025
     -0.00404585     -0.00400096
     -0.00750874     -0.00755747
     -0.00728317     -0.00737736
     -0.00433684     -0.00427886
     -0.00304873     -0.00302078
     -0.00410977     -0.00414644
     -0.00200075     -0.00194554
    -0.000780608    -0.000746992
     -0.00439783     -0.00436606
    -0.000820541    -0.000777404
     -0.00104287      -0.0010123
     -0.00107908     -0.00104904
     -0.00226035     -0.00220574
      -0.0018593      -0.0017982
     -0.00780953     -0.00797967
     -0.00745464     -0.00747673
      -0.0034332     -0.00335645
     -0.00947044     -0.00953493
    -0.000804507    -0.000764896
     -0.00103406     -0.00101729
    -0.000918836    -0.000884039
     -0.00446824     -0.00440641
     -0.00117154     -0.00113177
    -0.000308353    -0.000266674
     -0.00128632     -0.00123794
    -0.000482141    -0.000499939
     -0.00109659     -0.00103897
    -0.000711465    -0.000711397
     -0.00173689     -0.00175719
     -0.00069501    -0.000680133
    -0.000506591    -0.000501993
    -0.000515563    -0.000514513
    -0.000620923    -0.000622437
     -0.00300774     -0.00295149
    -0.000422122    -0.000388041
      -0.0046335     -0.00466392
    -0.000714006    -0.000663944
     -0.00100251    -0.000951036
    -0.000775131    -0.000727113
     -0.00127005     -0.00126925
     -0.00117807     -0.00113077
     -0.00314065     -0.00307534
    -0.000310521    -0.000271975
    -0.000476118    -0.000452496
     -0.00355609     -0.00351259
    -0.000806745    -0.000775191
    -0.000613756    -0.000613506
     -0.00317154     -0.00311715
     -0.00055285    -0.000505634
    -0.000458183    -0.000447415
    -0.000587131    -0.000621035
    -0.000388677     -0.00037659
     -0.00804384     -0.00811422
     -0.00341337     -0.00337023
    -0.000700025    -0.000648777
    -0.000850354    -0.000817181
    -0.000599747    -0.000598975
     -0.00628067     -0.00628759
     -0.00879865       -0.008901
     -0.00385324     -0.00385812
     -0.00235445     -0.00231626
     -0.00192871     -0.00190829
     -0.00378922     -0.00378106
     -0.00491922     -0.00495717
     -0.00743015      -0.0076003
    -0.000365161    -0.000343492
     -0.00253669     -0.00251594
     -0.00356467     -0.00351501
     -0.00214841     -0.00208864
    -0.000626372    -0.000627801
     -0.00462013     -0.00463767
    -0.000386008    -0.000365365
     -0.00217777     -0.00216533
     -0.00462613     -0.00463609
     -0.00566347     -0.00575424
     -0.00443457      -0.0044279
     -0.00150347     -0.00150699
     -0.00668505     -0.00684031
     -0.00048689    -0.000499131
     -0.00542578      -0.0054624
    -0.000584739    -0.000586468
     -0.00338392     -0.00331084
    -0.000413138    -0.000382133
     -0.00469021     -0.00470374
     -0.00179001     -0.00175191
     -0.00200749     -0.00195933
      -0.0023674     -0.00232547
     -0.00336954     -0.00337919
     -0.00477813     -0.00477781
      -0.0102501      -0.0100174
     -0.00144639     -0.00139591
    -0.000671739    -0.000646056
    -0.000652714     -0.00064401
     -0.00555163     -0.00550564
    -0.000669119    -0.000629709
     -0.00291691     -0.00286392
     -0.00621051     -0.00618127
    -0.000336228    -0.000301587
     -0.00278831     -0.00271352
     -0.00263823     -0.00268474
      -0.0004811    -0.000437551
     -0.00321871     -0.00315317
    -0.000397842     -0.00036403
    -0.000672468    -0.000632887
     -0.00189401     -0.00182802
      -0.0018677     -0.00183757
    -0.000902702     -0.00087481
      -0.0042947     -0.00425884
     -0.00151746     -0.00146329
     -0.00110674     -0.00106407
     -0.00166666     -0.00168446
     -0.00784837     -0.00806283
      -0.0013732     -0.00133712
     -0.00581157     -0.00585138
     -0.00520775     -0.00521942
     -0.00102738     -0.00100169
     -0.00470582     -0.00470643
     -0.00174369     -0.00171204
      -0.0116943      -0.0118933
     -0.00092543     -0.00089899
     -0.00177053     -0.00171238
       -0.003819     -0.00382889
     -0.00355274     -0.00347995
    -0.000635242    -0.000611294
     -0.00247631     -0.00244115
     -0.00686538     -0.00686512
     -0.00046148    -0.000414186
    -0.000568849    -0.000542589
    -0.000916595       -0.000922
    -0.000568074    -0.000512564
     -0.00368994     -0.00367779
     -0.00220549     -0.00216035
     -0.00702793     -0.00704407
     -0.00505328     -0.00502624
     -0.00700219     -0.00709121
    -0.000466308    -0.000436396
    -0.000968843    -0.000954941
     -0.00174456     -0.00168876
    -0.000660224    -0.000630031
      -0.0065462     -0.00666855
     -0.00216374     -0.00212719
     -0.00393834     -0.00396692
      -0.0066884     -0.00680347
    -0.000455121    -0.000425727
    -0.000790924    -0.000755134
    -0.000535443    -0.000507041
    -0.000545395     -0.00055308
     -0.00262821     -0.00255571
     -0.00202583     -0.00196686
      -0.0029577     -0.00292036
     -0.00371701     -0.00370228
    -0.000514653    -0.000494769
     -0.00132042     -0.00130129
     -0.00333457      -0.0033641
    -0.000950502    -0.000922836
     -0.00696404     -0.00692191
     -0.00349963     -0.00342137
     -0.00623088      -0.0061953
     -0.00712952     -0.00713625
     -0.00398899     -0.00392734
     -0.00276267     -0.00273282
    -0.000422546      -0.0004072
    -0.000624055    -0.000612036
      -0.0008353    -0.000800645
     -0.00637444     -0.00622218
     -0.00120287     -0.00114266
    -0.000598781    -0.000567274
     -0.00320461     -0.00312684
     -0.00115493     -0.00109935
     -0.00480215     -0.00486941
    -0.000728738    -0.000731914
     -0.00284209     -0.00280993
     -0.00787443     -0.00789725
     -0.00472701      -0.0047155
    -0.000994539    -0.000942182
      -0.0066997     -0.00676837
     -0.00772278     -0.00745071
     -0.00420309     -0.00415716
     -0.00125809      -0.0012186
     -0.00464556     -0.00466652
    -0.000780288    -0.000755048
    -0.000418718    -0.000396225
      -0.0033668     -0.00330799
    -0.000418369    -0.000394624
    -0.000570346    -0.000588783
      -0.0057828     -0.00581157
     -0.00666872     -0.00673233
     -0.00326607     -0.00322154
     -0.00121433     -0.00118395
     -0.00210035     -0.00205513
     -0.00069522     -0.00066204
     -0.00181475     -0.00176153
     -0.00741194     -0.00741982
     -0.00488771     -0.00485884
     -0.00102521    -0.000980402
     -0.00836985     -0.00837559
     -0.00377911     -0.00377385
     -0.00672462      -0.0067434
    -0.000747475    -0.000703174
     -0.00324003     -0.00317515
     -0.00496637     -0.00493833
     -0.00395382     -0.00392668
     -0.00228858     -0.00227937
     -0.00446689     -0.00443438
     -0.00103151     -0.00102408
    -0.000544834     -0.00056108
    -0.000707329    -0.000677027
    -0.000903654    -0.000904399
     -0.00043292    -0.000467296
     -0.00063444    -0.000623564
     -0.00782408     -0.00793146
      -0.0025726     -0.00254805
    -0.000846229    -0.000830429
    -0.000903921    -0.000886685
     -0.00310348     -0.00307194
    -0.000515251    -0.000505988
     -0.00317249     -0.00313377
    -0.000771035    -0.000725589
    -0.000568871    -0.000539773
    -0.000420877    -0.000415217
     -0.00351342     -0.00344641
     -0.00105246     -0.00100818
    -0.000513054    -0.000474437
    -0.000577938    -0.000530228
    -0.000775007    -0.000727308
    -0.000421568    -0.000392334
    -0.000481429    -0.000438162
      -0.0017788     -0.00182096
     -0.00381022     -0.00382956
     -0.00139277     -0.00140325
     -0.00092104    -0.000919116
     -0.00382079     -0.00374032
     -0.00220448     -0.00217825
    -0.000709654    -0.000676301
     -0.00323047     -0.00320277
     -0.00386506     -0.00380275
    -0.000565868    -0.000520103
     -0.00201953     -0.00198961
    -0.000389884    -0.000359128
    -0.000417708    -0.000409484
      -0.0013523     -0.00131709
     -0.00597597     -0.00593268
     -0.00300831     -0.00293865
     -0.00711614     -0.00710465
     -0.00298031     -0.00298164
     -0.00141658     -0.00135902
     -0.00520146     -0.00512624
     -0.00307178     -0.00306659
     -0.00140894     -0.00135549
     -0.00125493     -0.00119844
    -0.000535322    -0.000519567
     -0.00233089     -0.00229462
     -0.00541903     -0.00538535
    -0.000988435    -0.000956774
     -0.00135968       -0.001359
     -0.00201261     -0.00194586
    -0.000802158     -0.00076395
     -0.00128856     -0.00124365
     -0.00907163     -0.00919092
    -0.000713624    -0.000673217
     -0.00157045     -0.00151567
     -0.00111042     -0.00107598
     -0.00594041     -0.00588357
     -0.00120043     -0.00114771
     -0.00466109     -0.00462839
     -0.00358628     -0.00354237
     -0.00410946     -0.00410832
     -0.00141617     -0.00138845
    -0.000372201    -0.000353102
    -0.000501293    -0.000451535
    -0.000819271    -0.000786636
    -0.000415202    -0.000395854
      -0.0062847     -0.00625454
     -0.00425864     -0.00412891
     -0.00155847     -0.00151617
    -0.000584902    -0.000538288
    -0.000736886    -0.000701584
     -0.00495404     -0.00494529
    -0.000316452     -0.00027885
     -0.00189938     -0.00184175
     -0.00204186     -0.00199085
    -0.000507533    -0.000481555
     -0.00104948     -0.00100089
    -0.000428835    -0.000438108
    -0.000379108    -0.000362837
     -0.00068167    -0.000661431
      -0.0083801     -0.00850151
     -0.00133182     -0.00128806
     -0.00151639     -0.00147204
     -0.00234109     -0.00233383
     -0.00116908     -0.00114189
     -0.00227005     -0.00222803
     -0.00306811     -0.00306693
    -0.000387586    -0.000346255
    -0.000696555    -0.000657422
     -0.00257928     -0.00254555
      -0.0106848      -0.0106311
    -0.000790411    -0.000839002
     -0.00222489     -0.00224179
     -0.00121256     -0.00118197
     -0.00109634     -0.00107277
     -0.00158548     -0.00153894
    -0.000548173    -0.000522303
     -0.00687181     -0.00682745
     -0.00128954     -0.00124411
     -0.00135373     -0.00130239
     -0.00869605     -0.00875561
     -0.00086424    -0.000813506
     -0.00162177       -0.001591
     -0.00355741     -0.00351521
     -0.00750422     -0.00761025
     -0.00128731     -0.00123976
    -0.000854541    -0.000866556
     -0.00136683      -0.0013165
     -0.00031124    -0.000270897
     -0.00134448     -0.00129136
     -0.00462066     -0.00459593
     -0.00081472    -0.000784383
    -0.000614628    -0.000595631
    -0.000373656    -0.000328619
     -0.00351731     -0.00343934
    -0.000520072    -0.000477567
     -0.00112601     -0.00107351
    -0.000554781    -0.000578473
     -0.00850701     -0.00864424
    -0.000383936    -0.000345874
     -0.00503159     -0.00499583
    -0.000864321    -0.000814895
     -0.00745643     -0.00755007
     -0.00626457     -0.00633905
     -0.00212873     -0.00211407
     -0.00134381     -0.00132452
    -0.000730128    -0.000726308
     -0.00457241     -0.00451088
     -0.00771674     -0.00777532
     -0.00122503      -0.0011684
     -0.00215198     -0.00210022
     -0.00101844    -0.000962977
    -0.000925698    -0.000886937
     -0.00639372     -0.00634918
    -0.000703225    -0.000658545
      -0.0011579     -0.00111088
     -0.00417729     -0.00411048
    -0.000990208    -0.000968557
    -0.000723988    -0.000697433
    -0.000468221    -0.000432712
    -0.000875595    -0.000842636
     -0.00625112      -0.0062463
     -0.00156949     -0.00161176
    -0.000886079    -0.000867775
     -0.00456376     -0.00458845
     -0.00538335      -0.0054024
     -0.00236372     -0.00231749
     -0.00235031     -0.00229732
    -0.000621504    -0.000588723
     -0.00218088     -0.00215138
     -0.00281831     -0.00273901
    -0.000687319    -0.000692113
     -0.00716244     -0.00720367
    -0.000562244     -0.00054765
    -0.000840609    -0.000820716
     -0.00109624     -0.00103344
     -0.00653054     -0.00639501
    -0.000689505    -0.000659503
     -0.00221543     -0.00220077
     -0.00185455     -0.00180566
     -0.00532628     -0.00536961
     -0.00284439     -0.00279985
     -0.00359861     -0.00361738
     -0.00109616       -0.001071
     -0.00905832     -0.00886322
    -0.000728281    -0.000692258
     -0.00162118     -0.00158181
     -0.00272501     -0.00272474
     -0.00538433     -0.00533454
     -0.00537407     -0.00539634
     -0.00281956     -0.00276037
    -0.000859628    -0.000867073
    -0.000756087    -0.000722164
    -0.000593194    -0.000555996
     -0.00315982     -0.00313221
      -0.0071998     -0.00732009
     -0.00364127     -0.00359772
        -0.00634     -0.00646607
     -0.00503801     -0.00499246
     -0.00550801     -0.00545825
     -0.00372097     -0.00368128
    -0.000461458    -0.000477172
     -0.00493156     -0.00484433
     -0.00224813     -0.00218389
      -0.0017064     -0.00172375
     -0.00340605     -0.00334951
    -0.000427309    -0.000405099
     -0.00136413     -0.00129964
     -0.00303265     -0.00298994
     -0.00992846     -0.00999861
     -0.00278173     -0.00273031
     -0.00105697     -0.00104614
     -0.00466432     -0.00460699
     -0.00176738     -0.00174163
     -0.00133775     -0.00128664
    -0.000357309    -0.000332731
     -0.00171099     -0.00166641
    -0.000618374     -0.00060292
    -0.000327124    -0.000293673
    -0.000433331    -0.000387912
     -0.00475525     -0.00468786
     -0.00239137     -0.00237745
     -0.00053296    -0.000507167
     -0.00115987     -0.00113761
     -0.00102013    -0.000976912
     -0.00270418     -0.00262498
    -0.000914174    -0.000903028
     -0.00149912     -0.00145087
     -0.00113373     -0.00116636
      -0.0038404     -0.00381596
     -0.00249338      -0.0024358
     -0.00173303      -0.0016879
     -0.00246281     -0.00245097
     -0.00135066     -0.00130893
    -0.000984361    -0.000963084
     -0.00986385     -0.00980927
    -0.000866541    -0.000827159
     -0.00237574     -0.00231964
    -0.000734134        -0.00069
     -0.00288236     -0.00281768
     -0.00183319     -0.00180341
    -0.000698224    -0.000724074
     -0.00134123     -0.00131913
     -0.00139122     -0.00133858
    -0.000441698    -0.000409021
     -0.00626629      -0.0062069
    -0.000436946    -0.000400031
     -0.00302742     -0.00299464
    -0.000875941    -0.000892298
     -0.00485075     -0.00481727
     -0.00198421     -0.00193763
      -0.0016051     -0.00157885
     -0.00216051     -0.00211307
    -0.000456512    -0.000451694
     -0.00138063     -0.00132531
    -0.000588767    -0.000559463
    -0.000932005    -0.000906185
     -0.00127024     -0.00122947
     -0.00581314     -0.00586887
     -0.00664562     -0.00681722
     -0.00175681     -0.00171341
     -0.00788524     -0.00794487
    -0.000964825    -0.000986791
    -0.000527247    -0.000532732
     -0.00315725      -0.0030926
     -0.00256205     -0.00250699
    -0.000485027    -0.000453403
    -0.000849233     -0.00082152
     -0.00390145     -0.00391469
      -0.0041594     -0.00419817
      -0.0023619     -0.00236415
    -0.000854373    -0.000863054
     -0.00293016     -0.00287115
     -0.00111957     -0.00110089
    -0.000752422    -0.000707075
    -0.000381684    -0.000348959
     -0.00147326     -0.00144683
    -0.000595248    -0.000572095
     -0.00212748      -0.0020607
     -0.00214093      -0.0021789
      -0.0019268     -0.00188889
    -0.000644187    -0.000604248
     -0.00561491     -0.00563198
    -0.000762106    -0.000739242
     -0.00500334     -0.00496336
    -0.000876821    -0.000824247
      -0.0107874      -0.0110433
    -0.000395633    -0.000348452
     -0.00455427     -0.00443517
     -0.00390138     -0.00388328
     -0.00183045     -0.00177232
     -0.00379995     -0.00375352
    -0.000553786    -0.000513173
     -0.00356973     -0.00354317
     -0.00412164     -0.00413167
     -0.00196834      -0.0019056
    -0.000847921     -0.00081344
     -0.00163327     -0.00158874
     -0.00371773     -0.00365195
     -0.00217833     -0.00211673
     -0.00555728     -0.00551203
    -0.000561397    -0.000540624
     -0.00200957     -0.00195223
     -0.00214482     -0.00214697
     -0.00242046     -0.00240329
     -0.00582694     -0.00583359
    -0.000997703    -0.000992874
     -0.00693066     -0.00703647
     -0.00116553     -0.00111175
     -0.00637042     -0.00639289
     -0.00250133     -0.00244855
      -0.0054423     -0.00541213
     -0.00350692      -0.0034696
    -0.000576781    -0.000554911
      -0.0019711     -0.00197459
     -0.00589276     -0.00588655
      -0.0010489    -0.000994635
     -0.00106633     -0.00104011
     -0.00566884     -0.00569949
     -0.00281968     -0.00275406
     -0.00044984    -0.000474372
     -0.00227391     -0.00220814
     -0.00761925     -0.00769728
     -0.00770779     -0.00755201
     -0.00216893      -0.0021517
     -0.00233446     -0.00227231
    -0.000974863     -0.00095544
     -0.00176054     -0.00171254
    -0.000535988    -0.000557936
    -0.000435132     -0.00040201
     -0.00156151      -0.0015704
    -0.000838909    -0.000794884
     -0.00921143     -0.00947904
     -0.00119787     -0.00115637
     -0.00261167     -0.00256541
     -0.00289672     -0.00286363
    -0.000399698    -0.000365161
     -0.00130392     -0.00125068
     -0.00159293     -0.00160832
     -0.00558544     -0.00559298
    -0.000708487    -0.000682272
    -0.000502996    -0.000481675
     -0.00211484     -0.00209083
     -0.00211062     -0.00209899
     -0.00602772     -0.00599792
     -0.00114254     -0.00109277
    -0.000418436    -0.000389656
    -0.000549794    -0.000545156
     -0.00142495     -0.00138082
     -0.00513535     -0.00513453
     -0.00619917     -0.00602216
     -0.00331588      -0.0032562
     -0.00120988     -0.00117808
    -0.000417933    -0.000410051
    -0.000376264     -0.00035636
     -0.00049472    -0.000479708
     -0.00171772      -0.0016608
     -0.00279104      -0.0027706
     -0.00320144     -0.00315389
    -0.000422342    -0.000402272
    -0.000323203    -0.000284144
    -0.000505752     -0.00048512
     -0.00219129     -0.00219575
     -0.00253131     -0.00250446
    -0.000978642    -0.000969888
     -0.00158554     -0.00154113
     -0.00356836     -0.00359893
     -0.00993195      -0.0100516
     -0.00385808     -0.00383278
    -0.000491637    -0.000470146
     -0.00383612     -0.00380913
     -0.00415508     -0.00417736
     -0.00116411     -0.00114394
     -0.00119616     -0.00117762
    -0.000366852    -0.000334765
    -0.000461102    -0.000459947
     -0.00157099     -0.00151741
    -0.000768066    -0.000716975
     -0.00115726     -0.00110435
     -0.00179776     -0.00175771
    -0.000834466    -0.000805736
     -0.00926157     -0.00937198
     -0.00165005     -0.00164987
     -0.00196078     -0.00192695
     -0.00659163     -0.00670372
     -0.00176888     -0.00179454
      -0.0036213     -0.00362775
     -0.00154038     -0.00152977
     -0.00194635     -0.00187681
     -0.00607681     -0.00620566
     -0.00504353     -0.00491414
     -0.00188401     -0.00185886
     -0.00312257     -0.00308224
    -0.000893832    -0.000876158
     -0.00100804     -0.00096137
    -0.000700002    -0.000669016
      -0.0014766     -0.00144005
      -0.0066575     -0.00684954
    -0.000643352    -0.000634663
      -0.0108236      -0.0106951
     -0.00269843     -0.00266546
     -0.00118332     -0.00120418
     -0.00807535     -0.00798896
    -0.000682704    -0.000674327
    -0.000649099    -0.000644844
    -0.000767861    -0.000725955
      -0.0033842     -0.00332961
    -0.000671701    -0.000694201
    -0.000587337    -0.000559616
    -0.000405253    -0.000369206
    -0.000550956    -0.000521058
     -0.00434874     -0.00434699
      -0.0044819     -0.00444624
     -0.00509125     -0.00502165
     -0.00196183     -0.00192079
     -0.00132236     -0.00126935
     -0.00420539     -0.00416788
     -0.00087714    -0.000856555
     -0.00219346     -0.00216922
      -0.0003265    -0.000293109
     -0.00280049     -0.00276422
     -0.00219015     -0.00213376
     -0.00365675     -0.00362002
      -0.0066892     -0.00670443
     -0.00194093     -0.00198385
    -0.000578054    -0.000559535
     -0.00155362        -0.00152
     -0.00245042     -0.00238631
    -0.000841259    -0.000789182
     -0.00144943     -0.00138541
     -0.00199993     -0.00195695
     -0.00213477     -0.00206227
     -0.00178119     -0.00172821
     -0.00108599     -0.00105474
     -0.00458229     -0.00462725
    -0.000434105    -0.000418459
     -0.00238898     -0.00233431
     -0.00150588     -0.00146453
     -0.00252478     -0.00247221
    -0.000886847    -0.000830443
     -0.00114865     -0.00114112
    -0.000431585    -0.000401821
     -0.00154832     -0.00150545
     -0.00237498     -0.00231644
     -0.00413341     -0.00407295
     -0.00673421     -0.00668539
     -0.00368651     -0.00361455
     -0.00043281    -0.000406423
     -0.00650634      -0.0065445
     -0.00088385    -0.000855395
    -0.000698131    -0.000648395
     -0.00294983     -0.00292935
     -0.00159223     -0.00154256
    -0.000789938     -0.00074419
     -0.00116076     -0.00112218
     -0.00222971     -0.00218631
     -0.00037463    -0.000331248
      -0.0077537     -0.00784352
    -0.000374572    -0.000334967
    -0.000450174    -0.000429657
    -0.000509073    -0.000462633
     -0.00438043     -0.00436343
      -0.0012824     -0.00122886
     -0.00113641     -0.00110519
     -0.00216146     -0.00211975
     -0.00120578     -0.00125375
     -0.00410933      -0.0040544
     -0.00186693     -0.00188539
    -0.000986392    -0.000942556
    -0.000549954    -0.000531838
     -0.00214503      -0.0020861
     -0.00661068     -0.00671346
    -0.000508292    -0.000499604
     -0.00135727     -0.00130578
     -0.00636297     -0.00622019
    -0.000577232    -0.000554915
    -0.000916743    -0.000891704
     -0.00593015     -0.00604457
     -0.00218117     -0.00212793
     -0.00241524     -0.00238527
    -0.000561243    -0.000519725
     -0.00328165     -0.00324781
     -0.00623551     -0.00618551
      -0.0011232     -0.00107234
    -0.000481901    -0.000478102
     -0.00665041     -0.00662133
     -0.00146935     -0.00149162
     -0.00271772     -0.00267788
    -0.000892056    -0.000921279
     -0.00356771     -0.00356229
     -0.00217332     -0.00211432
     -0.00435065     -0.00432307
     -0.00577488     -0.00578114
     -0.00241823     -0.00237536
     -0.00125927       -0.001227


==> scatterplots/co2/anisotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00002560      -0.00000008
     -0.00001833       0.00000047
     -0.00021549       0.00002678
     -0.00005557       0.00000307
     -0.00028948      -0.00003393
     -0.00005286       0.00000206
     -0.00002758       0.00000037
     -0.00042759      -0.00003404
     -0.00005652      -0.00000358
     -0.00010941       0.00001233
     -0.00002631      -0.00000019
     -0.00009444       0.00000458
     -0.00010585       0.00000067
     -0.00010338      -0.00000551
     -0.00026435      -0.00004116
     -0.00005830      -0.00000436
     -0.00001230       0.00000035
     -0.00020490       0.00000204
     -0.00004228      -0.00000126
     -0.00000845      -0.00000011
     -0.00000999      -0.00000015
     -0.00036685       0.00000397
     -0.00001119      -0.00000045
     -0.00001232      -0.00000039
     -0.00024353      -0.00003065
     -0.00008381      -0.00000595
     -0.00001857       0.00000088
     -0.00004698       0.00000239
     -0.00002492      -0.00000116
     -0.00002655      -0.00000017
     -0.00006457      -0.00000112
     -0.00029313      -0.00001046
     -0.00050225      -0.00005411
     -0.00003403       0.00000094
     -0.00009833      -0.00000259
     -0.00008799      -0.00000049
     -0.00008576      -0.00000767
     -0.00008828      -0.00001259
     -0.00005958       0.00000287
     -0.00007926       0.00000532
     -0.00016773      -0.00001716
     -0.00002149      -0.00000055
     -0.00021784      -0.00002550
     -0.00002566       0.00000016
     -0.00014133       0.00000833
     -0.00001821      -0.00000098
     -0.00014824       0.00001142
     -0.00001924       0.00000047
     -0.00007559       0.00000017
     -0.00007601       0.00000138
     -0.00011787      -0.00000215
     -0.00003968       0.00000128
     -0.00007220      -0.00000660
     -0.00001791      -0.00000048
     -0.00002011       0.00000028
     -0.00002458      -0.00000059
     -0.00053554      -0.00011969
     -0.00003762       0.00000236
     -0.00004574       0.00000008
     -0.00010124      -0.00000499
     -0.00008830      -0.00003162
     -0.00009107      -0.00000042
     -0.00007061       0.00000457
     -0.00014805      -0.00004302
     -0.00025474       0.00001492
     -0.00012624       0.00000238
     -0.00007627      -0.00000599
     -0.00007126       0.00000492
     -0.00003959      -0.00000198
     -0.00056897      -0.00001101
     -0.00014790      -0.00016349
     -0.00003427       0.00000142
     -0.00013320      -0.00000319
     -0.00024881       0.00001114
     -0.00004148       0.00000019
     -0.00022384      -0.00000852
     -0.00002459       0.00000012
     -0.00007868      -0.00000713
     -0.00001196      -0.00000007
     -0.00010335      -0.00000314
     -0.00014127      -0.00000533
     -0.00001249      -0.00000016
     -0.00001333      -0.00000044
     -0.00005734       0.00000426
     -0.00007853      -0.00000202
     -0.00002564       0.00000102
     -0.00002684      -0.00000158
     -0.00002004      -0.00000055
     -0.00001899       0.00000050
     -0.00012713      -0.00001773
     -0.00001352       0.00000037
     -0.00012408       0.00000537
     -0.00007645      -0.00000437
     -0.00009495      -0.00000670
     -0.00008743      -0.00000078
     -0.00003642      -0.00000090
     -0.00003810      -0.00000259
     -0.00046176      -0.00003037
     -0.00001168      -0.00000036
     -0.00001201      -0.00000047
     -0.00001418       0.00000004
     -0.00001116      -0.00000045
     -0.00002564      -0.00000012
     -0.00001465      -0.00000066
     -0.00009951      -0.00000327
     -0.00005736      -0.00000408
     -0.00002197      -0.00000065
     -0.00006701      -0.00000148
     -0.00001578      -0.00000005
     -0.00002400      -0.00000028
     -0.00003955       0.00000028
     -0.00005354       0.00000245
     -0.00003929      -0.00005430
     -0.00015844      -0.00001225
     -0.00001262      -0.00000057
     -0.00002396      -0.00000046
     -0.00010514      -0.00000224
     -0.00000996       0.00000011
     -0.00003343      -0.00006838
     -0.00009912       0.00000109
     -0.00006362      -0.00000087
     -0.00019417      -0.00003767
     -0.00002196       0.00000005
     -0.00002472      -0.00000060
     -0.00036480      -0.00003280
     -0.00001335       0.00000004
     -0.00009754       0.00001079
     -0.00013658      -0.00000411
     -0.00004785       0.00000105
     -0.00002441      -0.00000139
     -0.00021868      -0.00000817
     -0.00017012      -0.00000403
     -0.00047038      -0.00010361
     -0.00001231      -0.00000051
     -0.00007467       0.00000077
     -0.00000759       0.00000015
     -0.00001681      -0.00000024
     -0.00004788       0.00000056
     -0.00019733       0.00000215
     -0.00002255      -0.00000090
     -0.00001372       0.00000007
     -0.00029399      -0.00003376
     -0.00006296      -0.00000087
     -0.00034449       0.00001101
     -0.00017594      -0.00008269
     -0.00004871      -0.00000009
     -0.00001298      -0.00000040
     -0.00012963       0.00000213
     -0.00009940       0.00000210
     -0.00000828      -0.00000019
     -0.00018271      -0.00001216
     -0.00001300       0.00000048
     -0.00004469      -0.00000282
     -0.00037634      -0.00004928
     -0.00005274       0.00000283
     -0.00011973       0.00000423
     -0.00004991       0.00000019
     -0.00001699       0.00000001
     -0.00001369      -0.00000054
     -0.00001342       0.00000024
     -0.00031622      -0.00002360
     -0.00001002      -0.00000026
     -0.00002664       0.00000098
     -0.00010464      -0.00000990
     -0.00008505       0.00000452
     -0.00004669      -0.00000011
     -0.00013789       0.00000472
     -0.00003014      -0.00000129
     -0.00021782       0.00002538
     -0.00003572      -0.00000002
     -0.00042400      -0.00004556
     -0.00001139       0.00000050
     -0.00001307       0.00000032
     -0.00007743       0.00000711
     -0.00004064       0.00000070
     -0.00007569      -0.00000688
     -0.00003679      -0.00000036
     -0.00002537      -0.00000081
     -0.00019993       0.00000860
     -0.00011619      -0.00000020
     -0.00032721      -0.00002195
     -0.00011746       0.00000461
     -0.00019942      -0.00000783
     -0.00029109      -0.00001681
     -0.00011304      -0.00000111
     -0.00022727       0.00002604
     -0.00003899      -0.00000088
     -0.00010168      -0.00000585
     -0.00031663      -0.00005824
     -0.00001987      -0.00000094
     -0.00048987       0.00000200
     -0.00023139       0.00000441
     -0.00001993       0.00000046
     -0.00020760      -0.00002559
     -0.00006386      -0.00000137
     -0.00014398       0.00000605
     -0.00006086       0.00000341
     -0.00001040      -0.00000030
     -0.00002609      -0.00000048
     -0.00005267       0.00000264
     -0.00009877       0.00000795
     -0.00002897      -0.00000002
     -0.00016204       0.00001078
     -0.00001737      -0.00000010
     -0.00021254       0.00002243
     -0.00022877       0.00001971
     -0.00009215      -0.00000426
     -0.00001495       0.00000073
     -0.00045410      -0.00007170
     -0.00029438      -0.00003109
     -0.00001666       0.00000053
     -0.00022582      -0.00000178
     -0.00003505       0.00000103
     -0.00029695      -0.00016635
     -0.00015534       0.00000192
     -0.00000943      -0.00000023
     -0.00009267       0.00000799
     -0.00004151       0.00000300
     -0.00007684      -0.00000351
     -0.00024901       0.00001610
     -0.00002064       0.00000058
     -0.00018730       0.00000539
     -0.00045812      -0.00004554
     -0.00021666      -0.00002538
     -0.00001787      -0.00000015
     -0.00001910       0.00000065
     -0.00043055      -0.00009514
     -0.00006706       0.00000134
     -0.00011775       0.00001113
     -0.00008844      -0.00000362
     -0.00008505      -0.00000243
     -0.00001159       0.00000036
     -0.00006853      -0.00003391
     -0.00005684       0.00000001
     -0.00003050       0.00000050
     -0.00006674      -0.00000211
     -0.00001168       0.00000040
     -0.00014528      -0.00001057
     -0.00020806      -0.00001212
     -0.00002322      -0.00000035
     -0.00005282       0.00000078
     -0.00007188      -0.00000139
     -0.00000999       0.00000009
     -0.00009080      -0.00005631
     -0.00022513      -0.00002075
     -0.00001407      -0.00000005
     -0.00006208      -0.00000287
     -0.00009323      -0.00000378
     -0.00033728      -0.00004284
     -0.00035884       0.00002727
     -0.00003360      -0.00000194
     -0.00002017       0.00000023
     -0.00017779      -0.00004836
     -0.00024483       0.00001246
     -0.00001965       0.00000029
     -0.00013895       0.00000920
     -0.00006531      -0.00000336
     -0.00006607      -0.00000509
     -0.00003025      -0.00000184
     -0.00009096      -0.00002284
     -0.00002463       0.00000079
     -0.00002956       0.00000046
     -0.00004765      -0.00000264
     -0.00001192      -0.00000042
     -0.00003165      -0.00000069
     -0.00001298       0.00000017
     -0.00004442       0.00000189
     -0.00002472      -0.00000082
     -0.00003356      -0.00000055
     -0.00000976       0.00000002
     -0.00004136      -0.00000197
     -0.00011019       0.00000364
     -0.00004986      -0.00000107
     -0.00001642      -0.00000006
     -0.00037639      -0.00000275
     -0.00004069      -0.00000196
     -0.00001426      -0.00000018
     -0.00012516       0.00000343
     -0.00006758      -0.00000093
     -0.00001225       0.00000040
     -0.00001038      -0.00000004
     -0.00009293      -0.00000757
     -0.00041038       0.00003405
     -0.00051033       0.00001090
     -0.00018399      -0.00002349
     -0.00005226      -0.00000121
     -0.00008718      -0.00000712
     -0.00012098      -0.00000616
     -0.00008697      -0.00000453
     -0.00006356      -0.00000001
     -0.00013194      -0.00001355
     -0.00034803       0.00000704
     -0.00003553       0.00000026
     -0.00011563      -0.00000209
     -0.00002057      -0.00000084
     -0.00001530      -0.00000075
     -0.00005378      -0.00000357
     -0.00006160       0.00000055
     -0.00042038      -0.00005491
     -0.00014947       0.00001904
     -0.00012152       0.00000156
     -0.00003795       0.00000209
     -0.00001101      -0.00000016
     -0.00001077      -0.00000001
     -0.00001340      -0.00000024
     -0.00002002      -0.00008823
     -0.00001168       0.00000046
     -0.00008668      -0.00000942
     -0.00047618       0.00005167
     -0.00002972       0.00000068
     -0.00009193      -0.00000799
      0.00002518      -0.00013155
     -0.00001127       0.00000038
     -0.00005660      -0.00000262
     -0.00014443      -0.00001063
     -0.00042109      -0.00003913
     -0.00025641       0.00002042
     -0.00014534       0.00000259
     -0.00007809      -0.00000308
     -0.00016884       0.00001215
     -0.00008946       0.00000969
     -0.00003080      -0.00000192
     -0.00013371       0.00000873
     -0.00002200       0.00000069
     -0.00004422      -0.00000326
     -0.00002783       0.00000040
     -0.00008879      -0.00000870
     -0.00006191       0.00000240
     -0.00037232      -0.00012343
     -0.00012318      -0.00008623
     -0.00012907       0.00000093
     -0.00044371       0.00003200
     -0.00002444      -0.00000102
     -0.00003510      -0.00000165
     -0.00002758      -0.00000151
     -0.00017819       0.00000096
     -0.00002472       0.00000006
     -0.00001099       0.00000043
     -0.00003009      -0.00000153
     -0.00001086       0.00000035
     -0.00004438       0.00000337
     -0.00001614       0.00000027
     -0.00005081       0.00000269
     -0.00002181      -0.00000029
     -0.00001326      -0.00000023
     -0.00001220       0.00000005
     -0.00001453       0.00000035
     -0.00010906       0.00000243
     -0.00001247      -0.00000023
     -0.00025564      -0.00002718
     -0.00002534       0.00000147
     -0.00003241       0.00000205
     -0.00002146       0.00000115
     -0.00003881       0.00000043
     -0.00003455      -0.00000171
     -0.00011154       0.00000855
     -0.00001003       0.00000036
     -0.00001718      -0.00000088
     -0.00012938      -0.00000617
     -0.00002929      -0.00000135
     -0.00001363       0.00000016
     -0.00012549       0.00000275
     -0.00001727       0.00000063
     -0.00001174      -0.00000029
     -0.00001627       0.00000062
     -0.00001121      -0.00000038
     -0.00038408      -0.00010882
     -0.00010833       0.00000201
     -0.00002522       0.00000138
     -0.00002306      -0.00000108
     -0.00001439       0.00000003
     -0.00028975       0.00001782
     -0.00031909      -0.00011690
     -0.00019998      -0.00001985
     -0.00008709      -0.00000779
     -0.00009297      -0.00000872
     -0.00018263      -0.00001447
     -0.00002936      -0.00006042
     -0.00038777      -0.00005140
     -0.00001210      -0.00000047
     -0.00007652       0.00000338
     -0.00008835      -0.00000024
     -0.00008510       0.00000485
     -0.00001690       0.00000003
     -0.00014016       0.00000926
     -0.00001233      -0.00000043
     -0.00010788      -0.00001077
     -0.00016570       0.00001949
      0.00000223      -0.00008445
     -0.00006887      -0.00002660
     -0.00004839       0.00000123
     -0.00021605      -0.00000334
     -0.00001194       0.00000018
     -0.00032603      -0.00003463
     -0.00001250       0.00000022
     -0.00011803      -0.00000706
     -0.00000895       0.00000017
     -0.00021989      -0.00002499
     -0.00007380      -0.00000452
     -0.00007988      -0.00000382
     -0.00008568       0.00000875
     -0.00019098      -0.00002376
     -0.00024835      -0.00002125
     -0.00073579      -0.00000986
     -0.00003705       0.00000094
     -0.00002016      -0.00000039
     -0.00001914      -0.00000028
     -0.00021000       0.00000354
     -0.00002196      -0.00000074
     -0.00008252      -0.00000130
     -0.00030156      -0.00001434
     -0.00000879       0.00000012
     -0.00008796      -0.00000563
     -0.00009252       0.00000637
     -0.00001398      -0.00000006
     -0.00012858      -0.00000533
     -0.00000999       0.00000031
     -0.00001496       0.00000005
     -0.00006644      -0.00000309
     -0.00006795      -0.00000191
     -0.00003208      -0.00000107
     -0.00015646       0.00000621
     -0.00004576      -0.00000172
     -0.00002962      -0.00000117
     -0.00004934       0.00000246
     -0.00040947      -0.00005566
     -0.00005964      -0.00000501
     -0.00021181       0.00001811
     -0.00025039      -0.00002511
     -0.00003367      -0.00000081
     -0.00013379       0.00000454
     -0.00005515      -0.00000172
     -0.00049006      -0.00003515
     -0.00003591      -0.00000237
     -0.00004407       0.00000142
     -0.00011519      -0.00000199
     -0.00012766      -0.00001821
     -0.00002245      -0.00000119
     -0.00008517       0.00000212
     -0.00015214      -0.00005667
     -0.00001618       0.00000067
     -0.00001963      -0.00000105
     -0.00002505       0.00000076
     -0.00002667       0.00000172
     -0.00014767      -0.00002115
     -0.00007081      -0.00000509
     -0.00012630      -0.00008469
     -0.00006159      -0.00005040
     -0.00047095      -0.00006761
     -0.00000993      -0.00000021
     -0.00002415       0.00000058
     -0.00006789      -0.00000204
     -0.00001598      -0.00000051
     -0.00039659      -0.00007006
     -0.00008701       0.00000863
     -0.00022241      -0.00002966
     -0.00045397      -0.00006934
     -0.00001334      -0.00000039
     -0.00003153      -0.00000209
     -0.00001773      -0.00000070
     -0.00001542       0.00000027
     -0.00008733       0.00000112
     -0.00005192      -0.00000063
     -0.00011428      -0.00000282
     -0.00008421      -0.00000801
     -0.00000966      -0.00000008
     -0.00003709      -0.00000009
     -0.00012394       0.00000824
     -0.00003049      -0.00000036
     -0.00029097       0.00001105
     -0.00008956      -0.00001322
     -0.00036902      -0.00002644
     -0.00042669      -0.00003182
     -0.00014679      -0.00000223
     -0.00008317       0.00000334
     -0.00001305      -0.00000050
     -0.00001875      -0.00000065
     -0.00002589      -0.00000143
     -0.00037610      -0.00001223
     -0.00003752       0.00000150
     -0.00001508       0.00000005
     -0.00011665      -0.00000575
     -0.00003840       0.00000240
     -0.00003785      -0.00005457
     -0.00002006       0.00000035
     -0.00009027       0.00000400
     -0.00053853      -0.00004621
     -0.00026281      -0.00002869
     -0.00004136       0.00000294
     -0.00048911      -0.00008495
     -0.00042126       0.00000946
     -0.00018099      -0.00000395
     -0.00004933      -0.00000334
     -0.00017526      -0.00001598
     -0.00002592      -0.00000087
     -0.00000862       0.00000008
     -0.00011171      -0.00000094
     -0.00000907       0.00000019
     -0.00001488       0.00000039
     -0.00018172       0.00000772
     -0.00043056      -0.00004834
     -0.00007765      -0.00000191
     -0.00003674      -0.00000165
     -0.00007513       0.00000125
     -0.00001986      -0.00000096
     -0.00006170      -0.00000393
     -0.00029400       0.00001868
     -0.00019684       0.00000685
     -0.00003984      -0.00000248
     -0.00043636      -0.00001549
     -0.00013703       0.00001629
     -0.00024553       0.00001408
     -0.00001921       0.00000016
     -0.00009785      -0.00000977
     -0.00018921      -0.00000651
     -0.00007269      -0.00002269
     -0.00006168       0.00000324
     -0.00015026       0.00000836
     -0.00002496       0.00000057
     -0.00001333       0.00000032
     -0.00001928      -0.00000070
     -0.00002427       0.00000028
     -0.00001157       0.00000044
     -0.00001949      -0.00000004
     -0.00033635      -0.00009914
     -0.00006806       0.00000378
     -0.00002567      -0.00000091
     -0.00002825      -0.00000089
     -0.00012546       0.00001519
     -0.00001009       0.00000011
     -0.00010308       0.00000949
     -0.00002125       0.00000022
     -0.00002078      -0.00000112
     -0.00001088      -0.00000021
     -0.00012908      -0.00000093
     -0.00003211       0.00000158
     -0.00001318      -0.00000014
     -0.00002015       0.00000110
     -0.00002331      -0.00000065
     -0.00000815      -0.00000017
     -0.00001587       0.00000074
     -0.00005821       0.00000347
     -0.00012758       0.00001085
     -0.00004370       0.00000146
     -0.00002409       0.00000027
     -0.00017356      -0.00000333
     -0.00009838      -0.00000699
     -0.00001949      -0.00000012
     -0.00010196       0.00000505
     -0.00012144       0.00000250
     -0.00001724       0.00000072
     -0.00007069      -0.00000034
     -0.00000919       0.00000025
     -0.00001208      -0.00000018
     -0.00004687      -0.00000057
     -0.00031401      -0.00001289
     -0.00010230       0.00000508
     -0.00030136       0.00001357
     -0.00008767       0.00000509
     -0.00004214      -0.00000021
     -0.00022612       0.00000671
     -0.00009316       0.00000371
     -0.00003674       0.00000194
     -0.00003906      -0.00000146
     -0.00001638      -0.00000029
     -0.00008714      -0.00000192
     -0.00015497      -0.00000762
     -0.00002956      -0.00000037
     -0.00003447       0.00000148
     -0.00006356       0.00000047
     -0.00002402      -0.00000077
     -0.00002983      -0.00000065
     -0.00035333       0.00002804
     -0.00002676      -0.00000151
     -0.00004567       0.00000329
     -0.00003567      -0.00000138
     -0.00028755       0.00000913
     -0.00003581       0.00000222
     -0.00017045      -0.00000363
     -0.00013750      -0.00001037
     -0.00015778      -0.00001546
     -0.00004869      -0.00000186
     -0.00001164      -0.00000048
     -0.00001775       0.00000077
     -0.00002591      -0.00000097
     -0.00001363      -0.00000058
     -0.00020027      -0.00000878
     -0.00021886      -0.00000451
     -0.00004813       0.00000265
     -0.00001805      -0.00000018
     -0.00001819      -0.00000004
     -0.00026320      -0.00002163
     -0.00000966       0.00000033
     -0.00005920      -0.00000125
     -0.00008241       0.00000796
     -0.00001010      -0.00000026
     -0.00002661       0.00000067
     -0.00001077       0.00000009
     -0.00001173      -0.00000040
     -0.00002350      -0.00000117
     -0.00031651       0.00002517
     -0.00003910      -0.00000222
     -0.00003868      -0.00000072
     -0.00007120       0.00000344
     -0.00003904       0.00000006
     -0.00006920      -0.00000724
     -0.00010005       0.00000517
     -0.00001263       0.00000047
     -0.00001845      -0.00000078
     -0.00009135      -0.00000893
     -0.00057142      -0.00003360
     -0.00002385       0.00000118
     -0.00007750       0.00000413
     -0.00003598      -0.00000026
     -0.00003954      -0.00000160
     -0.00005867      -0.00000091
     -0.00001719      -0.00000077
     -0.00033957      -0.00000991
     -0.00003782      -0.00000132
     -0.00003210      -0.00000115
     -0.00040646       0.00002259
     -0.00003201       0.00000221
     -0.00007823      -0.00000721
     -0.00015171      -0.00000761
     -0.00020454      -0.00011910
     -0.00003080      -0.00000070
     -0.00002108       0.00000076
     -0.00004987      -0.00000318
     -0.00001065       0.00000042
     -0.00003693       0.00000203
     -0.00015877       0.00000890
     -0.00001930      -0.00000031
     -0.00002029      -0.00000052
     -0.00001507       0.00000073
     -0.00015368      -0.00000218
     -0.00001467       0.00000023
     -0.00003148       0.00000023
     -0.00001348       0.00000048
     -0.00039381      -0.00012084
     -0.00001088       0.00000022
     -0.00013927      -0.00000640
     -0.00002435       0.00000074
     -0.00031046      -0.00000977
     -0.00037926      -0.00004495
     -0.00010336      -0.00001015
     -0.00003211       0.00000097
     -0.00002035      -0.00000021
     -0.00020773      -0.00000752
     -0.00010260      -0.00010142
     -0.00003731      -0.00000114
     -0.00008144       0.00000694
     -0.00003328       0.00000164
     -0.00002550      -0.00000002
     -0.00016450      -0.00004415
     -0.00002308       0.00000113
     -0.00003068       0.00000009
     -0.00012276      -0.00001201
     -0.00003467      -0.00000181
     -0.00002494      -0.00000138
     -0.00001125       0.00000037
     -0.00003292      -0.00000167
     -0.00012302      -0.00003969
     -0.00005169       0.00000286
     -0.00002155      -0.00000009
     -0.00016620       0.00001765
     -0.00010629      -0.00001800
     -0.00006682       0.00000204
     -0.00007340      -0.00000375
     -0.00002247      -0.00000130
     -0.00008120      -0.00000205
     -0.00007939      -0.00000541
     -0.00001917       0.00000041
     -0.00026256      -0.00008446
     -0.00001658      -0.00000045
     -0.00002803      -0.00000100
     -0.00003492       0.00000037
     -0.00033211       0.00001367
     -0.00002718      -0.00000167
     -0.00010688      -0.00000964
     -0.00004498       0.00000053
     -0.00031288      -0.00004915
     -0.00008011      -0.00000251
     -0.00013663       0.00000838
     -0.00004134      -0.00000200
     -0.00050469       0.00000617
     -0.00002924      -0.00000183
     -0.00006329      -0.00000418
     -0.00009696       0.00000414
     -0.00011684      -0.00006031
     -0.00023367       0.00001752
     -0.00008103      -0.00000494
     -0.00002549       0.00000052
     -0.00002045      -0.00000088
     -0.00001318      -0.00000017
     -0.00009255       0.00000561
     -0.00051562      -0.00009491
     -0.00007661      -0.00001794
     -0.00022163       0.00002455
     -0.00019809       0.00000645
     -0.00022872      -0.00000380
     -0.00012735       0.00000362
     -0.00001119       0.00000022
     -0.00025483      -0.00001075
     -0.00007567       0.00000301
     -0.00005455       0.00000239
     -0.00008988      -0.00000562
     -0.00000974      -0.00000017
     -0.00004402       0.00000085
     -0.00010610      -0.00000728
     -0.00053967       0.00000759
     -0.00009242      -0.00000202
     -0.00002822       0.00000010
     -0.00015656      -0.00001178
     -0.00006184       0.00000172
     -0.00003060       0.00000033
     -0.00001244      -0.00000058
     -0.00004749       0.00000155
     -0.00001860      -0.00000042
     -0.00000819       0.00000016
     -0.00001520       0.00000072
     -0.00016978      -0.00000562
     -0.00012219      -0.00001252
     -0.00001097      -0.00000026
     -0.00004805      -0.00000347
     -0.00002359       0.00000064
     -0.00011421       0.00000023
     -0.00002617       0.00000019
     -0.00005704      -0.00000304
     -0.00003306       0.00000158
     -0.00011801       0.00000378
     -0.00006453       0.00000028
     -0.00005334      -0.00000292
     -0.00008757       0.00000187
     -0.00005177      -0.00000385
     -0.00002385      -0.00000003
     -0.00045737       0.00002630
     -0.00001757      -0.00000000
     -0.00007625      -0.00000064
     -0.00001922       0.00000091
     -0.00012825      -0.00000434
     -0.00007432      -0.00000645
     -0.00002001       0.00000068
     -0.00003539       0.00000041
     -0.00003565       0.00000152
     -0.00000945       0.00000018
     -0.00032128      -0.00001652
     -0.00001064       0.00000010
     -0.00011648      -0.00000121
     -0.00002453       0.00000076
     -0.00008850      -0.00002369
     -0.00005824       0.00000124
     -0.00005709      -0.00000348
     -0.00006734      -0.00000516
     -0.00001169      -0.00000020
     -0.00003703       0.00000136
     -0.00001235      -0.00000036
     -0.00003688      -0.00000244
     -0.00003624       0.00000016
     -0.00034964      -0.00004466
     -0.00002476      -0.00013194
     -0.00006832      -0.00000331
     -0.00035457      -0.00000790
     -0.00002745       0.00000098
     -0.00001157       0.00000018
     -0.00008957      -0.00000307
     -0.00009289      -0.00000016
     -0.00001012      -0.00000029
     -0.00002451      -0.00000053
     -0.00021218      -0.00002695
     -0.00016730       0.00001200
     -0.00007439       0.00000386
     -0.00002132       0.00000073
     -0.00008035      -0.00000132
     -0.00003486       0.00000054
     -0.00001979       0.00000057
     -0.00000867       0.00000004
     -0.00005000      -0.00000074
     -0.00001415      -0.00000030
     -0.00008284       0.00000123
     -0.00007463       0.00000447
     -0.00006520      -0.00000437
     -0.00001556      -0.00000013
     -0.00020561       0.00000597
     -0.00001642      -0.00000001
     -0.00025257      -0.00001436
     -0.00002656      -0.00000039
     -0.00046556       0.00004122
     -0.00001630       0.00000084
     -0.00021423      -0.00000639
     -0.00007589      -0.00001950
     -0.00004392      -0.00000042
     -0.00011592      -0.00000040
     -0.00001387      -0.00000002
     -0.00008212      -0.00000937
     -0.00012962      -0.00001088
     -0.00006196       0.00000271
     -0.00002394      -0.00000114
     -0.00004206       0.00000117
     -0.00010869      -0.00000310
     -0.00008946      -0.00000110
     -0.00015989      -0.00001426
     -0.00001316      -0.00000028
     -0.00006178       0.00000437
     -0.00007613       0.00000319
     -0.00011814      -0.00001146
     -0.00020902       0.00001971
     -0.00002789       0.00000013
     -0.00022971       0.00000312
     -0.00003427      -0.00000034
     -0.00011439      -0.00007310
     -0.00007792      -0.00000652
     -0.00012333      -0.00004185
     -0.00013925       0.00001647
     -0.00001930      -0.00000083
     -0.00006367       0.00000235
     -0.00024709      -0.00006634
     -0.00003108      -0.00000016
     -0.00003947      -0.00000262
     -0.00002633      -0.00007623
     -0.00010259      -0.00000289
     -0.00001151       0.00000033
     -0.00007502      -0.00000651
     -0.00039037      -0.00003649
     -0.00048670      -0.00001892
     -0.00011039      -0.00001116
     -0.00009128       0.00000116
     -0.00002840      -0.00000076
     -0.00005323      -0.00000277
     -0.00001248       0.00000044
     -0.00001248      -0.00000039
     -0.00004044       0.00000196
     -0.00002631       0.00000122
     -0.00020789      -0.00022361
     -0.00003899      -0.00000256
     -0.00009095      -0.00000211
     -0.00008534      -0.00001162
     -0.00001069      -0.00000015
     -0.00003436       0.00000204
     -0.00005192       0.00000194
     -0.00018369       0.00000596
     -0.00002691      -0.00000152
     -0.00001372      -0.00000052
     -0.00008302      -0.00000580
     -0.00009658      -0.00000870
     -0.00026061      -0.00001663
     -0.00003159       0.00000002
     -0.00000885       0.00000016
     -0.00001194       0.00000003
     -0.00004796      -0.00000231
     -0.00014328      -0.00004326
     -0.00031967       0.00000866
     -0.00008670      -0.00000770
     -0.00002690       0.00000034
     -0.00001071      -0.00000024
     -0.00001113      -0.00000045
     -0.00001518      -0.00000021
     -0.00006490      -0.00000472
     -0.00007582       0.00000379
     -0.00008933       0.00000476
     -0.00001372      -0.00000046
     -0.00001014       0.00000036
     -0.00001576      -0.00000058
     -0.00007238       0.00000348
     -0.00009931      -0.00001028
     -0.00002966      -0.00000044
     -0.00004899      -0.00000346
     -0.00013824       0.00000958
     -0.00055082       0.00003263
     -0.00012148       0.00000633
     -0.00001233      -0.00000038
     -0.00007408      -0.00002104
     -0.00017212       0.00001173
     -0.00003729      -0.00000039
     -0.00003948      -0.00000095
     -0.00000845       0.00000025
     -0.00001252      -0.00000001
     -0.00004558      -0.00000098
     -0.00002483       0.00000095
     -0.00003320      -0.00000010
     -0.00006101      -0.00000451
     -0.00002960      -0.00000130
     -0.00050798       0.00004079
     -0.00005153       0.00000204
     -0.00007575      -0.00000354
     -0.00023108       0.00002402
     -0.00005919       0.00000281
     -0.00017143      -0.00002204
     -0.00004985       0.00000065
     -0.00006155       0.00000110
     -0.00000749      -0.00010510
     -0.00023299      -0.00000467
     -0.00009406      -0.00000922
     -0.00008457       0.00000270
     -0.00003006      -0.00000137
     -0.00002401       0.00000098
     -0.00001737      -0.00000065
     -0.00004984       0.00000056
     -0.00022803      -0.00001346
     -0.00001724      -0.00000028
     -0.00064346       0.00001024
     -0.00009649      -0.00001005
     -0.00003489       0.00000149
     -0.00036106       0.00001798
     -0.00001413       0.00000020
     -0.00001417       0.00000024
     -0.00002736      -0.00000132
     -0.00008568      -0.00000972
     -0.00001888       0.00000059
     -0.00001943      -0.00000087
     -0.00001030       0.00000016
     -0.00001160      -0.00000035
     -0.00022108      -0.00002086
     -0.00022044      -0.00002284
     -0.00018897       0.00000607
     -0.00005594       0.00000217
     -0.00003661      -0.00000053
     -0.00008237      -0.00002254
     -0.00002779      -0.00000086
     -0.00008483      -0.00000455
     -0.00000842       0.00000028
     -0.00007019      -0.00000965
     -0.00007664       0.00000360
     -0.00011798       0.00000979
     -0.00024549       0.00001605
     -0.00006563       0.00000399
     -0.00001574      -0.00000040
     -0.00005839      -0.00000228
     -0.00008441      -0.00000437
     -0.00002549       0.00000045
     -0.00004486       0.00000039
     -0.00007489       0.00000163
     -0.00006678      -0.00000141
     -0.00006197      -0.00000222
     -0.00003637      -0.00000192
     -0.00015350       0.00001025
     -0.00001089      -0.00000008
     -0.00006899       0.00000221
     -0.00005303      -0.00000294
     -0.00007878       0.00000047
     -0.00003486       0.00000234
     -0.00003585       0.00000082
     -0.00001037      -0.00000022
     -0.00005539      -0.00000290
     -0.00007368      -0.00000064
     -0.00015690      -0.00000406
     -0.00033843      -0.00001853
     -0.00018442      -0.00000896
     -0.00000924       0.00000029
     -0.00027813      -0.00002018
     -0.00003061      -0.00000094
     -0.00002354       0.00000104
     -0.00011952      -0.00001161
     -0.00004259      -0.00000206
     -0.00002152       0.00000008
     -0.00004899      -0.00000366
     -0.00009308       0.00000990
     -0.00001174       0.00000023
     -0.00036522      -0.00002157
     -0.00001098      -0.00000003
     -0.00001454      -0.00000065
     -0.00001711       0.00000086
     -0.00014128       0.00000574
     -0.00004673       0.00000360
     -0.00004118      -0.00000185
     -0.00005853      -0.00000151
     -0.00003813       0.00000208
     -0.00018543      -0.00001248
     -0.00006255       0.00000279
     -0.00003536      -0.00000185
     -0.00001794      -0.00000077
     -0.00007098      -0.00000250
     -0.00014346      -0.00009889
     -0.00001218      -0.00000020
     -0.00004137      -0.00000079
     -0.00036138      -0.00000561
     -0.00001939      -0.00000070
     -0.00003582      -0.00000232
     -0.00027260       0.00002703
     -0.00006569      -0.00000023
     -0.00007811       0.00000568
     -0.00001604      -0.00000014
     -0.00013137      -0.00000097
     -0.00024909      -0.00001350
     -0.00004621       0.00000333
     -0.00001216      -0.00000008
     -0.00032320       0.00000014
     -0.00004310       0.00000209
     -0.00008702       0.00000045
     -0.00002594       0.00000103
     -0.00016508      -0.00001535
     -0.00005712      -0.00000031
     -0.00006997      -0.00003343
     -0.00018961      -0.00007018
     -0.00008299       0.00000261
     -0.00004423       0.00000011


==> scatterplots/co2/anisotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     -5.1998e-05    -4.08372e-05
     0.000448364     0.000449256
     -0.00523688     -0.00507571
      7.7943e-05      6.1475e-05
     -0.00459329     -0.00467612
      8.6945e-05     7.42912e-05
     -5.8299e-05    -5.80821e-05
      -0.0112224       -0.011105
    -0.000836055    -0.000876388
     -0.00049322    -0.000546278
      7.8302e-05     7.89269e-05
     -0.00182125     -0.00191426
    -0.000250228    -0.000259014
     -0.00123699     -0.00127995
     -0.00529119     -0.00530181
    -0.000867727    -0.000924482
     0.000110139     0.000110389
     -0.00117662     -0.00119313
    -0.000634203    -0.000632051
     -4.3134e-05    -4.67269e-05
     -9.4276e-05    -0.000103996
     -0.00390203     -0.00386879
    -0.000328815    -0.000345069
    -0.000372882    -0.000390359
     -0.00335662     -0.00347504
     -0.00115716     -0.00122247
     0.000202722     0.000209906
      0.00116111      0.00110074
    -0.000302128    -0.000321137
    -0.000167426    -0.000170844
    -0.000651565    -0.000645036
      -0.0095869     -0.00946362
      -0.0107319      -0.0106696
     0.000603687     0.000591937
     -0.00142543     -0.00143486
    -0.000638816     -0.00069134
     -0.00115908     -0.00124494
     -0.00138749     -0.00141647
      5.5801e-05     3.24254e-05
      3.6745e-05     9.00871e-06
     -0.00383342      -0.0039696
    -0.000475045    -0.000478683
     -0.00299363     -0.00310633
     -1.5368e-05    -3.50528e-06
    -0.000965311     -0.00102061
    -0.000355658    -0.000378789
      5.9364e-05    -4.02229e-05
      8.6798e-05     8.55115e-05
    -0.000825538    -0.000901572
       2.835e-05      2.2385e-06
     -0.00143126     -0.00147392
     -1.8266e-05    -3.32372e-05
     -0.00111499     -0.00120759
    -0.000271262    -0.000269581
      9.3889e-05     8.94222e-05
      -0.0001369    -0.000138327
      -0.0137735      -0.0139165
     0.000170213     0.000166092
     -0.00039757     -0.00043223
     -0.00123557     -0.00127261
     -0.00391383     -0.00405209
     -0.00121589     -0.00126073
     0.000393549     0.000346315
     -0.00405234     -0.00421773
      -0.0024854     -0.00258003
    -0.000971915     -0.00102408
     -0.00136215     -0.00142848
    -0.000310121    -0.000350819
    -0.000653165    -0.000671432
     -0.00839788     -0.00834335
      -0.0105236       -0.010466
     0.000877545     0.000847795
     -0.00165453      -0.0017165
     -0.00171886      -0.0018244
    -0.000215997    -0.000197955
      -0.0025518     -0.00256188
     -7.5871e-05    -8.64415e-05
     -0.00102548     -0.00111533
       9.623e-06     7.65517e-06
     -0.00109433      -0.0011088
     -0.00200859     -0.00206374
     -5.9266e-05    -6.67492e-05
    -0.000374157     -0.00038705
    -0.000116684    -0.000142118
     -0.00119978     -0.00119953
     0.000367822     0.000370731
    -0.000527772    -0.000566246
     -0.00029078    -0.000289292
      3.5226e-05      3.6646e-05
     -0.00229525     -0.00244205
      6.8831e-05     6.70413e-05
    -0.000860059    -0.000932102
      -0.0010458     -0.00110169
     -0.00123624     -0.00129367
      -0.0006768     -0.00071479
    -0.000196252    -0.000210682
     -0.00064196    -0.000683292
      -0.0120395      -0.0118422
    -0.000307622    -0.000314764
    -0.000302424     -0.00032131
      9.9042e-05     9.84503e-05
    -0.000318072    -0.000335125
     0.000108867     0.000115538
    -0.000300499    -0.000317604
     -0.00159442     -0.00166786
    -0.000766547    -0.000815344
    -0.000200145    -0.000219228
    -0.000634423     -0.00065057
     -7.6408e-05    -7.52854e-05
    -0.000367385    -0.000369613
     -1.6941e-05    -1.93578e-06
     0.000277111     0.000250911
     -0.00323845     -0.00320013
     -0.00211854     -0.00217616
    -0.000272065    -0.000287771
    -0.000496949    -0.000498329
     -0.00152128     -0.00161198
     0.000238539     0.000243429
     -0.00520426     -0.00510103
    -0.000683597    -0.000709863
    -0.000598875    -0.000639308
     -0.00440307     -0.00447115
     -2.4266e-05     -1.2373e-05
    -0.000472173    -0.000472334
     -0.00814006     -0.00807075
    -0.000163685     -0.00018006
    -0.000109654    -0.000151302
     -0.00136399     -0.00141018
    -0.000202776    -0.000233602
    -0.000396479    -0.000426514
      -0.0043093     -0.00437663
     -0.00173685     -0.00175926
     -0.00861069     -0.00851736
    -0.000302545    -0.000316189
    -0.000252587    -0.000274637
      0.00019124     0.000194716
    -0.000231499    -0.000242571
     0.000287123     0.000281664
     -0.00222666     -0.00227506
    -0.000247475    -0.000259647
     -1.8574e-05     -2.5412e-05
     -0.00535718     -0.00545345
    -0.000411571    -0.000438676
     -0.00517917     -0.00523965
     -0.00612557     -0.00618411
    -0.000352629    -0.000366099
    -0.000224358    -0.000230898
     -0.00221947     -0.00230867
    -0.000611005    -0.000640578
    -0.000229173     -0.00024478
     -0.00345526     -0.00355214
      0.00059891     0.000588507
    -0.000605052     -0.00064309
     -0.00601763     -0.00608655
     0.000389397      0.00037187
    -0.000663911    -0.000707108
     -7.3693e-05    -9.01066e-05
      2.0456e-05     2.43264e-05
    -0.000252767    -0.000262983
     0.000327171     0.000329483
     -0.00558708     -0.00552854
    -0.000190088    -0.000194509
     0.000145882     0.000139889
      -0.0014933     -0.00159427
    -0.000487208    -0.000519745
    -0.000247654    -0.000247721
     -0.00224167     -0.00231066
    -0.000558097    -0.000603177
     -0.00491352     -0.00476602
     -9.3411e-05     -0.00010455
     -0.00797311     -0.00799689
     0.000236084     0.000250055
     0.000155859     0.000161282
    -0.000102222    -0.000128644
      1.3575e-05    -1.35036e-06
     -0.00131172     -0.00139314
    -0.000354911    -0.000388969
    -0.000184274    -0.000200139
    -0.000836816    -0.000901444
     -0.00122325      -0.0012933
      -0.0100195      -0.0100838
     -0.00100543     -0.00105004
      -0.0044026     -0.00448824
     -0.00425098      -0.0042441
     -0.00115665      -0.0012002
       -0.005868     -0.00561666
     -0.00022406    -0.000248843
     -0.00180645     -0.00189778
     -0.00469536     -0.00483661
    -0.000288009    -0.000311746
     -0.00940313     -0.00922926
     -0.00561753     -0.00555068
    -0.000130966    -0.000151631
     -0.00279732     -0.00293717
    -0.000535022    -0.000578658
     0.000126321     5.95322e-05
     0.000113493     0.000100494
    -0.000136722    -0.000142602
    -0.000187066    -0.000203355
     0.000882832     0.000831791
     -0.00129997     -0.00136714
     -0.00033055     -0.00032002
     -0.00319909     -0.00321674
     -1.8079e-05     -2.3167e-05
     -0.00511285     -0.00498643
    -0.000531785    -0.000660275
     -0.00193449     -0.00200734
     0.000323646      0.00033823
      -0.0102556      -0.0103725
     -0.00439611     -0.00442517
      7.4261e-05     7.22574e-05
     -0.00217049     -0.00215608
     -4.8728e-05    -7.08827e-05
      -0.0115873      -0.0115473
     -0.00144816      -0.0014892
    -0.000163835    -0.000176072
     -0.00054836    -0.000592133
     0.000270754     0.000271621
     -0.00130021     -0.00131801
    -0.000256044    -0.000445461
     0.000451364     0.000445876
    -0.000461198    -0.000526062
     -0.00770279     -0.00761853
     -0.00381674     -0.00395615
     -9.7148e-05    -0.000101606
     0.000281956     0.000289074
     -0.00719603     -0.00720891
    -0.000145535    -0.000161361
     -0.00123873     -0.00127243
     -0.00114226     -0.00118557
     -0.00211944     -0.00223311
     0.000484018     0.000479267
     -0.00299738     -0.00295621
    -0.000553826    -0.000545257
     0.000433765     0.000432236
      -0.0006842    -0.000694564
     0.000567582     0.000559189
     -0.00310911     -0.00322888
     -0.00277914     -0.00281213
    -0.000378512    -0.000379046
    -0.000297562    -0.000298274
    -0.000618579    -0.000610159
     0.000137931     0.000138232
     -0.00518841     -0.00532035
     -0.00340602     -0.00346567
     -8.5916e-05     -8.9275e-05
     -0.00110641     -0.00115095
    -0.000908733    -0.000937077
     -0.00611419     -0.00606077
     -0.00743308     -0.00727467
    -0.000666818    -0.000716411
     -3.3018e-05    -2.65243e-05
     -0.00480183     -0.00482345
     -0.00191862     -0.00201295
     -0.00010226    -0.000115844
      2.3643e-05    -8.30814e-05
    -0.000724982    -0.000768454
     -0.00100536     -0.00106598
    -0.000556636    -0.000600372
      -0.0033932     -0.00344889
     0.000579671     0.000569087
     0.000113285     0.000105363
    -0.000547308    -0.000590887
    -0.000211581    -0.000221293
    -0.000232962    -0.000227195
      3.3958e-05     3.08881e-05
      7.9863e-05     6.65006e-05
    -0.000311443    -0.000319905
    -0.000294863    -0.000288902
      6.3016e-05     6.32766e-05
    -0.000670825    -0.000694713
    -0.000205595    -0.000255608
     -0.00023037    -0.000241784
    -0.000271393    -0.000297265
     -0.00572472     -0.00566512
    -0.000435664    -0.000455804
    -0.000216441    -0.000210683
     -0.00111982     -0.00115909
    -0.000566717    -0.000619218
     0.000540085     0.000533844
     -6.5718e-05    -6.61983e-05
     -0.00131626     -0.00139162
     -0.00578252     -0.00578787
     -0.00663763     -0.00652067
      -0.0039828      -0.0040604
    -0.000716527    -0.000751453
     -0.00109961     -0.00117199
     -0.00136341     -0.00139741
     -0.00180405     -0.00184415
    -0.000308715    -0.000339382
     -0.00181434     -0.00193309
     -0.00607047     -0.00599125
      -4.392e-05    -3.21404e-05
     -0.00109995     -0.00108916
     -0.00050264    -0.000530371
    -0.000353376    -0.000372604
    -0.000728014    -0.000767184
    -0.000354876    -0.000366945
     -0.00632272     -0.00632565
      -0.0014451     -0.00145844
    -0.000951599    -0.000995945
      6.3785e-05     4.99502e-05
    -0.000111344    -0.000113328
     -9.1703e-05    -9.15551e-05
    -0.000102062    -0.000113176
     -0.00534415     -0.00525451
     0.000215439     0.000225586
     -0.00204099     -0.00209885
     -0.00314802     -0.00322407
     -9.6637e-05    -0.000117941
      -0.0019437     -0.00201623
     -0.00874283     -0.00873072
     0.000500749     0.000494592
    -0.000707868    -0.000737338
     -0.00370269     -0.00381393
     -0.00858307     -0.00851472
    -0.000164641    -0.000391363
     -0.00177001     -0.00182113
    -0.000993518     -0.00103655
    -0.000525839     -0.00061562
       3.688e-05     1.20963e-05
    -0.000467039    -0.000502076
     -0.00207233     -0.00209968
     -8.6833e-05    -0.000105713
    -0.000681664    -0.000734084
     0.000352138     0.000351519
     -0.00129093     -0.00140821
    -0.000213801     -0.00025109
     -0.00954901     -0.00949802
     -0.00859298     -0.00859653
    -0.000524772    -0.000552554
     -0.00480107     -0.00479459
    -0.000301271     -0.00032662
    -0.000462281    -0.000480705
    -0.000647356     -0.00067697
     -0.00164959     -0.00169426
    -0.000122747    -0.000132404
     0.000132804     0.000138766
     -0.00081804    -0.000861191
     0.000504688     0.000498703
     0.000241478     0.000238564
      4.8024e-05     4.63041e-05
       0.0006152      0.00057371
    -0.000154048    -0.000148285
    -0.000147057    -0.000150055
      5.9011e-05     5.96863e-05
     0.000418997     0.000417833
    -0.000137176    -0.000169592
     -4.1906e-05    -4.53176e-05
     -0.00422198     -0.00431533
     0.000256694     0.000265292
      0.00029942     0.000304078
     0.000362986     0.000371275
    -0.000132948    -0.000139175
    -0.000597172    -0.000648549
     -0.00120265     -0.00125567
     0.000108405     0.000112641
    -0.000348404    -0.000367214
     -0.00219317     -0.00229694
    -0.000332698     -0.00034696
     -1.7175e-05     -1.7731e-05
     -0.00108099     -0.00110557
     0.000189222     0.000195417
     -0.00019039     -0.00019627
      0.00016923     0.000167401
    -0.000210776    -0.000218515
     -0.00900289     -0.00890169
    -0.000485309    -0.000543666
     0.000241145     0.000250157
    -0.000479973    -0.000504207
     -6.7757e-05    -6.86565e-05
     -0.00256731     -0.00265362
      -0.0106737      -0.0104625
     -0.00294897     -0.00302667
     -0.00128265     -0.00137098
     -0.00120619     -0.00130231
     -0.00248247     -0.00253589
     -0.00388259     -0.00387617
      -0.0098001     -0.00985115
    -0.000226621     -0.00023582
     0.000581841     0.000525991
    -0.000541112     -0.00058657
      -5.569e-05    -9.14185e-05
    -0.000103935    -0.000102654
      0.00117101     0.000987075
    -0.000193123    -0.000199357
     -0.00139359     -0.00150238
     -0.00258433     -0.00256069
     -0.00489461     -0.00477646
     -0.00309864     -0.00314398
     -5.4209e-05    -6.37179e-05
     -0.00862009     -0.00859438
      4.7379e-05     4.79853e-05
     -0.00517701     -0.00523872
      9.4055e-05     9.30525e-05
     -0.00138953     -0.00144645
      0.00010372     0.000104846
     -0.00427788     -0.00443591
    -0.000839456    -0.000878631
    -0.000790687    -0.000816305
    -0.000147354    -0.000168591
     -0.00243921     -0.00259534
     -0.00357407     -0.00360956
      -0.0102437      -0.0100446
    -0.000290553    -0.000322014
     -4.4238e-05    -4.21204e-05
     -0.00015287    -0.000151956
     -0.00353527     -0.00356074
    -0.000170304    -0.000182423
    -0.000747521    -0.000785535
     -0.00502112      -0.0050462
      6.2901e-05     6.34673e-05
     -0.00104919     -0.00111712
     0.000611232       0.0005317
     -7.1445e-05    -8.27002e-05
     -0.00143297      -0.0014885
     0.000250077     0.000258861
    -0.000157504    -0.000174517
    -0.000619286    -0.000674235
    -0.000632707    -0.000647056
    -0.000509112    -0.000511971
      -0.0014639     -0.00154152
    -0.000490655    -0.000537921
    -0.000432548    -0.000464109
      0.00074177     0.000700872
       -0.011687      -0.0118066
    -0.000857337    -0.000934863
     -0.00470446     -0.00460946
     -0.00512408     -0.00523707
    -0.000509386    -0.000509688
     -4.0673e-05    -0.000158576
    -0.000615438    -0.000636503
      -0.0119594      -0.0116525
    -0.000590428    -0.000628508
    -0.000217736    -0.000240758
     -0.00314131     -0.00326272
     -0.00223882     -0.00236796
    -0.000371876    -0.000393202
      3.1857e-05     5.03318e-06
     -0.00591565      -0.0058542
     0.000128292     0.000130539
    -0.000415877    -0.000438216
      0.00055622     0.000548264
     0.000317787     0.000335554
     -0.00328475     -0.00341667
     -0.00133532     -0.00139249
     -0.00846219     -0.00853455
     -0.00366631     -0.00364277
     -0.00727119     -0.00723606
    -0.000189809    -0.000202974
     0.000487549     0.000483551
     -0.00109129     -0.00109466
    -0.000464193    -0.000476684
     -0.00680085     -0.00682031
    -0.000325887    -0.000380102
     -0.00300186     -0.00314804
     -0.00680272     -0.00681382
    -0.000119535    -0.000127032
    -0.000526129    -0.000568646
     -0.00021665    -0.000227029
     0.000163386     0.000169448
    -0.000749902    -0.000802625
     -0.00068876    -0.000729753
     -0.00118683     -0.00121807
      -0.0012881     -0.00130161
     -7.4583e-05    -7.88688e-05
    -0.000182423    -0.000191341
      0.00024416     0.000156261
    -0.000450263    -0.000444843
     -0.00192684     -0.00200911
     -0.00184472     -0.00192024
     -0.00594563     -0.00597334
     -0.00855018     -0.00868461
     -0.00199662     -0.00206067
     0.000214153     0.000161219
     -0.00025515    -0.000264695
    -0.000274023    -0.000282791
    -0.000488759    -0.000521211
     -0.00497936     -0.00495391
     0.000124993     0.000116667
     0.000172546     0.000176507
     -0.00227672     -0.00232587
     0.000266816     0.000266119
     -0.00449351     -0.00456873
     0.000192854     0.000194389
     0.000972617     0.000901043
     -0.00896381     -0.00893617
     -0.00374819     -0.00387426
     0.000204909     0.000197932
     -0.00671732     -0.00675127
     -0.00379951       -0.003759
     -0.00228593     -0.00232078
    -0.000627467    -0.000680795
     -0.00448525     -0.00463418
    -0.000496737    -0.000501342
     0.000140578     0.000142983
     -0.00148542     -0.00154956
     0.000283579     0.000290035
     0.000177651     0.000177599
    -0.000507951    -0.000654641
     -0.00690174     -0.00690147
    -0.000767533    -0.000791435
    -0.000594836    -0.000616136
       2.909e-05     2.45555e-05
    -0.000403819    -0.000429434
    -0.000989769     -0.00108016
      -0.0013719     -0.00150534
     -0.00154454      -0.0016156
    -0.000499073    -0.000543599
      -0.0091955     -0.00917402
     -0.00139865     -0.00140529
      -0.0049937     -0.00494247
     -4.0439e-05    -5.14408e-05
     -0.00252737     -0.00260743
     -0.00368964     -0.00376448
     -0.00326558     -0.00336545
      0.00105732     0.000988917
     -0.00220242     -0.00222771
     0.000189527     0.000183055
      8.6143e-05      8.6121e-05
    -0.000531597    -0.000544208
     -7.0143e-05    -7.21666e-05
     0.000186923     0.000185775
     -4.0155e-05    -3.05225e-05
     -0.00930938     -0.00927346
     0.000948701     0.000881397
    -0.000314557    -0.000325654
    -0.000283977    -0.000292185
    -0.000751934    -0.000780954
      0.00012582     0.000125716
    -0.000687109    -0.000709319
     0.000144632     0.000145531
    -0.000358225    -0.000381636
    -0.000168004    -0.000170505
     -0.00177653     -0.00182134
     -5.6763e-05    -7.91067e-05
     -9.6588e-05    -0.000108832
     0.000263959     0.000275089
    -0.000239627    -0.000265871
     -0.00024097     -0.00025626
     0.000177978     0.000185112
     0.000564685     0.000520886
     -0.00231559     -0.00238985
     0.000142276     0.000130662
     -4.8039e-05    -5.11906e-05
     -0.00214428     -0.00215972
     -0.00135589     -0.00140713
     0.000113026        0.000116
       0.0010731     0.000976931
     -0.00128477     -0.00133631
     0.000179059     0.000183308
    -0.000628676    -0.000641126
     0.000223101      0.00023068
     -0.00014013    -0.000136693
    -0.000574195    -0.000569474
     -0.00454353     -0.00453936
     -0.00106871     -0.00112467
     -0.00354393     -0.00358648
      0.00103864      0.00093655
     -6.4779e-05    -8.04539e-05
     -0.00139724     -0.00144877
     -0.00183171     -0.00193484
      9.7022e-05     8.76243e-05
    -0.000520769    -0.000577592
    -0.000107008    -0.000102393
    -0.000794339    -0.000815224
     -0.00199849     -0.00204108
       6.131e-06     7.49143e-06
      0.00078015     0.000752658
    -0.000488806    -0.000546133
    -0.000180575    -0.000195269
     -0.00047468    -0.000490932
     -0.00256584     -0.00268259
     -0.00039421    -0.000427489
     0.000344577     0.000344675
    -0.000302681    -0.000319799
     -0.00261374     -0.00264662
     0.000319587     0.000322259
     -0.00359743     -0.00369282
     -0.00319326     -0.00329237
     -0.00375331     -0.00389036
    -0.000679582     -0.00069442
    -0.000280317    -0.000292148
     0.000192361     0.000200128
    -0.000222903    -0.000235802
     -0.00029182    -0.000304213
     -0.00385121     -0.00393251
     -0.00277102      -0.0027637
    -0.000282026    -0.000326134
     -4.0004e-05    -4.79346e-05
      7.4074e-05     7.21212e-05
     -0.00368504     -0.00372797
      9.3009e-05     9.56465e-05
    -0.000769127    -0.000840178
    -0.000179761     -0.00022012
    -0.000274215    -0.000285729
     -4.6619e-05    -6.17834e-05
     -1.1457e-05    -9.50316e-06
    -0.000217789     -0.00022449
    -0.000398478     -0.00041666
     -0.00124676     -0.00143895
    -0.000929544    -0.000967709
    -0.000394559    -0.000413981
     0.000990305     0.000925338
    -0.000399347    -0.000388357
      -0.0015896     -0.00168829
      -6.748e-05    -0.000137461
      8.4817e-05     8.52958e-05
    -0.000383346    -0.000412502
     -0.00158425     -0.00167368
     -0.00991023     -0.00961515
     0.000270826     0.000262782
     0.000401133     0.000356851
    -0.000476849     -0.00047863
     -0.00051759    -0.000527111
    -0.000339698    -0.000331712
    -0.000271633    -0.000287786
     -0.00615705     -0.00619369
    -0.000838953    -0.000853388
    -0.000696957    -0.000724601
     -0.00655817     -0.00657956
     0.000311419      0.00032099
     -0.00102448     -0.00112079
     -0.00225534     -0.00229899
     -0.00894331      -0.0089026
    -0.000584569    -0.000635038
     0.000707009     0.000691809
    -0.000660069    -0.000724051
     0.000159976     0.000168504
     0.000239167     0.000236623
     0.000406323     0.000279601
      -9.059e-05    -9.82493e-05
    -0.000303845    -0.000301962
      0.00018392     0.000194219
     -0.00183405     -0.00185044
      0.00011653     0.000118552
     -2.1729e-05    -3.46589e-05
      0.00047122     0.000463975
      -0.0121085      -0.0122486
      0.00014411     0.000150055
     -0.00168165     -0.00172742
      3.9494e-05     2.99552e-05
     -0.00880798     -0.00871681
     -0.00592353     -0.00593485
     -0.00135701     -0.00146171
     0.000268154     0.000254941
    -0.000166373    -0.000169028
     -0.00311605     -0.00315856
     -0.00906457     -0.00900396
    -0.000433906    -0.000483409
    -0.000413962    -0.000469511
     0.000133742     0.000126132
     0.000167889     0.000170282
     -0.00608714      -0.0061558
      5.6629e-05      4.6894e-05
      6.7797e-05     6.14617e-05
     -0.00266935      -0.0027399
    -0.000454469    -0.000476355
    -0.000491982    -0.000517115
     0.000201544     0.000207432
    -0.000408877    -0.000429309
     -0.00477622     -0.00478632
     0.000249245     0.000223466
      -3.512e-05    -3.96169e-05
      -0.0031806     -0.00319159
     -0.00239286     -0.00239547
    -0.000266263    -0.000292411
     -0.00131789     -0.00136869
    -0.000426164    -0.000456468
    -0.000788821    -0.000806549
     -0.00108975       -0.001162
     0.000323108     0.000325707
     -0.00756795     -0.00755885
    -0.000173418    -0.000177051
    -0.000430747    -0.000437546
     -4.7998e-05    -6.68763e-05
     -0.00258029     -0.00260113
     -0.00048403     -0.00051662
     -0.00144453     -0.00152978
     -7.5479e-05    -9.53014e-05
     -0.00462991     -0.00473276
    -0.000861618    -0.000910749
     -7.9046e-05    -0.000162068
    -0.000572991    -0.000588595
     -0.00658109     -0.00644893
    -0.000463341    -0.000500669
    -0.000749106    -0.000806117
    -0.000330641    -0.000372499
     -0.00485578     -0.00491971
    -0.000610442    -0.000727519
     -0.00123614     -0.00129277
      4.7688e-05     4.95161e-05
    -0.000557005    -0.000576815
    -0.000209601    -0.000227915
     -0.00150697     -0.00156899
     -0.00765672     -0.00760765
     -0.00186888     -0.00192161
     -0.00606372     -0.00588718
     -0.00236057     -0.00243953
     -0.00352685     -0.00356909
     -0.00100311     -0.00106513
      5.3089e-05     5.36114e-05
     -0.00450547     -0.00457141
    -0.000735614    -0.000805254
      4.7082e-05     2.69026e-05
     -0.00121905     -0.00126569
     -6.0027e-05    -6.45972e-05
    -0.000215963    -0.000251832
     -0.00192633     -0.00201018
     -0.00994694     -0.00973051
    -0.000944513    -0.000982945
     -7.2684e-05    -7.79401e-05
     -0.00263259     -0.00268945
     0.000221621      0.00021698
     -8.8841e-05    -0.000102739
    -0.000285214    -0.000301508
    -0.000285832     -0.00032307
    -0.000324531    -0.000324361
      2.2057e-05     1.97705e-05
     0.000239841     0.000252417
     -0.00358624     -0.00366539
     -0.00160032     -0.00171618
    -0.000201951    -0.000212048
    -0.000690844    -0.000738061
     0.000278227     0.000278223
    -0.000879797     -0.00087027
     0.000131676     0.000134121
     -0.00057187    -0.000613417
     0.000366136     0.000349318
     -0.00240499     -0.00247532
    -0.000537184    -0.000572261
    -0.000961577    -0.000999297
    -0.000458355    -0.000484513
    -0.000760424    -0.000828556
    -0.000232323    -0.000236904
     -0.00421039      -0.0042006
     -9.0137e-05    -9.93779e-05
    -0.000297511    -0.000319906
     0.000353992     0.000363414
     -0.00146925      -0.0014794
     -0.00124419     -0.00132904
     0.000174781     0.000173554
    -0.000215245    -0.000223745
      6.7638e-05     5.72941e-05
      3.1555e-05     2.90928e-05
     -0.00598068     -0.00604694
     -8.9799e-05    -0.000102261
     -0.00112813       -0.001157
     0.000248244     0.000243589
     -0.00322744     -0.00326603
     0.000459865     0.000440989
     -0.00080846    -0.000847573
     -0.00145623     -0.00151778
    -0.000156823    -0.000159324
     0.000173041     0.000167575
     -0.00036029    -0.000373775
     -0.00056478    -0.000603487
     0.000223278     0.000223418
     -0.00523607      -0.0052964
     -0.00896113     -0.00901494
     -0.00114758     -0.00117074
     -0.00850374     -0.00841321
     0.000125063     0.000118869
      4.9665e-05     4.95027e-05
    -0.000943602    -0.000987827
     -0.00106623     -0.00108501
    -0.000303802    -0.000322459
    -0.000499319     -0.00050119
     -0.00312909     -0.00329717
    -0.000288505    -0.000389545
      0.00090095      0.00083457
     0.000616978     0.000605667
    -0.000678514     -0.00071469
     0.000283919     0.000288413
     0.000150463     0.000150745
     -5.5387e-05    -6.29402e-05
    -0.000496329    -0.000501711
    -0.000364823    -0.000370719
    -0.000156573    -0.000143059
     0.000151775     0.000110766
     -0.00123522     -0.00128922
    -0.000141072    -0.000156697
     -0.00537952     -0.00534283
      2.8841e-05     2.55652e-05
     -0.00340062     -0.00342145
    -0.000174898    -0.000198754
       -0.006034     -0.00596706
     0.000226712     0.000240503
      -0.0022388     -0.00224408
     -0.00259516     -0.00267335
    -0.000624464    -0.000661365
     -0.00230676     -0.00238004
    -0.000146198    -0.000163991
       -0.001523     -0.00156276
     -0.00409904     -0.00424004
    -0.000239807     -0.00027159
    -0.000411657    -0.000438131
      0.00047853     0.000466412
    -0.000997488     -0.00104139
    -0.000862506    -0.000851226
     -0.00334843     -0.00341192
    -0.000341566     -0.00034664
      1.3312e-05    -3.30519e-06
    -0.000102793    -0.000126337
     -0.00151275     -0.00162209
     -0.00541024     -0.00525919
    -0.000144969     -0.00014821
     -0.00831484     -0.00825115
    -0.000150691    -0.000172133
     -0.00671966      -0.0067643
      -0.0020492     -0.00211544
     -0.00515906     -0.00524944
     -0.00138482     -0.00141823
       -0.000283    -0.000294581
     -5.2677e-05    -7.81723e-05
      -0.0055772     -0.00566074
    -0.000250914    -0.000284585
    -0.000635647    -0.000674953
     -0.00488865     -0.00481654
    -0.000807918    -0.000836116
      9.5092e-05     9.57527e-05
     -0.00116533     -0.00127059
      -0.0101655      -0.0103096
     -0.00655195      -0.0064641
     -0.00140686     -0.00152166
    -0.000292325    -0.000285022
    -0.000263342    -0.000273755
    -0.000666352    -0.000713214
     0.000519776     0.000511635
    -0.000168002     -0.00018124
      0.00109776       0.0010478
      -1.884e-06    -1.82204e-05
       -0.014428      -0.0143167
    -0.000690673    -0.000744366
    -0.000859723    -0.000892471
      -0.0023952     -0.00250409
     -7.5283e-05    -8.33684e-05
     0.000404239     0.000406296
      1.3442e-05    -1.01582e-06
     -0.00462471     -0.00464206
    -0.000487844    -0.000512811
    -0.000334193    -0.000346242
     -0.00111953     -0.00117557
     -0.00133719     -0.00142177
     -0.00595385      -0.0060432
      1.1999e-05     2.93909e-06
       0.0001326     0.000135143
     -2.5002e-05    -2.64837e-05
     -0.00102355      -0.0010467
     -0.00468282     -0.00478922
     -0.00262888     -0.00262455
     -0.00126277     -0.00130087
      2.5411e-05     1.71138e-05
    -0.000184636    -0.000188254
    -0.000249977    -0.000262354
    -0.000209199    -0.000204998
     -0.00081036    -0.000890209
     0.000867779     0.000791864
     -0.00132222     -0.00136873
    -0.000204736    -0.000209034
     0.000186614     0.000196249
    -0.000379418    -0.000387974
     0.000516065     0.000470944
     -0.00160029     -0.00170365
    -0.000244305     -0.00024829
    -0.000905051    -0.000969481
     0.000171069     7.85376e-05
     -0.00686707     -0.00675412
    -0.000324863     -0.00041138
    -0.000347577    -0.000356882
     -0.00211352     -0.00216313
    -0.000654306    -0.000738089
    -0.000174578    -0.000174132
    -0.000387023    -0.000393871
     0.000147121     0.000151095
      -9.821e-06    -5.11495e-06
    -0.000652821    -0.000716818
       6.351e-05     5.64243e-05
     -5.4124e-05    -6.83354e-05
     -0.00129196     -0.00135691
    -0.000331967    -0.000343958
     -0.00505656     -0.00502135
     0.000588371     0.000562975
     -0.00080232    -0.000826934
     -0.00682302      -0.0065994
     0.000115159     9.08174e-05
     -0.00284867     -0.00297699
    -0.000104408    -0.000111401
    -0.000254446    -0.000291029
     -0.00755003      -0.0076089
     -0.00230621     -0.00231296
     -0.00120598     -0.00131595
     0.000119209     5.89933e-05
    -0.000402209    -0.000418257
     0.000273072     0.000274746
    -0.000314043    -0.000331721
     0.000167142     0.000174595
     -0.00891573     -0.00892024
    -0.000208051    -0.000211401
     -0.00877784     -0.00852085
     -0.00219481     -0.00228475
      0.00056566     0.000546527
     -0.00280189     -0.00284515
      9.0727e-05     8.89875e-05
     0.000192927     0.000191924
    -0.000318448    -0.000344172
     -0.00163282     -0.00170125
     0.000195059      0.00019455
    -0.000272163    -0.000288083
      5.3472e-05     5.26233e-05
    -0.000298758    -0.000314226
     -0.00329291     -0.00335471
      -0.0035575     -0.00371043
     -0.00128398     -0.00134265
    -0.000651691    -0.000712398
    -0.000305266    -0.000338218
     -0.00244593     -0.00247826
    -0.000252698    -0.000258962
     -0.00100216     -0.00103781
     0.000168722     0.000175443
     -0.00197649      -0.0020836
      -0.0001774     -0.00021149
     -0.00108558     -0.00110873
    -0.000533725    -0.000696382
     0.000257217     0.000218183
    -0.000346934    -0.000351381
    -0.000587412    -0.000599653
     -0.00185702     -0.00190726
     -9.7772e-05    -0.000119797
     -9.8876e-05    -0.000121835
     -0.00010559     -0.00010273
    -0.000494396    -0.000542885
     -0.00119787     -0.00121314
    -0.000447586    -0.000476211
     -0.00362868     -0.00367827
      7.9674e-05     8.30192e-05
    -0.000160003    -0.000182116
     -0.00107911     -0.00110962
     -0.00056419    -0.000614396
     0.000294902     0.000301442
     0.000282651     0.000282924
    -0.000116303    -0.000126022
    -0.000576713    -0.000617646
    -0.000463603    -0.000493617
     -0.00265516     -0.00275214
     -0.00723575     -0.00734296
     -0.00256475     -0.00258838
     0.000336201     0.000343819
      -0.0070554     -0.00711402
    -0.000266389     -0.00026623
      8.6009e-05     8.04958e-05
     -0.00212572     -0.00225575
    -0.000831822    -0.000866171
      5.2332e-05     4.75404e-05
    -0.000674018     -0.00073445
    -0.000229678    -0.000273665
      6.0564e-05     6.00825e-05
     -0.00927249      -0.0092131
       -6.74e-06    -1.08036e-05
    -0.000289974    -0.000304986
     0.000293411     0.000307549
    -0.000258096     -0.00036231
     0.000223007     0.000217674
      -0.0004272    -0.000442511
    -0.000891604    -0.000973206
     0.000330291      0.00031157
     -0.00266731     -0.00277146
      8.9315e-05     6.34404e-05
    -0.000400176    -0.000433926
    -0.000312242    -0.000325003
    -0.000955907     -0.00103911
     -0.00885973     -0.00902264
    -0.000137217     -0.00014071
    -0.000165559    -0.000183406
     -0.00522028     -0.00523844
    -0.000251871    -0.000257074
    -0.000592431    -0.000627282
     -0.00093482     -0.00107178
    -0.000291762    -0.000315472
    -0.000766393    -0.000829441
     -1.4472e-05    -2.03034e-05
     -0.00122712     -0.00125434
     -0.00372538     -0.00374863
     0.000173959     0.000163129
     -0.00016278    -0.000161792
     -0.00422829     -0.00424157
     0.000376638     0.000351418
     -0.00056049    -0.000603869
     0.000142205     0.000137499
     -0.00230874     -0.00238461
    -0.000621329    -0.000650955
     -0.00226439     -0.00223358
     -0.00566462     -0.00576156
    -0.000352218    -0.000394963
    -0.000354937    -0.000342513


==> scatterplots/co2/anisotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
     0.000158736     0.000158457
     0.000276221     0.000250655
       0.0211434       0.0210826
      0.00191773      0.00191375
       0.0109164       0.0109777
      0.00189015      0.00184603
     0.000234191     0.000234009
       0.0327696       0.0329531
     0.000903998     0.000917672
      0.00423605      0.00432809
     0.000349591     0.000334467
      0.00626781      0.00624988
      0.00260497      0.00259261
      0.00275006      0.00275608
        0.016499       0.0165166
     0.000961741     0.000988158
      4.1463e-05     4.22812e-05
      0.00672284      0.00670419
     0.000422111     0.000424577
      5.7293e-05     5.07642e-05
      4.4333e-05     4.33223e-05
       0.0152885       0.0152523
      6.0272e-05     5.60202e-05
     0.000158186     0.000139958
      0.00705754      0.00719391
      0.00504339      0.00502677
     0.000195598     0.000193068
     0.000842282     0.000813887
     0.000182694     0.000191027
     0.000255655     0.000252033
     0.000881131      0.00088833
       0.0289998       0.0291023
       0.0299269       0.0298819
     0.000530122     0.000505124
      0.00207507      0.00206861
      0.00469253      0.00476903
      0.00162639      0.00169463
      0.00775489      0.00777257
     0.000859426     0.000884868
      0.00242807      0.00253123
      0.00799374      0.00801177
     0.000168043     0.000158698
      0.00619565      0.00631103
     0.000145299     0.000146126
      0.00904682      0.00900379
      5.5031e-05     6.47127e-05
       0.0035107      0.00361468
     0.000194177     0.000194346
      0.00302943      0.00303811
       0.0026816      0.00262785
      0.00429312      0.00425656
      0.00147056      0.00141439
      0.00135915       0.0014098
      7.3585e-05     7.52885e-05
     0.000384076      0.00035172
     0.000217775     0.000215135
         0.03163       0.0317774
     0.000660579     0.000680087
      0.00171568      0.00167014
      0.00251065      0.00251465
      0.00946428      0.00946758
      0.00388837      0.00382103
     0.000984711      0.00104328
       0.0100519       0.0101242
       0.0106199       0.0106374
      0.00472199      0.00469764
      0.00290557      0.00287053
      0.00271663      0.00272885
     0.000415112     0.000423439
       0.0226071       0.0225111
       0.0288974       0.0289652
     0.000501693     0.000479523
      0.00819949      0.00816895
       0.0123349       0.0123514
     0.000328964     0.000332538
      0.00802142      0.00803686
     0.000714274     0.000666535
      0.00108062      0.00117243
      6.3238e-05     6.19952e-05
      0.00220372      0.00221682
      0.00590859      0.00587775
      6.9004e-05     6.83362e-05
      0.00012581     0.000112921
      0.00223772      0.00221543
      0.00131038      0.00130586
     0.000566879     0.000534021
     0.000310061      0.00030906
      9.3314e-05      9.5613e-05
     0.000105857       0.0001066
      0.00486248      0.00492929
      0.00014014     0.000132945
      0.00675121      0.00670601
      0.00494079      0.00491174
      0.00230528      0.00233272
      0.00523028      0.00527269
     0.000739731     0.000718943
     0.000317864     0.000343229
       0.0354377       0.0355516
      5.1785e-05      4.8434e-05
      8.4019e-05     7.83619e-05
     0.000186831     0.000169265
      6.2581e-05     5.82881e-05
     0.000246523     0.000238262
       7.637e-05     7.62269e-05
      0.00502365      0.00498901
     0.000739987     0.000779541
      0.00027281     0.000267123
      0.00129268      0.00128966
       8.312e-05     8.14596e-05
     0.000283925     0.000266611
     0.000325819      0.00032846
     0.000783017     0.000797776
       0.0137431       0.0135926
      0.00449294      0.00452732
      3.6189e-05     3.89843e-05
     0.000245213     0.000229131
      0.00511251      0.00511018
      7.2723e-05     6.39631e-05
       0.0205049       0.0205624
      0.00237885      0.00238236
      0.00355333       0.0035053
       0.0132743        0.013297
      0.00010802     0.000108131
     0.000187995     0.000181826
       0.0242884       0.0240519
     0.000218538     0.000200378
       0.0029877      0.00310875
      0.00764514      0.00761544
      0.00178155      0.00175641
     0.000157204     0.000168859
       0.0127458       0.0127499
      0.00540524      0.00541172
       0.0230272       0.0228963
      4.2059e-05     4.26578e-05
       0.0017882      0.00177185
       6.358e-05     5.42888e-05
      0.00034569     0.000312991
     0.000950339     0.000921983
      0.00994124      0.00993861
     0.000178997     0.000180663
     0.000147695     0.000139144
       0.0131886       0.0132423
      0.00207305      0.00203288
       0.0173407       0.0173201
       0.0176121       0.0175468
     0.000974625      0.00095228
      5.2584e-05     5.25633e-05
      0.00783721      0.00783064
      0.00238841      0.00239523
      6.7798e-05     5.95392e-05
      0.00980597      0.00982009
      6.3061e-05     5.90051e-05
     0.000560351     0.000579466
       0.0153986       0.0154267
      0.00222412      0.00214356
      0.00637099      0.00631531
      0.00147796      0.00144485
      9.6347e-05     9.36131e-05
        4.77e-05     5.00342e-05
     0.000139908     0.000124708
       0.0241241       0.0241913
      3.0626e-05     3.01387e-05
     0.000223248     0.000226265
      0.00231495      0.00238935
       0.0043126      0.00426891
     0.000599421      0.00059923
      0.00847313      0.00845085
     0.000746495     0.000719197
       0.0212399       0.0212741
     0.000818188      0.00078052
       0.0187334       0.0187405
      4.5171e-05     4.57505e-05
      9.1638e-05     8.86497e-05
      0.00282235      0.00284688
       0.0010203      0.00100894
      0.00550803      0.00552006
      0.00123157      0.00119441
     0.000273434     0.000275757
      0.00635346      0.00637911
      0.00700397      0.00695903
       0.0271954       0.0275011
       0.0069996      0.00694871
       0.0137158       0.0136987
       0.0119071       0.0118761
      0.00424485      0.00420926
       0.0221912       0.0217937
     0.000824081     0.000817685
      0.00472956      0.00471069
       0.0107797       0.0109347
     0.000113517     0.000120616
       0.0315922       0.0317005
       0.0193826       0.0192182
     0.000378694     0.000362609
      0.00552098      0.00566462
      0.00194771      0.00194599
      0.00417182      0.00416159
      0.00259089      0.00256524
      3.9132e-05     3.80829e-05
     0.000559468     0.000531371
      0.00132719      0.00128458
      0.00580199      0.00579567
      0.00022767     0.000222457
       0.0127139       0.0126746
     0.000279403     0.000255777
       0.0202843       0.0202456
      0.00687465      0.00697907
      0.00491209       0.0048495
     0.000129153     0.000123651
       0.0225806       0.0226837
       0.0106124       0.0106361
     0.000141048     0.000142191
      0.00612649      0.00615597
     0.000711346     0.000718234
       0.0294583       0.0295762
      0.00491848      0.00491597
      6.2458e-05     5.70802e-05
      0.00410846      0.00412948
     0.000773392     0.000794869
      0.00136585      0.00136624
       0.0139407       0.0136562
     0.000196644     0.000185122
      0.00723997        0.007176
       0.0211127       0.0210573
      0.00834035      0.00841641
     0.000204459     0.000190019
     0.000264701     0.000250576
       0.0183954       0.0183669
       0.0012264      0.00122915
      0.00717956      0.00716449
      0.00336642      0.00332077
      0.00544292      0.00540526
      4.1376e-05     3.92681e-05
       0.0142336       0.0142176
     0.000754742     0.000752309
     0.000456887     0.000433096
      0.00111128      0.00111875
      5.4381e-05     4.99691e-05
      0.00815722      0.00816813
       0.0118073       0.0118132
     0.000219231     0.000207946
     0.000722083     0.000723162
      0.00104141       0.0010537
      7.7068e-05     6.77179e-05
       0.0136927        0.013765
      0.00708654      0.00713596
     0.000175381     0.000157525
      0.00217347      0.00211959
      0.00847888      0.00843149
        0.019634       0.0196176
        0.032802       0.0331614
     0.000669982     0.000654082
     0.000104593     0.000104699
       0.0166885       0.0166693
       0.0101296        0.010162
      0.00047553     0.000443812
      0.00799674      0.00791105
      0.00159704      0.00159745
      0.00114582      0.00117625
     0.000383115     0.000384579
       0.0119009       0.0119105
     0.000302897     0.000284956
     0.000859522     0.000806379
     0.000853472      0.00086592
      6.2077e-05     5.95094e-05
     0.000257063     0.000259919
     0.000106453     0.000102245
      0.00128427      0.00127305
     0.000194829     0.000196287
     0.000287935      0.00028949
      6.7197e-05     6.13194e-05
     0.000658495       0.0006481
      0.00329514      0.00328822
       0.0010121     0.000997476
     0.000323714     0.000301114
       0.0200586       0.0200574
     0.000526738     0.000535935
      4.7932e-05     4.69389e-05
      0.00363727       0.0036324
       0.0022488      0.00224791
      6.9489e-05      6.2993e-05
      3.7991e-05     3.66235e-05
      0.00218611      0.00222329
       0.0284416       0.0285872
       0.0233257       0.0231855
        0.010431       0.0104228
      0.00278013      0.00269275
      0.00175236      0.00181423
      0.00292988      0.00296565
      0.00249996      0.00245536
      0.00308822      0.00301116
       0.0031418      0.00324567
       0.0243317       0.0244245
     0.000281658     0.000283769
      0.00220188        0.002225
     0.000389742     0.000361532
      5.5285e-05     5.88831e-05
     0.000690943      0.00072049
      0.00107147      0.00107105
       0.0147876       0.0148181
      0.00849031      0.00849247
      0.00419002      0.00416937
      0.00103946      0.00102207
      4.5164e-05     4.35101e-05
      4.4369e-05     4.18622e-05
      7.7559e-05     7.76118e-05
       0.0194035       0.0192493
      7.4159e-05     7.10686e-05
      0.00765236       0.0075964
        0.022721       0.0225075
     0.000726933     0.000708823
      0.00314843      0.00311951
       0.0252092       0.0254911
      4.9976e-05     4.60499e-05
      0.00122364      0.00120996
      0.00774864      0.00771383
       0.0254428       0.0252038
       0.0149633        0.014676
      0.00867569       0.0086463
       0.0057964      0.00578656
      0.00454833      0.00463593
      0.00259692      0.00269747
      0.00020887     0.000230338
       0.0104174       0.0104014
     0.000419914     0.000406431
     0.000389798     0.000428106
     0.000464258     0.000436819
       0.0025479      0.00261202
      0.00222932      0.00225284
          0.0254       0.0253569
       0.0260181       0.0263016
      0.00403302      0.00401783
       0.0259676       0.0259063
     0.000294159     0.000291939
     0.000372353     0.000379086
      0.00036462     0.000351981
      0.00729798      0.00728676
     0.000664598     0.000616054
      3.8994e-05     4.09797e-05
       0.0009258     0.000872594
      3.6528e-05     3.45326e-05
     0.000772264     0.000807253
     0.000160662     0.000148281
     0.000861838     0.000862657
     0.000126184     0.000126128
      6.6069e-05     6.41568e-05
       7.169e-05     6.64379e-05
     0.000102104     9.34636e-05
      0.00293765      0.00292673
      6.2244e-05     6.13582e-05
        0.008313      0.00840088
     0.000303853      0.00030908
     0.000628795     0.000623156
      0.00034372     0.000327387
     0.000489943     0.000488442
     0.000750909     0.000736776
      0.00601964      0.00602269
       4.047e-05      4.0807e-05
        5.76e-05     6.46758e-05
      0.00657869      0.00658351
     0.000230398     0.000242686
     0.000113961     0.000103985
      0.00314662      0.00315309
     0.000160663     0.000158472
       5.597e-05     5.34029e-05
      5.7645e-05     6.28348e-05
      3.3616e-05     3.46167e-05
       0.0257257       0.0255448
      0.00445674      0.00441958
     0.000289047     0.000295736
     0.000320615     0.000305232
     0.000102453     9.58686e-05
       0.0111829       0.0111996
       0.0321982       0.0319931
      0.00563793      0.00571919
      0.00263754      0.00266157
       0.0014514      0.00155365
      0.00539567      0.00543346
       0.0145168       0.0144173
       0.0248881       0.0250384
      2.8369e-05     3.12105e-05
      0.00216407      0.00212965
      0.00631074      0.00623909
      0.00297148      0.00308093
      9.8242e-05     9.57946e-05
      0.00634659      0.00618785
      3.3922e-05     3.60528e-05
      0.00186367      0.00198024
       0.0125247       0.0124805
       0.0188238       0.0186538
       0.0114059       0.0114079
     0.000650649     0.000657415
       0.0251631       0.0254272
      5.0555e-05     4.88923e-05
       0.0108139       0.0108908
     0.000103698     9.36632e-05
      0.00534472       0.0053417
      7.6414e-05     6.82678e-05
       0.0108568       0.0109391
      0.00126417      0.00130663
      0.00156785      0.00159361
       0.0035672      0.00357671
      0.00446615      0.00465427
       0.0083713      0.00839547
       0.0283028       0.0281314
      0.00131587      0.00127601
     0.000149331     0.000146436
      0.00011473     0.000113714
       0.0142451       0.0142495
     0.000173476     0.000177194
       0.0052204      0.00521885
        0.016025       0.0160379
      4.5427e-05     4.25139e-05
      0.00419993      0.00420292
      0.00172821       0.0017897
     0.000107141     0.000105235
      0.00445057      0.00446562
      6.8211e-05     6.20442e-05
     0.000254655      0.00023616
       0.0018068      0.00182676
      0.00124569      0.00124773
     0.000248338     0.000251941
      0.00645582      0.00644439
      0.00126475      0.00125413
     0.000629776     0.000606808
     0.000723486     0.000726245
       0.0281932       0.0285235
      0.00075961     0.000816454
       0.0188223       0.0187467
       0.0115437       0.0115807
     0.000342853     0.000337363
      0.00852322      0.00844708
      0.00121356      0.00119217
       0.0447087       0.0448452
     0.000308404      0.00032985
       0.0018687      0.00180731
      0.00883355      0.00883122
      0.00635342      0.00640911
      0.00012411     0.000133263
      0.00197092      0.00196367
       0.0219085       0.0219064
     0.000108988     0.000112821
      0.00010121     0.000106442
     0.000185146     0.000181488
     0.000176529     0.000199908
      0.00619065      0.00621686
      0.00228088      0.00224652
       0.0233964       0.0236371
       0.0144507       0.0143493
        0.017546       0.0175225
       9.476e-05     8.48015e-05
     0.000317653     0.000296659
      0.00105046      0.00104516
     0.000171995     0.000154588
       0.0163656       0.0163956
      0.00307946      0.00314952
      0.00614118       0.0063074
        0.016636       0.0166387
       6.908e-05     6.84189e-05
     0.000215455     0.000237487
      8.8388e-05     9.23275e-05
      5.0422e-05     5.12043e-05
      0.00380323      0.00379071
      0.00228157      0.00221736
      0.00320492      0.00319625
      0.00824851       0.0082262
     0.000105739      9.2112e-05
      0.00064188     0.000621476
      0.00297186      0.00303489
     0.000271231     0.000263547
       0.0142331       0.0141788
      0.00714307      0.00713557
       0.0133335       0.0133503
       0.0182462       0.0183355
       0.0076926      0.00767796
      0.00284587      0.00280306
      4.1753e-05     4.38454e-05
     0.000112526     0.000113625
      0.00030032     0.000297131
       0.0121916       0.0122157
     0.000865771     0.000856499
     0.000148979     0.000137969
      0.00416225      0.00411322
     0.000841061     0.000840227
        0.013915       0.0139397
     0.000128849     0.000126057
      0.00221452      0.00216884
       0.0205395       0.0205377
      0.00912079      0.00922263
     0.000636321     0.000676566
       0.0166365       0.0166321
       0.0151179       0.0150257
      0.00628506       0.0062674
     0.000663683      0.00069793
       0.0114985        0.011553
     0.000187979     0.000186377
      6.7798e-05     5.92121e-05
      0.00587344      0.00584414
      6.6822e-05     5.82493e-05
      6.5216e-05      6.5166e-05
       0.0114894        0.011422
        0.015817       0.0158381
      0.00616661       0.0061094
     0.000605083     0.000589574
      0.00129866       0.0012995
     0.000202777     0.000196247
      0.00179258       0.0018014
       0.0159212        0.015748
      0.00790814       0.0079178
     0.000433239     0.000461862
       0.0262947        0.026356
      0.00864264      0.00862879
       0.0209948       0.0210864
     0.000309782     0.000295468
      0.00500455      0.00493711
       0.0120445        0.012059
       0.0089236      0.00889714
      0.00173935      0.00168336
       0.0107211       0.0107011
     0.000378189     0.000356122
      6.6521e-05     6.43451e-05
     0.000189379     0.000174804
     0.000244852     0.000237337
      2.3085e-05     2.65856e-05
      9.1272e-05      9.0847e-05
       0.0251189       0.0251874
      0.00256076      0.00247744
     0.000241524     0.000240095
     0.000273515     0.000273113
      0.00601627      0.00605684
      9.2202e-05     8.05215e-05
       0.0059971      0.00596248
     0.000298454     0.000285734
      9.7517e-05     0.000107216
      4.1444e-05     3.99591e-05
      0.00466608      0.00462555
     0.000723718     0.000718408
      0.00012179     0.000115333
     0.000186924     0.000189251
     0.000302214       0.0002998
      7.7926e-05     6.75273e-05
      0.00012288     0.000123286
     0.000746101     0.000783308
      0.00903682      0.00903679
     0.000526148     0.000534241
     0.000266606     0.000256111
      0.00480581      0.00481304
      0.00182468      0.00187733
     0.000202059     0.000192032
      0.00289958      0.00283391
      0.00689921       0.0068504
     0.000174816     0.000171545
      0.00138315      0.00137649
      6.4467e-05      5.7748e-05
      3.5688e-05      3.5495e-05
     0.000581461     0.000575537
       0.0121319       0.0121032
      0.00533091      0.00532357
        0.017277       0.0173293
      0.00274682      0.00269897
       0.0010491      0.00102943
      0.00797874      0.00798959
      0.00602895      0.00601535
      0.00122418       0.0011811
       0.0008846     0.000882125
      7.1431e-05     7.14132e-05
      0.00193104      0.00192984
       0.0125977       0.0125908
     0.000360471     0.000350461
     0.000584019     0.000557551
      0.00258778      0.00260867
     0.000281005     0.000277278
     0.000782535     0.000733006
       0.0238433       0.0235181
     0.000187374     0.000202529
       0.0015102      0.00147057
     0.000510923     0.000509131
        0.010218       0.0102247
     0.000898539     0.000878211
        0.011577       0.0115751
      0.00583532      0.00580239
      0.00844674      0.00846364
     0.000730688     0.000727149
      3.1334e-05     3.28981e-05
     0.000130357     0.000134105
     0.000262633     0.000263095
      3.9859e-05     4.30284e-05
       0.0152966       0.0153506
      0.00548877      0.00552792
      0.00161292      0.00160609
     0.000154919     0.000154653
     0.000249098     0.000232728
       0.0091528      0.00918751
       4.263e-05     4.21366e-05
      0.00212303      0.00211502
      0.00272539      0.00279115
     0.000105246     9.16065e-05
     0.000673382      0.00064664
      3.5299e-05     3.45236e-05
      3.0695e-05     3.24202e-05
     0.000140779     0.000148354
       0.0194535       0.0191354
     0.000840795     0.000807924
      0.00106952      0.00102215
      0.00147895      0.00145686
     0.000394197     0.000389129
      0.00278623      0.00275899
      0.00310263      0.00310438
      7.2342e-05     7.33111e-05
     0.000231487     0.000220196
      0.00319291       0.0031958
       0.0352884       0.0352366
     0.000105885     0.000121244
      0.00124965      0.00128789
     0.000509303     0.000489951
     0.000399853     0.000408795
     0.000821366     0.000825819
      9.7345e-05     9.93872e-05
        0.017363       0.0173576
     0.000694134     0.000659182
     0.000924619     0.000869639
       0.0254709       0.0255574
     0.000465366      0.00047532
      0.00100313      0.00109861
      0.00482912      0.00482074
       0.0259966       0.0259341
       0.0010326     0.000991734
     0.000160903     0.000153566
     0.000908523     0.000932306
      3.9991e-05     4.09239e-05
      0.00111952      0.00108532
      0.00645778      0.00637993
     0.000295996     0.000275914
      9.6822e-05     9.83634e-05
      6.4851e-05     7.10087e-05
      0.00407272      0.00407656
     0.000129057     0.000124035
     0.000702989     0.000682854
      5.1358e-05     5.09204e-05
       0.0279552       0.0281493
      6.2433e-05     5.94995e-05
       0.0112688       0.0112525
     0.000444766     0.000432772
       0.0272569        0.027237
       0.0149247       0.0149316
      0.00178768      0.00189403
     0.000719476     0.000679947
     0.000152079     0.000149276
      0.00758322      0.00756371
       0.0283961       0.0286962
     0.000859189     0.000855575
      0.00302487      0.00307287
     0.000646589     0.000648019
     0.000369233     0.000351799
       0.0182453       0.0183424
     0.000303233      0.00030628
     0.000673321     0.000643947
      0.00802596      0.00798003
     0.000352626     0.000363026
     0.000180035     0.000185653
     0.000106361     9.72436e-05
     0.000264837     0.000281744
       0.0185337       0.0186708
      0.00059639     0.000630787
     0.000298406     0.000279389
       0.0126073       0.0125341
       0.0144906        0.014525
      0.00350992      0.00348448
      0.00258174      0.00253208
     0.000128742     0.000137936
      0.00168627      0.00168727
      0.00482812      0.00484082
      9.3708e-05     9.28737e-05
       0.0223091       0.0222099
      8.7777e-05     8.76855e-05
     0.000220963     0.000223152
     0.000690365     0.000691664
       0.0111466         0.01114
     0.000145787     0.000163132
      0.00189885      0.00199611
      0.00161468      0.00154738
       0.0109713       0.0110705
       0.0050944      0.00510973
      0.00362673       0.0036835
     0.000406051     0.000421443
       0.0240386        0.023952
     0.000172241     0.000193681
      0.00116661      0.00120405
      0.00227042      0.00229133
       0.0150989       0.0150312
      0.00739094      0.00745694
      0.00397204      0.00392002
     0.000176207     0.000178174
     0.000233408     0.000217099
     0.000182052     0.000167228
      0.00617694      0.00614302
       0.0191133       0.0190312
      0.00816411      0.00815294
       0.0229127       0.0228833
      0.00883664       0.0088249
       0.0128954       0.0129131
      0.00512481      0.00509807
      4.2414e-05     4.12642e-05
      0.00845161      0.00847403
        0.003183      0.00319453
     0.000828051     0.000841991
      0.00650448      0.00647475
      6.5135e-05     5.90961e-05
      0.00113773      0.00114192
      0.00440828       0.0043825
        0.033933       0.0340049
      0.00335162      0.00331398
     0.000385305      0.00037007
       0.0093346      0.00931744
     0.000784255     0.000795334
     0.000986923     0.000934264
      2.7677e-05     3.14386e-05
      0.00191407       0.0018903
     0.000105115     0.000102514
      4.5754e-05     4.25285e-05
      9.2515e-05     9.41477e-05
        0.009959      0.00992919
      0.00223567      0.00236783
     0.000119386     0.000106154
     0.000486456     0.000524165
     0.000544027     0.000506648
      0.00216184      0.00217969
     0.000248021     0.000240765
     0.000986041      0.00101597
     0.000310949     0.000320487
      0.00867171      0.00865184
      0.00279061       0.0027154
      0.00134802      0.00131492
       0.0019396      0.00194663
     0.000822586     0.000852559
     0.000363993     0.000339561
       0.0260821       0.0257085
     0.000397717     0.000364112
      0.00233538      0.00230034
     0.000298948     0.000280794
      0.00281735      0.00284346
      0.00149801       0.0015348
      9.1517e-05     9.69059e-05
     0.000663315      0.00063477
      0.00120114      0.00115967
       9.485e-05     8.53781e-05
       0.0143344       0.0143318
      9.4985e-05     8.86973e-05
       0.0032203      0.00321251
     0.000185084     0.000185753
       0.0124714       0.0124913
      0.00148816      0.00144422
      0.00106241      0.00106708
      0.00226464      0.00222169
      5.1309e-05     4.93089e-05
      0.00112504      0.00108718
     0.000146137     0.000128617
     0.000297741      0.00032299
     0.000659353     0.000633496
        0.012709        0.012746
       0.0240144       0.0242787
      0.00115153      0.00115342
       0.0273064       0.0274083
     0.000233527     0.000236947
      7.5577e-05     6.88605e-05
      0.00480279      0.00474334
      0.00230107      0.00228041
     0.000105202     9.29186e-05
     0.000247971     0.000233381
      0.00656387      0.00671771
      0.00465674      0.00474084
      0.00146307      0.00145957
     0.000178537     0.000169858
       0.0049712       0.0049376
     0.000322815     0.000319202
     0.000315533     0.000300166
      6.5043e-05     5.91413e-05
     0.000718917     0.000715389
     0.000123944     0.000110541
      0.00118127       0.0011935
      0.00119277      0.00124193
      0.00171245      0.00169194
     0.000216212     0.000202968
       0.0180446       0.0179229
     0.000243252     0.000221463
      0.00899271       0.0090073
     0.000408873      0.00040607
        0.035502       0.0353983
      7.4151e-05      8.1153e-05
      0.00690236      0.00692353
      0.00895153      0.00893846
      0.00191147      0.00184312
      0.00792099      0.00788866
     0.000161076     0.000152244
      0.00770758      0.00769248
      0.00939593      0.00939972
      0.00235014      0.00233263
     0.000322897     0.000312666
      0.00120097      0.00114575
      0.00653602      0.00648902
      0.00147805      0.00149061
       0.0131711        0.013201
     0.000108695     9.66227e-05
      0.00247987      0.00244715
      0.00127003      0.00129805
      0.00236527      0.00248016
       0.0196323       0.0193324
     0.000309967     0.000301994
       0.0259038       0.0261514
     0.000741541     0.000729571
       0.0200568       0.0202008
      0.00303892       0.0029741
       0.0145042        0.014559
      0.00760236      0.00761608
      9.7092e-05     0.000102229
      0.00119425      0.00120026
       0.0154481       0.0154176
     0.000644627      0.00063784
     0.000444451     0.000461062
       0.0182146       0.0181108
      0.00322906      0.00321647
      3.2937e-05     3.42174e-05
      0.00290096       0.0029262
       0.0242026       0.0244024
       0.0181205        0.018094
      0.00184748      0.00197946
      0.00154052      0.00155279
     0.000339296     0.000331669
      0.00155319      0.00153155
      4.7267e-05     4.57868e-05
      6.8697e-05     6.73442e-05
     0.000636703     0.000612625
      0.00044849     0.000448375
       0.0382263       0.0385473
     0.000706476     0.000705147
      0.00273522      0.00270991
       0.0044457      0.00440275
      6.2548e-05     5.96042e-05
     0.000999361     0.000955949
     0.000698013     0.000713749
        0.016514       0.0165795
     0.000153726      0.00016748
      7.9556e-05     7.53919e-05
      0.00183497      0.00185587
      0.00177879      0.00185464
       0.0156001       0.0156405
     0.000677785     0.000654601
      7.6187e-05     6.74035e-05
      9.3347e-05     8.43418e-05
     0.000829662     0.000807936
       0.0129071       0.0129467
       0.0101133        0.010112
      0.00678551      0.00679455
     0.000652503     0.000608248
      4.2522e-05     4.06223e-05
      3.5367e-05     3.59551e-05
      5.1976e-05      5.1447e-05
      0.00145546      0.00149806
          0.0029      0.00282374
      0.00607352      0.00601859
      4.1827e-05     4.43185e-05
      4.2969e-05     4.21618e-05
      6.9831e-05     6.92117e-05
      0.00129859      0.00131372
      0.00298115      0.00301881
     0.000299915      0.00029759
       0.0013008      0.00128427
      0.00327306      0.00335157
       0.0272563       0.0270169
        0.005632      0.00559823
      7.8627e-05     7.12083e-05
      0.00898127      0.00896175
      0.00469327      0.00477176
      0.00043824     0.000434797
     0.000472884     0.000472888
       5.929e-05     5.33641e-05
      4.4092e-05     4.30255e-05
      0.00148754      0.00146841
     0.000353185     0.000354709
     0.000720922     0.000703951
      0.00154515      0.00152686
     0.000240368     0.000250179
       0.0224473       0.0222522
     0.000694512     0.000697638
      0.00145766      0.00147307
       0.0246097       0.0244193
     0.000827835     0.000856192
      0.00554344      0.00562736
      0.00073229       0.0007316
      0.00233353      0.00233936
       0.0209384        0.021152
      0.00830096      0.00830934
      0.00137557      0.00149309
         0.00416       0.0040873
     0.000266309     0.000272834
     0.000576751     0.000540915
     0.000214436     0.000200738
     0.000609252     0.000605981
       0.0248574       0.0251031
     0.000121032     0.000116411
       0.0321482       0.0319555
      0.00344851      0.00342917
      0.00031195     0.000319245
       0.0183248       0.0181601
     0.000168051      0.00015097
     0.000139478     0.000126243
     0.000234442     0.000246425
      0.00670543      0.00669075
      8.6398e-05     8.98752e-05
     0.000111218     0.000115901
      7.4419e-05     6.95107e-05
     0.000133726     0.000119039
      0.00709694      0.00714052
      0.00932566      0.00940335
      0.00986355      0.00982442
      0.00250167      0.00247363
      0.00100823     0.000986045
       0.0103226       0.0102841
     0.000258202     0.000258318
      0.00187516      0.00188705
       4.459e-05     4.10537e-05
      0.00456708       0.0045225
      0.00308578      0.00313637
      0.00761956      0.00758193
       0.0132615       0.0130803
     0.000961715      0.00100592
     0.000101645     9.50601e-05
     0.000869934     0.000882444
      0.00264635      0.00259299
     0.000424762     0.000422647
       0.0012126      0.00120504
      0.00105226      0.00106747
      0.00256869      0.00256569
      0.00125431      0.00122427
     0.000477641     0.000482559
       0.0127287       0.0127135
      5.4006e-05     4.98357e-05
      0.00348648      0.00345783
     0.000929287     0.000915891
      0.00406969      0.00410675
     0.000488197     0.000508917
      0.00032484      0.00032575
       7.339e-05     6.77658e-05
       0.0010856      0.00110018
      0.00256873      0.00252429
      0.00880447      0.00881062
       0.0172657       0.0173035
      0.00461698      0.00466171
      7.7957e-05     6.78225e-05
       0.0200538        0.020177
     0.000251407     0.000256385
     0.000290354     0.000295171
      0.00423441      0.00427927
      0.00123312      0.00118396
      0.00032007     0.000307339
     0.000531439     0.000576659
      0.00323295      0.00331317
       6.098e-05     6.11097e-05
        0.027988       0.0281498
      5.4603e-05     5.35755e-05
      5.1563e-05     5.48525e-05
     0.000135333     0.000134838
       0.0067807      0.00675408
      0.00106467      0.00107999
     0.000475847     0.000488397
       0.0030273      0.00301348
     0.000311694     0.000338085
      0.00758042      0.00762759
     0.000956121     0.000980576
     0.000423547     0.000439593
      8.1764e-05     8.59367e-05
      0.00258806      0.00259337
       0.0210854       0.0213117
      7.6024e-05      7.0719e-05
      0.00088252     0.000867266
       0.0123562       0.0123618
      9.2815e-05     9.71284e-05
     0.000291278     0.000312735
      0.00863221      0.00874658
      0.00210706      0.00206164
      0.00379171      0.00378781
     0.000140432     0.000136596
      0.00368689      0.00368575
       0.0143713       0.0143974
     0.000825368     0.000871361
      5.7289e-05     5.36492e-05
       0.0140888       0.0140486
     0.000606129      0.00061052
      0.00470353      0.00476092
     0.000177774     0.000185388
      0.00504737      0.00509513
      0.00219974      0.00212846
       0.0113263       0.0112368
        0.015941        0.015935
      0.00377161      0.00383689
     0.000435536     0.000436015


==> scatterplots/co2/anisotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
     -3.6912e-05    -2.94446e-05
      -2.412e-05    -2.17295e-05
    -0.000222052    -0.000350637
     -4.6367e-05    -6.75696e-05
    -0.000498162    -0.000482842
     -5.4458e-05    -6.89908e-05
     -4.0946e-05    -3.44715e-05
    -0.000859651    -0.000876492
     -7.6934e-05    -7.22198e-05
     -6.9786e-05    -0.000135209
     -3.5294e-05    -3.12386e-05
     -6.4976e-05    -0.000134675
    -0.000188001    -0.000169373
    -0.000164939    -0.000155517
    -0.000573516    -0.000555567
     -7.3105e-05    -7.36005e-05
     -1.6165e-05    -1.37521e-05
    -0.000419315    -0.000397715
      -6.136e-05    -5.12949e-05
      -9.295e-06    -8.99411e-06
      -9.666e-06    -1.04081e-05
    -0.000809635    -0.000795578
     -1.1966e-05    -1.18785e-05
     -1.3945e-05    -1.38011e-05
    -0.000389629    -0.000375808
     -9.2871e-05    -0.000129618
     -1.6635e-05    -1.97193e-05
     -9.0616e-05    -7.60847e-05
      -2.867e-05    -2.77346e-05
     -3.7916e-05    -3.25381e-05
    -0.000103545    -8.63951e-05
    -0.000476591    -0.000569347
     -0.00147594     -0.00138608
     -5.4035e-05    -4.57569e-05
    -0.000165492    -0.000148422
     -7.1318e-05    -0.000117215
    -0.000111049    -0.000113357
     -9.0609e-05    -0.000136417
    -0.000106731    -9.50882e-05
     -5.8693e-05     -9.5071e-05
     -0.00023096    -0.000287209
     -2.8575e-05     -2.4443e-05
    -0.000346611    -0.000332028
     -3.7745e-05    -2.98737e-05
    -0.000200337    -0.000274841
     -1.8618e-05    -1.93644e-05
    -0.000338465     -0.00032501
     -1.7877e-05    -2.07139e-05
     -6.8099e-05    -0.000103814
    -0.000113518    -0.000118871
    -0.000216989    -0.000221781
     -4.1018e-05    -5.20291e-05
     -8.4693e-05    -9.38667e-05
     -2.2868e-05    -1.93464e-05
     -2.7147e-05     -2.5682e-05
     -3.2489e-05    -2.81582e-05
     -0.00153526     -0.00132547
     -3.0691e-05    -4.17669e-05
     -4.7361e-05    -6.09093e-05
    -0.000167075    -0.000154137
    -0.000138337    -0.000191265
    -0.000149625    -0.000169136
     -0.00013503    -0.000120388
    -0.000225072    -0.000275659
    -0.000611078    -0.000662981
    -0.000238189    -0.000250989
    -0.000105139    -0.000116201
     -5.4019e-05    -8.98711e-05
     -5.2717e-05    -4.72284e-05
     -0.00142767     -0.00134369
    -0.000701202    -0.000512204
     -5.8781e-05     -4.8746e-05
    -0.000245349    -0.000294025
    -0.000609626    -0.000658906
     -6.5221e-05    -5.15302e-05
    -0.000430963    -0.000408962
     -2.8458e-05    -3.14168e-05
     -9.4361e-05    -0.000100137
     -1.2051e-05    -1.25519e-05
    -0.000175557    -0.000155303
    -0.000236072     -0.00025425
     -1.2339e-05    -1.31694e-05
     -1.5761e-05    -1.47968e-05
     -4.4614e-05    -7.07715e-05
    -0.000126878     -0.00010946
     -2.7633e-05    -3.00143e-05
     -2.8865e-05    -3.07778e-05
      -2.588e-05    -2.18646e-05
     -2.6843e-05    -2.25556e-05
    -0.000164355    -0.000195468
     -1.2686e-05    -1.43698e-05
    -0.000207595    -0.000262875
     -7.8459e-05    -0.000116703
    -0.000139851    -0.000134092
     -7.1894e-05    -0.000117335
     -4.7074e-05    -4.57517e-05
     -4.3778e-05     -4.3956e-05
     -0.00111574     -0.00100121
     -1.3755e-05    -1.24449e-05
     -1.2454e-05    -1.28611e-05
     -1.6706e-05     -1.6023e-05
     -1.1732e-05    -1.18424e-05
     -3.5951e-05    -2.98865e-05
     -1.5746e-05    -1.57038e-05
    -0.000122343    -0.000158855
     -7.3715e-05    -7.06558e-05
     -2.3651e-05    -2.48142e-05
    -0.000109744    -9.78022e-05
     -2.0849e-05    -1.76888e-05
      -3.365e-05    -2.94153e-05
     -6.2373e-05    -4.92603e-05
     -9.4295e-05    -8.33389e-05
    -0.000134435    -0.000116765
    -0.000269506    -0.000249158
     -1.2992e-05    -1.32267e-05
     -3.3097e-05    -2.83989e-05
    -0.000106832    -0.000157072
     -1.1852e-05    -1.06743e-05
    -0.000223004    -0.000192079
    -0.000185496      -0.0001726
     -6.2887e-05    -9.20376e-05
    -0.000382045    -0.000392421
     -3.1456e-05    -2.48665e-05
     -3.3629e-05    -2.83504e-05
    -0.000544824    -0.000670179
     -1.3142e-05    -1.47635e-05
     -6.4427e-05    -0.000117224
    -0.000229388     -0.00026013
     -4.3698e-05    -6.06013e-05
     -2.5769e-05    -2.69806e-05
     -0.00038691    -0.000466836
    -0.000321032    -0.000303277
     -0.00104658    -0.000874469
     -1.3309e-05    -1.29588e-05
    -0.000128716        -0.00012
      -8.308e-06    -8.07367e-06
     -2.0359e-05    -2.05029e-05
     -7.4341e-05    -6.58435e-05
    -0.000363846    -0.000410747
     -2.7101e-05    -2.52091e-05
     -1.3513e-05    -1.47889e-05
    -0.000483343    -0.000511517
      -8.545e-05    -9.06999e-05
    -0.000839758    -0.000927562
    -0.000394315    -0.000408188
     -7.7717e-05     -7.1211e-05
     -1.5271e-05    -1.38987e-05
    -0.000108461    -0.000202229
    -0.000188908    -0.000177429
      -8.398e-06    -8.79014e-06
    -0.000271113    -0.000320411
     -1.8993e-05    -1.50323e-05
     -5.6342e-05     -5.3996e-05
    -0.000652944    -0.000635418
     -6.2637e-05    -7.71912e-05
    -0.000158472    -0.000205651
     -6.0111e-05    -6.55856e-05
     -2.3002e-05    -1.91336e-05
     -1.5419e-05    -1.45327e-05
     -1.7181e-05    -1.51492e-05
     -0.00084872    -0.000866792
     -1.1595e-05    -1.05522e-05
     -4.0432e-05    -3.45787e-05
    -0.000138012     -0.00014351
     -7.6713e-05    -0.000120554
      -7.363e-05    -6.22894e-05
    -0.000105814    -0.000211837
      -3.141e-05    -3.69976e-05
    -0.000236238    -0.000375554
     -5.1542e-05    -4.93113e-05
    -0.000971471     -0.00090338
      -1.018e-05    -1.16558e-05
     -1.2603e-05    -1.37074e-05
      -5.562e-05    -9.48158e-05
     -4.0647e-05    -4.91585e-05
     -6.8596e-05     -0.00011237
     -3.7339e-05    -4.68651e-05
      -2.815e-05    -2.86516e-05
    -0.000446195    -0.000436927
    -0.000212729    -0.000262453
    -0.000659946    -0.000795349
    -0.000149027    -0.000207364
    -0.000213145    -0.000340176
     -0.00062673    -0.000599621
    -0.000206656    -0.000213631
    -0.000246867     -0.00038002
     -4.4026e-05    -4.76537e-05
    -0.000125733     -0.00015891
    -0.000493492    -0.000517582
     -2.0561e-05    -2.15871e-05
     -0.00128275     -0.00128915
    -0.000254149    -0.000405641
     -1.8183e-05    -2.21855e-05
    -0.000312255    -0.000310153
     -7.1263e-05    -8.49758e-05
     -0.00030547    -0.000288955
     -5.1254e-05    -7.66864e-05
     -1.1702e-05    -1.09552e-05
     -3.0539e-05    -3.18084e-05
     -9.3749e-05    -8.69271e-05
     -6.5641e-05     -0.00013364
     -4.2623e-05    -3.48172e-05
    -0.000141512    -0.000262325
     -2.1589e-05    -2.06429e-05
     -0.00021196    -0.000349096
    -0.000581957    -0.000579485
    -0.000118846    -0.000157229
     -1.3981e-05    -1.56738e-05
     -0.00110652     -0.00101431
    -0.000561589    -0.000512142
     -1.5001e-05    -1.76205e-05
    -0.000447945    -0.000403043
     -3.0741e-05    -4.04154e-05
    -0.000950374    -0.000754533
    -0.000315081    -0.000310825
      -9.556e-06    -9.96626e-06
     -6.5096e-05    -0.000120393
     -3.3453e-05    -4.60027e-05
     -0.00011829    -0.000105069
    -0.000667584    -0.000710408
     -3.0389e-05    -2.52435e-05
    -0.000400404     -0.00039687
    -0.000964752    -0.000866021
     -0.00031439    -0.000349702
     -2.3568e-05    -2.11658e-05
     -1.9472e-05    -2.09383e-05
    -0.000826885    -0.000751602
    -0.000117584     -0.00010484
     -8.2918e-05    -0.000165061
    -0.000141752    -0.000148208
     -7.1031e-05    -0.000130779
     -1.6374e-05    -1.29551e-05
    -0.000136511     -0.00016241
     -9.2669e-05    -7.80239e-05
      -4.524e-05    -3.86064e-05
    -0.000104928    -9.10927e-05
     -1.6745e-05    -1.32841e-05
    -0.000183343    -0.000244912
    -0.000409522    -0.000434888
     -3.2097e-05    -2.75138e-05
     -8.7669e-05    -7.53059e-05
    -0.000116177    -9.65921e-05
     -1.2389e-05    -1.10324e-05
    -0.000194248    -0.000233222
    -0.000401802     -0.00037207
     -1.8081e-05    -1.65576e-05
     -8.5982e-05    -9.37777e-05
    -0.000119534    -0.000177617
    -0.000765685    -0.000710851
    -0.000830895     -0.00095614
     -3.6349e-05    -4.09532e-05
     -2.8519e-05    -2.32929e-05
    -0.000391365    -0.000394504
    -0.000598268    -0.000634432
     -1.9619e-05    -2.29724e-05
    -0.000249538    -0.000301548
     -8.8014e-05     -8.8058e-05
     -8.5676e-05    -8.50299e-05
     -3.2365e-05    -3.51652e-05
    -0.000170832    -0.000241771
     -3.7639e-05    -3.15777e-05
     -3.7831e-05    -3.97358e-05
     -5.7174e-05    -5.91595e-05
     -1.3329e-05     -1.2749e-05
     -4.4506e-05      -3.674e-05
     -1.2389e-05    -1.37378e-05
     -3.9956e-05    -5.33176e-05
      -3.233e-05    -2.84492e-05
     -4.8615e-05    -4.00669e-05
     -1.0202e-05    -1.02897e-05
     -5.6673e-05    -5.24681e-05
    -0.000210885    -0.000207811
     -7.0563e-05    -6.52666e-05
     -1.6005e-05    -1.85437e-05
    -0.000782036    -0.000789165
     -5.3354e-05    -4.90745e-05
     -1.8641e-05    -1.52827e-05
    -0.000246607    -0.000244426
     -7.2452e-05    -9.09138e-05
     -1.7388e-05    -1.39757e-05
      -1.283e-05    -1.12013e-05
    -0.000128667    -0.000128506
     -0.00115408     -0.00130554
     -0.00136997     -0.00137517
    -0.000355972    -0.000377305
     -6.6327e-05     -8.5542e-05
    -0.000117226    -0.000116339
    -0.000195715    -0.000177738
    -0.000136816    -0.000134973
     -8.4812e-05     -0.00010327
    -0.000179258    -0.000186338
    -0.000650389    -0.000755392
      -5.483e-05    -4.38369e-05
    -0.000202158    -0.000172303
      -2.325e-05     -2.4423e-05
      -1.607e-05    -1.62173e-05
      -7.108e-05    -6.63083e-05
    -0.000104978    -9.30932e-05
    -0.000807215    -0.000719718
     -9.3586e-05    -0.000197382
    -0.000228375    -0.000233378
     -3.2812e-05    -4.44071e-05
     -1.3392e-05    -1.18606e-05
     -1.3527e-05    -1.17177e-05
     -1.3164e-05    -1.41943e-05
    -0.000224729    -0.000173808
     -1.0838e-05     -1.2102e-05
    -0.000127603     -0.00018223
     -0.00155083     -0.00159926
     -2.7439e-05    -3.46549e-05
    -0.000134191     -0.00014222
    -0.000335335    -0.000215743
     -1.5751e-05    -1.26824e-05
     -8.2727e-05    -7.78003e-05
     -0.00021402    -0.000271073
    -0.000700952    -0.000766507
    -0.000721578    -0.000777147
    -0.000205177     -0.00027547
     -6.8847e-05    -0.000113374
    -0.000387829    -0.000382713
     -6.0136e-05    -0.000105993
     -3.3607e-05    -3.46439e-05
    -0.000130748    -0.000237929
     -1.9712e-05    -2.44604e-05
      -5.005e-05    -5.17618e-05
     -3.8985e-05    -3.47006e-05
    -0.000100968    -0.000124805
     -4.9789e-05    -7.71619e-05
    -0.000937214    -0.000771938
    -0.000559355    -0.000542285
    -0.000239002    -0.000228658
     -0.00125391     -0.00133653
      -2.654e-05    -2.78311e-05
     -4.6599e-05     -4.1928e-05
     -3.2749e-05    -3.23699e-05
    -0.000334219    -0.000354343
     -3.2281e-05    -3.31547e-05
      -9.705e-06    -1.12391e-05
     -3.4307e-05    -3.92627e-05
     -1.5308e-05    -1.21004e-05
     -3.5002e-05    -4.93635e-05
     -2.2137e-05    -1.94396e-05
     -9.1098e-05    -8.13679e-05
     -2.9828e-05    -2.45326e-05
     -1.6452e-05    -1.45159e-05
     -1.5706e-05    -1.35407e-05
     -2.0335e-05    -1.66572e-05
    -0.000203383    -0.000191056
     -1.3181e-05      -1.315e-05
    -0.000428105    -0.000417382
     -2.1798e-05    -2.71491e-05
     -2.8147e-05    -3.60091e-05
     -2.0626e-05     -2.3498e-05
     -6.1141e-05    -5.28487e-05
      -3.582e-05    -4.22186e-05
     -7.8685e-05    -0.000155757
      -8.919e-06     -1.0263e-05
     -1.8188e-05    -1.82789e-05
    -0.000147738     -0.00020349
     -3.5302e-05    -3.30205e-05
     -1.8148e-05    -1.58932e-05
    -0.000244282    -0.000231222
     -1.6039e-05     -1.8335e-05
     -1.3949e-05    -1.26573e-05
       -2.24e-05    -1.88755e-05
     -1.2593e-05     -1.1802e-05
    -0.000985957    -0.000803374
    -0.000198978    -0.000214818
     -2.1715e-05    -2.70432e-05
      -2.707e-05    -2.69346e-05
     -1.8964e-05    -1.64867e-05
    -0.000741069    -0.000771665
     -0.00108475     -0.00080624
    -0.000332307    -0.000310807
    -0.000112955     -0.00012323
    -0.000117782    -0.000121272
    -0.000317764    -0.000293616
    -0.000135834    -0.000118058
    -0.000728516    -0.000766173
     -1.3116e-05    -1.26067e-05
    -0.000141331    -0.000135544
    -0.000122659    -0.000169875
     -6.3956e-05    -0.000104266
     -2.2801e-05    -1.93125e-05
    -0.000342987    -0.000346605
     -1.3817e-05    -1.29055e-05
    -0.000139538    -0.000143963
    -0.000121521    -0.000244621
    -0.000185851    -0.000105275
    -0.000112311    -0.000160393
     -8.0854e-05    -7.01892e-05
    -0.000321972    -0.000443984
     -1.5513e-05    -1.32715e-05
    -0.000582975    -0.000549464
     -1.6464e-05    -1.44644e-05
    -0.000171389    -0.000188298
      -9.049e-06    -9.43912e-06
    -0.000263195    -0.000364777
    -0.000103492    -9.56508e-05
    -0.000119364    -0.000107456
     -5.9542e-05    -0.000106042
    -0.000264517    -0.000278937
    -0.000464128     -0.00042915
     -0.00183926     -0.00166383
     -3.3547e-05     -4.6221e-05
     -2.5797e-05    -2.23564e-05
     -2.5416e-05    -2.15277e-05
    -0.000303966    -0.000393212
     -2.4674e-05    -2.42348e-05
      -7.229e-05    -0.000117459
    -0.000511255     -0.00055979
      -8.427e-06    -9.09766e-06
    -0.000102215    -0.000131815
    -0.000192874    -0.000176078
     -1.3368e-05    -1.48846e-05
    -0.000192604    -0.000197274
     -1.0086e-05    -1.04095e-05
     -1.4679e-05    -1.66526e-05
     -7.8845e-05    -8.85909e-05
    -0.000108227    -9.53631e-05
     -4.3769e-05    -3.70558e-05
    -0.000322274    -0.000356526
     -4.9496e-05    -5.85356e-05
     -3.3463e-05    -3.61916e-05
     -8.9411e-05    -7.67938e-05
    -0.000783503    -0.000878606
     -6.7751e-05    -7.35079e-05
    -0.000207217    -0.000351261
    -0.000413154    -0.000455784
     -4.8063e-05    -4.08318e-05
    -0.000266383    -0.000314777
     -8.4279e-05    -7.84042e-05
     -0.00207938     -0.00193138
     -4.1251e-05    -4.13457e-05
     -4.2868e-05    -5.91917e-05
     -9.1818e-05    -0.000186301
     -0.00016785    -0.000210633
     -2.5208e-05    -2.46156e-05
    -0.000154969    -0.000142016
     -0.00044248    -0.000418499
     -1.4308e-05    -1.68894e-05
     -2.1266e-05    -2.12807e-05
     -3.9507e-05    -3.12706e-05
     -2.1685e-05    -2.79588e-05
     -0.00022321    -0.000246175
     -9.9428e-05    -0.000104818
    -0.000500067    -0.000506669
    -0.000157551     -0.00017496
    -0.000936606    -0.000818284
      -1.032e-05    -1.06963e-05
     -3.5513e-05    -3.01254e-05
    -0.000106116    -9.13493e-05
     -1.9838e-05    -1.81498e-05
    -0.000778731    -0.000698976
     -5.8492e-05     -0.00010507
     -0.00033114    -0.000336626
    -0.000835991    -0.000761438
     -1.4482e-05     -1.4181e-05
     -3.3529e-05    -3.55396e-05
     -1.9967e-05    -1.90808e-05
     -2.1513e-05    -1.71389e-05
     -8.9502e-05    -0.000124124
     -5.8393e-05    -7.53703e-05
    -0.000203051    -0.000191226
     -8.6905e-05     -0.00013682
     -1.1298e-05    -1.07621e-05
     -5.6138e-05    -5.06076e-05
    -0.000269152    -0.000256415
      -4.418e-05    -3.66393e-05
    -0.000719128    -0.000756227
     -9.8985e-05    -0.000152642
    -0.000732671    -0.000691647
    -0.000852024    -0.000865539
     -0.00018813    -0.000242283
    -0.000146828    -0.000151673
     -1.4642e-05     -1.3784e-05
     -2.3134e-05     -2.0801e-05
     -2.8757e-05    -2.97204e-05
    -0.000787787    -0.000716102
     -3.5013e-05    -4.39087e-05
     -1.7652e-05    -1.65137e-05
    -0.000200934    -0.000205703
     -3.2966e-05    -4.34776e-05
    -0.000125397    -0.000135768
     -2.8699e-05    -2.35609e-05
    -0.000189092     -0.00016698
     -0.00115639     -0.00103984
    -0.000399144    -0.000419193
     -3.2847e-05    -4.54165e-05
     -0.00082694    -0.000813906
    -0.000989947    -0.000950141
    -0.000353202     -0.00034892
     -5.7808e-05    -5.99503e-05
     -0.00019958    -0.000305217
      -3.427e-05    -2.94309e-05
      -9.558e-06    -9.18089e-06
    -0.000129309    -0.000176974
     -1.0267e-05    -9.60376e-06
     -2.0331e-05     -1.6989e-05
    -0.000423092    -0.000481757
    -0.000848615    -0.000765802
     -7.9383e-05    -0.000126886
     -4.9602e-05    -4.63933e-05
    -0.000133129     -0.00011388
     -2.1753e-05    -2.22646e-05
      -6.314e-05    -8.21443e-05
    -0.000749038     -0.00081017
    -0.000418382    -0.000446299
     -4.4282e-05    -4.68781e-05
     -0.00105137     -0.00109553
     -8.9559e-05    -0.000187307
     -0.00039087     -0.00051317
     -1.8954e-05    -2.14722e-05
    -0.000152988    -0.000178855
    -0.000252276    -0.000340229
    -0.000109118    -0.000163104
    -0.000115839    -0.000107897
     -0.00014445    -0.000249195
     -3.6628e-05    -3.27884e-05
     -1.7771e-05    -1.51957e-05
     -2.4198e-05    -2.19002e-05
     -3.5311e-05    -3.04673e-05
     -1.5035e-05    -1.27606e-05
     -2.7139e-05    -2.17094e-05
    -0.000914559    -0.000795432
    -0.000117283    -0.000120463
     -3.3536e-05    -2.99631e-05
       -3.79e-05    -3.32605e-05
     -7.8879e-05    -0.000159624
     -1.2495e-05    -1.12871e-05
     -7.6723e-05    -0.000144146
     -2.3004e-05    -2.37727e-05
     -2.2121e-05     -2.2509e-05
     -1.3094e-05    -1.16377e-05
    -0.000237743    -0.000247119
     -2.7058e-05    -3.63001e-05
     -1.3139e-05    -1.41767e-05
     -1.7629e-05    -2.12297e-05
     -2.3472e-05    -2.63465e-05
      -8.434e-06    -8.71897e-06
     -1.3999e-05    -1.65673e-05
    -0.000107757    -9.39122e-05
     -8.4736e-05    -0.000180978
     -7.2487e-05    -6.23319e-05
     -3.4976e-05    -3.04408e-05
    -0.000332693    -0.000308554
    -0.000146653    -0.000133776
     -2.4013e-05    -2.17828e-05
     -0.00022302    -0.000202499
    -0.000174917    -0.000227888
     -1.5737e-05    -1.82924e-05
     -0.00012013    -0.000107667
       -9.38e-06    -9.59784e-06
     -1.5192e-05    -1.27997e-05
     -7.2478e-05    -6.10802e-05
    -0.000669122    -0.000643628
     -8.3494e-05    -0.000145961
    -0.000683302    -0.000771757
    -0.000182265    -0.000174412
     -4.8759e-05     -5.2646e-05
    -0.000500255    -0.000497222
     -6.4486e-05      -0.0001322
     -3.3768e-05    -4.49943e-05
     -3.8164e-05    -4.79311e-05
     -2.1168e-05    -1.76985e-05
    -0.000147612    -0.000133104
    -0.000294722    -0.000352519
     -4.0676e-05    -3.51949e-05
     -5.7185e-05    -4.94183e-05
     -5.2596e-05    -8.29029e-05
     -2.7491e-05    -2.72985e-05
      -4.044e-05    -4.07669e-05
      -0.0010116     -0.00110854
     -2.8018e-05    -2.98598e-05
     -4.0693e-05    -5.54942e-05
     -4.5888e-05    -4.29141e-05
     -0.00067307     -0.00067188
     -3.1936e-05    -4.11613e-05
    -0.000187527    -0.000289161
    -0.000206126    -0.000237978
    -0.000202783    -0.000271527
     -7.1415e-05    -6.32652e-05
     -1.2529e-05    -1.21691e-05
     -1.5719e-05    -1.86279e-05
     -3.1308e-05    -2.94943e-05
     -1.4881e-05     -1.4345e-05
    -0.000489603    -0.000587256
    -0.000423391    -0.000376866
     -3.8003e-05    -5.77252e-05
     -1.8382e-05     -1.9599e-05
     -2.1116e-05    -2.06011e-05
    -0.000474862    -0.000446052
      -8.679e-06     -9.9008e-06
     -5.6344e-05    -7.89217e-05
     -5.6452e-05    -9.93705e-05
     -1.1562e-05    -1.11411e-05
     -2.5237e-05    -3.11241e-05
     -1.3715e-05     -1.1697e-05
     -1.3222e-05    -1.22766e-05
     -2.7748e-05    -2.60211e-05
    -0.000931061     -0.00100671
     -4.9436e-05    -5.03088e-05
     -5.3279e-05    -5.41747e-05
    -0.000143175     -0.00012456
     -6.0234e-05    -4.97577e-05
     -8.0288e-05    -0.000101333
     -0.00019917    -0.000202958
     -1.1193e-05    -1.30551e-05
     -1.9159e-05    -2.07124e-05
    -0.000123067    -0.000135346
     -0.00169069      -0.0015472
     -3.5328e-05     -2.9719e-05
    -0.000149856    -0.000132602
     -5.4087e-05     -4.7271e-05
     -5.4728e-05     -4.7378e-05
      -9.225e-05    -7.67853e-05
     -1.8938e-05    -1.86085e-05
    -0.000732033    -0.000793062
     -5.3452e-05    -4.93498e-05
     -4.0992e-05    -4.35304e-05
     -0.00107784     -0.00123016
     -2.6649e-05    -3.46854e-05
     -9.2004e-05    -9.89709e-05
    -0.000266742    -0.000258862
    -0.000684499    -0.000541916
     -2.9547e-05    -3.84893e-05
     -3.3422e-05    -2.63259e-05
       -5.41e-05    -6.21327e-05
      -9.459e-06    -1.08902e-05
      -3.378e-05    -4.40417e-05
    -0.000356931    -0.000363289
     -2.3538e-05     -2.2669e-05
     -2.6485e-05    -2.22203e-05
     -1.2848e-05    -1.54958e-05
     -0.00029104    -0.000269083
     -1.4612e-05      -1.564e-05
     -3.3182e-05     -3.7493e-05
      -1.906e-05     -1.5412e-05
     -0.00112759     -0.00100357
     -1.0559e-05    -1.13153e-05
     -0.00024726    -0.000305238
      -2.266e-05    -2.73224e-05
    -0.000568673    -0.000620374
    -0.000708631    -0.000661965
    -0.000133768    -0.000137393
      -4.822e-05    -4.58752e-05
     -2.7563e-05    -2.37163e-05
    -0.000398805    -0.000398534
    -0.000592156     -0.00050848
     -3.6429e-05    -4.54989e-05
     -5.5954e-05    -0.000100759
     -2.9106e-05    -3.74825e-05
     -3.2528e-05    -2.97952e-05
    -0.000439315    -0.000503779
     -1.9889e-05    -2.48027e-05
     -3.6649e-05    -3.75188e-05
    -0.000216116    -0.000258438
     -4.4065e-05    -4.06667e-05
     -2.8558e-05    -2.78425e-05
     -1.1116e-05    -1.18904e-05
     -4.0076e-05    -3.74909e-05
    -0.000330411    -0.000391495
     -9.0857e-05    -7.96149e-05
     -2.9261e-05    -2.63917e-05
    -0.000117452    -0.000240644
    -0.000202197    -0.000268012
     -5.5786e-05     -8.8528e-05
    -0.000104741    -0.000113388
     -2.3531e-05    -2.46089e-05
     -0.00013583    -0.000121255
     -7.4208e-05    -0.000118979
     -2.8101e-05    -2.21886e-05
    -0.000670309    -0.000580004
     -2.0535e-05    -1.81003e-05
     -3.7155e-05      -3.227e-05
     -3.3956e-05    -4.09796e-05
     -0.00079153    -0.000772879
     -2.9402e-05    -3.00253e-05
    -0.000146938    -0.000143287
     -6.4274e-05    -6.95417e-05
    -0.000535639    -0.000511664
     -6.8484e-05    -0.000112526
    -0.000297612    -0.000289327
     -5.5601e-05    -4.90587e-05
      -0.0012049     -0.00116913
     -3.1059e-05    -3.25957e-05
     -7.8543e-05    -8.08721e-05
    -0.000189581    -0.000180652
     -0.00025406    -0.000286249
    -0.000584475    -0.000580564
    -0.000112867      -0.0001328
     -3.7691e-05    -3.12149e-05
     -2.4846e-05    -2.34461e-05
     -1.3233e-05    -1.45155e-05
     -6.6472e-05    -0.000134818
    -0.000971032     -0.00088322
     -8.7095e-05    -0.000131031
    -0.000247323    -0.000370896
    -0.000422955    -0.000472779
    -0.000373164    -0.000443934
    -0.000243085    -0.000265544
     -1.4434e-05    -1.23894e-05
    -0.000478034    -0.000468945
     -5.7771e-05    -0.000100109
     -9.5515e-05    -8.57539e-05
    -0.000101626    -0.000146243
     -1.0721e-05    -1.03894e-05
     -3.9375e-05    -5.34734e-05
    -0.000145569    -0.000168883
      -0.0014963     -0.00148349
    -0.000144276    -0.000150787
     -4.1343e-05    -3.64903e-05
    -0.000289631    -0.000323304
    -0.000109605    -9.07223e-05
      -3.465e-05    -3.99179e-05
     -1.2554e-05     -1.2958e-05
     -3.9714e-05    -5.91113e-05
     -2.4293e-05    -2.06382e-05
      -7.609e-06    -8.45667e-06
     -1.3466e-05    -1.57527e-05
    -0.000288875    -0.000359663
    -0.000161361    -0.000166277
     -1.2369e-05      -1.213e-05
     -5.8095e-05    -5.71543e-05
     -2.7128e-05    -2.84326e-05
    -0.000208656     -0.00018003
     -3.8216e-05    -3.17549e-05
     -7.1666e-05     -7.1629e-05
     -5.3184e-05    -4.55593e-05
     -9.5245e-05    -0.000186977
    -0.000102132    -0.000115955
      -7.453e-05    -7.42568e-05
    -0.000162769    -0.000150667
     -5.7946e-05    -6.40628e-05
     -3.3902e-05    -3.06378e-05
      -0.0012663     -0.00132402
     -1.9724e-05    -2.10628e-05
    -0.000119601    -0.000117463
     -1.9043e-05    -2.10857e-05
    -0.000222636    -0.000195544
     -9.0729e-05    -9.77701e-05
      -2.868e-05    -2.38172e-05
     -5.4661e-05    -5.03064e-05
     -3.3096e-05    -4.36509e-05
      -9.224e-06    -1.00238e-05
    -0.000654422    -0.000674387
      -9.938e-06    -1.12168e-05
     -0.00021531    -0.000203619
     -3.6696e-05    -3.06915e-05
    -0.000162367    -0.000227549
     -9.4188e-05    -8.70798e-05
     -7.8585e-05    -7.46577e-05
       -9.17e-05    -9.96272e-05
     -1.4287e-05    -1.26468e-05
     -3.6884e-05    -4.53828e-05
     -1.4601e-05     -1.3897e-05
     -4.2845e-05    -4.24175e-05
     -5.1169e-05    -4.59106e-05
    -0.000634225    -0.000584875
     -0.00036826    -0.000282398
    -0.000101754    -9.11002e-05
    -0.000731228     -0.00076211
     -4.1805e-05    -3.57546e-05
     -1.5053e-05    -1.31239e-05
    -0.000130417    -0.000156478
    -0.000164652    -0.000154979
     -1.0635e-05    -1.09675e-05
     -3.3694e-05    -2.89924e-05
    -0.000280541    -0.000325322
    -0.000386945    -0.000381893
    -0.000149856    -0.000131328
      -3.288e-05    -2.64729e-05
     -8.0892e-05    -0.000119927
     -5.5192e-05    -4.40825e-05
     -1.9538e-05    -2.19383e-05
      -8.306e-06    -9.08339e-06
     -7.8074e-05    -6.73681e-05
     -1.8016e-05    -1.59181e-05
    -0.000149228    -0.000122716
    -0.000142467    -0.000129463
     -8.7713e-05    -9.07757e-05
     -1.5607e-05     -1.7219e-05
    -0.000198458    -0.000348337
     -2.0849e-05    -1.94765e-05
    -0.000481696    -0.000452407
     -2.6616e-05    -3.04458e-05
     -0.00143002     -0.00153724
     -1.3868e-05    -1.67915e-05
    -0.000407377    -0.000377882
     -9.9543e-05     -0.00014764
     -4.7972e-05    -6.25636e-05
    -0.000119371    -0.000196712
     -1.3206e-05    -1.49823e-05
     -8.4277e-05    -0.000132821
    -0.000144512    -0.000238415
     -5.4206e-05    -7.98566e-05
     -2.7203e-05     -2.7745e-05
      -5.905e-05    -5.87367e-05
    -0.000160449    -0.000195656
    -0.000152783    -0.000129106
    -0.000344251    -0.000423156
     -1.6587e-05    -1.46844e-05
     -5.1727e-05    -7.85835e-05
    -0.000141406    -0.000126671
    -0.000157776    -0.000161666
    -0.000206329    -0.000346925
     -4.1086e-05    -3.55301e-05
    -0.000366821     -0.00048623
     -3.6453e-05    -4.11699e-05
    -0.000373821    -0.000378927
    -0.000111853    -0.000124517
     -0.00028159     -0.00033682
     -8.6944e-05    -0.000185279
     -2.2439e-05    -2.09398e-05
    -0.000114101    -0.000104466
    -0.000472736    -0.000481352
     -2.9489e-05    -3.65226e-05
     -4.7087e-05    -4.66838e-05
    -0.000195112    -0.000160414
    -0.000164486     -0.00015943
     -1.4942e-05    -1.27338e-05
     -7.7614e-05    -0.000107174
    -0.000801642    -0.000880815
     -0.00103916     -0.00095475
    -0.000139491    -0.000147623
    -0.000165345    -0.000140158
     -3.8697e-05    -3.44483e-05
     -6.6417e-05    -7.19047e-05
     -1.7756e-05     -1.4195e-05
     -1.2686e-05    -1.32329e-05
     -7.5469e-05     -6.2185e-05
     -2.2578e-05     -2.8856e-05
     -0.00121054    -0.000807407
     -4.2763e-05    -4.76464e-05
    -0.000148602     -0.00014546
    -0.000111357    -0.000141374
     -1.0655e-05    -1.12473e-05
     -3.3896e-05    -4.14091e-05
     -8.9366e-05    -7.83143e-05
    -0.000222152    -0.000351659
     -3.0749e-05    -2.97979e-05
     -1.5844e-05    -1.48258e-05
    -0.000119977    -0.000114559
    -0.000130135    -0.000128799
     -0.00047008    -0.000559897
      -3.605e-05    -3.80632e-05
      -9.167e-06    -9.36767e-06
     -1.5257e-05    -1.35214e-05
     -6.7194e-05    -6.20677e-05
    -0.000280717    -0.000312959
    -0.000726178    -0.000691332
     -8.0956e-05    -0.000132083
     -3.7304e-05    -3.67081e-05
      -1.275e-05    -1.14427e-05
     -1.1817e-05    -1.16605e-05
     -1.9879e-05    -1.62977e-05
     -7.2966e-05    -8.50969e-05
    -0.000137999    -0.000141347
     -7.2607e-05    -0.000138277
     -1.5866e-05    -1.44466e-05
      -9.315e-06    -1.04019e-05
     -1.8803e-05     -1.6919e-05
     -0.00013801    -0.000122412
    -0.000130792    -0.000142584
     -4.2408e-05    -3.63963e-05
     -5.6163e-05    -6.42264e-05
    -0.000308419    -0.000292905
     -0.00174056     -0.00174799
    -0.000226248    -0.000261747
     -1.4679e-05     -1.3365e-05
     -9.1745e-05    -0.000132985
    -0.000392794    -0.000387517
     -5.5505e-05    -4.69441e-05
     -5.7887e-05    -4.97861e-05
      -8.227e-06    -8.78826e-06
     -1.6288e-05    -1.35217e-05
     -4.2745e-05    -5.84097e-05
     -2.1922e-05    -2.72135e-05
     -3.6241e-05    -3.98344e-05
     -7.6854e-05    -8.26222e-05
     -3.6842e-05     -3.3558e-05
     -0.00155023     -0.00157664
     -9.1973e-05    -7.72173e-05
    -0.000115761    -0.000103483
    -0.000289373    -0.000397691
    -0.000105992    -9.38214e-05
    -0.000257305    -0.000265039
     -8.1984e-05    -7.10021e-05
      -5.475e-05    -7.95939e-05
    -0.000251939    -0.000206487
    -0.000460934    -0.000439589
    -0.000113729    -0.000122457
    -0.000139052    -0.000162077
     -3.8674e-05    -3.48756e-05
     -2.4931e-05    -2.82437e-05
     -1.9787e-05    -1.97186e-05
      -8.236e-05    -6.67798e-05
     -0.00034585    -0.000464121
     -2.2456e-05    -1.95826e-05
      -0.0018276     -0.00173693
    -0.000135262    -0.000148893
     -5.7991e-05    -4.77197e-05
    -0.000909264    -0.000949543
     -1.8679e-05    -1.68127e-05
     -1.8858e-05    -1.65323e-05
     -2.9883e-05    -3.08061e-05
     -9.2446e-05    -0.000140544
     -2.6869e-05    -2.22184e-05
     -2.1789e-05    -2.11385e-05
      -9.908e-06    -1.07916e-05
     -1.2844e-05     -1.2837e-05
    -0.000394088    -0.000365769
    -0.000281467    -0.000357595
    -0.000330251    -0.000383786
     -4.4409e-05    -7.22533e-05
     -3.7548e-05    -4.53719e-05
    -0.000111767    -0.000159403
     -3.6971e-05    -3.23353e-05
     -0.00013176    -0.000120744
      -7.971e-06    -8.66206e-06
     -7.8989e-05    -0.000114715
     -5.9348e-05    -9.59093e-05
     -9.6083e-05    -0.000177371
    -0.000613005    -0.000663541
    -0.000122419    -0.000110213
      -1.992e-05    -1.74094e-05
     -8.6447e-05    -7.51933e-05
    -0.000126622    -0.000131314
     -2.2987e-05    -2.85801e-05
     -4.5142e-05    -5.54344e-05
     -0.00013388      -0.0001122
     -7.0651e-05    -9.12655e-05
     -9.4103e-05    -8.64655e-05
     -4.5262e-05    -4.34588e-05
    -0.000113843    -0.000234483
     -1.3309e-05    -1.15959e-05
     -6.0556e-05    -9.24166e-05
     -7.3549e-05    -6.87918e-05
     -6.3714e-05    -0.000104661
     -2.8738e-05    -3.79447e-05
     -5.7395e-05    -4.64515e-05
     -1.0732e-05    -1.10317e-05
     -6.9982e-05    -7.04627e-05
    -0.000105404    -0.000112022
    -0.000180414    -0.000256169
    -0.000689995     -0.00074849
    -0.000328749    -0.000294094
     -1.0127e-05    -9.77982e-06
    -0.000453576    -0.000563265
     -4.1222e-05    -3.51091e-05
     -2.0463e-05    -2.54174e-05
    -0.000147179    -0.000178118
     -5.6631e-05    -5.92924e-05
     -2.2858e-05    -2.42323e-05
     -5.4728e-05    -5.86961e-05
     -6.1825e-05    -0.000112358
     -1.0885e-05    -1.21889e-05
    -0.000675505     -0.00074953
     -1.0659e-05    -1.14574e-05
     -1.5769e-05    -1.54255e-05
     -1.5431e-05    -1.79044e-05
    -0.000291349    -0.000322679
     -3.7211e-05    -5.30327e-05
     -5.4902e-05    -4.92021e-05
     -4.9719e-05    -7.90534e-05
     -6.2831e-05    -5.37283e-05
    -0.000258863    -0.000294695
    -0.000112897    -0.000100595
     -3.9647e-05    -4.13676e-05
     -2.0838e-05    -1.94039e-05
     -7.1814e-05    -9.77349e-05
    -0.000466832    -0.000470976
     -1.4971e-05    -1.34081e-05
     -5.1264e-05    -5.16589e-05
    -0.000769347    -0.000740801
     -2.3517e-05    -2.10066e-05
      -4.194e-05    -4.11244e-05
    -0.000736592    -0.000743086
     -9.6397e-05     -9.9116e-05
     -5.4458e-05    -0.000100679
      -1.669e-05    -1.73465e-05
    -0.000249262     -0.00023534
    -0.000548331    -0.000580372
     -3.6092e-05    -5.14267e-05
     -1.5494e-05    -1.33016e-05
    -0.000785321    -0.000802233
     -7.3253e-05    -6.48155e-05
     -7.0109e-05    -0.000114644
     -3.9077e-05    -3.31201e-05
    -0.000272744    -0.000257791
     -8.3637e-05    -9.29591e-05
    -0.000117779    -0.000136466
    -0.000383302    -0.000400607
     -6.4276e-05     -0.00010531
     -6.9587e-05    -5.67732e-05


==> scatterplots/co2/anisotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
    -0.000729869    -0.000695164
    -0.000125977    -0.000127877
      0.00837932      0.00832273
     0.000124828      0.00012258
     0.000124942     6.68361e-05
     1.08265e-05    -6.57336e-06
    -0.000804731    -0.000805396
        0.010913       0.0110682
     -0.00155482     -0.00156198
     0.000917278     0.000880599
    -0.000562997    -0.000545569
     0.000890337     0.000728387
    -0.000733193    -0.000656087
     -0.00137845      -0.0013878
      0.00352851      0.00361308
     -0.00152332     -0.00153834
    -0.000347799    -0.000368635
     0.000138863     0.000287123
     -0.00143499     -0.00139384
    -0.000397457    -0.000387658
    -0.000410744    -0.000386657
      0.00277106       0.0030752
    -0.000707891    -0.000703362
      -0.0008247    -0.000829946
     -0.00126964     -0.00128084
     0.000563394     0.000500323
    -0.000214746    -0.000172022
     0.000125782     3.03749e-05
     -0.00087451    -0.000853906
    -0.000873145    -0.000873868
     -0.00157087     -0.00150338
       0.0101154       0.0101832
       0.0074412      0.00747337
    -0.000207595    -0.000222867
     -0.00199826     -0.00195747
        0.001058      0.00102156
     -0.00167765      -0.0016909
       0.0023559      0.00226028
    -0.000994377     -0.00101111
     0.000377388     0.000428335
    -0.000485009    -0.000675018
     -0.00106402     -0.00104902
     -0.00139757      -0.0014286
    -0.000712654    -0.000681871
      0.00301083      0.00289625
    -0.000794276      -0.0007806
    -0.000572663    -0.000620211
    -0.000347436    -0.000304414
    -0.000273618    -0.000312364
      2.1365e-06    -2.63015e-05
    -0.000827538    -0.000878217
    -0.000244883    -0.000276693
     -0.00164054     -0.00166783
    -0.000770708    -0.000747805
    -0.000508799    -0.000525103
    -0.000762449    -0.000741891
      0.00599738      0.00574343
    -0.000238272    -0.000194127
    -0.000527477    -0.000571086
     -0.00154259     -0.00155232
     0.000830816     0.000647958
    -0.000604181    -0.000685141
    -0.000803332    -0.000838391
      0.00083834     0.000690162
      0.00136368      0.00123652
    -0.000219492     -0.00027671
     -0.00111684     -0.00119322
     0.000158999     0.000136108
     -0.00139081     -0.00137699
      0.00307891      0.00335591
      0.00865491      0.00871197
    -2.13183e-05    -7.09669e-05
      0.00158277      0.00150283
      0.00329982      0.00318227
     -0.00111678     -0.00105142
     -9.4647e-05     4.62183e-05
    -0.000566288    -0.000586329
     -0.00174205     -0.00173123
    -0.000347109     -0.00031324
     -0.00165222     -0.00160113
    -0.000309513    -0.000368102
    -0.000424162    -0.000394356
    -0.000838009    -0.000837944
     0.000104219     6.57718e-05
     -0.00200894     -0.00195216
    -0.000133146    -0.000122108
     -0.00109857     -0.00110532
    -0.000828535    -0.000803596
    -0.000578212    -0.000590393
    -0.000986195     -0.00108278
    -0.000324109    -0.000297201
      0.00141842       0.0012936
     0.000669057     0.000594691
     -0.00151215     -0.00152978
      0.00134798      0.00128978
    -0.000798041     -0.00079675
     -0.00132802      -0.0013207
       0.0118509       0.0121314
    -0.000705428     -0.00069816
    -0.000700545    -0.000696476
    -0.000388067    -0.000380077
     -0.00069499    -0.000690412
    -0.000555467    -0.000527359
    -0.000732396    -0.000725607
    -3.90723e-05    -0.000126277
     -0.00152468     -0.00151733
    -0.000723169    -0.000710931
       -0.001396     -0.00139497
    -0.000597009    -0.000595606
      -0.0010239     -0.00102082
    -0.000908069    -0.000851808
    -0.000736889    -0.000764612
      0.00484549      0.00461181
     -0.00149582     -0.00150765
    -0.000634875    -0.000624502
     -0.00113403     -0.00112202
     0.000186968     0.000106883
    -0.000155752    -0.000140332
      0.00786811       0.0079877
     -0.00123993     -0.00124652
     0.000272119     0.000206043
      0.00243669        0.002415
    -0.000648386    -0.000620029
     -0.00110495     -0.00108392
      0.00740217      0.00714907
    -0.000594031    -0.000594592
     0.000543539     0.000577799
      0.00150716      0.00148508
    -0.000241002    -0.000267919
    -0.000938671    -0.000926128
      0.00211009      0.00202258
    -0.000784571    -0.000717448
      0.00456684      0.00461987
    -0.000680459    -0.000672838
    -0.000894319    -0.000902245
    -0.000155314    -0.000140397
    -0.000761132    -0.000772936
    -0.000468229    -0.000457324
      0.00188669      0.00187855
    -0.000815938     -0.00080107
    -0.000433089    -0.000412763
      0.00121351      0.00109954
    -0.000592084    -0.000616279
       0.0035752      0.00344498
      0.00424549      0.00412443
     -0.00110958     -0.00112448
    -0.000647893    -0.000643067
      0.00143694      0.00133048
     -0.00119183     -0.00120321
    -0.000573154     -0.00056865
      0.00105495     0.000968258
     6.17622e-05     3.14223e-05
     -0.00132519     -0.00132265
      0.00182421      0.00176462
     0.000390601      0.00032476
      0.00156742      0.00149738
    -0.000411234    -0.000414829
     -0.00052495    -0.000518019
    -0.000665828    -0.000658414
    -0.000169513    -0.000165693
      0.00845095      0.00863849
    -0.000545926     -0.00054148
    -0.000619409    -0.000643386
     -0.00174044     -0.00177359
     0.000798202     0.000736592
     -0.00112834     -0.00110277
      0.00189605      0.00177925
     -0.00102662     -0.00106241
      0.00869008      0.00872707
    -0.000739864    -0.000760241
      0.00178629      0.00179131
    -5.72379e-05    -4.39649e-06
    -0.000212983    -0.000171227
     0.000434672     0.000424036
    -0.000378574    -0.000360029
     0.000895633     0.000793236
    -0.000654263    -0.000689058
    -0.000737659     -0.00071165
     0.000142876     0.000170646
      0.00124441      0.00112847
      0.00787532      0.00786555
      0.00173678      0.00165671
      0.00333429      0.00318035
     0.000780851     0.000809006
    -0.000563312    -0.000614392
      0.00865972      0.00836917
    -0.000737724    -0.000725893
     -0.00044993    -0.000549077
    -6.81257e-05    -0.000151024
    -0.000769946      -0.0007506
       0.0104381       0.0107174
      0.00655774      0.00636476
     -0.00057079    -0.000573664
     -0.00158053     -0.00161263
    -0.000654101    -0.000660908
       4.302e-05      3.0909e-05
     0.000493641     0.000466736
     -0.00049991    -0.000491022
    -0.000729768    -0.000737945
     0.000106137     1.45031e-05
      0.00109818     0.000969433
     -0.00106006     -0.00103082
      0.00396496       0.0038396
    -0.000565183    -0.000568037
      0.00783504      0.00777386
     0.000346997     0.000263814
    -0.000437348    -0.000557259
    -6.59095e-05    -1.94093e-05
      0.00254846      0.00238167
    -0.000125968    -0.000114814
    -0.000320296    -0.000279892
     -0.00127209     -0.00102106
    -0.000466848    -0.000441667
      0.00762029      0.00756726
    -0.000829728    -0.000851635
    -0.000513822    -0.000503384
     0.000739587      0.00069919
    -0.000112739    -6.61979e-05
     -0.00201282     -0.00198718
      0.00565878      0.00504947
    -0.000216768    -0.000232503
         0.00125      0.00123478
      0.00402678      0.00415823
    -0.000504175     -0.00063646
    -0.000673929    -0.000678083
    -0.000188821     -0.00015582
      0.00266209      0.00260005
     -0.00104636     -0.00104291
      0.00202599      0.00192749
    -0.000812689    -0.000866539
      -2.007e-05    -0.000191313
     7.93974e-06    -1.26932e-05
      0.00532221      0.00528301
     -0.00148769     -0.00143623
    -0.000299566    -0.000294589
     -0.00149153     -0.00146039
     6.92628e-05     4.27176e-05
     0.000483426     0.000348976
      0.00259507      0.00266005
     -0.00101778     -0.00100802
     -0.00124213     -0.00121837
     -0.00153395     -0.00144693
    -0.000287373    -0.000288183
      0.00262762       0.0024988
     -0.00134976     -0.00134927
    -0.000609725      -0.0006153
     -0.00122111     -0.00128651
      0.00302617      0.00292955
      0.00459444       0.0048315
       0.0142902       0.0145141
     -0.00120129     -0.00123228
    -0.000644974    -0.000636761
      0.00466869      0.00468112
      0.00152496      0.00142166
    -0.000564114    -0.000572889
      0.00294561      0.00270642
     -0.00115618     -0.00116727
     -0.00164761     -0.00166542
      -0.0011419      -0.0011505
       0.0030058      0.00295258
     -0.00015536    -0.000178996
    -0.000409799    -0.000435196
     -0.00114642     -0.00114472
    -0.000615596    -0.000609574
    -0.000949657     -0.00090855
    -0.000346286    -0.000315822
    -0.000170976    -0.000161583
    -0.000946528    -0.000939756
     -0.00105325     -0.00101877
    -0.000291273    -0.000267821
     -0.00137504     -0.00138226
    -0.000363785    -0.000396358
    -0.000877684    -0.000860684
    -0.000720058    -0.000733208
      0.00517927      0.00544072
     -0.00114289     -0.00112679
    -0.000662507    -0.000643887
     -0.00113992     -0.00115995
    -0.000521265    -0.000534531
      3.1587e-05        9.69e-06
     -0.00046287    -0.000466774
     -0.00160558     -0.00163772
       0.0112707       0.0111287
      0.00572132      0.00575803
     0.000752031     0.000667047
     -0.00039271    -0.000473154
     -0.00157631     -0.00157202
     -0.00152506     -0.00146826
     -0.00195235     -0.00199721
     9.01666e-05     2.21849e-05
      -0.0017208     -0.00175418
       0.0088116      0.00896562
    -0.000883997    -0.000842157
     -0.00181076     -0.00167785
      -0.0010264     -0.00104707
    -0.000768337    -0.000759387
     -0.00149416     -0.00148989
     -0.00124066     -0.00123789
     0.000590448     0.000656169
      0.00278331      0.00264988
    -0.000513773    -0.000556336
    -0.000254109    -0.000254541
     -0.00051714    -0.000517014
    -0.000504771     -0.00050766
    -0.000480352    -0.000452442
      0.00692202      0.00683633
    -0.000121236    -7.82015e-05
      0.00131337      0.00121776
      0.00772484      0.00730905
    -0.000511442    -0.000514956
     -0.00165704     -0.00174585
      0.00810509      0.00834444
     2.47755e-05     1.04076e-06
     -0.00132878     -0.00134549
    -0.000487445    -0.000673977
      0.00752017      0.00729785
      0.00643871       0.0056927
      0.00198644      0.00191809
      0.00137587      0.00128756
    -0.000581318    -0.000627542
      0.00046694     0.000510264
     -0.00108029     -0.00106488
       0.0032909       0.0032126
    -0.000524106     -0.00052345
     -0.00139902     -0.00139082
    -0.000315805    -0.000313479
     -0.00121418     -0.00124702
     7.35295e-06     3.92183e-06
      0.00600838        0.006006
      0.00839633      0.00859854
    -0.000307433    -0.000262552
      0.00959909      0.00947804
    -0.000849188    -0.000841752
     -0.00118201     -0.00117765
     -0.00124632      -0.0012579
     0.000579762     0.000577207
    -0.000682784    -0.000707438
    -0.000146916    -0.000100125
     -0.00124907     -0.00130741
     4.37601e-05     2.03848e-05
    -0.000145132    -8.57657e-05
    -0.000527784    -0.000541444
    -0.000366995    -0.000427263
    -0.000755997    -0.000731952
    -0.000605665    -0.000605154
    -0.000402087    -0.000404477
    -0.000121991    -0.000131052
    -0.000503585    -0.000483714
    -0.000417082    -0.000388272
     -0.00127598     -0.00133967
    -0.000185203     -0.00013321
    -0.000127059     -9.3689e-05
    -0.000101439    -6.91501e-05
    -0.000984002    -0.000989083
     -0.00109128     -0.00112106
      0.00130029      0.00122152
    -0.000171395    -0.000130814
    -0.000787445      -0.0007769
     0.000371347     0.000271313
    -0.000952645    -0.000924097
    -0.000537037    -0.000546828
      -0.0014228     -0.00139573
    -0.000223963    -0.000178251
    -0.000608087    -0.000605404
     -0.00038287    -0.000411024
    -0.000579614    -0.000574105
      0.00656784      0.00662951
     0.000212591     0.000137013
    -0.000200734    -0.000145503
     -0.00104758     -0.00105748
    -0.000585937    -0.000591797
      0.00129187      0.00119336
       0.0102781       0.0104512
     -0.00170759     -0.00171504
     -0.00122218     -0.00126906
     -0.00185615     -0.00184926
     -0.00139529     -0.00139563
      0.00476403      0.00458965
       0.0059336      0.00580471
    -0.000577746    -0.000562498
     8.17829e-06     -6.6811e-05
      0.00180335      0.00169189
     0.000581378     0.000622196
     -0.00065659    -0.000657385
      0.00241507      0.00199827
    -0.000560369    -0.000543536
     -0.00191858     -0.00192142
      0.00449604      0.00436502
      0.00700312      0.00686304
      0.00313891       0.0030726
     -0.00100025     -0.00100364
      0.00820571      0.00832802
    -0.000405144    -0.000417077
     -0.00077364    -0.000798832
    -0.000405252    -0.000417547
      0.00016381     0.000160011
    -0.000244369    -0.000221946
      0.00111343     0.000950795
      -0.0015156     -0.00147722
     -0.00140755     -0.00135726
     0.000815345     0.000778487
       -0.001789     -0.00180582
    -0.000763133    -0.000750123
      0.00490204       0.0055124
    -0.000514474    -0.000554854
    -0.000597278    -0.000570742
    -0.000719155    -0.000708448
      0.00418577      0.00417976
    -0.000696868    -0.000667824
      0.00122098      0.00116396
      0.00357164      0.00360686
    -0.000237603    -0.000206882
     6.99679e-05     3.88959e-05
    -0.000524778    -0.000585211
    -0.000462408    -0.000435367
    -0.000580608    -0.000560913
    -9.14917e-05    -5.66192e-05
    -0.000599791    -0.000600436
    -0.000859647    -0.000848531
     -0.00140033     -0.00138061
     -0.00121385     -0.00118278
     0.000197337      9.4085e-05
     -0.00084631    -0.000866455
     -0.00096718    -0.000986606
    -0.000303175    -0.000354762
      0.00694758      0.00666986
      -0.0015674     -0.00156747
      0.00708037      0.00697241
     0.000372848     0.000213354
     -0.00124977     -0.00122824
      0.00320629      0.00294878
     -0.00126572     -0.00128158
       0.0177766       0.0180047
     -0.00125972     -0.00125504
    -0.000246079    -0.000294589
      0.00129082      0.00110604
      0.00010661     5.63801e-05
    -0.000912742    -0.000902622
    -0.000684982    -0.000679292
      0.00766044      0.00775671
    -0.000241337    -0.000193513
    -0.000908494    -0.000901202
    -0.000217566    -0.000228847
    -9.89861e-05    -1.49246e-05
     -0.00124003     -0.00138796
     -0.00144026     -0.00150643
      0.00652771      0.00658031
      0.00482143      0.00471514
      0.00158305      0.00164465
    -0.000574937    -0.000569657
    -0.000207008    -0.000216035
     -0.00191566     -0.00186936
     -0.00097691     -0.00097725
       0.0015524      0.00151579
     0.000392681     0.000360328
     -0.00138799     -0.00142203
      0.00157945      0.00155156
    -0.000522514    -0.000502018
     -0.00114328     -0.00113379
    -0.000686924    -0.000665505
     -0.00035383    -0.000351017
     0.000161913     0.000127859
    -0.000589007    -0.000657126
      -0.0012436      -0.0012494
      0.00270298      0.00262286
    -0.000497732    -0.000496501
    -0.000933272     -0.00094477
    -0.000455834    -0.000510211
     -0.00117883     -0.00115059
      0.00414301      0.00405119
      0.00134952      0.00127129
    -2.92527e-05     1.35302e-06
      0.00121888      0.00101058
      0.00116502      0.00111238
     6.30415e-05    -1.73942e-05
    -0.000652097    -0.000644164
    -0.000811988    -0.000807239
      -0.0010634     -0.00106893
    -0.000403935    -0.000103527
    -0.000281862    -0.000257448
    -0.000299623    -0.000275849
     -0.00163191     -0.00169366
    -0.000113881    -8.19999e-05
      0.00367815      0.00357173
    -0.000438173    -0.000439173
      0.00010629     2.71905e-05
      0.00183238      0.00190776
    -0.000151641    -0.000178598
    -0.000207138    -0.000149814
      0.00165582       0.0015778
      0.00201569      0.00240702
    -0.000753155    -0.000772955
     -0.00130498     -0.00129408
       0.0015996      0.00142133
     -0.00112809      -0.0011076
    -0.000221809    -0.000206042
     0.000618996     0.000545617
    -7.99929e-05    -5.86788e-05
    -0.000348535    -0.000364828
      0.00439971       0.0040789
     0.000785435     0.000809082
      0.00173701      0.00165408
     -0.00127176     -0.00128215
     -0.00094231    -0.000888096
    -0.000925243     -0.00092721
     -0.00115423     -0.00120838
      0.00590369       0.0055265
       0.0008093     0.000753123
     -0.00115181     -0.00113103
      0.00685035      0.00685155
      0.00289767      0.00278577
      0.00789963      0.00798056
    -0.000508763    -0.000495943
     -0.00108691     -0.00122199
      0.00257358       0.0024967
      0.00115166      0.00101096
     0.000350954     0.000228226
      0.00335939      0.00327796
    -0.000508823     -0.00053039
    -0.000410681    -0.000427713
     -0.00107881      -0.0010762
     -0.00076859    -0.000777718
    -0.000237804    -0.000268089
    -0.000612649    -0.000588365
      0.00609634      0.00617258
     0.000741777     0.000597494
    -0.000959788    -0.000956461
    -0.000960315    -0.000950784
      0.00177806      0.00170396
    -0.000311837    -0.000314354
      0.00174606      0.00166265
    -0.000361472    -0.000332205
    -0.000855497    -0.000842345
    -0.000561597    -0.000559195
    -0.000990673     -0.00104369
    -0.000442881    -0.000444925
    -0.000505287    -0.000488103
     -0.00015026    -9.70899e-05
    -0.000747468    -0.000734825
    -0.000595734    -0.000593358
    -0.000198038    -0.000152805
    -0.000587455    -0.000630518
       0.0023117      0.00213479
    -0.000806433     -0.00081645
    -0.000742474    -0.000753463
     -0.00163092     -0.00155935
     -0.00194463     -0.00192238
    -0.000425218    -0.000398941
     0.000455307     0.000319876
      0.00128485      0.00120703
    -0.000233311    -0.000192587
     -0.00141847     -0.00140937
    -0.000113464    -8.31663e-05
    -0.000538332     -0.00052506
     -0.00142969       -0.001393
     0.000527319      0.00057242
     0.000911845     0.000847164
      0.00530982      0.00530116
     0.000559002     0.000394587
    -0.000522792    -0.000511664
     0.000616146      0.00067192
     0.000723265     0.000555477
    -0.000175191    -0.000193243
    -0.000966911    -0.000985645
    -0.000594228    -0.000571428
     -0.00139982     -0.00138453
      0.00432973      0.00428128
    -0.000674091     -0.00064897
    -6.46131e-05    -0.000116883
    -8.40966e-05    -0.000106253
    -0.000739375    -0.000722588
     -0.00104458     -0.00107283
       0.0105344      0.00980596
    -0.000955673    -0.000938183
     0.000176436     0.000166853
    -0.000966114    -0.000952615
     0.000674779     0.000725603
    -5.18351e-05    -3.57286e-05
      0.00255491       0.0024273
     -0.00134131     -0.00149727
     1.85729e-05    -0.000169022
     -0.00145625     -0.00144844
    -0.000634955     -0.00062639
    -0.000197774    -0.000142743
    -0.000820092    -0.000801239
    -0.000683604    -0.000673771
      0.00416199      0.00406242
     -0.00213217     -0.00193173
    -0.000341238    -0.000382709
    -0.000493683    -0.000458889
    -0.000443237    -0.000428406
    -0.000335065    -0.000298648
    -0.000190454    -0.000153098
    -0.000699301    -0.000750196
     0.000328531     0.000327162
    -0.000691241    -0.000691231
    -0.000475964     -0.00048125
    -0.000419222    -0.000425929
    -0.000580598    -0.000568944
    -0.000971829    -0.000963043
      0.00840188      0.00762477
     -0.00149755     -0.00153403
    -0.000929491    -0.000960475
    -4.41095e-05    -0.000119275
      -0.0012413     -0.00120402
     -0.00127443     -0.00138755
    -0.000309542    -0.000395484
    -0.000243443    -0.000204506
    -0.000876327    -0.000881639
      -0.0012241     -0.00130068
       0.0116933       0.0122545
    -0.000449555    -0.000487153
    -0.000748552    -0.000764223
     -0.00124414     -0.00123551
      -0.0012806     -0.00125615
      -0.0012219     -0.00115378
    -0.000744917    -0.000734374
      0.00305219      0.00297811
     -0.00150499     -0.00151421
     -0.00119786     -0.00123884
      0.00838484      0.00825696
    -0.000130455    -7.76009e-05
     -0.00177277      -0.0017633
     -0.00140466     -0.00143167
      0.00768798      0.00769415
    -0.000915736    -0.000973441
    -2.17139e-05    -5.19275e-05
     -0.00120912     -0.00121438
     -0.00012146    -7.43268e-05
    -6.80321e-05    -7.10854e-05
      0.00170163      0.00149942
     -0.00064248    -0.000641998
    -0.000850837     -0.00082585
    -0.000138835    -8.23291e-05
     -0.00168251     -0.00161986
    -0.000293224    -0.000256913
    -0.000505728    -0.000496618
    -5.13813e-05    -8.01755e-05
      0.00546642      0.00518896
    -0.000189675    -0.000150618
      0.00380366      0.00374038
    -0.000419937    -0.000402339
      0.00915546      0.00915816
      0.00139762      0.00139001
     -0.00189988     -0.00190523
    -0.000422929    -0.000460492
    -0.000775324    -0.000775564
    -0.000740714    -0.000766637
      0.00983186       0.0101564
    -0.000872538    -0.000884697
     0.000265252      0.00023395
    -0.000292194     -0.00026097
    -0.000433624    -0.000410607
      0.00465457      0.00462886
    -0.000373852    -0.000347011
    -0.000478441    -0.000473083
      0.00065412     0.000556008
     -0.00114793     -0.00113928
     -0.00107061     -0.00106589
    -0.000174682    -0.000144915
     -0.00106918     -0.00104111
      0.00635187      0.00643818
    -0.000823406    -0.000853075
    -0.000659943    -0.000665658
      0.00404614      0.00381276
      0.00579497      0.00576172
     0.000646982     0.000593666
     -0.00128094     -0.00135095
    -0.000947364    -0.000939028
     -0.00146838     -0.00145488
     0.000615014     0.000564737
    -0.000300154    -0.000298488
      0.00590773      0.00588913
     -0.00067109    -0.000659154
     -0.00109361     -0.00107717
    -0.000514452    -0.000484328
     0.000875801      0.00105395
     -0.00106264     -0.00105144
     -0.00197808     -0.00196699
    -0.000433951    -0.000485593
     -6.2936e-07    -2.39595e-05
      0.00106392     0.000996848
    -0.000437128    -0.000485919
     -0.00133144     -0.00130609
      0.00621423      0.00667469
     -0.00105707     -0.00104169
     -0.00132776     -0.00131963
     -0.00102423     -0.00105238
      0.00387218      0.00375601
      0.00062135      0.00055927
    -0.000362438    -0.000436534
    -0.000676228    -0.000676045
     -0.00111146     -0.00111537
    -0.000640763    -0.000639981
      0.00110815     0.000983714
      0.00243725      0.00239753
      0.00214707      0.00203081
      0.00894986      0.00893656
     0.000764954     0.000656521
      0.00292878      0.00293317
     3.54142e-06    -7.90313e-05
    -0.000380817    -0.000395893
     -0.00168769     -0.00170307
    -9.94651e-06    -6.09831e-05
    -0.000940831    -0.000964242
      0.00145455      0.00138641
    -0.000434975     -0.00042391
    -0.000529229    -0.000521232
    -0.000873674    -0.000971966
       0.0114369       0.0117226
    -0.000642645    -0.000680698
    -0.000794503    -0.000804023
      0.00136988        0.001332
    -0.000888938    -0.000843791
    -0.000512823     -0.00053909
    -0.000628687    -0.000617665
    -0.000214568    -0.000262655
    -0.000864568    -0.000849778
    -0.000268217    -0.000242069
    -0.000116693      -6.185e-05
     0.000975122     0.000853831
     -0.00200266     -0.00199868
    -0.000631653    -0.000630338
     -0.00143971     -0.00143356
    -0.000244536    -0.000244596
     -0.00169118      -0.0015683
    -0.000578805    -0.000568729
     -0.00119448     -0.00116613
    -0.000513891    -0.000550591
      0.00186593      0.00173918
     -0.00043196    -0.000510351
     -0.00146426     -0.00150171
     -0.00118974     -0.00120021
     -0.00137864     -0.00138909
     -0.00089444    -0.000903753
      0.00989346      0.00959831
    -0.000592818    -0.000601019
    -0.000542632    -0.000548112
    -0.000110735     -8.1397e-05
     -0.00184758     -0.00175668
     -0.00172644     -0.00176509
    -0.000461396    -0.000479816
    -0.000961762    -0.000980347
    -0.000208357    -0.000226264
    -0.000327593    -0.000309061
     0.000991418     0.000914277
    -0.000444954    -0.000429634
     -0.00124316     -0.00125291
    -0.000482094     -0.00049908
      0.00362166      0.00359358
    -0.000179032     -0.00019498
     -0.00146563     -0.00148037
     -0.00152428     -0.00160403
    -0.000577569    -0.000576497
    -0.000166794    -0.000171334
     -0.00082186    -0.000824568
     -0.00125254     -0.00124484
    -0.000460897    -0.000445174
      0.00047845     0.000462586
      0.00686613      0.00695131
     -0.00188577     -0.00186873
      0.00900999      0.00919299
    -0.000651041    -0.000673366
    -0.000418217    -0.000429855
     0.000369926     0.000304365
     -0.00154591     -0.00154224
    -0.000697956    -0.000698756
      -0.0011395     -0.00112767
     -0.00102706     -0.00111271
    -0.000292206    -0.000352413
    -0.000176105     -0.00024294
    -9.43034e-05    -0.000119233
      0.00103632     0.000977409
    -0.000575818    -0.000548058
    -0.000317455     -0.00029363
    -0.000382457    -0.000364999
     -0.00134592     -0.00132692
     -0.00085702    -0.000852933
     -0.00128396     -0.00117095
    -0.000959557    -0.000987692
     -0.00159649     -0.00164968
      -0.0005927    -0.000585729
      0.00587511      0.00568413
    -0.000517783    -0.000521233
    -0.000244669    -0.000171157
    -0.000685154    -0.000667704
       0.0162359       0.0157354
    -0.000109935    -4.75056e-05
    -0.000571065    -0.000389871
      0.00187398      0.00176336
    -0.000672734    -0.000739622
      0.00130659      0.00119465
    -0.000558065    -0.000548064
      0.00211649      0.00202298
     0.000594912       0.0003712
    -1.98953e-05    -4.36476e-05
    -0.000975443    -0.000981704
    -5.45002e-05    -8.37791e-05
      0.00136883      0.00131634
     -0.00175569     -0.00165973
      0.00342067       0.0033607
    -0.000813417    -0.000809515
     0.000314761     0.000284836
      -0.0011431     -0.00113821
     -0.00181869     -0.00181777
      0.00714111      0.00686524
    -0.000879815    -0.000885166
      0.00899099      0.00917031
    -0.000640624     -0.00063136
      0.00569611      0.00575979
     -0.00172202     -0.00183666
      0.00301736      0.00294459
      0.00224297      0.00211984
    -0.000788577    -0.000773328
    -0.000967749     -0.00099265
      0.00280848      0.00270511
    -0.000711156    -0.000710569
     -0.00132027     -0.00132248
       0.0064763      0.00640875
    -0.000688591    -0.000662943
     -0.00033689    -0.000357936
     -0.00074919    -0.000801516
      0.00490596      0.00464524
      0.00207256      0.00247706
     -0.00193867     -0.00193139
     -0.00129485     -0.00119539
    -0.000947192    -0.000945837
     -0.00100227     -0.00103603
     1.32759e-05    -1.57756e-05
    -0.000549626    -0.000532683
     8.93327e-05     9.71524e-06
    -0.000432114     -0.00041849
       0.0120291       0.0122741
     -0.00125271     -0.00127711
    -0.000977876     -0.00099689
      -0.0011419     -0.00130348
    -0.000425209     -0.00040329
     2.45383e-05     2.13782e-05
    -0.000982786    -0.000994268
      0.00524638       0.0052319
     -0.00107879     -0.00106584
    -0.000775906    -0.000771048
     -0.00158512     -0.00160473
     -0.00186505      -0.0018781
       0.0025948      0.00246753
    -0.000514717    -0.000504632
    -0.000221075    -0.000199856
    -0.000498613    -0.000504091
     -0.00170798     -0.00171518
      0.00222485      0.00213283
     0.000205885     0.000471966
      0.00179142      0.00171881
    -0.000587992    -0.000613784
    -0.000573932    -0.000570993
    -0.000604049    -0.000596416
    -0.000673104    -0.000651728
     -0.00120551     -0.00120763
     0.000752505     0.000601392
      0.00116331      0.00105791
      -0.0006027    -0.000583766
    -0.000103846     -5.8185e-05
     -0.00083626    -0.000824221
    -0.000542384     -0.00057116
     -0.00140339     -0.00146717
    -0.000972618      -0.0009685
     -0.00129863      -0.0013509
    -0.000507936    -0.000548737
      0.00790219      0.00776411
      0.00103905     0.000902908
    -0.000777443    -0.000772551
      0.00246218      0.00233817
    -0.000619181    -0.000654593
    -0.000967833     -0.00094695
     -0.00118061     -0.00116711
    -0.000170323    -0.000141826
    -0.000444093    -0.000437196
       -0.000847     -0.00089849
    -0.000385853    -0.000351845
    -0.000554965    -0.000542972
     -0.00167665     -0.00173806
    -0.000971298    -0.000944848
      0.00590293      0.00572556
    -0.000472796    -0.000486823
     -0.00147115     -0.00144537
      0.00954873      0.00942741
    -0.000945996    -0.000964601
     -0.00140424     -0.00148627
     -0.00101122     -0.00100491
    -2.60149e-05    -3.02219e-05
      0.00595864      0.00603227
     0.000160948     0.000344037
     -0.00188029     -0.00187282
     0.000867757     0.000744391
     -0.00107672     -0.00106885
     -0.00020516    -0.000201106
     -0.00082666      -0.0008294
    -0.000799296     -0.00074713
      0.00763946      0.00767805
    -0.000755591     -0.00075399
      0.00953988       0.0100368
      -0.0017028      -0.0018161
    -0.000368016    -0.000394668
      0.00590554      0.00581403
    -0.000446256    -0.000456993
    -0.000338513    -0.000347983
    -0.000890521    -0.000866553
      0.00125664      0.00116997
    -0.000417989    -0.000434318
     -0.00077413    -0.000758782
    -0.000289557    -0.000261478
    -0.000733267    -0.000734995
     -0.00120589     -0.00121481
     0.000580887     0.000481045
      0.00275652      0.00270399
    -0.000281768    -0.000364896
    -0.000699543    -0.000716224
      0.00301759      0.00291525
    -0.000916526    -0.000900838
     -0.00151615     -0.00151811
    -0.000122258    -8.73372e-05
    -0.000510961    -0.000660884
     0.000518847     0.000518881
      0.00238336      0.00229305
      0.00504216      0.00460545
     -0.00086026    -0.000895669
    -0.000845698    -0.000837422
     -0.00138593     -0.00134932
      -0.0018627     -0.00193259
    -0.000553621    -0.000537304
    -0.000430921    -0.000417707
     -0.00121219     -0.00113711
    -0.000244353    -0.000256357
     -0.00184874     -0.00185051
     -0.00111806     -0.00111411
       0.0036668      0.00348182
    -0.000315286    -0.000299456
     0.000705473     0.000663053
     -0.00175543     -0.00176574
     0.000722482        0.000683
    -0.000148716    -8.51661e-05
    -0.000605368    -0.000589056
    -0.000487739    -0.000474617
     -0.00115141     -0.00114338
    -0.000474383    -0.000502503
      0.00142036      0.00133024
      0.00210403      0.00194309
     -0.00211205     -0.00201224
     -3.0835e-05    -7.80333e-06
      0.00517313      0.00513222
    -0.000948203    -0.000911731
    -0.000351983    -0.000313886
     -0.00117034     -0.00127436
      -0.0012891     -0.00133498
    -0.000451986    -0.000428836
     -0.00137825     -0.00136608
     0.000568079     0.000555994
    -0.000265598    -0.000225333
      0.00907453      0.00918643
    -0.000339061    -0.000306399
    -0.000706313    -0.000698183
     -9.9551e-05    -4.50855e-05
      0.00162871      0.00147833
    -7.53225e-05    -4.32175e-05
     -0.00115906     -0.00113047
    -0.000229962     -0.00032409
     -0.00063019    -0.000665858
      0.00020902     0.000179731
    -0.000951984    -0.000969368
     -0.00101872    -0.000999251
    -0.000804048    -0.000794627
    -0.000702426    -0.000753716
      0.00438366       0.0041965
    -0.000586343    -0.000586053
    -0.000725259    -0.000713384
    -0.000371321    -0.000233771
    -0.000763008    -0.000740616
     -0.00127002     -0.00126257
     0.000801091      0.00067779
    -0.000539374    -0.000564643
     0.000359045     0.000263089
     -0.00045678    -0.000427634
     -0.00117963      -0.0011765
      0.00330247      0.00336358
    -0.000188741    -0.000136966
    -0.000603981    -0.000601646
      0.00199012      0.00196088
     -0.00057018    -0.000611895
      0.00112898      0.00108676
    -0.000612952    -0.000636283
     -0.00130036     -0.00132216
    -0.000751589    -0.000813186
      0.00402053      0.00385382
      0.00336952      0.00325663
     0.000761827     0.000739404
     -0.00125673     -0.00120496


==> scatterplots/co2/fullisotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
      -4.046e-06    -4.82825e-06
      -7.779e-06    -8.57947e-06
     -0.00120826     -0.00108233
     -8.7226e-05    -8.96815e-05
    -0.000460149    -0.000439915
     -8.2167e-05    -8.02541e-05
      -4.045e-06    -5.91774e-06
     -0.00137375     -0.00145893
     -2.9654e-05    -3.66405e-05
    -0.000188621     -0.00023441
     -1.1207e-05    -1.24668e-05
    -0.000351103    -0.000308536
     -9.1175e-05    -8.41547e-05
     -9.8075e-05    -0.000101135
     -0.00071076    -0.000653763
     -3.5148e-05    -4.30427e-05
       -2.55e-07    -5.62186e-07
    -0.000249948    -0.000207412
     -1.0428e-05    -1.50493e-05
       -1.74e-06    -2.07209e-06
      -1.507e-06    -2.12936e-06
    -0.000618316    -0.000490424
        -2.1e-06    -2.78369e-06
      -5.193e-06    -5.92685e-06
    -0.000294124    -0.000301159
    -0.000242681    -0.000238788
      -6.279e-06    -7.64975e-06
     -1.1606e-05    -1.97243e-05
      -6.645e-06    -9.07555e-06
      -5.649e-06    -7.68234e-06
     -2.3142e-05    -2.82729e-05
     -0.00145277     -0.00143688
     -0.00086612    -0.000950033
     -1.3286e-05    -1.51873e-05
     -5.1242e-05    -6.72633e-05
    -0.000213124    -0.000259246
     -6.2742e-05    -7.48659e-05
    -0.000372087    -0.000435945
     -1.3944e-05    -1.87664e-05
     -9.6312e-05    -0.000132497
    -0.000316076    -0.000338544
      -3.719e-06    -5.90063e-06
     -0.00025495    -0.000256694
      -3.081e-06     -3.8137e-06
    -0.000396788    -0.000363455
      -2.378e-06    -3.97047e-06
     -7.9509e-05    -7.20209e-05
      -6.276e-06    -8.42962e-06
    -0.000139326    -0.000150104
    -0.000102395      -9.878e-05
    -0.000128892    -0.000138731
     -6.2715e-05    -5.98633e-05
     -5.2974e-05     -6.5252e-05
      -2.189e-06    -3.11022e-06
     -1.0288e-05    -1.20704e-05
      -6.814e-06     -8.2478e-06
    -0.000772406     -0.00112924
      -2.405e-05    -3.11619e-05
     -7.5214e-05    -7.33927e-05
     -8.1772e-05    -8.72856e-05
    -0.000459112    -0.000432421
     -0.00012321    -0.000134451
     -1.6471e-05    -1.87913e-05
    -0.000477145    -0.000480672
    -0.000287632    -0.000279743
    -0.000145992    -0.000148243
     -0.00011355     -0.00011803
     -0.00012597    -0.000134875
      -1.223e-05    -1.69435e-05
    -0.000736244    -0.000630137
     -0.00129212      -0.0013665
       -8.71e-06    -1.23679e-05
     -0.00031341    -0.000300206
    -0.000399924     -0.00036741
      -6.982e-06      -8.852e-06
    -0.000318315    -0.000278335
     -2.6381e-05    -2.67287e-05
     -4.0909e-05    -5.54521e-05
       -2.01e-06    -2.79507e-06
     -6.8588e-05    -7.31219e-05
    -0.000218394    -0.000215263
      -2.308e-06    -3.24904e-06
      -3.683e-06    -4.71011e-06
    -0.000107944    -0.000102885
     -2.9843e-05    -4.30109e-05
      -2.118e-05     -2.1402e-05
     -1.1593e-05    -1.46665e-05
       -2.75e-06    -3.87574e-06
      -1.088e-06    -2.06558e-06
     -0.00021387    -0.000226749
      -4.662e-06    -5.34232e-06
    -0.000245781    -0.000240833
    -0.000245428    -0.000232479
     -8.6232e-05    -9.24523e-05
    -0.000260754    -0.000276033
     -2.6701e-05    -2.90626e-05
      -1.125e-05    -1.63929e-05
     -0.00143034     -0.00150722
      -1.488e-06    -2.15697e-06
      -3.027e-06    -3.79914e-06
      -5.805e-06    -6.42234e-06
       -2.23e-06    -2.91428e-06
      -7.434e-06    -8.29648e-06
      -2.752e-06    -3.82521e-06
    -0.000225264    -0.000215232
      -2.639e-05    -3.36923e-05
     -1.0121e-05    -1.21908e-05
     -3.5327e-05    -4.10537e-05
       -1.74e-06     -2.4385e-06
       -5.78e-06    -8.86145e-06
      -7.897e-06    -8.81777e-06
     -1.4453e-05    -1.80761e-05
    -0.000730721    -0.000771504
    -0.000165791    -0.000164161
      -1.522e-06    -2.33733e-06
      -4.959e-06    -8.01376e-06
     -0.00024259    -0.000242653
      -1.932e-06    -2.19742e-06
     -0.00113103     -0.00100115
     -6.0229e-05    -6.62159e-05
    -0.000172168    -0.000159692
    -0.000590046    -0.000556179
      -2.431e-06    -2.98969e-06
      -4.134e-06    -6.57914e-06
     -0.00111312     -0.00122193
       -8.29e-06    -8.52742e-06
     -0.00011879    -0.000167403
    -0.000327813    -0.000299918
     -8.1456e-05    -8.09737e-05
      -6.019e-06     -8.8082e-06
     -0.00047397    -0.000477761
    -0.000193204    -0.000177456
     -0.00102484      -0.0009589
      -1.555e-06    -2.29609e-06
      -5.127e-05    -5.46026e-05
      -1.687e-06     -1.8432e-06
     -1.0948e-05    -1.21962e-05
     -3.0423e-05    -3.13756e-05
    -0.000389006    -0.000356292
       -6.13e-06    -7.91619e-06
      -5.136e-06    -5.93215e-06
     -0.00055194    -0.000545022
     -8.1216e-05    -8.12674e-05
     -0.00049285      -0.0005052
    -0.000826794    -0.000879717
     -2.3859e-05    -2.98603e-05
      -1.593e-06    -2.27867e-06
    -0.000388116    -0.000406697
     -5.7287e-05    -6.43565e-05
      -2.371e-06    -2.67259e-06
    -0.000435958    -0.000415525
       -1.78e-07    -8.73693e-07
     -1.9687e-05     -2.4889e-05
    -0.000689336    -0.000663641
     -9.0384e-05    -8.55019e-05
    -0.000282152     -0.00025891
     -5.9921e-05    -6.09863e-05
      -2.185e-06    -2.77843e-06
      -1.704e-06    -2.49312e-06
      -3.597e-06    -4.10672e-06
    -0.000944196    -0.000887189
       -9.39e-07    -1.34972e-06
      -2.811e-06    -4.62085e-06
     -9.0158e-05    -0.000104115
    -0.000208991    -0.000194994
     -1.4637e-05    -1.77506e-05
     -0.00042056     -0.00044679
     -3.1085e-05    -3.25438e-05
     -0.00118238     -0.00104385
     -2.4357e-05    -2.74485e-05
    -0.000593624    -0.000631001
       -8.22e-07    -1.24048e-06
      -2.658e-06    -3.44039e-06
     -0.00013133    -0.000140674
     -4.1385e-05    -4.58815e-05
     -0.00028401    -0.000287897
     -5.3715e-05    -5.32624e-05
      -9.999e-06    -1.28537e-05
    -0.000192759    -0.000166963
    -0.000249299    -0.000248553
    -0.000951612     -0.00112324
    -0.000316148    -0.000287991
    -0.000689189    -0.000683899
    -0.000426918     -0.00038372
    -0.000133812    -0.000138645
     -0.00116821     -0.00121059
     -3.2497e-05    -3.68678e-05
    -0.000210025    -0.000205486
    -0.000465764    -0.000497362
      -4.354e-06    -6.40258e-06
     -0.00109732     -0.00110098
    -0.000977955     -0.00100257
     -1.5303e-05    -1.59418e-05
    -0.000226726    -0.000239959
     -8.2432e-05    -8.95607e-05
    -0.000121707     -0.00011299
    -0.000125224    -0.000117955
      -1.316e-06    -1.76989e-06
     -2.0586e-05    -2.20674e-05
     -3.1752e-05    -3.82561e-05
    -0.000314993    -0.000289688
       -3.77e-06    -6.40595e-06
    -0.000672666    -0.000635728
      -8.489e-06    -9.59806e-06
      -0.0011451     -0.00103176
    -0.000177918    -0.000141695
    -0.000201943    -0.000200443
       -3.78e-06    -4.36041e-06
    -0.000612906    -0.000794831
    -0.000427636    -0.000388511
      -4.268e-06    -5.91319e-06
    -0.000222653    -0.000187064
     -2.7685e-05    -3.40722e-05
     -0.00114361     -0.00130295
    -0.000136297    -0.000139002
      -2.175e-06    -2.64774e-06
    -0.000196799    -0.000210323
     -2.9247e-05    -3.60035e-05
     -3.5407e-05    -4.90637e-05
    -0.000358255    -0.000410513
      -3.783e-06    -4.88289e-06
    -0.000249975    -0.000223072
     -0.00090376     -0.00080406
    -0.000345903    -0.000359212
      -5.118e-06    -6.54386e-06
      -9.106e-06     -9.9988e-06
    -0.000824411    -0.000804223
     -2.9321e-05    -3.33327e-05
    -0.000381446    -0.000354992
    -0.000118846    -0.000122465
    -0.000286646    -0.000256062
       -1.47e-07    -4.93423e-07
    -0.000806047    -0.000706547
      -1.506e-05    -2.14928e-05
     -1.3138e-05    -1.42798e-05
     -3.3038e-05    -3.80419e-05
       -1.97e-07    -7.66978e-07
    -0.000376717    -0.000363136
    -0.000499435    -0.000448521
      -4.443e-06    -6.98807e-06
     -1.3639e-05    -1.89356e-05
     -3.1383e-05    -3.47474e-05
       -1.75e-06    -2.15402e-06
    -0.000699402    -0.000654549
    -0.000260753    -0.000261565
      -4.263e-06     -5.4495e-06
     -7.6528e-05     -8.3405e-05
    -0.000421098     -0.00036908
    -0.000853456     -0.00077078
     -0.00126342     -0.00134355
     -2.6525e-05    -2.98101e-05
      -1.668e-06    -2.49214e-06
    -0.000772337    -0.000752501
    -0.000293775     -0.00026846
     -1.8891e-05    -1.87352e-05
    -0.000291331    -0.000289036
     -6.1573e-05    -6.63517e-05
     -4.0915e-05    -5.00277e-05
     -1.4591e-05    -1.82938e-05
    -0.000545232    -0.000506087
      -6.209e-06    -7.89123e-06
     -2.9577e-05    -3.05684e-05
     -3.3013e-05    -3.90005e-05
      -2.045e-06    -2.74143e-06
       -7.77e-06    -9.46681e-06
      -3.427e-06    -4.28189e-06
     -5.4961e-05    -5.83672e-05
      -5.479e-06    -7.39286e-06
      -7.432e-06    -9.59117e-06
      -2.078e-06    -2.46656e-06
     -1.9379e-05    -2.48373e-05
     -9.6693e-05    -9.67329e-05
     -3.6137e-05     -3.8489e-05
     -1.3096e-05    -1.32136e-05
     -0.00085603    -0.000755587
     -1.8404e-05    -2.22824e-05
      -1.121e-06    -1.66371e-06
     -8.4251e-05    -9.95192e-05
     -9.7273e-05    -0.000104781
       -6.53e-07    -1.24596e-06
       -7.63e-07    -1.10815e-06
     -8.2924e-05    -9.21098e-05
    -0.000880638    -0.000923293
    -0.000753244    -0.000631616
    -0.000392594    -0.000395054
    -0.000111996    -0.000109018
     -6.8163e-05    -7.92279e-05
    -0.000109395    -0.000111206
     -6.5827e-05    -8.94005e-05
    -0.000125319    -0.000119747
    -0.000125798    -0.000141683
     -0.00104629     -0.00100384
      -6.325e-06    -7.55932e-06
     -6.9567e-05    -7.08738e-05
     -1.4072e-05    -1.55301e-05
      -2.169e-06    -3.32409e-06
     -2.3643e-05    -2.98687e-05
     -2.3892e-05    -2.96622e-05
     -0.00061957    -0.000584302
    -0.000444395      -0.0004586
    -0.000127062    -0.000129858
     -4.4942e-05      -4.593e-05
      -1.117e-06    -1.56055e-06
       -7.92e-07    -1.22776e-06
      -2.679e-06    -3.80359e-06
     -0.00101668     -0.00101363
       -1.95e-06    -2.40547e-06
    -0.000343244    -0.000317922
    -0.000673605    -0.000507457
     -3.0523e-05     -3.1938e-05
    -0.000107389    -0.000124189
     -0.00129798     -0.00121953
       -2.63e-07    -7.21567e-07
     -3.9461e-05    -4.51194e-05
    -0.000273527    -0.000308211
      -0.0011299     -0.00121769
    -0.000355181    -0.000432352
    -0.000377235    -0.000347967
     -0.00030943    -0.000285681
    -0.000106208    -9.89077e-05
    -0.000105967    -0.000140946
      -7.908e-06    -1.18119e-05
    -0.000525587    -0.000461981
     -1.6934e-05    -1.79167e-05
     -1.4235e-05    -2.08361e-05
      -1.414e-05    -1.52692e-05
    -0.000109838    -0.000126902
     -9.9073e-05    -0.000112209
     -0.00109582     -0.00109768
     -0.00101483     -0.00108442
    -0.000143477     -0.00013126
    -0.000843077    -0.000779863
      -1.103e-05     -1.3577e-05
     -1.1432e-05    -1.47845e-05
     -1.1993e-05    -1.52927e-05
    -0.000266173     -0.00024508
     -2.0815e-05    -2.29509e-05
       -6.56e-07    -1.19044e-06
     -3.6206e-05    -3.74973e-05
          -8e-09    -3.58482e-07
     -2.7288e-05    -3.75854e-05
      -2.869e-06    -4.20406e-06
     -1.6039e-05    -2.08057e-05
      -3.296e-06    -4.26811e-06
      -1.633e-06    -2.29648e-06
       -1.52e-06    -1.99193e-06
      -1.835e-06    -2.39673e-06
     -9.2942e-05    -8.85389e-05
      -2.118e-06    -2.90021e-06
    -0.000305392    -0.000329186
      -9.947e-06    -1.27801e-05
     -2.4616e-05    -2.68368e-05
     -1.2387e-05    -1.29656e-05
      -9.803e-06    -1.31876e-05
     -3.1127e-05    -3.42016e-05
    -0.000297362    -0.000312478
        -8.3e-07    -1.26032e-06
      -2.335e-06     -3.6998e-06
     -0.00031034    -0.000303433
      -8.298e-06    -1.12499e-05
      -1.919e-06    -2.95216e-06
     -7.2607e-05    -8.40845e-05
       -4.96e-06    -6.33824e-06
      -1.534e-06      -2.151e-06
       -2.14e-07     -6.0135e-07
      -1.183e-06    -1.71519e-06
     -0.00112522     -0.00110919
    -0.000146494    -0.000146488
      -9.186e-06    -1.23459e-05
     -1.0799e-05    -1.31027e-05
      -1.922e-06    -2.85027e-06
    -0.000301952    -0.000267079
     -0.00136306     -0.00139675
    -0.000211016    -0.000220078
    -0.000109672    -0.000117439
     -5.4869e-05    -7.06191e-05
    -0.000201508    -0.000196367
    -0.000815094    -0.000787154
    -0.000995709     -0.00108733
      -1.217e-06    -1.85125e-06
     -5.9709e-05    -6.41539e-05
    -0.000278954    -0.000254333
    -0.000122044    -0.000163735
      -1.724e-06    -2.66706e-06
     -0.00013941    -0.000181226
      -1.343e-06    -1.94924e-06
     -7.1348e-05    -8.87557e-05
    -0.000696711    -0.000639624
     -0.00107679     -0.00101263
    -0.000621449    -0.000540346
     -1.2374e-05    -1.61569e-05
     -0.00133023     -0.00123064
       -6.76e-07     -1.0737e-06
    -0.000401774    -0.000414731
      -1.803e-06    -2.60417e-06
    -0.000236068    -0.000231292
      -2.315e-06    -2.54819e-06
     -0.00051204    -0.000525775
     -4.6812e-05    -5.47742e-05
      -5.785e-05    -6.28286e-05
    -0.000177559    -0.000174494
    -0.000181871    -0.000208773
    -0.000318098    -0.000297517
     -0.00106769    -0.000814073
     -5.9858e-05    -5.73339e-05
      -4.836e-06    -5.83388e-06
      -2.885e-06    -3.86736e-06
    -0.000668411     -0.00062246
      -6.248e-06    -8.38419e-06
    -0.000262697    -0.000260931
    -0.000710463    -0.000661908
      -1.276e-06    -1.63107e-06
    -0.000190246    -0.000200345
     -3.3119e-05     -3.5798e-05
      -3.635e-06    -4.83065e-06
    -0.000186894    -0.000183498
      -1.853e-06    -2.11114e-06
      -9.794e-06    -1.01468e-05
      -7.431e-05    -8.51041e-05
     -3.7386e-05    -4.18755e-05
      -6.603e-06    -9.58442e-06
    -0.000177613    -0.000190549
     -5.3448e-05    -5.76598e-05
     -2.4203e-05    -2.64458e-05
     -1.2358e-05    -1.64051e-05
    -0.000926706     -0.00121381
     -2.8721e-05     -3.9216e-05
     -0.00101865    -0.000955479
    -0.000425914    -0.000458336
      -7.793e-06    -1.15959e-05
    -0.000304051    -0.000305313
      -3.587e-05    -4.18176e-05
     -0.00119899     -0.00143717
      -1.102e-05    -1.56298e-05
     -8.3651e-05    -7.81743e-05
    -0.000490597    -0.000429799
    -0.000287404    -0.000315978
      -4.527e-06    -6.58939e-06
     -5.6483e-05    -5.70976e-05
     -0.00102454    -0.000993484
      -2.829e-06    -4.34169e-06
      -3.711e-06    -5.50771e-06
      -2.831e-06    -3.82597e-06
      -3.544e-06    -7.52352e-06
    -0.000232777    -0.000258869
       -8.09e-05    -8.99016e-05
    -0.000878471    -0.000974103
    -0.000752118    -0.000749826
    -0.000753003    -0.000707305
       -3.26e-06    -3.70548e-06
      -7.854e-06    -9.11723e-06
     -2.4157e-05    -3.55145e-05
      -4.651e-06    -6.20526e-06
    -0.000687462    -0.000659416
    -0.000138657    -0.000163923
    -0.000257827    -0.000275618
    -0.000729428    -0.000686128
      -2.455e-06    -3.29743e-06
      -8.147e-06    -1.23118e-05
      -3.252e-06    -4.56713e-06
        -7.3e-07    -9.12516e-07
    -0.000173712    -0.000177334
     -9.7594e-05    -9.42703e-05
    -0.000100937    -0.000103561
    -0.000453515    -0.000399953
      -2.937e-06    -3.45292e-06
     -1.6171e-05    -1.99664e-05
     -6.8134e-05    -6.75239e-05
      -5.112e-06    -8.41249e-06
    -0.000480057    -0.000426731
    -0.000350208    -0.000368808
    -0.000453548    -0.000457826
     -0.00049556    -0.000648987
    -0.000353845    -0.000334994
     -8.7479e-05    -9.06225e-05
      -1.512e-06     -2.2362e-06
      -3.303e-06     -4.5988e-06
     -1.0898e-05    -1.36946e-05
    -0.000453906    -0.000384932
     -3.4744e-05    -3.86606e-05
      -4.715e-06    -5.35989e-06
    -0.000111886    -0.000143626
     -3.3856e-05    -3.74834e-05
    -0.000815787    -0.000705416
      -2.439e-06    -3.09753e-06
     -4.9668e-05    -5.68659e-05
    -0.000712489    -0.000715444
    -0.000398085    -0.000413611
     -2.0982e-05    -3.13008e-05
    -0.000736713    -0.000748137
    -0.000589964    -0.000415615
    -0.000195998    -0.000196138
     -2.5291e-05    -3.28296e-05
    -0.000568516    -0.000548246
      -4.773e-06    -7.25937e-06
      -1.909e-06    -2.14675e-06
    -0.000272918     -0.00025788
      -1.757e-06    -1.95506e-06
       -7.25e-07    -1.15371e-06
    -0.000375816    -0.000387211
    -0.000612542    -0.000592242
    -0.000316621    -0.000276208
     -1.8069e-05    -2.27414e-05
     -3.6582e-05    -3.64741e-05
      -7.228e-06    -9.04368e-06
     -7.9152e-05    -8.60264e-05
    -0.000484634    -0.000482214
    -0.000248211    -0.000234014
     -1.6487e-05    -2.28322e-05
     -0.00082764    -0.000909737
    -0.000477648    -0.000435922
    -0.000985998    -0.000923633
     -1.1678e-05    -1.28228e-05
    -0.000171066    -0.000193737
     -0.00056261    -0.000527848
    -0.000443425    -0.000401524
     -4.1292e-05    -5.04566e-05
    -0.000547948    -0.000495179
      -8.397e-06    -1.06992e-05
       -7.41e-07    -1.30673e-06
      -5.069e-06    -7.11027e-06
      -4.334e-06    -6.50376e-06
        1.43e-07     3.96547e-08
      -2.187e-06    -2.71369e-06
      -0.0009745    -0.000995076
       -7.78e-05    -8.44844e-05
      -6.991e-06    -9.14171e-06
      -8.032e-06     -1.0177e-05
    -0.000303919    -0.000319872
      -2.113e-06    -2.59584e-06
    -0.000314718    -0.000281614
      -1.052e-05    -1.19582e-05
      -3.797e-06     -5.7811e-06
      -1.066e-06    -1.53046e-06
     -0.00012906    -0.000148187
     -3.0317e-05    -3.27811e-05
      -4.295e-06    -5.15752e-06
      -5.576e-06    -7.26717e-06
     -1.1575e-05    -1.42599e-05
      -2.687e-06    -2.93999e-06
      -3.467e-06    -4.58358e-06
     -1.1689e-05    -1.45243e-05
    -0.000514579     -0.00046413
      -9.598e-06    -1.23573e-05
      -5.025e-06    -7.26421e-06
    -0.000138968    -0.000145873
     -6.2285e-05    -7.33556e-05
      -6.635e-06    -7.61832e-06
      -6.388e-05    -7.55834e-05
    -0.000289613    -0.000269869
      -5.581e-06    -6.80075e-06
     -3.3283e-05    -4.09325e-05
      -1.768e-06    -1.98289e-06
       -9.89e-07     -1.3512e-06
     -1.2181e-05    -1.79177e-05
    -0.000415913    -0.000382319
    -0.000258549     -0.00026455
    -0.000623809    -0.000578373
     -6.3877e-05    -7.66767e-05
     -4.1772e-05    -4.47631e-05
    -0.000263634    -0.000224737
    -0.000337712    -0.000299221
     -5.3684e-05    -5.10651e-05
     -3.7648e-05    -4.24049e-05
      -2.161e-06    -2.74705e-06
     -5.8018e-05    -6.22234e-05
    -0.000555758    -0.000509627
     -1.1582e-05    -1.29861e-05
     -1.1917e-05    -1.55377e-05
     -0.00011787    -0.000132423
     -1.0155e-05    -1.23564e-05
     -2.3436e-05    -2.75706e-05
    -0.000659742    -0.000746096
      -7.194e-06    -1.06135e-05
     -6.7194e-05    -6.39104e-05
     -1.8051e-05    -2.11315e-05
    -0.000315978    -0.000266197
     -3.7591e-05    -3.79471e-05
    -0.000576058    -0.000565909
    -0.000190957     -0.00022761
    -0.000362609    -0.000368564
     -1.9773e-05    -2.58251e-05
      -1.242e-06    -1.88577e-06
      -3.479e-06    -5.19471e-06
      -9.242e-06    -1.14826e-05
      -1.561e-06    -2.38961e-06
    -0.000509054    -0.000527253
     -0.00016789    -0.000167388
     -7.5661e-05    -7.64818e-05
      -5.313e-06    -7.17177e-06
      -8.407e-06    -9.33696e-06
    -0.000373925     -0.00034222
       -9.63e-07    -1.36273e-06
     -9.7475e-05    -0.000101199
    -0.000118788    -0.000144098
      -3.177e-06    -3.76358e-06
     -2.8006e-05    -2.82354e-05
       -5.14e-07    -7.99173e-07
      -1.174e-06    -1.71794e-06
      -4.712e-06    -6.78365e-06
    -0.000493661    -0.000563391
      -2.755e-05    -3.34185e-05
     -3.4781e-05    -3.85187e-05
     -2.9107e-05    -3.62399e-05
      -6.839e-06    -1.10167e-05
    -0.000120734    -0.000123831
     -7.7416e-05    -8.57412e-05
      -1.823e-06    -2.65586e-06
      -8.755e-06    -1.02069e-05
    -0.000130417    -0.000136654
     -0.00130928     -0.00118362
       -5.27e-07    -1.07059e-06
     -2.4594e-05    -2.69793e-05
      -9.944e-06    -1.54684e-05
     -1.1801e-05    -1.55196e-05
     -2.5843e-05    -2.78569e-05
      -3.517e-06    -4.86013e-06
    -0.000549873    -0.000577513
     -1.7177e-05    -2.44342e-05
     -3.0798e-05    -3.46845e-05
    -0.000754036    -0.000795333
     -1.6352e-05     -2.0283e-05
     -3.7651e-05    -5.24409e-05
    -0.000154285    -0.000165579
     -0.00117659     -0.00120222
     -4.6911e-05    -4.51356e-05
      -1.662e-06    -3.10111e-06
     -3.6649e-05    -4.48735e-05
       -7.27e-07    -1.17283e-06
     -4.8455e-05    -4.69151e-05
    -0.000184879    -0.000189497
      -9.628e-06    -1.08756e-05
      -2.701e-06    -3.86947e-06
      -1.101e-06    -2.20611e-06
    -0.000112822    -0.000122196
      -4.126e-06     -5.1098e-06
     -2.7791e-05    -2.99073e-05
       -1.18e-07    -5.73433e-07
    -0.000745653     -0.00106896
      -1.723e-06    -2.23756e-06
    -0.000504646    -0.000460509
     -1.7218e-05    -1.89572e-05
     -0.00126837     -0.00128539
    -0.000630345    -0.000575497
     -6.8051e-05    -8.44015e-05
      -1.853e-05    -2.18819e-05
      -3.339e-06    -4.72235e-06
    -0.000236668    -0.000246697
      -0.0011908     -0.00122691
      -3.636e-05    -4.10181e-05
    -0.000137731    -0.000159069
     -2.4979e-05    -2.92382e-05
      -1.252e-05    -1.37293e-05
    -0.000670601    -0.000712497
       -1.06e-05    -1.32052e-05
     -2.5008e-05    -2.62906e-05
    -0.000309086    -0.000308434
      -1.181e-05    -1.52318e-05
       -6.12e-06    -8.72959e-06
       -3.25e-06    -3.55363e-06
      -9.469e-06    -1.29703e-05
    -0.000824113    -0.000782027
      -8.692e-06    -1.15184e-05
      -7.888e-06    -9.59219e-06
    -0.000699387    -0.000681982
    -0.000717209    -0.000637948
    -0.000177169     -0.00016407
     -8.9737e-05    -9.86029e-05
      -4.908e-06    -7.29414e-06
     -4.9111e-05    -5.43789e-05
    -0.000230832    -0.000250485
       -1.55e-06    -1.89554e-06
     -0.00100064     -0.00100392
      -2.669e-06    -3.54145e-06
      -6.068e-06    -8.57619e-06
     -2.6627e-05    -3.24019e-05
    -0.000368453    -0.000279226
      -5.485e-06    -8.56337e-06
     -7.0027e-05    -8.56171e-05
     -5.4336e-05     -5.6801e-05
    -0.000480132    -0.000475873
     -0.00025599    -0.000262593
      -8.859e-05     -8.6518e-05
      -1.274e-05    -1.69573e-05
    -0.000980086     -0.00078748
      -6.632e-06    -1.02969e-05
     -4.5545e-05    -5.47021e-05
     -4.9407e-05    -5.69691e-05
    -0.000732586    -0.000769922
    -0.000200603    -0.000164409
    -0.000165909    -0.000161248
      -2.803e-06    -4.02649e-06
      -6.932e-06    -9.12639e-06
      -6.787e-06    -7.30763e-06
    -0.000335532    -0.000293046
    -0.000848514    -0.000834559
     -0.00041978    -0.000441344
     -0.00131178     -0.00117135
    -0.000250148     -0.00026318
    -0.000558571    -0.000514814
    -0.000154104    -0.000160327
       -4.28e-07    -7.77196e-07
     -0.00022423    -0.000281651
    -0.000151428    -0.000161707
     -1.4047e-05    -1.91822e-05
    -0.000323204    -0.000303288
      -2.054e-06    -2.48956e-06
     -4.7495e-05    -5.51653e-05
    -0.000177406     -0.00018051
     -0.00112446     -0.00113283
    -0.000123742    -0.000123209
      -8.812e-06    -1.14383e-05
    -0.000378177    -0.000355433
     -1.7827e-05    -1.86951e-05
     -3.8503e-05    -3.81926e-05
      -1.286e-06    -2.08891e-06
      -9.211e-05    -8.82279e-05
      -2.485e-06    -3.78445e-06
      -1.294e-06    -1.58057e-06
      -2.253e-06    -3.22533e-06
    -0.000353518    -0.000371801
     -8.5278e-05     -0.00010584
      -3.758e-06    -4.37237e-06
     -1.7358e-05    -2.38381e-05
     -1.9528e-05    -1.98269e-05
      -6.038e-05    -6.17613e-05
      -6.111e-06    -7.17609e-06
     -3.7858e-05    -4.60153e-05
      -4.058e-06     -6.1475e-06
     -0.00046515    -0.000413064
     -8.9871e-05    -9.66447e-05
     -4.3145e-05    -5.11172e-05
      -4.541e-05    -5.19404e-05
     -3.2193e-05    -4.04205e-05
      -7.845e-06    -1.10755e-05
    -0.000848121    -0.000779319
     -1.4133e-05    -1.46308e-05
     -8.5163e-05    -8.40091e-05
     -1.0498e-05    -1.09366e-05
     -9.0686e-05    -9.46691e-05
     -5.6343e-05    -6.83223e-05
       -7.91e-07    -1.39691e-06
     -1.3942e-05    -1.94518e-05
     -5.2817e-05    -5.03557e-05
      -3.076e-06    -3.31299e-06
    -0.000441637     -0.00048654
      -3.254e-06    -3.74292e-06
     -9.2615e-05    -9.75287e-05
      -2.785e-06    -3.95038e-06
    -0.000609224    -0.000547552
     -4.8659e-05    -4.93381e-05
       -3.59e-05    -4.23303e-05
     -8.0479e-05    -9.04844e-05
      -1.256e-06     -1.8047e-06
     -4.7357e-05    -4.67157e-05
      -4.339e-06    -5.24571e-06
     -1.0653e-05    -1.52342e-05
      -2.212e-05    -2.32701e-05
    -0.000547122    -0.000503522
     -0.00117322     -0.00115405
     -3.1155e-05    -4.24383e-05
      -0.0011762     -0.00116049
      -3.001e-06    -4.89239e-06
      -1.158e-06    -1.79588e-06
    -0.000201599      -0.0001903
     -5.4046e-05    -6.86626e-05
      -3.695e-06    -4.12148e-06
      -5.222e-06    -8.27134e-06
    -0.000279848    -0.000308555
    -0.000114088    -0.000104357
     -2.8373e-05    -3.44171e-05
      -2.565e-06    -3.84969e-06
    -0.000245313    -0.000230987
      -7.786e-06    -8.47426e-06
      -1.149e-05     -1.2449e-05
      -2.123e-06    -2.44663e-06
     -1.7169e-05     -2.2403e-05
      -2.877e-06     -4.1536e-06
      -3.195e-05     -3.0905e-05
     -2.0698e-05    -2.48091e-05
     -5.9201e-05    -6.87183e-05
      -8.045e-06     -8.8997e-06
    -0.000976623    -0.000958247
      -6.922e-06    -7.99799e-06
    -0.000351725    -0.000315282
     -1.5692e-05    -1.90326e-05
      -0.0010148     -0.00118349
      -1.296e-06    -2.54209e-06
    -0.000272984    -0.000236874
    -0.000481469    -0.000429527
     -8.1318e-05    -7.83314e-05
    -0.000388312    -0.000353307
      -5.951e-06    -6.76758e-06
    -0.000414073    -0.000383814
     -0.00043583    -0.000421697
    -0.000107678    -0.000109492
     -1.1559e-05     -1.3846e-05
     -4.1679e-05     -4.2292e-05
    -0.000291517    -0.000267707
     -4.0122e-05    -4.55425e-05
    -0.000500429    -0.000492911
      -2.562e-06    -3.65908e-06
    -0.000117125    -0.000111782
     -2.4111e-05    -2.92649e-05
     -9.2973e-05    -0.000110377
     -0.00104768     -0.00107962
      -6.024e-06    -8.69358e-06
     -0.00130045     -0.00122949
     -2.9496e-05    -3.29336e-05
    -0.000896818    -0.000879279
      -9.856e-05     -0.00011865
    -0.000603905    -0.000605941
    -0.000380707    -0.000416055
       -3.45e-06    -4.86984e-06
     -2.4125e-05    -3.02402e-05
    -0.000696893    -0.000742184
     -2.6477e-05    -3.00641e-05
     -1.5653e-05    -2.07459e-05
    -0.000985745    -0.000943582
    -0.000125567    -0.000121124
       -1.36e-07    -3.68534e-07
    -0.000133301    -0.000144747
    -0.000710252    -0.000942523
    -0.000749025    -0.000607549
     -7.0869e-05    -9.11662e-05
     -4.3242e-05    -4.23582e-05
      -9.586e-06    -1.19756e-05
     -6.2158e-05    -6.54485e-05
        -2.2e-08     -5.0403e-07
      -2.502e-06    -3.37398e-06
      -8.147e-06    -1.45167e-05
     -1.7233e-05     -1.9985e-05
     -0.00134718     -0.00166579
     -2.7874e-05    -3.26871e-05
     -9.3099e-05    -9.52176e-05
     -0.00018433    -0.000190653
      -2.121e-06    -2.75753e-06
     -4.1243e-05    -3.96891e-05
     -1.1941e-05    -1.60193e-05
    -0.000835335    -0.000759903
      -5.434e-06    -8.24653e-06
      -2.429e-06    -3.38608e-06
     -6.5732e-05    -7.31097e-05
     -6.5907e-05    -7.90127e-05
    -0.000553676    -0.000597369
     -2.5909e-05    -2.77408e-05
      -2.259e-06    -2.47804e-06
      -1.907e-06    -2.64364e-06
     -2.1953e-05    -3.09836e-05
    -0.000583391    -0.000563393
    -0.000353239    -0.000265511
     -0.00033448    -0.000364754
     -1.8728e-05    -2.13641e-05
      -1.134e-06    -1.61891e-06
      -1.357e-06    -1.98066e-06
       -1.28e-06    -1.84655e-06
     -5.9924e-05    -7.25589e-05
     -8.6229e-05    -9.37473e-05
    -0.000313943     -0.00027435
      -1.583e-06    -2.26547e-06
        -9.1e-07    -1.27982e-06
      -2.118e-06    -3.18819e-06
     -2.7737e-05    -3.09398e-05
    -0.000122153    -0.000132323
      -7.178e-06     -9.5403e-06
     -5.2684e-05     -5.7349e-05
     -7.5288e-05    -7.07509e-05
    -0.000814545    -0.000658104
    -0.000183755    -0.000185496
      -2.177e-06    -3.01894e-06
    -0.000477708    -0.000475841
    -0.000110279    -0.000103766
     -1.1882e-05    -1.40778e-05
     -1.2424e-05    -1.58244e-05
      -1.655e-06    -1.83905e-06
       -9.75e-07    -1.26445e-06
     -6.7987e-05    -6.94748e-05
      -1.256e-05    -1.57756e-05
     -2.8261e-05    -3.09546e-05
     -5.5225e-05     -6.4721e-05
      -8.391e-06    -1.10509e-05
    -0.000675994    -0.000499722
     -1.3652e-05    -1.60612e-05
     -4.9946e-05    -5.46223e-05
     -0.00135691     -0.00129114
     -1.4123e-05    -1.79693e-05
    -0.000220414    -0.000236199
     -1.6733e-05    -2.01327e-05
       -0.000104    -0.000114117
     -0.00110101      -0.0010135
     -0.00032933    -0.000278463
     -5.2151e-05    -7.02764e-05
    -0.000149827    -0.000147891
      -8.313e-06    -1.09814e-05
     -2.2016e-05    -2.18187e-05
      -7.264e-06     -8.6244e-06
     -1.6728e-05     -1.7199e-05
     -0.00129883     -0.00122795
      -2.765e-06    -3.98864e-06
     -0.00117933    -0.000934871
    -0.000122814    -0.000141497
      -4.317e-06    -6.05906e-06
    -0.000632772    -0.000554178
       -3.65e-06    -4.74149e-06
      -2.961e-06    -3.78614e-06
      -8.771e-06    -1.22329e-05
    -0.000339327    -0.000330805
       -8.76e-07    -1.41582e-06
       -4.06e-06    -5.66322e-06
      -2.287e-06     -2.7521e-06
      -4.434e-06    -5.08371e-06
    -0.000267098    -0.000262242
    -0.000423908    -0.000454355
    -0.000401553    -0.000367067
    -0.000125511    -0.000117504
     -4.2602e-05     -4.4697e-05
    -0.000541948    -0.000527344
       -7.92e-06     -9.8779e-06
      -6.393e-05    -6.91231e-05
      -1.099e-06    -1.29515e-06
    -0.000222075    -0.000207179
    -0.000140032    -0.000160113
    -0.000397791    -0.000353335
    -0.000383377    -0.000404493
      -1.584e-05    -1.96249e-05
      -2.434e-06    -3.65577e-06
     -2.8391e-05    -3.26976e-05
     -7.4986e-05    -9.76003e-05
     -1.6363e-05    -1.95772e-05
     -5.0073e-05    -5.57675e-05
     -2.5054e-05    -2.63116e-05
    -0.000113219     -0.00012142
     -2.9894e-05    -4.36083e-05
     -1.6866e-05    -2.06492e-05
      -0.0007371    -0.000659151
      -1.553e-06    -1.85867e-06
    -0.000171471    -0.000161461
     -2.6175e-05    -3.58254e-05
    -0.000194515    -0.000212611
      -1.623e-05    -2.23599e-05
      -6.811e-06    -7.80921e-06
      -2.508e-06    -3.05416e-06
        -4.2e-05     -4.8332e-05
     -9.9127e-05    -9.77524e-05
    -0.000415128    -0.000426122
    -0.000501759    -0.000607495
    -0.000149016      -0.0001589
      -2.056e-06    -2.21451e-06
    -0.000865341    -0.000863769
      -8.148e-06    -1.01498e-05
      -9.751e-06    -1.28713e-05
    -0.000182012    -0.000192646
     -4.1533e-05     -4.7094e-05
     -1.1592e-05    -1.31576e-05
     -2.0184e-05    -2.84346e-05
    -0.000143664    -0.000173283
      -1.626e-06    -2.43608e-06
     -0.00121182     -0.00123293
      -1.694e-06    -2.40641e-06
      -1.958e-06    -2.92981e-06
      -3.791e-06    -4.88895e-06
    -0.000222115    -0.000219516
     -4.3386e-05    -4.99035e-05
     -1.6399e-05    -2.01509e-05
    -0.000154479    -0.000148081
      -3.565e-06    -5.17218e-06
     -0.00033589    -0.000345246
     -1.7595e-05    -2.17459e-05
     -1.6053e-05    -2.11266e-05
      -2.778e-06    -4.03703e-06
    -0.000117731    -0.000124049
    -0.000764471    -0.000910372
      -1.886e-06    -2.57389e-06
     -3.3692e-05     -3.6658e-05
    -0.000374964    -0.000366101
      -3.203e-06    -4.43032e-06
      -1.018e-05    -1.46409e-05
    -0.000229555    -0.000166808
     -7.7097e-05    -7.73114e-05
    -0.000196573    -0.000186777
      -4.809e-06    -6.09529e-06
    -0.000108481    -0.000109954
     -0.00055958    -0.000508688
     -2.8771e-05     -4.1345e-05
      -1.094e-06     -1.7143e-06
     -0.00043468    -0.000396758
     -1.0341e-05    -1.40554e-05
    -0.000226225    -0.000251083
      -1.798e-06    -3.22081e-06
    -0.000198536    -0.000195921
     -7.3048e-05    -7.85263e-05
    -0.000572995    -0.000640747
    -0.000748714    -0.000774722
    -0.000175056    -0.000200402
      -8.473e-06    -1.20686e-05


==> scatterplots/co2/fullisotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
    -0.000795649    -0.000761111
    -0.000818664    -0.000782349
     -0.00609691     -0.00608516
     -0.00173726     -0.00161018
     -0.00523984     -0.00511507
     -0.00182964     -0.00172617
    -0.000935632    -0.000931729
     -0.00840075     -0.00878014
     -0.00151617     -0.00144852
     -0.00256715     -0.00241434
    -0.000944389    -0.000896955
     -0.00314015     -0.00302344
     -0.00280876     -0.00268225
      -0.0026285     -0.00253733
     -0.00639502     -0.00638025
     -0.00150908     -0.00144577
    -0.000482981    -0.000502927
     -0.00473809     -0.00453563
     -0.00115111     -0.00108966
    -0.000400582    -0.000375941
    -0.000349628    -0.000319327
     -0.00718745     -0.00693896
    -0.000425281    -0.000396508
    -0.000590866    -0.000549409
      -0.0042868     -0.00412236
     -0.00298729     -0.00288762
    -0.000590152    -0.000528602
     -0.00177539     -0.00175805
    -0.000719761    -0.000679506
     -0.00091781    -0.000902475
     -0.00167375     -0.00158874
     -0.00736814     -0.00766211
     -0.00941172     -0.00961524
     -0.00127408     -0.00123897
     -0.00243116     -0.00232742
     -0.00271128     -0.00255867
     -0.00197117     -0.00189482
      -0.0035488     -0.00337851
     -0.00178893      -0.0018028
     -0.00193242     -0.00180453
     -0.00409829     -0.00407132
    -0.000724725    -0.000686268
     -0.00399804     -0.00384447
    -0.000801759    -0.000775142
     -0.00447355     -0.00447072
    -0.000472653    -0.000449356
     -0.00372475     -0.00371652
    -0.000604259    -0.000549994
     -0.00227009     -0.00217859
      -0.0024919     -0.00241399
     -0.00334351     -0.00331182
     -0.00159345     -0.00150478
     -0.00174703     -0.00168146
    -0.000547974    -0.000520022
    -0.000949327    -0.000923949
    -0.000804021    -0.000765513
     -0.00955138     -0.00961697
     -0.00101432    -0.000927566
     -0.00172301     -0.00163502
     -0.00256882     -0.00248442
     -0.00412218     -0.00413851
     -0.00300382     -0.00298665
     -0.00203009     -0.00205723
       -0.004459     -0.00446325
      -0.0058721     -0.00592165
     -0.00358539     -0.00357416
     -0.00244157      -0.0023692
     -0.00206752     -0.00194394
     -0.00108781     -0.00103495
     -0.00896642     -0.00870355
     -0.00772551     -0.00803305
     -0.00133307     -0.00131582
     -0.00440342     -0.00443644
     -0.00630671     -0.00634029
     -0.00115754     -0.00110078
     -0.00481499     -0.00464489
     -0.00114985     -0.00108856
     -0.00166191     -0.00160232
    -0.000405908    -0.000370554
     -0.00251746     -0.00241182
     -0.00375504     -0.00370714
    -0.000419253    -0.000384579
    -0.000570218     -0.00053601
     -0.00186426     -0.00173396
     -0.00196281     -0.00186003
     -0.00101904    -0.000942937
    -0.000840405    -0.000794052
    -0.000602439     -0.00057133
    -0.000691366    -0.000704544
      -0.0031752     -0.00310769
    -0.000515731    -0.000463807
     -0.00401935     -0.00405524
     -0.00290204     -0.00279503
     -0.00235511     -0.00226627
     -0.00287285     -0.00270203
     -0.00126775     -0.00120598
    -0.000948891    -0.000904885
     -0.00900127     -0.00938454
    -0.000434347    -0.000411461
    -0.000466659    -0.000433648
    -0.000651429     -0.00061395
    -0.000425538    -0.000396271
    -0.000867471    -0.000824438
    -0.000489769    -0.000461767
      -0.0031207     -0.00305191
     -0.00139802     -0.00133408
    -0.000762062    -0.000713235
     -0.00190919      -0.0018596
    -0.000581131    -0.000573587
     -0.00090101    -0.000872134
     -0.00114668     -0.00109496
     -0.00168827     -0.00169838
     -0.00479402     -0.00462005
     -0.00343492     -0.00331138
    -0.000384486    -0.000362948
    -0.000844241    -0.000805593
     -0.00305484     -0.00296864
    -0.000453229    -0.000426357
     -0.00607849     -0.00615068
     -0.00268946     -0.00265557
     -0.00244728     -0.00233918
     -0.00546249     -0.00545213
    -0.000698253    -0.000673637
     -0.00078301     -0.00074351
      -0.0070882     -0.00725877
    -0.000627452    -0.000572247
     -0.00215129      -0.0020171
     -0.00421679     -0.00415824
     -0.00169462     -0.00158741
    -0.000667608    -0.000634671
     -0.00546554     -0.00554652
     -0.00393873     -0.00381706
      -0.0077782     -0.00767201
    -0.000405109    -0.000382051
     -0.00224994      -0.0022081
     -0.00040014    -0.000371893
    -0.000844016    -0.000800218
     -0.00160093     -0.00153707
     -0.00507504     -0.00506381
    -0.000714229    -0.000676739
    -0.000543561    -0.000496212
     -0.00558265     -0.00553657
      -0.0020869     -0.00201057
     -0.00725376     -0.00738295
     -0.00601993     -0.00610762
        -0.00163     -0.00160149
    -0.000459255    -0.000441927
     -0.00368422     -0.00361868
     -0.00272304     -0.00269862
    -0.000401011    -0.000366087
     -0.00458869     -0.00455109
    -0.000581037    -0.000588677
     -0.00120446      -0.0011481
     -0.00621451     -0.00609454
     -0.00206989     -0.00199583
     -0.00369903     -0.00363153
     -0.00169547       -0.001608
    -0.000616566    -0.000604318
    -0.000443636    -0.000423538
    -0.000615814    -0.000589862
     -0.00829317     -0.00840675
     -0.00037393    -0.000360689
    -0.000945297    -0.000965932
     -0.00233393     -0.00224836
     -0.00274149     -0.00262713
     -0.00139184     -0.00135043
     -0.00380904     -0.00373409
     -0.00115253     -0.00108455
     -0.00621765     -0.00627296
     -0.00138874     -0.00135148
     -0.00740886     -0.00730614
    -0.000327491    -0.000285142
     -0.00044522    -0.000399413
     -0.00209851     -0.00195681
     -0.00133041     -0.00124117
     -0.00294807     -0.00282116
     -0.00143986     -0.00135511
     -0.00078867    -0.000740531
     -0.00473482     -0.00463973
     -0.00407427     -0.00412342
     -0.00768898     -0.00811384
     -0.00379222     -0.00375158
     -0.00507659     -0.00508516
     -0.00582164      -0.0057523
     -0.00331104     -0.00328552
     -0.00624842     -0.00622939
     -0.00126122     -0.00118957
     -0.00303728     -0.00296709
     -0.00519325     -0.00509143
    -0.000570538    -0.000537338
     -0.00937094     -0.00970558
     -0.00597519     -0.00602826
    -0.000785031    -0.000714318
     -0.00376521     -0.00361535
     -0.00191309     -0.00182703
     -0.00382794     -0.00373195
     -0.00203427     -0.00189383
    -0.000389302    -0.000370089
     -0.00105105    -0.000992276
     -0.00197839        -0.00196
     -0.00302321        -0.00288
    -0.000910785    -0.000879341
     -0.00473567     -0.00467946
    -0.000796429    -0.000759978
     -0.00597933     -0.00598007
       -0.005236     -0.00519577
     -0.00309416     -0.00305256
    -0.000500949    -0.000445018
     -0.00805712      -0.0080115
     -0.00535299      -0.0051993
    -0.000516335    -0.000464971
     -0.00455748     -0.00430057
     -0.00107104    -0.000993421
     -0.00815671     -0.00843607
     -0.00384867     -0.00381131
    -0.000400715    -0.000369242
     -0.00255862     -0.00242018
     -0.00109419     -0.00099479
     -0.00192477     -0.00182842
     -0.00700003      -0.0070024
    -0.000830604    -0.000822073
      -0.0048784     -0.00474039
     -0.00751464     -0.00743585
     -0.00436749     -0.00428884
    -0.000752554    -0.000731316
    -0.000706899    -0.000643328
     -0.00688601     -0.00675801
     -0.00198031     -0.00195312
     -0.00345047     -0.00331171
     -0.00277625      -0.0027224
     -0.00298586     -0.00291654
    -0.000500932    -0.000507399
      -0.0049714     -0.00489208
     -0.00158088     -0.00151975
     -0.00113184     -0.00108657
     -0.00178064     -0.00170742
    -0.000535758    -0.000541565
     -0.00400463     -0.00397154
     -0.00552415     -0.00546567
    -0.000821959    -0.000792186
     -0.00156534     -0.00153389
     -0.00180921     -0.00170643
    -0.000488234    -0.000475136
     -0.00498298     -0.00506095
     -0.00436771     -0.00420851
    -0.000676846    -0.000656673
     -0.00212566     -0.00206333
     -0.00400334     -0.00396308
     -0.00730625     -0.00720649
     -0.00898435     -0.00946741
     -0.00114158     -0.00108045
    -0.000686363    -0.000679992
     -0.00605426     -0.00604963
       -0.005794     -0.00582284
    -0.000898874    -0.000829967
     -0.00453391     -0.00454189
     -0.00187866     -0.00179908
     -0.00166148     -0.00159125
    -0.000921423    -0.000872502
     -0.00478586     -0.00487607
     -0.00099408    -0.000979888
      -0.0013152      -0.0012633
      -0.0013624     -0.00129786
    -0.000450718    -0.000427641
    -0.000921482    -0.000871782
    -0.000470881    -0.000425987
     -0.00144019     -0.00133543
    -0.000792105    -0.000763212
    -0.000990276    -0.000947015
    -0.000409208    -0.000374795
     -0.00128665     -0.00123098
     -0.00314575     -0.00311273
     -0.00155272     -0.00148044
    -0.000743277    -0.000679923
     -0.00751657     -0.00743115
      -0.0011622     -0.00110654
    -0.000474236    -0.000454398
     -0.00332651     -0.00329975
     -0.00203362     -0.00194104
    -0.000559946    -0.000561391
    -0.000421551    -0.000419893
     -0.00226384     -0.00217646
     -0.00935366     -0.00974247
      -0.0088435     -0.00889838
     -0.00494764     -0.00494374
     -0.00227798     -0.00222174
     -0.00204367     -0.00195955
     -0.00278642     -0.00265511
     -0.00244561      -0.0023609
      -0.0024792     -0.00242005
      -0.0027432     -0.00264621
     -0.00775299     -0.00790202
     -0.00106058     -0.00102163
     -0.00264097      -0.0024899
    -0.000876182    -0.000821561
    -0.000452007    -0.000426775
     -0.00136237       -0.001302
     -0.00182838     -0.00180116
     -0.00644768     -0.00621988
     -0.00372391     -0.00353611
     -0.00339675     -0.00337462
      -0.0012796     -0.00117699
    -0.000436451     -0.00042806
    -0.000443116    -0.000440335
    -0.000440004    -0.000405563
     -0.00589594     -0.00591973
    -0.000398047    -0.000352229
     -0.00382715     -0.00383059
     -0.00962367     -0.00963814
     -0.00108377     -0.00100041
     -0.00262019     -0.00254438
     -0.00672798     -0.00701925
    -0.000509937    -0.000516583
     -0.00172237     -0.00166027
     -0.00404585     -0.00404119
     -0.00750874     -0.00762608
     -0.00728317     -0.00734818
     -0.00433684     -0.00433322
     -0.00304873     -0.00289876
     -0.00410977     -0.00410163
     -0.00200075     -0.00186655
    -0.000780608    -0.000744897
     -0.00439783     -0.00439597
    -0.000820541    -0.000746303
     -0.00104287    -0.000998229
     -0.00107908     -0.00103334
     -0.00226035     -0.00219941
      -0.0018593     -0.00174333
     -0.00780953      -0.0078725
     -0.00745464     -0.00786227
      -0.0034332     -0.00332515
     -0.00947044     -0.00960625
    -0.000804507    -0.000757676
     -0.00103406    -0.000991908
    -0.000918836    -0.000868426
     -0.00446824     -0.00441882
     -0.00117154     -0.00112938
    -0.000308353     -0.00026889
     -0.00128632     -0.00121676
    -0.000482141    -0.000490093
     -0.00109659     -0.00100379
    -0.000711465    -0.000710064
     -0.00173689     -0.00174783
     -0.00069501    -0.000666527
    -0.000506591    -0.000495314
    -0.000515563    -0.000508932
    -0.000620923    -0.000612873
     -0.00300774     -0.00292612
    -0.000422122    -0.000389808
      -0.0046335     -0.00449526
    -0.000714006    -0.000641596
     -0.00100251    -0.000907844
    -0.000775131    -0.000698955
     -0.00127005     -0.00126076
     -0.00117807     -0.00111482
     -0.00314065     -0.00301669
    -0.000310521     -0.00027159
    -0.000476118     -0.00045293
     -0.00355609     -0.00348838
    -0.000806745    -0.000764034
    -0.000613756    -0.000611776
     -0.00317154     -0.00311083
     -0.00055285    -0.000496646
    -0.000458183    -0.000441685
    -0.000587131    -0.000616748
    -0.000388677    -0.000372666
     -0.00804384     -0.00803151
     -0.00341337     -0.00340319
    -0.000700025     -0.00063151
    -0.000850354    -0.000803957
    -0.000599747     -0.00059483
     -0.00628067     -0.00627451
     -0.00879865     -0.00896521
     -0.00385324     -0.00370132
     -0.00235445     -0.00227064
     -0.00192871     -0.00185342
     -0.00378922     -0.00365362
     -0.00491922     -0.00481236
     -0.00743015     -0.00764363
    -0.000365161    -0.000344191
     -0.00253669     -0.00250595
     -0.00356467      -0.0035437
     -0.00214841     -0.00200842
    -0.000626372    -0.000621599
     -0.00462013     -0.00459997
    -0.000386008    -0.000363888
     -0.00217777     -0.00209472
     -0.00462613     -0.00450157
     -0.00566347     -0.00556228
     -0.00443457     -0.00440253
     -0.00150347     -0.00149831
     -0.00668505     -0.00695572
     -0.00048689    -0.000495161
     -0.00542578     -0.00525108
    -0.000584739    -0.000584149
     -0.00338392     -0.00327394
    -0.000413138    -0.000374522
     -0.00469021     -0.00470616
     -0.00179001      -0.0017002
     -0.00200749     -0.00190341
      -0.0023674     -0.00220822
     -0.00336954     -0.00325745
     -0.00477813     -0.00463132
      -0.0102501     -0.00984389
     -0.00144639     -0.00135037
    -0.000671739    -0.000633767
    -0.000652714    -0.000633112
     -0.00555163     -0.00554487
    -0.000669119    -0.000626882
     -0.00291691     -0.00277298
     -0.00621051     -0.00617959
    -0.000336228    -0.000300877
     -0.00278831      -0.0026913
     -0.00263823     -0.00264675
      -0.0004811    -0.000439819
     -0.00321871     -0.00309601
    -0.000397842     -0.00035666
    -0.000672468    -0.000614722
     -0.00189401     -0.00180817
      -0.0018677     -0.00179958
    -0.000902702    -0.000853013
      -0.0042947     -0.00433302
     -0.00151746     -0.00144119
     -0.00110674     -0.00104592
     -0.00166666     -0.00166622
     -0.00784837     -0.00823748
      -0.0013732     -0.00131978
     -0.00581157     -0.00580919
     -0.00520775     -0.00518013
     -0.00102738     -0.00098334
     -0.00470582     -0.00473835
     -0.00174369     -0.00169263
      -0.0116943      -0.0123483
     -0.00092543     -0.00088404
     -0.00177053     -0.00167615
       -0.003819     -0.00377974
     -0.00355274     -0.00349139
    -0.000635242    -0.000604333
     -0.00247631     -0.00242215
     -0.00686538     -0.00696281
     -0.00046148    -0.000410918
    -0.000568849    -0.000539437
    -0.000916595    -0.000906469
    -0.000568074    -0.000509479
     -0.00368994     -0.00361948
     -0.00220549     -0.00213377
     -0.00702793      -0.0073815
     -0.00505328     -0.00500276
     -0.00700219     -0.00678414
    -0.000466308    -0.000430124
    -0.000968843    -0.000941961
     -0.00174456     -0.00165069
    -0.000660224    -0.000621065
      -0.0065462     -0.00641627
     -0.00216374     -0.00202234
     -0.00393834     -0.00380912
      -0.0066884     -0.00649351
    -0.000455121     -0.00042497
    -0.000790924    -0.000754139
    -0.000535443    -0.000504179
    -0.000545395    -0.000543961
     -0.00262821     -0.00252298
     -0.00202583     -0.00194855
      -0.0029577     -0.00288607
     -0.00371701     -0.00358005
    -0.000514653    -0.000489287
     -0.00132042      -0.0012948
     -0.00333457     -0.00332616
    -0.000950502    -0.000908899
     -0.00696404     -0.00691695
     -0.00349963     -0.00341517
     -0.00623088     -0.00604882
     -0.00712952     -0.00707397
     -0.00398899     -0.00391386
     -0.00276267     -0.00274279
    -0.000422546    -0.000403035
    -0.000624055    -0.000600917
      -0.0008353    -0.000789946
     -0.00637444     -0.00605141
     -0.00120287     -0.00111173
    -0.000598781    -0.000556733
     -0.00320461     -0.00313437
     -0.00115493      -0.0010526
     -0.00480215      -0.0047842
    -0.000728738    -0.000722654
     -0.00284209     -0.00276745
     -0.00787443     -0.00766592
     -0.00472701     -0.00459312
    -0.000994539    -0.000908646
      -0.0066997     -0.00650954
     -0.00772278     -0.00732547
     -0.00420309     -0.00414053
     -0.00125809     -0.00120182
     -0.00464556     -0.00467966
    -0.000780288     -0.00073876
    -0.000418718    -0.000389824
      -0.0033668     -0.00329043
    -0.000418369    -0.000386598
    -0.000570346    -0.000583346
      -0.0057828     -0.00585099
     -0.00666872     -0.00647733
     -0.00326607     -0.00316923
     -0.00121433     -0.00116375
     -0.00210035     -0.00202359
     -0.00069522    -0.000653894
     -0.00181475     -0.00174702
     -0.00741194      -0.0074147
     -0.00488771     -0.00488928
     -0.00102521    -0.000978862
     -0.00836985     -0.00864656
     -0.00377911     -0.00361528
     -0.00672462     -0.00687041
    -0.000747475    -0.000687035
     -0.00324003     -0.00320029
     -0.00496637     -0.00497157
     -0.00395382     -0.00395279
     -0.00228858     -0.00226115
     -0.00446689      -0.0044212
     -0.00103151     -0.00102261
    -0.000544834    -0.000558106
    -0.000707329     -0.00066604
    -0.000903654    -0.000900864
     -0.00043292     -0.00046281
     -0.00063444    -0.000611352
     -0.00782408     -0.00798731
      -0.0025726     -0.00253537
    -0.000846229    -0.000814324
    -0.000903921    -0.000868536
     -0.00310348     -0.00292153
    -0.000515251    -0.000501288
     -0.00317249     -0.00303948
    -0.000771035    -0.000711009
    -0.000568871     -0.00054046
    -0.000420877    -0.000409877
     -0.00351342     -0.00347928
     -0.00105246    -0.000962469
    -0.000513054    -0.000470354
    -0.000577938    -0.000514033
    -0.000775007     -0.00072489
    -0.000421568    -0.000385178
    -0.000481429    -0.000427228
      -0.0017788     -0.00179973
     -0.00381022     -0.00367553
     -0.00139277     -0.00139423
     -0.00092104    -0.000916176
     -0.00382079     -0.00368622
     -0.00220448     -0.00209657
    -0.000709654    -0.000663624
     -0.00323047     -0.00315786
     -0.00386506     -0.00384906
    -0.000565868    -0.000506213
     -0.00201953     -0.00197236
    -0.000389884    -0.000351976
    -0.000417708    -0.000402528
      -0.0013523     -0.00129668
     -0.00597597     -0.00587548
     -0.00300831     -0.00289646
     -0.00711614     -0.00721665
     -0.00298031     -0.00295994
     -0.00141658     -0.00133296
     -0.00520146     -0.00509066
     -0.00307178      -0.0029592
     -0.00140894     -0.00130848
     -0.00125493     -0.00118897
    -0.000535322    -0.000509425
     -0.00233089     -0.00225691
     -0.00541903     -0.00543818
    -0.000988435    -0.000938033
     -0.00135968     -0.00134612
     -0.00201261     -0.00190643
    -0.000802158    -0.000753768
     -0.00128856     -0.00124118
     -0.00907163     -0.00922745
    -0.000713624    -0.000678555
     -0.00157045     -0.00145553
     -0.00111042     -0.00105389
     -0.00594041     -0.00584499
     -0.00120043     -0.00109649
     -0.00466109     -0.00464089
     -0.00358628     -0.00353446
     -0.00410946     -0.00409949
     -0.00141617     -0.00135946
    -0.000372201     -0.00035211
    -0.000501293    -0.000447738
    -0.000819271    -0.000773552
    -0.000415202    -0.000393805
      -0.0062847     -0.00649576
     -0.00425864     -0.00401696
     -0.00155847     -0.00144575
    -0.000584902    -0.000540274
    -0.000736886    -0.000688855
     -0.00495404     -0.00479206
    -0.000316452    -0.000277294
     -0.00189938     -0.00181702
     -0.00204186     -0.00190862
    -0.000507533    -0.000474823
     -0.00104948    -0.000967414
    -0.000428835    -0.000433616
    -0.000379108    -0.000359849
     -0.00068167    -0.000649105
      -0.0083801      -0.0084852
     -0.00133182      -0.0012673
     -0.00151639     -0.00146616
     -0.00234109     -0.00230096
     -0.00116908     -0.00112832
     -0.00227005     -0.00219938
     -0.00306811     -0.00308632
    -0.000387586    -0.000342401
    -0.000696555    -0.000649255
     -0.00257928     -0.00250022
      -0.0106848      -0.0107516
    -0.000790411    -0.000832224
     -0.00222489     -0.00221524
     -0.00121256     -0.00117525
     -0.00109634     -0.00104414
     -0.00158548     -0.00150131
    -0.000548173    -0.000518177
     -0.00687181      -0.0069738
     -0.00128954     -0.00123103
     -0.00135373     -0.00129303
     -0.00869605      -0.0090478
     -0.00086424    -0.000778893
     -0.00162177     -0.00156167
     -0.00355741     -0.00346617
     -0.00750422     -0.00767094
     -0.00128731     -0.00120329
    -0.000854541    -0.000851598
     -0.00136683     -0.00130948
     -0.00031124    -0.000271496
     -0.00134448     -0.00123992
     -0.00462066     -0.00456822
     -0.00081472    -0.000773133
    -0.000614628    -0.000582917
    -0.000373656    -0.000328624
     -0.00351731     -0.00339538
    -0.000520072    -0.000471965
     -0.00112601     -0.00105036
    -0.000554781    -0.000569431
     -0.00850701      -0.0086962
    -0.000383936    -0.000344139
     -0.00503159      -0.0050401
    -0.000864321    -0.000790623
     -0.00745643     -0.00768387
     -0.00626457     -0.00613467
     -0.00212873     -0.00204492
     -0.00134381     -0.00132737
    -0.000730128    -0.000717148
     -0.00457241     -0.00449152
     -0.00771674     -0.00812291
     -0.00122503     -0.00115756
     -0.00215198     -0.00202233
     -0.00101844    -0.000931212
    -0.000925698    -0.000869239
     -0.00639372     -0.00663503
    -0.000703225    -0.000633173
      -0.0011579     -0.00108984
     -0.00417729      -0.0041907
    -0.000990208    -0.000945073
    -0.000723988     -0.00068676
    -0.000468221    -0.000421538
    -0.000875595    -0.000827965
     -0.00625112     -0.00646722
     -0.00156949     -0.00160049
    -0.000886079    -0.000860728
     -0.00456376     -0.00442591
     -0.00538335     -0.00545341
     -0.00236372     -0.00222103
     -0.00235031     -0.00228544
    -0.000621504    -0.000589334
     -0.00218088     -0.00211305
     -0.00281831     -0.00271295
    -0.000687319    -0.000680102
     -0.00716244     -0.00720054
    -0.000562244    -0.000538201
    -0.000840609    -0.000802283
     -0.00109624     -0.00102209
     -0.00653054     -0.00630767
    -0.000689505    -0.000656438
     -0.00221543     -0.00211989
     -0.00185455     -0.00181433
     -0.00532628     -0.00516011
     -0.00284439     -0.00269865
     -0.00359861      -0.0035882
     -0.00109616     -0.00104075
     -0.00905832     -0.00883146
    -0.000728281     -0.00069398
     -0.00162118     -0.00155218
     -0.00272501     -0.00272354
     -0.00538433     -0.00542389
     -0.00537407     -0.00530821
     -0.00281956     -0.00275424
    -0.000859628    -0.000858968
    -0.000756087    -0.000710202
    -0.000593194    -0.000544191
     -0.00315982     -0.00304559
      -0.0071998     -0.00702177
     -0.00364127     -0.00350806
        -0.00634     -0.00637213
     -0.00503801     -0.00509012
     -0.00550801     -0.00550922
     -0.00372097      -0.0037338
    -0.000461458     -0.00047391
     -0.00493156     -0.00477074
     -0.00224813     -0.00214312
      -0.0017064     -0.00172134
     -0.00340605     -0.00330597
    -0.000427309    -0.000400721
     -0.00136413     -0.00128162
     -0.00303265     -0.00296372
     -0.00992846      -0.0102873
     -0.00278173     -0.00272089
     -0.00105697     -0.00104078
     -0.00466432     -0.00465878
     -0.00176738     -0.00171402
     -0.00133775     -0.00126767
    -0.000357309    -0.000337992
     -0.00171099     -0.00159238
    -0.000618374    -0.000592338
    -0.000327124    -0.000290483
    -0.000433331    -0.000382131
     -0.00475525     -0.00480891
     -0.00239137     -0.00229859
     -0.00053296    -0.000500158
     -0.00115987      -0.0011093
     -0.00102013    -0.000956672
     -0.00270418     -0.00257358
    -0.000914174    -0.000890303
     -0.00149912     -0.00142586
     -0.00113373      -0.0011599
      -0.0038404      -0.0037701
     -0.00249338     -0.00247701
     -0.00173303     -0.00166597
     -0.00246281     -0.00244203
     -0.00135066     -0.00129434
    -0.000984361    -0.000962324
     -0.00986385     -0.00981354
    -0.000866541    -0.000812815
     -0.00237574     -0.00230037
    -0.000734134     -0.00066582
     -0.00288236     -0.00273882
     -0.00183319     -0.00176301
    -0.000698224    -0.000718069
     -0.00134123     -0.00132477
     -0.00139122     -0.00129103
    -0.000441698    -0.000399142
     -0.00626629     -0.00623096
    -0.000436946     -0.00039213
     -0.00302742     -0.00297274
    -0.000875941    -0.000885236
     -0.00485075     -0.00491471
     -0.00198421     -0.00191553
      -0.0016051     -0.00153905
     -0.00216051     -0.00208961
    -0.000456512    -0.000445975
     -0.00138063      -0.0012857
    -0.000588767    -0.000551511
    -0.000932005    -0.000888897
     -0.00127024      -0.0012081
     -0.00581314     -0.00562095
     -0.00664562     -0.00695454
     -0.00175681     -0.00166881
     -0.00788524     -0.00812183
    -0.000964825    -0.000983893
    -0.000527247    -0.000530343
     -0.00315725     -0.00310477
     -0.00256205     -0.00250383
    -0.000485027    -0.000445561
    -0.000849233    -0.000810654
     -0.00390145     -0.00382838
      -0.0041594     -0.00414914
      -0.0023619      -0.0023318
    -0.000854373    -0.000850064
     -0.00293016     -0.00281186
     -0.00111957     -0.00108091
    -0.000752422    -0.000687085
    -0.000381684    -0.000344088
     -0.00147326     -0.00142501
    -0.000595248    -0.000565455
     -0.00212748     -0.00201777
     -0.00214093     -0.00216348
      -0.0019268     -0.00185558
    -0.000644187    -0.000592823
     -0.00561491     -0.00564067
    -0.000762106    -0.000732098
     -0.00500334     -0.00485114
    -0.000876821    -0.000818555
      -0.0107874      -0.0112171
    -0.000395633    -0.000348163
     -0.00455427     -0.00434419
     -0.00390138     -0.00383835
     -0.00183045     -0.00175319
     -0.00379995     -0.00376185
    -0.000553786    -0.000503898
     -0.00356973      -0.0034361
     -0.00412164     -0.00415859
     -0.00196834     -0.00185598
    -0.000847921    -0.000800926
     -0.00163327     -0.00157087
     -0.00371773     -0.00365456
     -0.00217833     -0.00206814
     -0.00555728     -0.00570314
    -0.000561397    -0.000534305
     -0.00200957     -0.00188273
     -0.00214482     -0.00213424
     -0.00242046     -0.00232681
     -0.00582694     -0.00580105
    -0.000997703    -0.000987141
     -0.00693066     -0.00721923
     -0.00116553       -0.001093
     -0.00637042     -0.00658023
     -0.00250133     -0.00243891
      -0.0054423     -0.00557798
     -0.00350692     -0.00333773
    -0.000576781    -0.000547497
      -0.0019711     -0.00197368
     -0.00589276     -0.00588498
      -0.0010489    -0.000980489
     -0.00106633     -0.00101833
     -0.00566884     -0.00565902
     -0.00281968     -0.00271416
     -0.00044984    -0.000470839
     -0.00227391     -0.00220652
     -0.00761925     -0.00787361
     -0.00770779     -0.00738156
     -0.00216893      -0.0020932
     -0.00233446      -0.0022306
    -0.000974863    -0.000939839
     -0.00176054      -0.0016845
    -0.000535988    -0.000548192
    -0.000435132    -0.000404275
     -0.00156151     -0.00154647
    -0.000838909     -0.00076067
     -0.00921143       -0.009731
     -0.00119787     -0.00114128
     -0.00261167     -0.00254514
     -0.00289672     -0.00284683
    -0.000399698    -0.000366382
     -0.00130392     -0.00120851
     -0.00159293     -0.00160117
     -0.00558544     -0.00567416
    -0.000708487    -0.000672837
    -0.000502996    -0.000475281
     -0.00211484      -0.0020291
     -0.00211062     -0.00202434
     -0.00602772     -0.00614255
     -0.00114254     -0.00107082
    -0.000418436    -0.000382116
    -0.000549794    -0.000541565
     -0.00142495     -0.00135499
     -0.00513535     -0.00517312
     -0.00619917     -0.00592213
     -0.00331588     -0.00317042
     -0.00120988     -0.00117877
    -0.000417933    -0.000404899
    -0.000376264    -0.000355591
     -0.00049472    -0.000470385
     -0.00171772     -0.00165475
     -0.00279104     -0.00276304
     -0.00320144     -0.00311418
    -0.000422342    -0.000398723
    -0.000323203    -0.000283443
    -0.000505752    -0.000477529
     -0.00219129      -0.0021731
     -0.00253131     -0.00244945
    -0.000978642    -0.000955382
     -0.00158554       -0.001516
     -0.00356836     -0.00354664
     -0.00993195      -0.0100408
     -0.00385808     -0.00388599
    -0.000491637    -0.000463659
     -0.00383612     -0.00370522
     -0.00415508     -0.00413776
     -0.00116411     -0.00112429
     -0.00119616     -0.00115478
    -0.000366852    -0.000327714
    -0.000461102    -0.000452743
     -0.00157099     -0.00148959
    -0.000768066    -0.000700735
     -0.00115726     -0.00108298
     -0.00179776     -0.00172539
    -0.000834466    -0.000789977
     -0.00926157     -0.00925818
     -0.00165005     -0.00162798
     -0.00196078     -0.00187347
     -0.00659163       -0.006641
     -0.00176888     -0.00178411
      -0.0036213     -0.00351448
     -0.00154038     -0.00151667
     -0.00194635     -0.00183639
     -0.00607681      -0.0062956
     -0.00504353     -0.00484299
     -0.00188401     -0.00181781
     -0.00312257     -0.00310892
    -0.000893832    -0.000855351
     -0.00100804    -0.000933825
    -0.000700002    -0.000659098
      -0.0014766     -0.00141228
      -0.0066575     -0.00695652
    -0.000643352    -0.000626579
      -0.0108236      -0.0107018
     -0.00269843     -0.00262748
     -0.00118332     -0.00118878
     -0.00807535     -0.00797375
    -0.000682704    -0.000671769
    -0.000649099    -0.000640072
    -0.000767861    -0.000726862
      -0.0033842     -0.00328557
    -0.000671701     -0.00068763
    -0.000587337    -0.000555009
    -0.000405253    -0.000364683
    -0.000550956    -0.000512855
     -0.00434874     -0.00419653
      -0.0044819     -0.00443247
     -0.00509125     -0.00503773
     -0.00196183      -0.0018476
     -0.00132236     -0.00124381
     -0.00420539     -0.00410815
     -0.00087714    -0.000838447
     -0.00219346     -0.00211142
      -0.0003265    -0.000288445
     -0.00280049     -0.00273657
     -0.00219015      -0.0020474
     -0.00365675     -0.00355416
      -0.0066892     -0.00669263
     -0.00194093     -0.00197008
    -0.000578054    -0.000551275
     -0.00155362     -0.00147785
     -0.00245042     -0.00237195
    -0.000841259    -0.000774764
     -0.00144943     -0.00136038
     -0.00199993      -0.0019258
     -0.00213477     -0.00203488
     -0.00178119     -0.00170541
     -0.00108599     -0.00103232
     -0.00458229     -0.00449794
    -0.000434105    -0.000411887
     -0.00238898     -0.00225201
     -0.00150588     -0.00143285
     -0.00252478     -0.00238085
    -0.000886847    -0.000803452
     -0.00114865     -0.00112395
    -0.000431585     -0.00039892
     -0.00154832     -0.00147541
     -0.00237498     -0.00230084
     -0.00413341     -0.00407475
     -0.00673421     -0.00679471
     -0.00368651     -0.00349558
     -0.00043281    -0.000396697
     -0.00650634     -0.00668836
     -0.00088385    -0.000834835
    -0.000698131     -0.00063291
     -0.00294983     -0.00288263
     -0.00159223     -0.00152944
    -0.000789938    -0.000730209
     -0.00116076     -0.00111476
     -0.00222971     -0.00208278
     -0.00037463    -0.000334968
      -0.0077537      -0.0080499
    -0.000374572    -0.000339868
    -0.000450174     -0.00042706
    -0.000509073    -0.000451243
     -0.00438043     -0.00439726
      -0.0012824      -0.0011729
     -0.00113641     -0.00107731
     -0.00216146     -0.00204883
     -0.00120578     -0.00124367
     -0.00410933     -0.00400178
     -0.00186693     -0.00187517
    -0.000986392    -0.000937669
    -0.000549954    -0.000523631
     -0.00214503     -0.00206618
     -0.00661068     -0.00688504
    -0.000508292    -0.000493935
     -0.00135727     -0.00128153
     -0.00636297     -0.00614253
    -0.000577232    -0.000545817
    -0.000916743    -0.000874635
     -0.00593015      -0.0058907
     -0.00218117     -0.00211572
     -0.00241524     -0.00227652
    -0.000561243    -0.000517016
     -0.00328165     -0.00321987
     -0.00623551     -0.00625875
      -0.0011232      -0.0010316
    -0.000481901    -0.000472895
     -0.00665041     -0.00665904
     -0.00146935     -0.00148734
     -0.00271772     -0.00255317
    -0.000892056    -0.000917508
     -0.00356771     -0.00344177
     -0.00217332     -0.00213275
     -0.00435065     -0.00416113
     -0.00577488     -0.00581697
     -0.00241823     -0.00226384
     -0.00125927     -0.00120777


==> scatterplots/co2/fullisotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00004120      -0.00000009
     -0.00002999       0.00000076
     -0.00038053       0.00004388
     -0.00010505       0.00000742
     -0.00043526      -0.00005131
     -0.00009033       0.00000302
     -0.00004373       0.00000070
     -0.00065659      -0.00005624
     -0.00008965      -0.00000563
     -0.00022087       0.00002384
     -0.00004346      -0.00000032
     -0.00016064       0.00000535
     -0.00016501       0.00000120
     -0.00015971      -0.00000810
     -0.00048704      -0.00002526
     -0.00009457      -0.00000721
     -0.00001989       0.00000058
     -0.00031403       0.00000521
     -0.00006791      -0.00000190
     -0.00001427      -0.00000020
     -0.00001828      -0.00000032
     -0.00054849       0.00000672
     -0.00001903      -0.00000077
     -0.00002073      -0.00000067
     -0.00038334      -0.00004613
     -0.00017501       0.00000100
     -0.00003351       0.00000149
     -0.00007432       0.00000394
     -0.00004270      -0.00000202
     -0.00004212      -0.00000015
     -0.00010146      -0.00000152
     -0.00048811      -0.00002639
     -0.00084368      -0.00001420
     -0.00005438       0.00000156
     -0.00015268      -0.00000338
     -0.00022791       0.00002373
     -0.00013941      -0.00001258
     -0.00030100       0.00003491
     -0.00009274       0.00000466
     -0.00017629       0.00001823
     -0.00026329      -0.00002713
     -0.00003515      -0.00000082
     -0.00033356      -0.00003884
     -0.00004092       0.00000031
     -0.00022232       0.00001242
     -0.00003130      -0.00000170
     -0.00022388       0.00001763
     -0.00003606       0.00000073
     -0.00013970      -0.00000124
     -0.00012161       0.00000207
     -0.00018391      -0.00000051
     -0.00006571       0.00000180
     -0.00012036      -0.00001104
     -0.00002957      -0.00000076
     -0.00003276       0.00000048
     -0.00004040      -0.00000094
     -0.00098079      -0.00007687
     -0.00007178       0.00000447
     -0.00007682      -0.00000034
     -0.00015464      -0.00000691
     -0.00021237      -0.00001847
     -0.00014239       0.00000001
     -0.00010911       0.00000715
     -0.00031824      -0.00003862
     -0.00038106       0.00002447
     -0.00019359       0.00000458
     -0.00012552      -0.00000764
     -0.00013326       0.00000798
     -0.00006390      -0.00000313
     -0.00084748       0.00000457
     -0.00059547      -0.00008040
     -0.00005457       0.00000235
     -0.00022588       0.00000560
     -0.00038540       0.00002467
     -0.00006537       0.00000041
     -0.00035108      -0.00000797
     -0.00004054       0.00000019
     -0.00013060      -0.00001225
     -0.00002202      -0.00000017
     -0.00015940      -0.00000427
     -0.00021642      -0.00000728
     -0.00002302      -0.00000035
     -0.00002224      -0.00000072
     -0.00009944       0.00000683
     -0.00012355      -0.00000279
     -0.00004314       0.00000159
     -0.00004567      -0.00000276
     -0.00003301      -0.00000088
     -0.00003045       0.00000085
     -0.00022092      -0.00002403
     -0.00002382       0.00000058
     -0.00019222       0.00000859
     -0.00015944       0.00000391
     -0.00014897      -0.00001049
     -0.00021825       0.00002363
     -0.00006043      -0.00000147
     -0.00006337      -0.00000438
     -0.00070696      -0.00005048
     -0.00001939      -0.00000058
     -0.00002060      -0.00000083
     -0.00002365       0.00000004
     -0.00001906      -0.00000078
     -0.00004204      -0.00000018
     -0.00002470      -0.00000112
     -0.00016165      -0.00000615
     -0.00009283      -0.00000670
     -0.00003840      -0.00000123
     -0.00010344      -0.00000178
     -0.00002541      -0.00000003
     -0.00003879      -0.00000033
     -0.00006247       0.00000052
     -0.00008364       0.00000399
     -0.00037915       0.00004359
     -0.00023946      -0.00001726
     -0.00002156      -0.00000098
     -0.00003899      -0.00000064
     -0.00018365      -0.00000571
     -0.00001672       0.00000017
     -0.00033998       0.00003055
     -0.00015134       0.00000256
     -0.00011981       0.00000367
     -0.00037848      -0.00002450
     -0.00003526       0.00000012
     -0.00004017      -0.00000090
     -0.00062996      -0.00006727
     -0.00002264      -0.00000004
     -0.00020166       0.00002173
     -0.00023582       0.00000302
     -0.00008716       0.00000284
     -0.00004215      -0.00000245
     -0.00033143      -0.00001059
     -0.00026061      -0.00000386
     -0.00082154      -0.00010968
     -0.00002068      -0.00000086
     -0.00011601       0.00000159
     -0.00001270       0.00000024
     -0.00002772      -0.00000039
     -0.00007672       0.00000092
     -0.00030227       0.00000377
     -0.00003769      -0.00000150
     -0.00002419       0.00000004
     -0.00044346      -0.00005159
     -0.00010235      -0.00000157
     -0.00051092       0.00002076
     -0.00048660      -0.00005406
     -0.00007656       0.00000018
     -0.00002117      -0.00000063
     -0.00024540      -0.00000025
     -0.00015204       0.00000403
     -0.00001421      -0.00000035
     -0.00028797      -0.00002033
     -0.00002113       0.00000079
     -0.00007253      -0.00000462
     -0.00057753      -0.00007945
     -0.00008455       0.00000435
     -0.00019222       0.00000608
     -0.00008464      -0.00000001
     -0.00002746       0.00000006
     -0.00002258      -0.00000088
     -0.00002210       0.00000039
     -0.00058814       0.00001743
     -0.00001644      -0.00000041
     -0.00004243       0.00000163
     -0.00016738      -0.00001641
     -0.00014558       0.00000664
     -0.00007327       0.00000004
     -0.00026601       0.00000455
     -0.00005154      -0.00000228
     -0.00036722       0.00004028
     -0.00005727       0.00000008
     -0.00067389      -0.00003784
     -0.00002090       0.00000089
     -0.00002387       0.00000052
     -0.00014532       0.00001251
     -0.00007464       0.00000125
     -0.00019236       0.00001032
     -0.00006367      -0.00000044
     -0.00004520      -0.00000153
     -0.00030007       0.00001452
     -0.00019503       0.00000755
     -0.00049845      -0.00003157
     -0.00018791       0.00000653
     -0.00034895      -0.00001918
     -0.00043560      -0.00001560
     -0.00017691       0.00000082
     -0.00045225       0.00004452
     -0.00006920      -0.00000164
     -0.00016483      -0.00001033
     -0.00052324      -0.00008250
     -0.00003516      -0.00000170
     -0.00072228       0.00000727
     -0.00043007       0.00000065
     -0.00003444       0.00000059
     -0.00032313      -0.00003989
     -0.00011305      -0.00000306
     -0.00021878       0.00000986
     -0.00011302       0.00000945
     -0.00001736      -0.00000049
     -0.00004351      -0.00000089
     -0.00008311       0.00000429
     -0.00017400       0.00001209
     -0.00004627       0.00000008
     -0.00029132       0.00001496
     -0.00002857      -0.00000015
     -0.00037398       0.00003530
     -0.00034030       0.00003010
     -0.00014607      -0.00000691
     -0.00002639       0.00000126
     -0.00077298      -0.00005323
     -0.00043993      -0.00004079
     -0.00003103       0.00000086
     -0.00034165      -0.00000159
     -0.00006674       0.00000177
     -0.00072609      -0.00011558
     -0.00023419       0.00000460
     -0.00001632      -0.00000042
     -0.00017666       0.00001355
     -0.00007852       0.00000588
     -0.00012206      -0.00000510
     -0.00037877       0.00002773
     -0.00003323       0.00000096
     -0.00028801       0.00001042
     -0.00067845      -0.00006486
     -0.00033536      -0.00004060
     -0.00002900      -0.00000019
     -0.00003342       0.00000103
     -0.00072995      -0.00011601
     -0.00010397       0.00000247
     -0.00021064       0.00001801
     -0.00014108      -0.00000362
     -0.00014107      -0.00000611
     -0.00001882       0.00000059
     -0.00029683       0.00003267
     -0.00008898       0.00000029
     -0.00004931       0.00000083
     -0.00010437      -0.00000300
     -0.00001903       0.00000067
     -0.00023369      -0.00001875
     -0.00036253      -0.00000007
     -0.00003751      -0.00000047
     -0.00008246       0.00000149
     -0.00011354      -0.00000204
     -0.00001646       0.00000016
     -0.00028365      -0.00002640
     -0.00034380      -0.00002800
     -0.00002307      -0.00000004
     -0.00009885      -0.00000440
     -0.00019287       0.00001587
     -0.00061954      -0.00002368
     -0.00054632       0.00004106
     -0.00005683      -0.00000345
     -0.00003226       0.00000042
     -0.00044611      -0.00001334
     -0.00037259       0.00002400
     -0.00003288       0.00000033
     -0.00021482       0.00001433
     -0.00010657      -0.00000561
     -0.00010606      -0.00000830
     -0.00005159      -0.00000326
     -0.00022049       0.00000246
     -0.00003954       0.00000131
     -0.00004820       0.00000081
     -0.00008085      -0.00000468
     -0.00001985      -0.00000069
     -0.00005163      -0.00000110
     -0.00002347       0.00000023
     -0.00008195       0.00000378
     -0.00003957      -0.00000125
     -0.00005370      -0.00000079
     -0.00001705      -0.00000000
     -0.00006608      -0.00000298
     -0.00016922       0.00000616
     -0.00008144      -0.00000177
     -0.00002792      -0.00000024
     -0.00057918      -0.00000553
     -0.00006691      -0.00000322
     -0.00002332      -0.00000027
     -0.00019138       0.00000627
     -0.00012072      -0.00000247
     -0.00001994       0.00000066
     -0.00001683      -0.00000003
     -0.00014690      -0.00001215
     -0.00060951       0.00005274
     -0.00073815       0.00002592
     -0.00031042      -0.00001821
     -0.00008804       0.00000001
     -0.00014365      -0.00001161
     -0.00019091      -0.00000961
     -0.00013963      -0.00000563
     -0.00010644       0.00000212
     -0.00020982      -0.00002245
     -0.00054182       0.00000934
     -0.00005620       0.00000050
     -0.00017946      -0.00000289
     -0.00003440      -0.00000145
     -0.00002600      -0.00000128
     -0.00008586      -0.00000572
     -0.00009551       0.00000127
     -0.00065650      -0.00007504
     -0.00029218       0.00003587
     -0.00018609       0.00000336
     -0.00006666       0.00000331
     -0.00001789      -0.00000023
     -0.00001751       0.00000001
     -0.00002474      -0.00000049
     -0.00041251       0.00001555
     -0.00002084       0.00000079
     -0.00016992       0.00000121
     -0.00069342       0.00007783
     -0.00005265       0.00000106
     -0.00014929      -0.00001044
     -0.00035252      -0.00001627
     -0.00001835       0.00000062
     -0.00008934      -0.00000380
     -0.00022709      -0.00001575
     -0.00070123      -0.00007373
     -0.00038677       0.00003290
     -0.00022843       0.00000354
     -0.00018081       0.00001543
     -0.00025419       0.00001899
     -0.00018129       0.00001925
     -0.00005265      -0.00000336
     -0.00021379       0.00001247
     -0.00003833       0.00000099
     -0.00007374      -0.00000559
     -0.00004533       0.00000065
     -0.00015852      -0.00001393
     -0.00012580       0.00000768
     -0.00072427      -0.00010587
     -0.00043242      -0.00000871
     -0.00020103       0.00000270
     -0.00065327       0.00004979
     -0.00004232      -0.00000186
     -0.00005586      -0.00000255
     -0.00004580      -0.00000249
     -0.00027092       0.00000244
     -0.00004022       0.00000012
     -0.00002049       0.00000076
     -0.00005045      -0.00000244
     -0.00001767       0.00000058
     -0.00008590       0.00000623
     -0.00002625       0.00000049
     -0.00007989       0.00000435
     -0.00003533      -0.00000042
     -0.00002144      -0.00000033
     -0.00001989       0.00000010
     -0.00002360       0.00000058
     -0.00016790       0.00000415
     -0.00002250      -0.00000044
     -0.00039116      -0.00004117
     -0.00004688       0.00000263
     -0.00005821       0.00000370
     -0.00003698       0.00000191
     -0.00006096       0.00000089
     -0.00005936      -0.00000322
     -0.00021391       0.00001359
     -0.00001832       0.00000062
     -0.00002903      -0.00000150
     -0.00021694      -0.00001218
     -0.00005025      -0.00000234
     -0.00002225       0.00000031
     -0.00019101       0.00000515
     -0.00003168       0.00000105
     -0.00001918      -0.00000045
     -0.00002609       0.00000101
     -0.00001844      -0.00000062
     -0.00080694      -0.00008376
     -0.00017191       0.00000569
     -0.00004727       0.00000247
     -0.00003821      -0.00000182
     -0.00002333       0.00000010
     -0.00043458       0.00003140
     -0.00076952      -0.00005072
     -0.00030908      -0.00002864
     -0.00014647      -0.00001151
     -0.00015158      -0.00001470
     -0.00027613      -0.00002010
     -0.00033819       0.00002510
     -0.00059380      -0.00008262
     -0.00002070      -0.00000080
     -0.00011936       0.00000550
     -0.00015860       0.00000916
     -0.00019679       0.00002128
     -0.00002716       0.00000012
     -0.00021671       0.00001565
     -0.00002104      -0.00000073
     -0.00017355      -0.00001797
     -0.00030060       0.00003291
     -0.00038673       0.00004180
     -0.00021963       0.00000871
     -0.00007559       0.00000215
     -0.00034943      -0.00001290
     -0.00001934       0.00000033
     -0.00049404      -0.00005048
     -0.00002044       0.00000039
     -0.00021272      -0.00000568
     -0.00001533       0.00000025
     -0.00036151      -0.00004595
     -0.00012219      -0.00000743
     -0.00013055      -0.00000604
     -0.00015543       0.00001531
     -0.00030330      -0.00003918
     -0.00037299      -0.00002763
     -0.00105425      -0.00000605
     -0.00006275       0.00000112
     -0.00003388      -0.00000067
     -0.00003086      -0.00000040
     -0.00034562       0.00000294
     -0.00003899      -0.00000136
     -0.00018881       0.00001500
     -0.00047161      -0.00002369
     -0.00001579       0.00000018
     -0.00017711      -0.00000277
     -0.00014216       0.00000998
     -0.00002572      -0.00000019
     -0.00021005      -0.00000926
     -0.00001739       0.00000050
     -0.00002550      -0.00000003
     -0.00012081      -0.00000497
     -0.00010578      -0.00000263
     -0.00005213      -0.00000168
     -0.00023924       0.00001077
     -0.00008089      -0.00000284
     -0.00004961      -0.00000209
     -0.00007746       0.00000399
     -0.00062616      -0.00008356
     -0.00009993      -0.00000863
     -0.00038113       0.00002772
     -0.00038004      -0.00003696
     -0.00005390      -0.00000115
     -0.00022298       0.00001576
     -0.00008668      -0.00000228
     -0.00094139       0.00006198
     -0.00005950      -0.00000402
     -0.00007276       0.00000190
     -0.00019161      -0.00000692
     -0.00025991      -0.00001876
     -0.00003744      -0.00000200
     -0.00013179       0.00000362
     -0.00045417       0.00000736
     -0.00003033       0.00000116
     -0.00003310      -0.00000178
     -0.00003994       0.00000126
     -0.00005256       0.00000337
     -0.00024819      -0.00002529
     -0.00011433      -0.00000700
     -0.00041098      -0.00002082
     -0.00035029       0.00001738
     -0.00073446      -0.00009316
     -0.00001692      -0.00000040
     -0.00003898       0.00000096
     -0.00010757      -0.00000291
     -0.00002659      -0.00000081
     -0.00062444      -0.00008579
     -0.00016892       0.00001585
     -0.00035171      -0.00004614
     -0.00067997      -0.00010267
     -0.00002334      -0.00000070
     -0.00005364      -0.00000364
     -0.00003060      -0.00000121
     -0.00002476       0.00000047
     -0.00015618       0.00000061
     -0.00008475      -0.00000142
     -0.00017396      -0.00000330
     -0.00021671       0.00002204
     -0.00001605      -0.00000013
     -0.00005882       0.00000005
     -0.00018869       0.00001297
     -0.00004890      -0.00000046
     -0.00044739       0.00002479
     -0.00023291       0.00000419
     -0.00054792      -0.00003495
     -0.00064010      -0.00004238
     -0.00024234      -0.00000508
     -0.00012971       0.00000547
     -0.00002158      -0.00000083
     -0.00003027      -0.00000102
     -0.00004354      -0.00000247
     -0.00056032      -0.00001501
     -0.00006834       0.00000233
     -0.00002584       0.00000005
     -0.00018632      -0.00000547
     -0.00007051       0.00000450
     -0.00025422       0.00000086
     -0.00003217       0.00000060
     -0.00013970       0.00000658
     -0.00079460      -0.00006253
     -0.00042526      -0.00004925
     -0.00008097       0.00000586
     -0.00075330      -0.00013323
     -0.00061682       0.00001616
     -0.00027105      -0.00000359
     -0.00008391      -0.00000588
     -0.00028871      -0.00003065
     -0.00004230      -0.00000135
     -0.00001456       0.00000011
     -0.00018512      -0.00000277
     -0.00001534       0.00000030
     -0.00002397       0.00000066
     -0.00029568       0.00002201
     -0.00064248      -0.00006828
     -0.00015786       0.00001190
     -0.00005894      -0.00000250
     -0.00011662       0.00000221
     -0.00003350      -0.00000166
     -0.00010671      -0.00000752
     -0.00043978       0.00002984
     -0.00029629       0.00001191
     -0.00006986      -0.00000445
     -0.00064322      -0.00001602
     -0.00024630       0.00002811
     -0.00039566       0.00001941
     -0.00003368       0.00000014
     -0.00016627      -0.00000900
     -0.00030291      -0.00001225
     -0.00017731      -0.00000727
     -0.00009698       0.00000529
     -0.00025177       0.00001178
     -0.00004019       0.00000099
     -0.00002158       0.00000054
     -0.00003199      -0.00000111
     -0.00003879       0.00000056
     -0.00001867       0.00000071
     -0.00003149      -0.00000004
     -0.00066682      -0.00006668
     -0.00010693       0.00000606
     -0.00004114      -0.00000139
     -0.00004535      -0.00000136
     -0.00024329       0.00002861
     -0.00001662       0.00000019
     -0.00017628       0.00001518
     -0.00003754       0.00000028
     -0.00003549      -0.00000194
     -0.00001773      -0.00000031
     -0.00019791      -0.00000005
     -0.00005713       0.00000249
     -0.00002332      -0.00000033
     -0.00003690       0.00000197
     -0.00004193      -0.00000131
     -0.00001388      -0.00000032
     -0.00002884       0.00000129
     -0.00009057       0.00000548
     -0.00022563       0.00001612
     -0.00006850       0.00000245
     -0.00003857       0.00000054
     -0.00026327      -0.00000282
     -0.00015555      -0.00001093
     -0.00003331      -0.00000025
     -0.00015748       0.00000829
     -0.00019110       0.00000358
     -0.00003110       0.00000122
     -0.00010933       0.00000001
     -0.00001586       0.00000040
     -0.00001984      -0.00000028
     -0.00007406      -0.00000067
     -0.00046172      -0.00001387
     -0.00019006       0.00000707
     -0.00045212       0.00002165
     -0.00013677       0.00000844
     -0.00007404      -0.00000038
     -0.00034101       0.00001307
     -0.00015963       0.00000375
     -0.00006166       0.00000297
     -0.00006955      -0.00000302
     -0.00002708      -0.00000047
     -0.00013407      -0.00000237
     -0.00029602       0.00001428
     -0.00004868      -0.00000060
     -0.00005492       0.00000241
     -0.00013300       0.00000529
     -0.00004153      -0.00000139
     -0.00004857      -0.00000088
     -0.00052799       0.00004441
     -0.00004698      -0.00000274
     -0.00007742       0.00000535
     -0.00005924      -0.00000232
     -0.00042526       0.00001728
     -0.00006293       0.00000405
     -0.00029902      -0.00001091
     -0.00021633      -0.00001528
     -0.00024940      -0.00002538
     -0.00007682      -0.00000269
     -0.00001956      -0.00000080
     -0.00003346       0.00000135
     -0.00004394      -0.00000166
     -0.00002282      -0.00000098
     -0.00035903       0.00001536
     -0.00033246      -0.00000493
     -0.00008528       0.00000400
     -0.00003340      -0.00000043
     -0.00003087      -0.00000013
     -0.00039715      -0.00003121
     -0.00001749       0.00000055
     -0.00010480      -0.00000318
     -0.00016160       0.00001470
     -0.00001693      -0.00000043
     -0.00004594       0.00000104
     -0.00001746       0.00000018
     -0.00001964      -0.00000067
     -0.00003848      -0.00000191
     -0.00047598       0.00004177
     -0.00006419      -0.00000357
     -0.00006215      -0.00000107
     -0.00011090       0.00000563
     -0.00006180       0.00000026
     -0.00011968      -0.00000977
     -0.00015579       0.00000893
     -0.00002314       0.00000080
     -0.00003170      -0.00000141
     -0.00015155      -0.00001225
     -0.00096481       0.00001357
     -0.00003785       0.00000189
     -0.00011942       0.00000660
     -0.00005738      -0.00000021
     -0.00006351      -0.00000248
     -0.00009353      -0.00000136
     -0.00002902      -0.00000131
     -0.00050172      -0.00000924
     -0.00006145      -0.00000189
     -0.00005243      -0.00000182
     -0.00060278       0.00003741
     -0.00005913       0.00000398
     -0.00012939      -0.00001242
     -0.00022993      -0.00001010
     -0.00059420      -0.00005914
     -0.00005286      -0.00000121
     -0.00003386       0.00000126
     -0.00008697      -0.00000588
     -0.00001964       0.00000074
     -0.00006383       0.00000375
     -0.00024239       0.00001434
     -0.00003193      -0.00000053
     -0.00003329      -0.00000083
     -0.00002851       0.00000135
     -0.00023368      -0.00000150
     -0.00002657       0.00000034
     -0.00005513       0.00000014
     -0.00002180       0.00000080
     -0.00079475      -0.00007829
     -0.00001977       0.00000035
     -0.00026676       0.00001334
     -0.00004328       0.00000109
     -0.00051664      -0.00002422
     -0.00055922      -0.00006366
     -0.00016633      -0.00001682
     -0.00005150       0.00000162
     -0.00003251      -0.00000026
     -0.00031106      -0.00000867
     -0.00045488      -0.00000606
     -0.00006758      -0.00000220
     -0.00015747       0.00001206
     -0.00006171       0.00000292
     -0.00004309      -0.00000008
     -0.00037158      -0.00000759
     -0.00004192       0.00000189
     -0.00005173       0.00000001
     -0.00021501      -0.00000552
     -0.00005625      -0.00000292
     -0.00004141      -0.00000231
     -0.00001936       0.00000059
     -0.00005591      -0.00000287
     -0.00033870       0.00001009
     -0.00008063       0.00000456
     -0.00003489      -0.00000009
     -0.00031545       0.00002899
     -0.00027241       0.00002442
     -0.00013053       0.00001045
     -0.00011599      -0.00000566
     -0.00003840      -0.00000226
     -0.00012502      -0.00000256
     -0.00019043       0.00000602
     -0.00003070       0.00000069
     -0.00059614      -0.00005202
     -0.00002718      -0.00000071
     -0.00004525      -0.00000154
     -0.00006577       0.00000048
     -0.00048579       0.00002224
     -0.00004585      -0.00000287
     -0.00017185      -0.00001584
     -0.00007276       0.00000130
     -0.00051038      -0.00006765
     -0.00019388       0.00001556
     -0.00020770       0.00001348
     -0.00006705      -0.00000319
     -0.00074913       0.00001002
     -0.00005016      -0.00000322
     -0.00010721      -0.00000736
     -0.00014897       0.00000694
     -0.00038952      -0.00002243
     -0.00034740       0.00002723
     -0.00013727      -0.00000426
     -0.00004048       0.00000089
     -0.00003403      -0.00000143
     -0.00002259      -0.00000038
     -0.00015479       0.00000762
     -0.00081520      -0.00013518
     -0.00026329       0.00001972
     -0.00038645       0.00003849
     -0.00030020       0.00001177
     -0.00035512      -0.00000633
     -0.00019584       0.00000648
     -0.00001815       0.00000039
     -0.00038734      -0.00001394
     -0.00014190       0.00000383
     -0.00008527       0.00000393
     -0.00019201       0.00000721
     -0.00001649      -0.00000031
     -0.00008237       0.00000089
     -0.00016719      -0.00001158
     -0.00079022       0.00001700
     -0.00014492      -0.00000290
     -0.00004506       0.00000028
     -0.00026788      -0.00000422
     -0.00009586       0.00000287
     -0.00005027       0.00000037
     -0.00002136      -0.00000100
     -0.00008651       0.00000430
     -0.00003026      -0.00000063
     -0.00001448       0.00000025
     -0.00002804       0.00000128
     -0.00026130      -0.00000725
     -0.00019736      -0.00002092
     -0.00001834      -0.00000044
     -0.00007835      -0.00000577
     -0.00003916       0.00000101
     -0.00017489       0.00000089
     -0.00004197       0.00000037
     -0.00009869      -0.00000547
     -0.00005234       0.00000256
     -0.00019767       0.00000368
     -0.00010462       0.00000194
     -0.00008561      -0.00000421
     -0.00013442       0.00000353
     -0.00008771      -0.00000681
     -0.00003859       0.00000006
     -0.00067424       0.00004159
     -0.00002912      -0.00000005
     -0.00012259      -0.00000024
     -0.00003288       0.00000150
     -0.00019814      -0.00000608
     -0.00012135      -0.00001085
     -0.00003192       0.00000112
     -0.00005655       0.00000084
     -0.00006112       0.00000286
     -0.00001613       0.00000026
     -0.00047829      -0.00002024
     -0.00001869       0.00000011
     -0.00017682      -0.00000064
     -0.00003908       0.00000127
     -0.00023023       0.00000713
     -0.00009306       0.00000220
     -0.00009048      -0.00000544
     -0.00011011      -0.00000709
     -0.00001900      -0.00000030
     -0.00006405       0.00000248
     -0.00002067      -0.00000059
     -0.00006073      -0.00000410
     -0.00005941       0.00000022
     -0.00052149      -0.00006523
     -0.00038433      -0.00004090
     -0.00010859      -0.00000498
     -0.00055536      -0.00001565
     -0.00004366       0.00000163
     -0.00001890       0.00000033
     -0.00015403       0.00000038
     -0.00014336       0.00000053
     -0.00001724      -0.00000053
     -0.00003984      -0.00000077
     -0.00033849      -0.00004601
     -0.00025234       0.00001890
     -0.00011548       0.00000626
     -0.00003424       0.00000120
     -0.00016320       0.00000836
     -0.00005528       0.00000093
     -0.00003460       0.00000088
     -0.00001512       0.00000002
     -0.00007831      -0.00000088
     -0.00002341      -0.00000045
     -0.00012768       0.00000215
     -0.00011531       0.00000708
     -0.00010430      -0.00000691
     -0.00002700      -0.00000033
     -0.00038292       0.00000248
     -0.00002693       0.00000000
     -0.00037960      -0.00001964
     -0.00004828      -0.00000093
     -0.00068900       0.00006425
     -0.00003098       0.00000155
     -0.00033485      -0.00000669
     -0.00020123       0.00000252
     -0.00007163      -0.00000102
     -0.00018791      -0.00000230
     -0.00002446      -0.00000015
     -0.00021576       0.00001736
     -0.00020876      -0.00001900
     -0.00011114       0.00000394
     -0.00004007      -0.00000196
     -0.00006825       0.00000203
     -0.00019434       0.00000417
     -0.00013889      -0.00000133
     -0.00030185       0.00000657
     -0.00002180      -0.00000043
     -0.00010716       0.00000696
     -0.00011737       0.00000524
     -0.00019127      -0.00001932
     -0.00041310       0.00003031
     -0.00004436       0.00000034
     -0.00037011      -0.00000101
     -0.00006113      -0.00000074
     -0.00037859      -0.00001885
     -0.00013014      -0.00000783
     -0.00029521      -0.00001445
     -0.00027696       0.00003057
     -0.00003230      -0.00000139
     -0.00009919       0.00000398
     -0.00052067      -0.00006215
     -0.00005624      -0.00000066
     -0.00006480      -0.00000436
     -0.00037810       0.00002050
     -0.00016574      -0.00000338
     -0.00001862       0.00000054
     -0.00014419      -0.00000838
     -0.00059148      -0.00005028
     -0.00072480      -0.00002495
     -0.00017998      -0.00001902
     -0.00014052       0.00000211
     -0.00004543      -0.00000113
     -0.00008898      -0.00000419
     -0.00002024       0.00000074
     -0.00002207      -0.00000072
     -0.00006420       0.00000323
     -0.00004748       0.00000205
     -0.00081048      -0.00010842
     -0.00006627      -0.00000445
     -0.00014121      -0.00000279
     -0.00015058      -0.00001277
     -0.00001915      -0.00000031
     -0.00005735       0.00000325
     -0.00008098       0.00000324
     -0.00029904       0.00000610
     -0.00004495      -0.00000257
     -0.00002277      -0.00000084
     -0.00013000      -0.00000903
     -0.00015341      -0.00001417
     -0.00039367      -0.00002258
     -0.00005434      -0.00000015
     -0.00001508       0.00000024
     -0.00001953       0.00000008
     -0.00007776      -0.00000347
     -0.00031684      -0.00002544
     -0.00046943       0.00001454
     -0.00024825       0.00002276
     -0.00004353       0.00000061
     -0.00001751      -0.00000035
     -0.00001872      -0.00000076
     -0.00002484      -0.00000032
     -0.00011611      -0.00000813
     -0.00012014       0.00000685
     -0.00014567       0.00000643
     -0.00002331      -0.00000078
     -0.00001851       0.00000063
     -0.00002621      -0.00000095
     -0.00011211       0.00000565
     -0.00016444      -0.00001518
     -0.00004694      -0.00000056
     -0.00008228      -0.00000561
     -0.00020932       0.00001499
     -0.00081737       0.00006506
     -0.00018771       0.00001019
     -0.00002052      -0.00000062
     -0.00026262       0.00001898
     -0.00025887       0.00001845
     -0.00005927      -0.00000049
     -0.00006226      -0.00000131
     -0.00001455       0.00000040
     -0.00002036       0.00000001
     -0.00007970      -0.00000242
     -0.00004604       0.00000152
     -0.00005864      -0.00000029
     -0.00009938      -0.00000736
     -0.00004983      -0.00000220
     -0.00074100       0.00006700
     -0.00008057       0.00000334
     -0.00011985      -0.00000532
     -0.00042420       0.00003719
     -0.00009198       0.00000456
     -0.00027478      -0.00003093
     -0.00007792       0.00000127
     -0.00012345       0.00000491
     -0.00031391      -0.00002108
     -0.00036340      -0.00000256
     -0.00015442      -0.00001583
     -0.00013763       0.00000697
     -0.00004830      -0.00000213
     -0.00004004       0.00000152
     -0.00002899      -0.00000110
     -0.00007852       0.00000099
     -0.00037347      -0.00003113
     -0.00002778      -0.00000039
     -0.00095481       0.00003567
     -0.00016005      -0.00001314
     -0.00005507       0.00000243
     -0.00053651       0.00002848
     -0.00002312       0.00000035
     -0.00002310       0.00000042
     -0.00004851      -0.00000240
     -0.00020296       0.00000515
     -0.00003017       0.00000097
     -0.00003303      -0.00000150
     -0.00001829       0.00000023
     -0.00001952      -0.00000060
     -0.00033593      -0.00002808
     -0.00037121      -0.00004257
     -0.00029312       0.00000920
     -0.00009623       0.00000270
     -0.00006445      -0.00000093
     -0.00027006       0.00001648
     -0.00004508      -0.00000135
     -0.00013156      -0.00000674
     -0.00001475       0.00000047
     -0.00013281      -0.00000827
     -0.00016647       0.00001543
     -0.00019875       0.00001511
     -0.00037012       0.00002574
     -0.00010187       0.00000631
     -0.00002581      -0.00000060
     -0.00009335      -0.00000354
     -0.00013448      -0.00000632
     -0.00004701       0.00000059
     -0.00008320       0.00000081
     -0.00011545       0.00000279
     -0.00012876      -0.00000005
     -0.00009883      -0.00000315
     -0.00005985      -0.00000317
     -0.00027090       0.00001315
     -0.00001829      -0.00000013
     -0.00013356       0.00000994
     -0.00008583      -0.00000448
     -0.00018256       0.00001533
     -0.00006681       0.00000445
     -0.00005655       0.00000138
     -0.00001795      -0.00000041
     -0.00009352      -0.00000509
     -0.00011809      -0.00000110
     -0.00027986      -0.00001053
     -0.00050759      -0.00002291
     -0.00028333      -0.00001284
     -0.00001549       0.00000048
     -0.00042725      -0.00003240
     -0.00005066      -0.00000153
     -0.00004383       0.00000173
     -0.00019415      -0.00002003
     -0.00006930      -0.00000298
     -0.00003797       0.00000003
     -0.00008352      -0.00000648
     -0.00018349       0.00001879
     -0.00002200       0.00000036
     -0.00056453      -0.00003627
     -0.00002033      -0.00000010
     -0.00002426      -0.00000110
     -0.00003118       0.00000151
     -0.00022405       0.00001302
     -0.00008663       0.00000636
     -0.00006803      -0.00000305
     -0.00011531       0.00000211
     -0.00005992       0.00000330
     -0.00031244      -0.00002292
     -0.00009709       0.00000457
     -0.00006222      -0.00000336
     -0.00002950      -0.00000125
     -0.00012529      -0.00000550
     -0.00043691      -0.00004936
     -0.00001987      -0.00000030
     -0.00007045      -0.00000152
     -0.00053229      -0.00000458
     -0.00003257      -0.00000117
     -0.00005911      -0.00000388
     -0.00040299       0.00004056
     -0.00010484      -0.00000034
     -0.00013818       0.00000872
     -0.00002894      -0.00000032
     -0.00019867      -0.00000008
     -0.00041942       0.00000182
     -0.00009111       0.00000687
     -0.00001979      -0.00000010
     -0.00048815       0.00001164
     -0.00006797       0.00000339
     -0.00021400       0.00002275
     -0.00004125       0.00000168
     -0.00025502      -0.00002144
     -0.00009082      -0.00000029
     -0.00037195       0.00004808
     -0.00045706      -0.00005167
     -0.00019161       0.00001959
     -0.00006964       0.00000033


==> scatterplots/co2/fullisotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     -5.1998e-05      3.9174e-05
     0.000448364      0.00076704
     -0.00523688     -0.00415792
      7.7943e-05     0.000581641
     -0.00459329     -0.00578489
      8.6945e-05     0.000573308
     -5.8299e-05    -2.26863e-05
      -0.0112224      -0.0110727
    -0.000836055     -0.00127531
     -0.00049322    -0.000124044
      7.8302e-05     0.000234104
     -0.00182125      -0.0020861
    -0.000250228     0.000161026
     -0.00123699      -0.0015168
     -0.00529119     -0.00513338
    -0.000867727      -0.0014196
     0.000110139     0.000188455
     -0.00117662    -0.000600135
    -0.000634203    -0.000827783
     -4.3134e-05    -7.45689e-05
     -9.4276e-05    -0.000198418
     -0.00390203     -0.00315377
    -0.000328815     -0.00059208
    -0.000372882    -0.000645405
     -0.00335662     -0.00468185
     -0.00115716    -0.000935701
     0.000202722     0.000419489
      0.00116111      0.00166973
    -0.000302128    -0.000498977
    -0.000167426    -0.000206364
    -0.000651565    -0.000718534
      -0.0095869     -0.00975752
      -0.0107319      -0.0104365
     0.000603687      0.00100027
     -0.00142543     -0.00169305
    -0.000638816    -0.000305717
     -0.00115908     -0.00188102
     -0.00138749     -0.00107601
      5.5801e-05     0.000175553
      3.6745e-05     0.000615138
     -0.00383342     -0.00487198
    -0.000475045    -0.000689092
     -0.00299363     -0.00421686
     -1.5368e-05     9.01377e-05
    -0.000965311     6.86023e-05
    -0.000355658    -0.000671703
      5.9364e-05     0.000206997
      8.6798e-05     0.000197373
    -0.000825538    -0.000956693
       2.835e-05     0.000541836
     -0.00143126     -0.00147405
     -1.8266e-05     0.000258314
     -0.00111499     -0.00192852
    -0.000271262    -0.000373253
      9.3889e-05     0.000208634
      -0.0001369    -0.000141763
      -0.0137735      -0.0144131
     0.000170213     0.000462849
     -0.00039757    -0.000368915
     -0.00123557     -0.00155543
     -0.00391383     -0.00479159
     -0.00121589     -0.00118526
     0.000393549     0.000590096
     -0.00405234     -0.00545232
      -0.0024854     -0.00233268
    -0.000971915    -0.000769469
     -0.00136215     -0.00175674
    -0.000310121    -8.04665e-07
    -0.000653165    -0.000985303
     -0.00839788     -0.00826786
      -0.0105236      -0.0119802
     0.000877545      0.00131987
     -0.00165453     -0.00113132
     -0.00171886     -0.00110823
    -0.000215997    -0.000130326
      -0.0025518     -0.00236575
     -7.5871e-05    -9.01515e-06
     -0.00102548     -0.00183649
       9.623e-06     3.49802e-05
     -0.00109433     -0.00124452
     -0.00200859     -0.00209644
     -5.9266e-05    -0.000112105
    -0.000374157    -0.000619345
    -0.000116684     0.000258891
     -0.00119978     -0.00145878
     0.000367822     0.000747745
    -0.000527772    -0.000966626
     -0.00029078    -0.000396993
      3.5226e-05      9.5902e-05
     -0.00229525     -0.00339085
      6.8831e-05     0.000126241
    -0.000860059    -0.000264139
      -0.0010458    -0.000765662
     -0.00123624     -0.00168803
      -0.0006768    -0.000123579
    -0.000196252    -0.000173357
     -0.00064196     -0.00113751
      -0.0120395       -0.011751
    -0.000307622    -0.000496922
    -0.000302424    -0.000567769
      9.9042e-05     0.000198484
    -0.000318072    -0.000583581
     0.000108867     0.000288688
    -0.000300499    -0.000543954
     -0.00159442      -0.0016717
    -0.000766547     -0.00125014
    -0.000200145    -0.000337893
    -0.000634423    -0.000772227
     -7.6408e-05    -8.30624e-05
    -0.000367385    -0.000497597
     -1.6941e-05     0.000150552
     0.000277111     0.000477364
     -0.00323845     -0.00326452
     -0.00211854     -0.00270705
    -0.000272065    -0.000504653
    -0.000496949    -0.000695155
     -0.00152128     -0.00165193
     0.000238539     0.000422694
     -0.00520426      -0.0040622
    -0.000683597    -0.000693141
    -0.000598875    -0.000283507
     -0.00440307     -0.00449997
     -2.4266e-05     6.71519e-05
    -0.000472173    -0.000660343
     -0.00814006     -0.00940823
    -0.000163685    -0.000318395
    -0.000109654     0.000397702
     -0.00136399    -0.000689112
    -0.000202776    -9.59288e-06
    -0.000396479    -0.000746875
      -0.0043093     -0.00424973
     -0.00173685      -0.0016874
     -0.00861069     -0.00996194
    -0.000302545    -0.000532525
    -0.000252587    -0.000100173
      0.00019124     0.000330954
    -0.000231499    -0.000341893
     0.000287123     0.000654084
     -0.00222666     -0.00169215
    -0.000247475      -0.0003854
     -1.8574e-05    -3.56263e-05
     -0.00535718     -0.00642562
    -0.000411571    -0.000253281
     -0.00517917     -0.00491812
     -0.00612557     -0.00765393
    -0.000352629     -0.00037792
    -0.000224358    -0.000363716
     -0.00221947     -0.00252376
    -0.000611005    -0.000589025
    -0.000229173    -0.000444708
     -0.00345526     -0.00378254
      0.00059891       0.0008979
    -0.000605052    -0.000985485
     -0.00601763     -0.00760188
     0.000389397      0.00101266
    -0.000663911      0.00015711
     -7.3693e-05     0.000215234
      2.0456e-05     8.52623e-05
    -0.000252767    -0.000430618
     0.000327171     0.000557846
     -0.00558708     -0.00428862
    -0.000190088    -0.000306283
     0.000145882     0.000256763
      -0.0014933     -0.00236097
    -0.000487208     0.000116274
    -0.000247654    -0.000224787
     -0.00224167     -0.00239614
    -0.000558097    -0.000956125
     -0.00491352     -0.00344854
     -9.3411e-05    -5.03121e-06
     -0.00797311     -0.00848725
     0.000236084     0.000475026
     0.000155859     0.000314884
    -0.000102222     0.000456272
      1.3575e-05     0.000268913
     -0.00131172     -0.00144163
    -0.000354911    -0.000432598
    -0.000184274    -0.000272985
    -0.000836816     -0.00050031
     -0.00122325     -0.00072798
      -0.0100195      -0.0098051
     -0.00100543    -0.000250579
      -0.0044026      -0.0049511
     -0.00425098      -0.0045247
     -0.00115665     -0.00108081
       -0.005868      -0.0056309
     -0.00022406    -0.000223313
     -0.00180645     -0.00218458
     -0.00469536     -0.00695993
    -0.000288009     -0.00054356
     -0.00940313     -0.00844154
     -0.00561753     -0.00560279
    -0.000130966    -0.000256111
     -0.00279732     -0.00417887
    -0.000535022    -0.000521098
     0.000126321     0.000624784
     0.000113493      0.00078337
    -0.000136722    -0.000226794
    -0.000187066    -0.000233315
     0.000882832      0.00138831
     -0.00129997     -0.00117539
     -0.00033055     -0.00038076
     -0.00319909     -0.00274287
     -1.8079e-05     1.31937e-05
     -0.00511285     -0.00413386
    -0.000531785     -0.00044434
     -0.00193449      -0.0022049
     0.000323646     0.000636199
      -0.0102556      -0.0110028
     -0.00439611     -0.00526141
      7.4261e-05     0.000140823
     -0.00217049     -0.00196635
     -4.8728e-05     5.07718e-06
      -0.0115873      -0.0133828
     -0.00144816     -0.00146757
    -0.000163835    -0.000318847
     -0.00054836    -0.000115432
     0.000270754     0.000704934
     -0.00130021     -0.00170791
    -0.000256044     0.000743838
     0.000451364     0.000721787
    -0.000461198     0.000285802
     -0.00770279     -0.00833109
     -0.00381674     -0.00510092
     -9.7148e-05    -0.000119805
     0.000281956     0.000570877
     -0.00719603     -0.00933673
    -0.000145535    -2.96164e-05
     -0.00123873    -0.000582487
     -0.00114226     -0.00120502
     -0.00211944     -0.00278815
     0.000484018     0.000743255
     -0.00299738     -0.00192828
    -0.000553826    -0.000596753
     0.000433765     0.000783674
      -0.0006842    -0.000830411
     0.000567582     0.000857411
     -0.00310911     -0.00370859
     -0.00277914     -0.00209202
    -0.000378512    -0.000519554
    -0.000297562    -0.000274446
    -0.000618579    -0.000610816
     0.000137931     0.000236994
     -0.00518841     -0.00625235
     -0.00340602     -0.00420217
     -8.5916e-05    -0.000110073
     -0.00110641     -0.00140923
    -0.000908733     0.000186726
     -0.00611419     -0.00559574
     -0.00743308     -0.00541792
    -0.000666818     -0.00116226
     -3.3018e-05     1.88212e-05
     -0.00480183     -0.00430116
     -0.00191862      -0.0016965
     -0.00010226     -0.00013305
      2.3643e-05      0.00103818
    -0.000724982    -0.000928927
     -0.00100536     -0.00160735
    -0.000556636     -0.00102315
      -0.0033932     -0.00292717
     0.000579671     0.000915484
     0.000113285      0.00033261
    -0.000547308    -0.000839126
    -0.000211581    -0.000365728
    -0.000232962    -0.000229991
      3.3958e-05     6.21789e-05
      7.9863e-05     0.000436848
    -0.000311443     -0.00046823
    -0.000294863     -0.00032981
      6.3016e-05     0.000121771
    -0.000670825    -0.000987154
    -0.000205595     0.000107595
     -0.00023037    -0.000129759
    -0.000271393     -0.00052238
     -0.00572472     -0.00491975
    -0.000435664    -0.000623632
    -0.000216441    -0.000277857
     -0.00111982      -0.0011016
    -0.000566717    -0.000526376
     0.000540085     0.000826996
     -6.5718e-05    -8.83757e-05
     -0.00131626     -0.00193787
     -0.00578252     -0.00459751
     -0.00663763     -0.00639394
      -0.0039828     -0.00430738
    -0.000716527    -0.000630787
     -0.00109961     -0.00165024
     -0.00136341      -0.0015637
     -0.00180405     -0.00229096
    -0.000308715     8.34707e-05
     -0.00181434     -0.00282663
     -0.00607047     -0.00469136
      -4.392e-05     7.97833e-05
     -0.00109995     -0.00108426
     -0.00050264    -0.000849947
    -0.000353376    -0.000645366
    -0.000728014     -0.00115953
    -0.000354876    -0.000359158
     -0.00632272     -0.00758903
      -0.0014451    -0.000815124
    -0.000951599    -0.000813332
      6.3785e-05      0.00031757
    -0.000111344     -0.00016639
     -9.1703e-05    -0.000123444
    -0.000102062    -0.000202959
     -0.00534415     -0.00507535
     0.000215439     0.000420228
     -0.00204099     -0.00172269
     -0.00314802     -0.00293892
     -9.6637e-05    -8.32542e-05
      -0.0019437      -0.0026033
     -0.00874283     -0.00893832
     0.000500749     0.000763439
    -0.000707868    -0.000947084
     -0.00370269     -0.00435437
     -0.00858307     -0.00946199
    -0.000164641      0.00077411
     -0.00177001     -0.00113161
    -0.000993518    -0.000507685
    -0.000525839     -0.00044625
       3.688e-05      0.00066956
    -0.000467039    -0.000860542
     -0.00207233     -0.00119242
     -8.6833e-05     -0.00016087
    -0.000681664     -0.00124673
     0.000352138     0.000663344
     -0.00129093     -0.00209413
    -0.000213801     5.03404e-05
     -0.00954901      -0.0111381
     -0.00859298     -0.00789603
    -0.000524772    -9.50014e-05
     -0.00480107     -0.00376494
    -0.000301271    -0.000529664
    -0.000462281    -0.000712867
    -0.000647356      -0.0010756
     -0.00164959     -0.00130862
    -0.000122747    -8.78256e-05
     0.000132804     0.000252819
     -0.00081804     -0.00129784
     0.000504688     0.000768546
     0.000241478     0.000654863
      4.8024e-05     0.000105854
       0.0006152     0.000935037
    -0.000154048    -0.000156431
    -0.000147057    -0.000221098
      5.9011e-05     0.000118161
     0.000418997     0.000672661
    -0.000137176     0.000241842
     -4.1906e-05    -5.21246e-05
     -0.00422198      -0.0054407
     0.000256694     0.000565152
      0.00029942     0.000701485
     0.000362986     0.000725927
    -0.000132948    -0.000115009
    -0.000597172     -0.00105137
     -0.00120265    -0.000921701
     0.000108405     0.000197255
    -0.000348404    -0.000635482
     -0.00219317      -0.0024904
    -0.000332698    -0.000503256
     -1.7175e-05     4.70157e-07
     -0.00108099     -0.00107741
     0.000189222     0.000394614
     -0.00019039    -0.000305521
      0.00016923     0.000276285
    -0.000210776    -0.000356188
     -0.00900289     -0.00958359
    -0.000485309    -9.37297e-05
     0.000241145     0.000538821
    -0.000479973    -0.000801465
     -6.7757e-05    -7.98343e-05
     -0.00256731      -0.0025023
      -0.0106737      -0.0105441
     -0.00294897     -0.00387372
     -0.00128265     -0.00182632
     -0.00120619     -0.00206724
     -0.00248247     -0.00309025
     -0.00388259     -0.00413106
      -0.0098001      -0.0111503
    -0.000226621    -0.000386515
     0.000581841      0.00106981
    -0.000541112     0.000279385
      -5.569e-05     0.000541676
    -0.000103935    -0.000121194
      0.00117101      0.00196955
    -0.000193123    -0.000312431
     -0.00139359     -0.00237034
     -0.00258433     -0.00170919
     -0.00489461     -0.00461279
     -0.00309864     -0.00274163
     -5.4209e-05     2.50328e-05
     -0.00862009      -0.0088159
      4.7379e-05     9.49258e-05
     -0.00517701     -0.00636173
      9.4055e-05     0.000166704
     -0.00138953     -0.00112524
      0.00010372      0.00018495
     -0.00427788     -0.00580203
    -0.000839456     -0.00112742
    -0.000790687    -0.000901278
    -0.000147354     0.000552974
     -0.00243921     -0.00396548
     -0.00357407     -0.00422827
      -0.0102437     -0.00988518
    -0.000290553    -0.000310199
     -4.4238e-05     8.83056e-06
     -0.00015287     -0.00019082
     -0.00353527     -0.00272036
    -0.000170304    -0.000252862
    -0.000747521    -0.000174346
     -0.00502112     -0.00479519
      6.2901e-05     0.000112566
     -0.00104919    -0.000922418
     0.000611232     0.000886582
     -7.1445e-05    -0.000154596
     -0.00143297     -0.00139559
     0.000250077     0.000467974
    -0.000157504    -0.000301549
    -0.000619286    -0.000711315
    -0.000632707    -0.000749054
    -0.000509112    -0.000705415
      -0.0014639     -0.00127472
    -0.000490655    -0.000682453
    -0.000432548    -0.000690259
      0.00074177      0.00110194
       -0.011687      -0.0127715
    -0.000857337     -0.00157473
     -0.00470446      -0.0038192
     -0.00512408     -0.00604529
    -0.000509386    -0.000683177
     -4.0673e-05     0.000966818
    -0.000615438    -0.000768105
      -0.0119594      -0.0103455
    -0.000590428     -0.00104912
    -0.000217736    -6.81365e-06
     -0.00314131     -0.00385662
     -0.00223882     -0.00286863
    -0.000371876    -0.000657674
      3.1857e-05     0.000337347
     -0.00591565     -0.00489488
     0.000128292     0.000248548
    -0.000415877    -0.000750033
      0.00055622       0.0008716
     0.000317787     0.000713959
     -0.00328475     -0.00438515
     -0.00133532     -0.00180636
     -0.00846219     -0.00825341
     -0.00366631     -0.00326319
     -0.00727119     -0.00879605
    -0.000189809    -0.000358407
     0.000487549     0.000812624
     -0.00109129     -0.00137634
    -0.000464193    -0.000736889
     -0.00680085     -0.00844402
    -0.000325887    -5.70893e-05
     -0.00300186     -0.00453941
     -0.00680272     -0.00880044
    -0.000119535     -0.00019837
    -0.000526129    -0.000998042
     -0.00021665    -0.000352483
     0.000163386     0.000305622
    -0.000749902    -0.000451024
     -0.00068876      -0.0007315
     -0.00118683     -0.00131573
      -0.0012881    -0.000386058
     -7.4583e-05    -0.000118072
    -0.000182423    -0.000171446
      0.00024416     0.000491856
    -0.000450263    -0.000571916
     -0.00192684     -0.00112105
     -0.00184472     -0.00189527
     -0.00594563     -0.00661022
     -0.00855018     -0.00932741
     -0.00199662     -0.00166905
     0.000214153     0.000670191
     -0.00025515    -0.000432657
    -0.000274023    -0.000436058
    -0.000488759    -0.000869014
     -0.00497936     -0.00507575
     0.000124993     0.000433914
     0.000172546     0.000346375
     -0.00227672     -0.00265654
     0.000266816     0.000695759
     -0.00449351     -0.00510249
     0.000192854      0.00034735
     0.000972617      0.00155667
     -0.00896381     -0.00979858
     -0.00374819     -0.00490004
     0.000204909     0.000521097
     -0.00671732      -0.0096457
     -0.00379951     -0.00310984
     -0.00228593     -0.00245508
    -0.000627467      -0.0010707
     -0.00448525     -0.00570982
    -0.000496737    -0.000722104
     0.000140578     0.000251082
     -0.00148542     -0.00125271
     0.000283579     0.000501355
     0.000177651     0.000297539
    -0.000507951     0.000496282
     -0.00690174     -0.00811154
    -0.000767533     2.60534e-05
    -0.000594836    -0.000877182
       2.909e-05     0.000316355
    -0.000403819     -0.00072416
    -0.000989769     -0.00164045
      -0.0013719    -0.000372667
     -0.00154454      -0.0012522
    -0.000499073     -0.00088649
      -0.0091955     -0.00889385
     -0.00139865    -0.000522229
      -0.0049937     -0.00363514
     -4.0439e-05    -4.81078e-05
     -0.00252737     -0.00303574
     -0.00368964     -0.00356004
     -0.00326558      -0.0036159
      0.00105732      0.00164767
     -0.00220242     -0.00133729
     0.000189527     0.000348741
      8.6143e-05     0.000154351
    -0.000531597    -0.000834356
     -7.0143e-05    -5.36742e-05
     0.000186923     0.000297989
     -4.0155e-05     2.83228e-05
     -0.00930938     -0.00975965
     0.000948701      0.00165937
    -0.000314557    -0.000477064
    -0.000283977    -0.000400767
    -0.000751934    -6.01365e-05
      0.00012582     0.000216302
    -0.000687109     0.000144605
     0.000144632     0.000338771
    -0.000358225    -0.000661865
    -0.000168004    -0.000258543
     -0.00177653     -0.00187618
     -5.6763e-05    -4.00125e-05
     -9.6588e-05    -0.000192632
     0.000263959     0.000551801
    -0.000239627    -0.000445917
     -0.00024097    -0.000458341
     0.000177978     0.000354855
     0.000564685     0.000824287
     -0.00231559      -0.0023394
     0.000142276     0.000290533
     -4.8039e-05    -2.05731e-05
     -0.00214428     -0.00231097
     -0.00135589     -0.00190739
     0.000113026     0.000271917
       0.0010731      0.00170212
     -0.00128477    -0.000734088
     0.000179059     0.000363578
    -0.000628676    -0.000706532
     0.000223101     0.000411765
     -0.00014013    -0.000178501
    -0.000574195    -0.000689801
     -0.00454353     -0.00481931
     -0.00106871    -0.000738099
     -0.00354393     -0.00269077
      0.00103864      0.00162723
     -6.4779e-05     0.000142468
     -0.00139724     -0.00100363
     -0.00183171     -0.00224276
      9.7022e-05     0.000412875
    -0.000520769    -0.000924618
    -0.000107008    -0.000102786
    -0.000794339    -0.000893215
     -0.00199849    -0.000841852
       6.131e-06     0.000136217
      0.00078015      0.00119693
    -0.000488806    -0.000468268
    -0.000180575    -0.000266213
     -0.00047468    -0.000626719
     -0.00256584     -0.00125629
     -0.00039421    -0.000746949
     0.000344577     0.000933646
    -0.000302681    -0.000399799
     -0.00261374     -0.00248501
     0.000319587     0.000778865
     -0.00359743     -0.00389716
     -0.00319326     -0.00395118
     -0.00375331     -0.00470825
    -0.000679582    -0.000933851
    -0.000280317    -0.000491364
     0.000192361     0.000403281
    -0.000222903     -0.00032072
     -0.00029182    -0.000507387
     -0.00385121     -0.00322701
     -0.00277102     -0.00290175
    -0.000282026    -0.000295086
     -4.0004e-05    -4.34253e-05
      7.4074e-05     0.000181492
     -0.00368504     -0.00425987
      9.3009e-05     0.000162825
    -0.000769127     -0.00108585
    -0.000179761     0.000209851
    -0.000274215    -0.000467685
     -4.6619e-05     1.18061e-05
     -1.1457e-05     7.29236e-06
    -0.000217789    -0.000357294
    -0.000398478    -0.000670677
     -0.00124676    -0.000241401
    -0.000929544       -0.001429
    -0.000394559    -0.000449758
     0.000990305      0.00149493
    -0.000399347    -0.000440761
      -0.0015896     -0.00237304
      -6.748e-05      0.00020194
      8.4817e-05     0.000142958
    -0.000383346    -0.000717826
     -0.00158425     -0.00218945
     -0.00991023     -0.00860383
     0.000270826     0.000417099
     0.000401133     0.000660696
    -0.000476849    -0.000598448
     -0.00051759    -0.000726229
    -0.000339698    -0.000245915
    -0.000271633    -0.000480857
     -0.00615705      -0.0061282
    -0.000838953     -0.00117415
    -0.000696957    -0.000995414
     -0.00655817     -0.00575927
     0.000311419     0.000716929
     -0.00102448     -0.00188655
     -0.00225534     -0.00265174
     -0.00894331     -0.00971602
    -0.000584569    -0.000981905
     0.000707009      0.00106193
    -0.000660069      -0.0011503
     0.000159976     0.000313009
     0.000239167     0.000659806
     0.000406323      0.00112983
      -9.059e-05    -0.000105517
    -0.000303845    -0.000412798
      0.00018392     0.000371145
     -0.00183405     -0.00197903
      0.00011653      0.00024452
     -2.1729e-05      0.00010702
      0.00047122       0.0007136
      -0.0121085      -0.0129553
      0.00014411     0.000286421
     -0.00168165    -0.000577281
      3.9494e-05     0.000133459
     -0.00880798      -0.0087731
     -0.00592353     -0.00700473
     -0.00135701     -0.00229324
     0.000268154     0.000509086
    -0.000166373    -0.000225132
     -0.00311605     -0.00340845
     -0.00906457     -0.00820539
    -0.000433906    -0.000748738
    -0.000413962    -0.000240169
     0.000133742     0.000379646
     0.000167889     0.000396988
     -0.00608714     -0.00572008
      5.6629e-05      0.00010334
      6.7797e-05     0.000264901
     -0.00266935     -0.00265092
    -0.000454469    -0.000719643
    -0.000491982    -0.000852688
     0.000201544     0.000376761
    -0.000408877    -0.000635365
     -0.00477622       -0.003746
     0.000249245     0.000403243
      -3.512e-05    -1.54236e-06
      -0.0031806     -0.00325439
     -0.00239286    -0.000993128
    -0.000266263     0.000303312
     -0.00131789     -0.00166688
    -0.000426164    -0.000803642
    -0.000788821     -0.00092807
     -0.00108975     -0.00105669
     0.000323108     0.000545272
     -0.00756795     -0.00808399
    -0.000173418    -0.000251079
    -0.000430747    -0.000629606
     -4.7998e-05     5.41326e-05
     -0.00258029     -0.00225187
     -0.00048403    -0.000892021
     -0.00144453     -0.00225978
     -7.5479e-05     0.000155286
     -0.00462991     -0.00617561
    -0.000861618    -0.000506486
     -7.9046e-05     0.000138407
    -0.000572991    -0.000837718
     -0.00658109     -0.00555988
    -0.000463341    -0.000875688
    -0.000749106     -0.00114233
    -0.000330641    -0.000235515
     -0.00485578     -0.00567715
    -0.000610442    -0.000405393
     -0.00123614     -0.00125972
      4.7688e-05     0.000136546
    -0.000557005    -0.000904606
    -0.000209601    -0.000405758
     -0.00150697     -0.00133507
     -0.00765672      -0.0102151
     -0.00186888     -0.00186672
     -0.00606372     -0.00510674
     -0.00236057     -0.00219184
     -0.00352685     -0.00303326
     -0.00100311    -0.000767163
      5.3089e-05     0.000101434
     -0.00450547     -0.00503578
    -0.000735614    -0.000815108
      4.7082e-05     0.000165201
     -0.00121905    -0.000647776
     -6.0027e-05     -0.00010121
    -0.000215963     -0.00022145
     -0.00192633     -0.00239258
     -0.00994694     -0.00892513
    -0.000944513    -0.000882043
     -7.2684e-05    -4.22267e-05
     -0.00263259     -0.00237237
     0.000221621     0.000498912
     -8.8841e-05     2.66955e-05
    -0.000285214    -0.000534637
    -0.000285832    -0.000178504
    -0.000324531    -0.000461917
      2.2057e-05     1.81777e-05
     0.000239841     0.000490502
     -0.00358624     -0.00363479
     -0.00160032     -0.00265179
    -0.000201951    -0.000347431
    -0.000690844     -0.00120202
     0.000278227     0.000569016
    -0.000879797    -0.000795745
     0.000131676     0.000287365
     -0.00057187    -0.000783872
     0.000366136     0.000563211
     -0.00240499     -0.00229828
    -0.000537184     -0.00035486
    -0.000961577     -0.00133924
    -0.000458355    -0.000425981
    -0.000760424     -0.00135433
    -0.000232323    -0.000288555
     -0.00421039     -0.00287503
     -9.0137e-05    -0.000104025
    -0.000297511    -1.39493e-05
     0.000353992     0.000693194
     -0.00146925       -0.001639
     -0.00124419     -0.00204664
     0.000174781     0.000297089
    -0.000215245    -0.000208518
      6.7638e-05     0.000354692
      3.1555e-05     4.59423e-05
     -0.00598068     -0.00636187
     -8.9799e-05    -0.000213547
     -0.00112813     -0.00122413
     0.000248244      0.00041232
     -0.00322744     -0.00256948
     0.000459865     0.000960233
     -0.00080846     -0.00119586
     -0.00145623     -0.00201521
    -0.000156823    -0.000238432
     0.000173041     0.000544377
     -0.00036029    -0.000598072
     -0.00056478     -0.00100308
     0.000223278      0.00053087
     -0.00523607      -0.0066071
     -0.00896113     -0.00996347
     -0.00114758     -0.00156131
     -0.00850374     -0.00781874
     0.000125063     0.000227907
      4.9665e-05     9.65922e-05
    -0.000943602    -0.000579769
     -0.00106623     -0.00117369
    -0.000303802     -0.00056604
    -0.000499319    -0.000703022
     -0.00312909     -0.00479364
    -0.000288505    -0.000139383
      0.00090095       0.0013493
     0.000616978     0.000944738
    -0.000678514     -6.1293e-05
     0.000283919     0.000551331
     0.000150463     0.000329282
     -5.5387e-05    -0.000129635
    -0.000496329    -0.000602791
    -0.000364823    -0.000556791
    -0.000156573     0.000105654
     0.000151775     0.000295444
     -0.00123522     -0.00177781
    -0.000141072     -0.00026546
     -0.00537952     -0.00588557
      2.8841e-05     8.58802e-05
     -0.00340062     -0.00368329
    -0.000174898    -0.000286396
       -0.006034     -0.00434268
     0.000226712     0.000473081
      -0.0022388     -0.00201187
     -0.00259516     -0.00261278
    -0.000624464    -0.000708809
     -0.00230676     -0.00219325
    -0.000146198    -0.000312797
       -0.001523     -0.00099324
     -0.00409904     -0.00502828
    -0.000239807     8.95697e-05
    -0.000411657    -0.000707121
      0.00047853     0.000961721
    -0.000997488    -0.000305797
    -0.000862506    -0.000889876
     -0.00334843     -0.00273468
    -0.000341566    -0.000524912
      1.3312e-05     0.000578996
    -0.000102793     1.08374e-05
     -0.00151275     -0.00242023
     -0.00541024     -0.00575259
    -0.000144969    -0.000157769
     -0.00831484     -0.00782758
    -0.000150691    -0.000126986
     -0.00671966     -0.00652814
      -0.0020492     -0.00271246
     -0.00515906     -0.00518685
     -0.00138482     -0.00101423
       -0.000283    -0.000464637
     -5.2677e-05     6.26108e-05
      -0.0055772     -0.00699609
    -0.000250914     -0.00042187
    -0.000635647     -0.00109007
     -0.00488865     -0.00447541
    -0.000807918     -0.00060663
      9.5092e-05     0.000165414
     -0.00116533     -0.00176188
      -0.0101655      -0.0107177
     -0.00655195     -0.00639078
     -0.00140686     -0.00243932
    -0.000292325    -6.45494e-05
    -0.000263342    -0.000365435
    -0.000666352    -0.000877093
     0.000519776     0.000783326
    -0.000168002    -0.000321783
      0.00109776      0.00158549
      -1.884e-06     5.29859e-06
       -0.014428      -0.0149766
    -0.000690673     -0.00121398
    -0.000859723    -0.000869228
      -0.0023952     -0.00324954
     -7.5283e-05    -0.000150117
     0.000404239     0.000899839
      1.3442e-05     0.000113703
     -0.00462471      -0.0039963
    -0.000487844    -0.000844065
    -0.000334193    -0.000559678
     -0.00111953     -0.00159512
     -0.00133719     -0.00213563
     -0.00595385     -0.00616482
      1.1999e-05     0.000175389
       0.0001326     0.000238665
     -2.5002e-05    -2.08912e-05
     -0.00102355     -0.00146314
     -0.00468282      -0.0051126
     -0.00262888     -0.00225156
     -0.00126277    -0.000918877
      2.5411e-05     0.000146114
    -0.000184636    -0.000290452
    -0.000249977    -0.000448443
    -0.000209199    -0.000263468
     -0.00081036      -0.0013191
     0.000867779      0.00155198
     -0.00132222    -0.000942121
    -0.000204736    -0.000315212
     0.000186614     0.000367456
    -0.000379418    -0.000605977
     0.000516065     0.000843773
     -0.00160029     -0.00236681
    -0.000244305    -0.000317598
    -0.000905051     -0.00144839
     0.000171069       0.0003889
     -0.00686707     -0.00660443
    -0.000324863     0.000224512
    -0.000347577    -0.000564946
     -0.00211352     -0.00202159
    -0.000654306    -0.000574939
    -0.000174578    -0.000146028
    -0.000387023     -0.00050366
     0.000147121     0.000265689
      -9.821e-06     3.01138e-05
    -0.000652821     -0.00103697
       6.351e-05     0.000160005
     -5.4124e-05     6.28289e-05
     -0.00129196     -0.00197029
    -0.000331967    -0.000485951
     -0.00505656     -0.00499291
     0.000588371     0.000935392
     -0.00080232    -0.000993931
     -0.00682302     -0.00630349
     0.000115159     0.000248514
     -0.00284867     -0.00402496
    -0.000104408    -2.12348e-05
    -0.000254446     4.94099e-05
     -0.00755003     -0.00817695
     -0.00230621     -0.00191656
     -0.00120598     -0.00218424
     0.000119209      0.00076465
    -0.000402209    -0.000629192
     0.000273072     0.000579007
    -0.000314043    -0.000536083
     0.000167142     0.000451778
     -0.00891573     -0.00983567
    -0.000208051    -0.000301242
     -0.00877784     -0.00777283
     -0.00219481     -0.00303172
      0.00056566     0.000857223
     -0.00280189     -0.00175623
      9.0727e-05     0.000169854
     0.000192927        0.000328
    -0.000318448    -0.000555714
     -0.00163282     -0.00147186
     0.000195059     0.000328764
    -0.000272163    -0.000468194
      5.3472e-05     9.35678e-05
    -0.000298758    -0.000526594
     -0.00329291      -0.0040837
      -0.0035575     -0.00480198
     -0.00128398    -0.000330741
    -0.000651691    -0.000776616
    -0.000305266    -0.000392123
     -0.00244593     -0.00208037
    -0.000252698    -0.000339996
     -0.00100216     -0.00130557
     0.000168722     0.000313986
     -0.00197649     -0.00264595
      -0.0001774      0.00035082
     -0.00108558    -0.000175614
    -0.000533725     0.000445243
     0.000257217     0.000422855
    -0.000346934    -0.000524902
    -0.000587412    -0.000722656
     -0.00185702     -0.00239649
     -9.7772e-05    -0.000179572
     -9.8876e-05     9.95363e-05
     -0.00010559     9.97224e-05
    -0.000494396     -0.00030741
     -0.00119787     -0.00156995
    -0.000447586    -0.000705683
     -0.00362868     -0.00384811
      7.9674e-05     0.000169142
    -0.000160003     0.000504156
     -0.00107911     -0.00156647
     -0.00056419    -0.000213466
     0.000294902     0.000704005
     0.000282651     0.000523788
    -0.000116303    -0.000221119
    -0.000576713    -0.000792899
    -0.000463603    -0.000242371
     -0.00265516     -0.00279284
     -0.00723575     -0.00756932
     -0.00256475     -0.00297006
     0.000336201     0.000589828
      -0.0070554     -0.00718301
    -0.000266389    -0.000309909
      8.6009e-05     0.000185001
     -0.00212572     -0.00311761
    -0.000831822     -0.00115862
      5.2332e-05     0.000162291
    -0.000674018      -0.0012423
    -0.000229678     0.000225678
      6.0564e-05     0.000110022
     -0.00927249     -0.00894177
       -6.74e-06    -1.40267e-05
    -0.000289974    -0.000516223
     0.000293411     0.000601256
    -0.000258096     0.000395299
     0.000223007     0.000670544
      -0.0004272     -0.00058148
    -0.000891604     -0.00120196
     0.000330291     0.000502516
     -0.00266731      -0.0030042
      8.9315e-05     0.000227066
    -0.000400176    -0.000674976
    -0.000312242    -0.000521998
    -0.000955907     -0.00131656
     -0.00885973       -0.009764
    -0.000137217    -0.000208973
    -0.000165559    -7.31871e-05
     -0.00522028     -0.00538072
    -0.000251871    -0.000372175
    -0.000592431     -0.00103199
     -0.00093482    -0.000982011
    -0.000291762    -6.31688e-05
    -0.000766393    -0.000683928
     -1.4472e-05     6.80588e-08
     -0.00122712     -0.00129665
     -0.00372538     -0.00317213
     0.000173959      0.00049713
     -0.00016278    -0.000226788
     -0.00422829     -0.00417909
     0.000376638     0.000599285
     -0.00056049    -5.24405e-05
     0.000142205     0.000249308
     -0.00230874     -0.00297232
    -0.000621329    -0.000584188
     -0.00226439     -0.00190061
     -0.00566462     -0.00702225
    -0.000352218     0.000129944
    -0.000354937    -0.000348387


==> scatterplots/co2/fullisotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
     0.000158736     0.000172786
     0.000276221     0.000229751
       0.0211434       0.0215082
      0.00191773      0.00185964
       0.0109164       0.0111983
      0.00189015         0.00173
     0.000234191     0.000260227
       0.0327696       0.0321747
     0.000903998     0.000944028
      0.00423605      0.00475567
     0.000349591     0.000322895
      0.00626781      0.00605717
      0.00260497       0.0026301
      0.00275006      0.00277966
        0.016499       0.0162825
     0.000961741      0.00101938
      4.1463e-05     5.24176e-05
      0.00672284      0.00679366
     0.000422111      0.00044455
      5.7293e-05     4.56407e-05
      4.4333e-05     3.99783e-05
       0.0152885       0.0152481
      6.0272e-05      5.3076e-05
     0.000158186     0.000122498
      0.00705754      0.00766738
      0.00504339      0.00495375
     0.000195598     0.000175108
     0.000842282     0.000886878
     0.000182694     0.000198752
     0.000255655     0.000269089
     0.000881131     0.000934387
       0.0289998       0.0289987
       0.0299269       0.0289312
     0.000530122      0.00051035
      0.00207507      0.00209317
      0.00469253      0.00522787
      0.00162639      0.00179206
      0.00775489      0.00869426
     0.000859426      0.00100175
      0.00242807      0.00277263
      0.00799374      0.00772332
     0.000168043     0.000158429
      0.00619565      0.00665133
     0.000145299     0.000165335
      0.00904682      0.00856155
      5.5031e-05     7.37546e-05
       0.0035107      0.00404452
     0.000194177     0.000181579
      0.00302943      0.00305225
       0.0026816      0.00251545
      0.00429312      0.00419633
      0.00147056       0.0012869
      0.00135915      0.00147031
      7.3585e-05     8.17042e-05
     0.000384076      0.00032576
     0.000217775     0.000218897
         0.03163       0.0306501
     0.000660579     0.000669306
      0.00171568       0.0015489
      0.00251065      0.00255879
      0.00946428      0.00892581
      0.00388837      0.00364398
     0.000984711      0.00123439
       0.0100519        0.010202
       0.0106199       0.0107998
      0.00472199      0.00465595
      0.00290557      0.00274578
      0.00271663      0.00273909
     0.000415112     0.000442482
       0.0226071       0.0224002
       0.0288974        0.029133
     0.000501693     0.000511012
      0.00819949      0.00779572
       0.0123349       0.0123242
     0.000328964     0.000368985
      0.00802142      0.00807778
     0.000714274     0.000594686
      0.00108062       0.0013027
      6.3238e-05     5.75675e-05
      0.00220372      0.00228573
      0.00590859       0.0057141
      6.9004e-05     6.40914e-05
      0.00012581       0.0001036
      0.00223772      0.00210687
      0.00131038      0.00132953
     0.000566879     0.000478405
     0.000310061     0.000303448
      9.3314e-05     0.000103392
     0.000105857     0.000125029
      0.00486248      0.00502076
      0.00014014     0.000116738
      0.00675121      0.00638867
      0.00494079      0.00477391
      0.00230528      0.00237554
      0.00523028      0.00556824
     0.000739731     0.000687613
     0.000317864     0.000372161
       0.0354377       0.0348545
      5.1785e-05     4.85695e-05
      8.4019e-05     7.25271e-05
     0.000186831     0.000151881
      6.2581e-05     5.48057e-05
     0.000246523     0.000239464
       7.637e-05      7.6979e-05
      0.00502365      0.00476956
     0.000739987     0.000834116
      0.00027281      0.00025399
      0.00129268      0.00133483
       8.312e-05     8.95179e-05
     0.000283925     0.000263753
     0.000325819     0.000364041
     0.000783017     0.000889635
       0.0137431       0.0150724
      0.00449294      0.00463311
      3.6189e-05     4.19414e-05
     0.000245213     0.000224766
      0.00511251      0.00507042
      7.2723e-05     5.74892e-05
       0.0205049       0.0202721
      0.00237885       0.0024884
      0.00355333      0.00331388
       0.0132743       0.0130515
      0.00010802     0.000121676
     0.000187995     0.000186449
       0.0242884       0.0255092
     0.000218538     0.000172786
       0.0029877      0.00347096
      0.00764514      0.00734871
      0.00178155      0.00166361
     0.000157204     0.000178755
       0.0127458       0.0121742
      0.00540524       0.0054632
       0.0230272       0.0236644
      4.2059e-05      4.4687e-05
       0.0017882      0.00179856
       6.358e-05     4.60825e-05
      0.00034569     0.000278056
     0.000950339     0.000908604
      0.00994124        0.009664
     0.000178997      0.00018422
     0.000147695     0.000123805
       0.0131886        0.013192
      0.00207305      0.00193867
       0.0173407       0.0170398
       0.0176121        0.018613
     0.000974625     0.000961539
      5.2584e-05     5.64028e-05
      0.00783721      0.00815808
      0.00238841      0.00251279
      6.7798e-05     5.10331e-05
      0.00980597      0.00959989
      6.3061e-05     7.10722e-05
     0.000560351     0.000605722
       0.0153986       0.0161075
      0.00222412      0.00196602
      0.00637099      0.00602511
      0.00147796      0.00136723
      9.6347e-05     0.000101069
        4.77e-05      5.4632e-05
     0.000139908     0.000115032
       0.0241241       0.0235708
      3.0626e-05     3.24971e-05
     0.000223248     0.000260456
      0.00231495      0.00250397
       0.0043126       0.0040902
     0.000599421     0.000636983
      0.00847313      0.00889256
     0.000746495     0.000662783
       0.0212399       0.0211372
     0.000818188     0.000745778
       0.0187334       0.0184214
      4.5171e-05     4.04557e-05
      9.1638e-05     7.93582e-05
      0.00282235      0.00288689
       0.0010203     0.000966002
      0.00550803      0.00567459
      0.00123157       0.0011017
     0.000273434     0.000271826
      0.00635346      0.00662656
      0.00700397      0.00661792
       0.0271954       0.0258817
       0.0069996       0.0065818
       0.0137158       0.0139865
       0.0119071       0.0118487
      0.00424485      0.00413878
       0.0221912       0.0237698
     0.000824081     0.000790822
      0.00472956      0.00454144
       0.0107797       0.0118801
     0.000113517     0.000125086
       0.0315922       0.0306789
       0.0193826        0.020097
     0.000378694     0.000323513
      0.00552098      0.00606958
      0.00194771      0.00191891
      0.00417182      0.00432535
      0.00259089      0.00245057
      3.9132e-05     3.89169e-05
     0.000559468     0.000488799
      0.00132719      0.00129313
      0.00580199      0.00574461
      0.00022767     0.000237614
       0.0127139       0.0128422
     0.000279403       0.0002339
       0.0202843       0.0205268
      0.00687465      0.00761103
      0.00491209      0.00453222
     0.000129153     0.000108657
       0.0225806       0.0220434
       0.0106124       0.0108014
     0.000141048     0.000131027
      0.00612649      0.00631792
     0.000711346     0.000699181
       0.0294583       0.0294119
      0.00491848      0.00502874
      6.2458e-05      5.1109e-05
      0.00410846       0.0042531
     0.000773392     0.000781945
      0.00136585      0.00138191
       0.0139407       0.0135449
     0.000196644     0.000193591
      0.00723997      0.00720309
       0.0211127       0.0211257
      0.00834035      0.00849825
     0.000204459     0.000185171
     0.000264701     0.000224156
       0.0183954       0.0194324
       0.0012264      0.00130416
      0.00717956      0.00717104
      0.00336642       0.0032025
      0.00544292      0.00510027
      4.1376e-05     4.87574e-05
       0.0142336       0.0142158
     0.000754742     0.000794741
     0.000456887     0.000424529
      0.00111128      0.00116198
      5.4381e-05     5.89857e-05
      0.00815722      0.00793034
       0.0118073       0.0115523
     0.000219231     0.000210084
     0.000722083     0.000779477
      0.00104141      0.00110432
      7.7068e-05     6.39297e-05
       0.0136927       0.0133605
      0.00708654      0.00727066
     0.000175381     0.000147332
      0.00217347      0.00199818
      0.00847888      0.00796542
        0.019634        0.019608
        0.032802       0.0318715
     0.000669982      0.00061963
     0.000104593     0.000120136
       0.0166885       0.0167235
       0.0101296       0.0103751
      0.00047553     0.000389855
      0.00799674       0.0075992
      0.00159704      0.00158401
      0.00114582      0.00121582
     0.000383115     0.000379959
       0.0119009       0.0111106
     0.000302897     0.000292451
     0.000859522     0.000732605
     0.000853472     0.000871152
      6.2077e-05     5.90763e-05
     0.000257063     0.000273868
     0.000106453     9.15239e-05
      0.00128427      0.00121721
     0.000194829     0.000208406
     0.000287935     0.000309048
      6.7197e-05      5.4102e-05
     0.000658495     0.000645955
      0.00329514      0.00334526
       0.0010121     0.000979125
     0.000323714     0.000262639
       0.0200586       0.0198701
     0.000526738     0.000549602
      4.7932e-05     5.14313e-05
      0.00363727      0.00372137
       0.0022488      0.00221916
      6.9489e-05     6.96058e-05
      3.7991e-05     4.07437e-05
      0.00218611      0.00227357
       0.0284416       0.0277944
       0.0233257       0.0231709
        0.010431       0.0100524
      0.00278013      0.00245896
      0.00175236      0.00190696
      0.00292988      0.00304228
      0.00249996      0.00235908
      0.00308822      0.00279669
       0.0031418      0.00343913
       0.0243317       0.0238315
     0.000281658     0.000315049
      0.00220188      0.00231444
     0.000389742     0.000324828
      5.5285e-05      6.2945e-05
     0.000690943     0.000765804
      0.00107147      0.00113552
       0.0147876       0.0154446
      0.00849031      0.00916627
      0.00419002      0.00416217
      0.00103946     0.000954683
      4.5164e-05     4.67823e-05
      4.4369e-05     4.56154e-05
      7.7559e-05     7.35757e-05
       0.0194035       0.0201274
      7.4159e-05     6.18941e-05
      0.00765236      0.00706528
        0.022721       0.0231564
     0.000726933     0.000654497
      0.00314843      0.00300071
       0.0252092       0.0245157
      4.9976e-05     5.37065e-05
      0.00122364      0.00120262
      0.00774864        0.007241
       0.0254428       0.0264396
       0.0149633       0.0145707
      0.00867569      0.00822582
       0.0057964      0.00574032
      0.00454833       0.0050556
      0.00259692      0.00294704
      0.00020887     0.000251694
       0.0104174      0.00983498
     0.000419914      0.00036662
     0.000389798     0.000472038
     0.000464258     0.000415392
       0.0025479      0.00271867
      0.00222932      0.00228237
          0.0254       0.0257483
       0.0260181       0.0248235
      0.00403302        0.004029
       0.0259676       0.0255466
     0.000294159     0.000283308
     0.000372353     0.000398492
      0.00036462     0.000337761
      0.00729798       0.0071854
     0.000664598     0.000558504
      3.8994e-05      3.6757e-05
       0.0009258     0.000780397
      3.6528e-05      4.3686e-05
     0.000772264     0.000816575
     0.000160662     0.000149774
     0.000861838     0.000937814
     0.000126184     0.000136143
      6.6069e-05     6.86084e-05
       7.169e-05     6.85992e-05
     0.000102104     9.71295e-05
      0.00293765       0.0029834
      6.2244e-05     5.85719e-05
        0.008313      0.00857543
     0.000303853     0.000291026
     0.000628795     0.000582021
      0.00034372     0.000291435
     0.000489943     0.000527692
     0.000750909     0.000698583
      0.00601964      0.00626204
       4.047e-05     3.58203e-05
        5.76e-05     7.21217e-05
      0.00657869      0.00650219
     0.000230398     0.000255009
     0.000113961     0.000105195
      0.00314662      0.00327751
     0.000160663     0.000144386
       5.597e-05     5.52679e-05
      5.7645e-05     8.23967e-05
      3.3616e-05     3.78465e-05
       0.0257257       0.0262718
      0.00445674      0.00431691
     0.000289047     0.000280616
     0.000320615     0.000288132
     0.000102453     9.97266e-05
       0.0111829       0.0115933
       0.0321982        0.032484
      0.00563793      0.00591468
      0.00263754      0.00266893
       0.0014514      0.00171184
      0.00539567      0.00555364
       0.0145168       0.0152846
       0.0248881       0.0245808
      2.8369e-05     3.44083e-05
      0.00216407      0.00214908
      0.00631074      0.00582528
      0.00297148      0.00340138
      9.8242e-05     0.000105468
      0.00634659      0.00623056
      3.3922e-05     3.88848e-05
      0.00186367       0.0021752
       0.0125247       0.0127993
       0.0188238       0.0197662
       0.0114059       0.0109534
     0.000650649     0.000723575
       0.0251631       0.0245572
      5.0555e-05     5.57731e-05
       0.0108139       0.0111282
     0.000103698     9.38541e-05
      0.00534472      0.00529512
      7.6414e-05     5.79655e-05
       0.0108568       0.0112337
      0.00126417      0.00136819
      0.00156785      0.00163637
       0.0035672      0.00357491
      0.00446615      0.00513586
       0.0083713      0.00851113
       0.0283028       0.0280539
      0.00131587      0.00116861
     0.000149331     0.000146602
      0.00011473     0.000122327
       0.0142451       0.0139845
     0.000173476     0.000177447
       0.0052204      0.00528542
        0.016025       0.0159041
      4.5427e-05     3.69347e-05
      0.00419993      0.00422125
      0.00172821      0.00204139
     0.000107141     9.69714e-05
      0.00445057      0.00446764
      6.8211e-05     5.30933e-05
     0.000254655     0.000205898
       0.0018068      0.00184467
      0.00124569      0.00128746
     0.000248338     0.000266551
      0.00645582      0.00641335
      0.00126475      0.00120896
     0.000629776     0.000566096
     0.000723486     0.000811588
       0.0281932       0.0272315
      0.00075961     0.000886014
       0.0188223       0.0191452
       0.0115437       0.0112775
     0.000342853     0.000348838
      0.00852322      0.00811809
      0.00121356      0.00118486
       0.0447087       0.0433106
     0.000308404     0.000354152
       0.0018687      0.00164877
      0.00883355      0.00847946
      0.00635342      0.00672638
      0.00012411     0.000143916
      0.00197092      0.00202652
       0.0219085       0.0218039
     0.000108988      0.00010437
      0.00010121     0.000112397
     0.000185146     0.000210058
     0.000176529     0.000200825
      0.00619065      0.00608679
      0.00228088      0.00215442
       0.0233964       0.0221922
       0.0144507       0.0149687
        0.017546       0.0183925
       9.476e-05     7.41936e-05
     0.000317653     0.000293115
      0.00105046      0.00106297
     0.000171995     0.000141986
       0.0163656        0.016825
      0.00307946      0.00332795
      0.00614118      0.00682168
        0.016636       0.0174531
       6.908e-05     6.69584e-05
     0.000215455     0.000259679
      8.8388e-05     9.60514e-05
      5.0422e-05     6.29378e-05
      0.00380323      0.00374274
      0.00228157      0.00204419
      0.00320492      0.00323655
      0.00824851      0.00810699
     0.000105739     8.19324e-05
      0.00064188     0.000624122
      0.00297186      0.00332583
     0.000271231     0.000273968
       0.0142331       0.0141379
      0.00714307      0.00741411
       0.0133335       0.0133279
       0.0182462        0.017777
       0.0076926      0.00750779
      0.00284587      0.00275509
      4.1753e-05     4.79984e-05
     0.000112526     0.000121296
      0.00030032      0.00029089
       0.0121916       0.0123796
     0.000865771     0.000814278
     0.000148979     0.000125787
      0.00416225      0.00396181
     0.000841061     0.000800741
        0.013915        0.013739
     0.000128849     0.000140014
      0.00221452      0.00229285
       0.0205395       0.0205243
      0.00912079      0.00983659
     0.000636321     0.000687996
       0.0166365       0.0182887
       0.0151179         0.01522
      0.00628506      0.00628547
     0.000663683     0.000734744
       0.0114985       0.0113877
     0.000187979     0.000193515
      6.7798e-05     5.15609e-05
      0.00587344       0.0056354
      6.6822e-05     5.04174e-05
      6.5216e-05      7.7525e-05
       0.0114894       0.0111269
        0.015817       0.0161164
      0.00616661      0.00576909
     0.000605083     0.000579327
      0.00129866      0.00137414
     0.000202777     0.000188251
      0.00179258      0.00177946
       0.0159212       0.0155946
      0.00790814      0.00794672
     0.000433239     0.000489493
       0.0262947       0.0253077
      0.00864264       0.0087646
       0.0209948       0.0204982
     0.000309782     0.000266601
      0.00500455      0.00461539
       0.0120445       0.0117016
       0.0089236      0.00828499
      0.00173935      0.00169597
       0.0107211       0.0103962
     0.000378189     0.000353466
      6.6521e-05     7.32366e-05
     0.000189379     0.000165347
     0.000244852     0.000252315
      2.3085e-05     3.79578e-05
      9.1272e-05     0.000100755
       0.0251189       0.0245277
      0.00256076       0.0023894
     0.000241524     0.000248818
     0.000273515     0.000284052
      0.00601627      0.00646235
      9.2202e-05     7.46779e-05
       0.0059971      0.00578127
     0.000298454     0.000262301
      9.7517e-05     0.000116451
      4.1444e-05     4.28263e-05
      0.00466608      0.00454871
     0.000723718     0.000672699
      0.00012179     0.000104108
     0.000186924     0.000174393
     0.000302214     0.000286622
      7.7926e-05     5.71529e-05
      0.00012288     0.000111355
     0.000746101      0.00092529
      0.00903682      0.00910184
     0.000526148     0.000597938
     0.000266606     0.000267285
      0.00480581       0.0048987
      0.00182468      0.00197163
     0.000202059     0.000181203
      0.00289958       0.0029646
      0.00689921      0.00648853
     0.000174816     0.000154757
      0.00138315      0.00142788
      6.4467e-05      4.9133e-05
      3.5688e-05     3.91864e-05
     0.000581461     0.000599674
       0.0121319       0.0120906
      0.00533091      0.00538675
        0.017277       0.0169283
      0.00274682      0.00276629
       0.0010491     0.000980185
      0.00797874      0.00815529
      0.00602895      0.00584945
      0.00122418      0.00107399
       0.0008846     0.000854936
      7.1431e-05      7.6076e-05
      0.00193104       0.0019815
       0.0125977       0.0121092
     0.000360471     0.000346578
     0.000584019     0.000573256
      0.00258778      0.00265399
     0.000281005     0.000268705
     0.000782535     0.000673945
       0.0238433       0.0230113
     0.000187374     0.000214998
       0.0015102      0.00135939
     0.000510923     0.000506626
        0.010218       0.0105033
     0.000898539     0.000811677
        0.011577       0.0117271
      0.00583532       0.0055112
      0.00844674      0.00812913
     0.000730688     0.000744576
      3.1334e-05     3.56082e-05
     0.000130357     0.000124864
     0.000262633     0.000262783
      3.9859e-05     4.74424e-05
       0.0152966        0.014705
      0.00548877      0.00565604
      0.00161292      0.00153706
     0.000154919     0.000147372
     0.000249098     0.000212487
       0.0091528      0.00933879
       4.263e-05      3.6661e-05
      0.00212303      0.00205973
      0.00272539      0.00294913
     0.000105246     8.06729e-05
     0.000673382     0.000584973
      3.5299e-05     4.01334e-05
      3.0695e-05     3.56152e-05
     0.000140779     0.000160084
       0.0194535       0.0189276
     0.000840795      0.00075849
      0.00106952     0.000958561
      0.00147895      0.00157133
     0.000394197     0.000414145
      0.00278623      0.00262588
      0.00310263      0.00318437
      7.2342e-05     6.56691e-05
     0.000231487     0.000203365
      0.00319291      0.00313844
       0.0352884       0.0345963
     0.000105885     0.000163234
      0.00124965      0.00146223
     0.000509303     0.000493734
     0.000399853     0.000432085
     0.000821366     0.000858272
      9.7345e-05     0.000102039
        0.017363       0.0168124
     0.000694134     0.000626053
     0.000924619     0.000789821
       0.0254709       0.0248322
     0.000465366     0.000454998
      0.00100313      0.00123342
      0.00482912       0.0048051
       0.0259966       0.0263874
       0.0010326     0.000896852
     0.000160903     0.000177476
     0.000908523     0.000950284
      3.9991e-05     3.62492e-05
      0.00111952      0.00099394
      0.00645778      0.00642852
     0.000295996     0.000255072
      9.6822e-05     0.000106221
      6.4851e-05     6.61895e-05
      0.00407272      0.00415966
     0.000129057     0.000112067
     0.000702989     0.000636271
      5.1358e-05     6.46137e-05
       0.0279552       0.0270242
      6.2433e-05     5.26027e-05
       0.0112688       0.0107801
     0.000444766      0.00039676
       0.0272569       0.0273837
       0.0149247       0.0151093
      0.00178768        0.002068
     0.000719476     0.000653725
     0.000152079     0.000160268
      0.00758322      0.00750142
       0.0283961       0.0273619
     0.000859189     0.000826458
      0.00302487      0.00320404
     0.000646589     0.000617958
     0.000369233     0.000331196
       0.0182453       0.0172733
     0.000303233     0.000284954
     0.000673321     0.000596122
      0.00802596      0.00754381
     0.000352626     0.000380413
     0.000180035     0.000193489
     0.000106361     8.32979e-05
     0.000264837     0.000300442
       0.0185337       0.0176984
      0.00059639     0.000748422
     0.000298406     0.000270639
       0.0126073       0.0133189
       0.0144906        0.013856
      0.00350992      0.00335641
      0.00258174      0.00240801
     0.000128742     0.000146408
      0.00168627      0.00174078
      0.00482812      0.00501164
      9.3708e-05     0.000109536
       0.0223091        0.022803
      8.7777e-05     9.24607e-05
     0.000220963     0.000235655
     0.000690365      0.00067145
       0.0111466       0.0114943
     0.000145787     0.000181265
      0.00189885      0.00215762
      0.00161468      0.00143839
       0.0109713       0.0117872
       0.0050944      0.00526056
      0.00362673      0.00396195
     0.000406051      0.00044828
       0.0240386       0.0237833
     0.000172241     0.000214755
      0.00116661       0.0012472
      0.00227042      0.00244259
       0.0150989       0.0158319
      0.00739094      0.00797827
      0.00397204      0.00371173
     0.000176207     0.000204554
     0.000233408      0.00020351
     0.000182052     0.000146206
      0.00617694      0.00587196
       0.0191133       0.0206433
      0.00816411        0.008691
       0.0229127       0.0231769
      0.00883664      0.00873365
       0.0128954        0.012536
      0.00512481      0.00502658
      4.2414e-05      4.8185e-05
      0.00845161       0.0083368
        0.003183      0.00322682
     0.000828051     0.000933574
      0.00650448       0.0063273
      6.5135e-05     5.41886e-05
      0.00113773      0.00112077
      0.00440828      0.00421767
        0.033933       0.0329725
      0.00335162      0.00320916
     0.000385305     0.000376171
       0.0093346      0.00896853
     0.000784255     0.000889077
     0.000986923     0.000841451
      2.7677e-05     3.50399e-05
      0.00191407      0.00178344
     0.000105115     0.000107879
      4.5754e-05     3.61664e-05
      9.2515e-05     8.54393e-05
        0.009959       0.0093996
      0.00223567      0.00260379
     0.000119386     9.45083e-05
     0.000486456     0.000571841
     0.000544027     0.000452566
      0.00216184      0.00229254
     0.000248021     0.000252036
     0.000986041      0.00104805
     0.000310949     0.000375103
      0.00867171      0.00834446
      0.00279061      0.00255617
      0.00134802      0.00126353
       0.0019396      0.00205569
     0.000822586      0.00088107
     0.000363993     0.000330201
       0.0260821       0.0253199
     0.000397717     0.000320185
      0.00233538      0.00223827
     0.000298948     0.000247578
      0.00281735      0.00293287
      0.00149801      0.00157123
      9.1517e-05     0.000121705
     0.000663315      0.00063134
      0.00120114      0.00105515
       9.485e-05     7.22759e-05
       0.0143344       0.0139501
      9.4985e-05      7.6695e-05
       0.0032203      0.00328054
     0.000185084     0.000212874
       0.0124714       0.0117602
      0.00148816      0.00141159
      0.00106241      0.00107857
      0.00226464       0.0021051
      5.1309e-05     5.25985e-05
      0.00112504     0.000998123
     0.000146137     0.000114149
     0.000297741      0.00035301
     0.000659353     0.000608356
        0.012709       0.0131453
       0.0240144       0.0234396
      0.00115153      0.00117043
       0.0273064       0.0268199
     0.000233527      0.00027261
      7.5577e-05     7.13714e-05
      0.00480279      0.00448386
      0.00230107      0.00230789
     0.000105202      8.0364e-05
     0.000247971     0.000230255
      0.00656387      0.00716803
      0.00465674      0.00514321
      0.00146307      0.00159934
     0.000178537     0.000188311
       0.0049712      0.00479852
     0.000322815      0.00034912
     0.000315533      0.00026912
      6.5043e-05     5.05816e-05
     0.000718917      0.00074791
     0.000123944     0.000103898
      0.00118127      0.00129759
      0.00119277      0.00142295
      0.00171245      0.00163896
     0.000216212     0.000181207
       0.0180446        0.018762
     0.000243252     0.000204039
      0.00899271      0.00908291
     0.000408873     0.000388306
        0.035502       0.0343614
      7.4151e-05     7.62151e-05
      0.00690236      0.00700654
      0.00895153      0.00866229
      0.00191147      0.00167771
      0.00792099      0.00747421
     0.000161076     0.000135002
      0.00770758      0.00771008
      0.00939593      0.00878901
      0.00235014      0.00225898
     0.000322897     0.000298529
      0.00120097      0.00107069
      0.00653602       0.0061985
      0.00147805      0.00156183
       0.0131711       0.0125297
     0.000108695     9.07995e-05
      0.00247987      0.00232643
      0.00127003      0.00144018
      0.00236527      0.00268619
       0.0196323       0.0210488
     0.000309967     0.000318782
       0.0259038       0.0252422
     0.000741541     0.000693718
       0.0200568       0.0192554
      0.00303892      0.00277005
       0.0145042       0.0136777
      0.00760236      0.00829171
      9.7092e-05     0.000109209
      0.00119425      0.00128773
       0.0154481       0.0165016
     0.000644627     0.000606045
     0.000444451     0.000480582
       0.0182146       0.0187101
      0.00322906      0.00317817
      3.2937e-05     4.36259e-05
      0.00290096      0.00295934
       0.0242026       0.0231681
       0.0181205       0.0182442
      0.00184748      0.00220261
      0.00154052      0.00165666
     0.000339296     0.000336697
      0.00155319      0.00147065
      4.7267e-05     5.80297e-05
      6.8697e-05     6.43436e-05
     0.000636703     0.000673751
      0.00044849     0.000417864
       0.0382263       0.0373062
     0.000706476      0.00068947
      0.00273522      0.00267699
       0.0044457      0.00413143
      6.2548e-05      5.4383e-05
     0.000999361     0.000863636
     0.000698013     0.000801769
        0.016514       0.0159909
     0.000153726     0.000183457
      7.9556e-05     7.45628e-05
      0.00183497      0.00189274
      0.00177879      0.00197471
       0.0156001       0.0148839
     0.000677785     0.000610223
      7.6187e-05     5.73619e-05
      9.3347e-05     8.34774e-05
     0.000829662     0.000786313
       0.0129071       0.0124836
       0.0101133       0.0103999
      0.00678551      0.00728107
     0.000652503     0.000564432
      4.2522e-05     4.27783e-05
      3.5367e-05     3.76181e-05
      5.1976e-05     5.65665e-05
      0.00145546      0.00154956
          0.0029      0.00275065
      0.00607352      0.00564781
      4.1827e-05     4.79188e-05
      4.2969e-05     3.68514e-05
      6.9831e-05     7.20963e-05
      0.00129859      0.00144328
      0.00298115      0.00304535
     0.000299915     0.000316045
       0.0013008        0.001232
      0.00327306      0.00370937
       0.0272563       0.0272416
        0.005632      0.00544358
      7.8627e-05     6.79281e-05
      0.00898127      0.00937976
      0.00469327      0.00517222
      0.00043824     0.000454149
     0.000472884      0.00049722
       5.929e-05     4.48224e-05
      4.4092e-05     4.80122e-05
      0.00148754      0.00139639
     0.000353185     0.000334236
     0.000720922     0.000662991
      0.00154515      0.00147236
     0.000240368     0.000262285
       0.0224473       0.0228691
     0.000694512     0.000780232
      0.00145766      0.00151308
       0.0246097       0.0254522
     0.000827835     0.000976649
      0.00554344      0.00576962
      0.00073229     0.000781224
      0.00233353      0.00233434
       0.0209384       0.0202497
      0.00830096      0.00835633
      0.00137557      0.00167464
         0.00416      0.00387777
     0.000266309      0.00028869
     0.000576751     0.000479831
     0.000214436     0.000186303
     0.000609252      0.00064808
       0.0248574       0.0244746
     0.000121032     0.000121611
       0.0321482       0.0316529
      0.00344851      0.00329656
      0.00031195     0.000378763
       0.0183248       0.0180176
     0.000168051      0.00014382
     0.000139478      0.00012313
     0.000234442     0.000254473
      0.00670543      0.00670581
      8.6398e-05     0.000111022
     0.000111218     0.000120776
      7.4419e-05     6.05338e-05
     0.000133726     0.000104984
      0.00709694      0.00727133
      0.00932566      0.00995997
      0.00986355       0.0095423
      0.00250167       0.0023418
      0.00100823     0.000925968
       0.0103226       0.0105697
     0.000258202     0.000267397
      0.00187516      0.00192671
       4.459e-05     3.46341e-05
      0.00456708      0.00424558
      0.00308578       0.0032784
      0.00761956      0.00732542
       0.0132615       0.0129508
     0.000961715      0.00116395
     0.000101645     9.51279e-05
     0.000869934     0.000915366
      0.00264635      0.00246201
     0.000424762      0.00039795
       0.0012126      0.00116621
      0.00105226      0.00117255
      0.00256869      0.00253855
      0.00125431      0.00119455
     0.000477641     0.000488894
       0.0127287       0.0128514
      5.4006e-05     4.83975e-05
      0.00348648      0.00333685
     0.000929287     0.000901714
      0.00406969      0.00428109
     0.000488197     0.000501309
      0.00032484     0.000366152
       7.339e-05     6.12867e-05
       0.0010856      0.00110916
      0.00256873       0.0024166
      0.00880447      0.00901685
       0.0172657       0.0165942
      0.00461698       0.0047739
      7.7957e-05     5.75444e-05
       0.0200538       0.0193706
     0.000251407     0.000268167
     0.000290354     0.000278454
      0.00423441      0.00429054
      0.00123312      0.00110333
      0.00032007     0.000282764
     0.000531439     0.000628046
      0.00323295      0.00354772
       6.098e-05     5.53766e-05
        0.027988       0.0273746
      5.4603e-05     4.91416e-05
      5.1563e-05     5.94908e-05
     0.000135333       0.0001221
       0.0067807      0.00663241
      0.00106467      0.00105882
     0.000475847     0.000507339
       0.0030273      0.00292131
     0.000311694     0.000420205
      0.00758042      0.00786462
     0.000956121      0.00109964
     0.000423547     0.000451004
      8.1764e-05     9.33364e-05
      0.00258806      0.00256503
       0.0210854       0.0200888
      7.6024e-05     7.13013e-05
      0.00088252      0.00083405
       0.0123562       0.0123585
      9.2815e-05     0.000103849
     0.000291278     0.000338357
      0.00863221      0.00957852
      0.00210706      0.00197489
      0.00379171      0.00371972
     0.000140432     0.000127271
      0.00368689      0.00377785
       0.0143713       0.0140496
     0.000825368     0.000892748
      5.7289e-05     5.68325e-05
       0.0140888       0.0140747
     0.000606129     0.000674214
      0.00470353      0.00507825
     0.000177774     0.000223051
      0.00504737      0.00520495
      0.00219974      0.00199402
       0.0113263       0.0126921
        0.015941       0.0166532
      0.00377161       0.0040773
     0.000435536     0.000471877


==> scatterplots/co2/fullisotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
     -3.6912e-05     -4.4736e-05
      -2.412e-05    -3.30329e-05
    -0.000222052    -0.000408814
     -4.6367e-05    -0.000107245
    -0.000498162    -0.000500427
     -5.4458e-05    -9.65617e-05
     -4.0946e-05    -5.06855e-05
    -0.000859651     -0.00078883
     -7.6934e-05    -9.65151e-05
     -6.9786e-05    -0.000222754
     -3.5294e-05     -4.6877e-05
     -6.4976e-05    -0.000166593
    -0.000188001    -0.000212187
    -0.000164939    -0.000185921
    -0.000573516    -0.000614021
     -7.3105e-05    -9.99088e-05
     -1.6165e-05    -2.20606e-05
    -0.000419315    -0.000449314
      -6.136e-05    -7.31076e-05
      -9.295e-06    -1.45651e-05
      -9.666e-06    -1.83797e-05
    -0.000809635    -0.000810183
     -1.1966e-05    -1.92977e-05
     -1.3945e-05    -2.12792e-05
    -0.000389629    -0.000424393
     -9.2871e-05    -0.000186371
     -1.6635e-05    -3.37018e-05
     -9.0616e-05    -0.000109557
      -2.867e-05    -4.37959e-05
     -3.7916e-05    -4.72453e-05
    -0.000103545    -0.000115568
    -0.000476591    -0.000542182
     -0.00147594     -0.00123734
     -5.4035e-05    -6.68621e-05
    -0.000165492    -0.000178685
     -7.1318e-05    -0.000230148
    -0.000111049    -0.000148203
     -9.0609e-05     -0.00030469
    -0.000106731    -0.000129012
     -5.8693e-05    -0.000177395
     -0.00023096    -0.000294734
     -2.8575e-05    -3.68783e-05
    -0.000346611    -0.000372014
     -3.7745e-05    -4.52348e-05
    -0.000200337    -0.000307132
     -1.8618e-05    -3.16995e-05
    -0.000338465    -0.000390726
     -1.7877e-05    -3.62983e-05
     -6.8099e-05    -0.000144649
    -0.000113518    -0.000150988
    -0.000216989    -0.000246356
     -4.1018e-05    -7.04884e-05
     -8.4693e-05    -0.000126178
     -2.2868e-05    -3.05416e-05
     -2.7147e-05    -3.70774e-05
     -3.2489e-05    -4.27606e-05
     -0.00153526     -0.00120603
     -3.0691e-05    -7.22211e-05
     -4.7361e-05    -8.14897e-05
    -0.000167075    -0.000182883
    -0.000138337    -0.000233259
    -0.000149625    -0.000186397
     -0.00013503     -0.00016485
    -0.000225072     -0.00034412
    -0.000611078    -0.000669741
    -0.000238189    -0.000281013
    -0.000105139    -0.000140023
     -5.4019e-05    -0.000135896
     -5.2717e-05    -6.75667e-05
     -0.00142767     -0.00122219
    -0.000701202    -0.000669058
     -5.8781e-05    -7.23318e-05
    -0.000245349    -0.000324283
    -0.000609626    -0.000696348
     -6.5221e-05    -7.40865e-05
    -0.000430963    -0.000452925
     -2.8458e-05     -4.3629e-05
     -9.4361e-05    -0.000136542
     -1.2051e-05    -2.21786e-05
    -0.000175557    -0.000189608
    -0.000236072    -0.000273124
     -1.2339e-05    -2.31835e-05
     -1.5761e-05    -2.29169e-05
     -4.4614e-05    -0.000102088
    -0.000126878    -0.000139581
     -2.7633e-05    -4.51762e-05
     -2.8865e-05    -4.68305e-05
      -2.588e-05    -3.42168e-05
     -2.6843e-05    -3.48306e-05
    -0.000164355    -0.000237335
     -1.2686e-05    -2.39922e-05
    -0.000207595    -0.000287834
     -7.8459e-05     -0.00016918
    -0.000139851    -0.000165511
     -7.1894e-05     -0.00022139
     -4.7074e-05    -6.50358e-05
     -4.3778e-05    -6.53789e-05
     -0.00111574    -0.000886069
     -1.3755e-05    -1.98427e-05
     -1.2454e-05    -2.08905e-05
     -1.6706e-05    -2.47507e-05
     -1.1732e-05    -1.93113e-05
     -3.5951e-05    -4.55374e-05
     -1.5746e-05    -2.51432e-05
    -0.000122343    -0.000182237
     -7.3715e-05    -9.79631e-05
     -2.3651e-05    -3.92745e-05
    -0.000109744    -0.000123922
     -2.0849e-05     -2.7303e-05
      -3.365e-05    -4.24745e-05
     -6.2373e-05    -7.15699e-05
     -9.4295e-05    -0.000115494
    -0.000134435     -0.00038568
    -0.000269506    -0.000280716
     -1.2992e-05    -2.18039e-05
     -3.3097e-05     -4.1653e-05
    -0.000106832    -0.000196009
     -1.1852e-05    -1.72925e-05
    -0.000223004     -0.00038417
    -0.000185496    -0.000206484
     -6.2887e-05     -0.00012791
    -0.000382045    -0.000452795
     -3.1456e-05     -3.8227e-05
     -3.3629e-05     -4.2403e-05
    -0.000544824    -0.000686557
     -1.3142e-05    -2.29822e-05
     -6.4427e-05    -0.000202909
    -0.000229388    -0.000307259
     -4.3698e-05    -8.99338e-05
     -2.5769e-05     -4.2939e-05
     -0.00038691    -0.000441743
    -0.000321032    -0.000339947
     -0.00104658     -0.00094831
     -1.3309e-05    -2.09872e-05
    -0.000128716    -0.000151227
      -8.308e-06    -1.30102e-05
     -2.0359e-05    -2.94792e-05
     -7.4341e-05    -9.16533e-05
    -0.000363846    -0.000432769
     -2.7101e-05    -3.89923e-05
     -1.3513e-05    -2.44569e-05
    -0.000483343    -0.000511497
      -8.545e-05    -0.000116431
    -0.000839758       -0.000854
    -0.000394315    -0.000528548
     -7.7717e-05    -9.30753e-05
     -1.5271e-05    -2.18099e-05
    -0.000108461    -0.000255975
    -0.000188908    -0.000212695
      -8.398e-06    -1.43658e-05
    -0.000271113    -0.000335295
     -1.8993e-05    -2.45615e-05
     -5.6342e-05    -7.63679e-05
    -0.000652944      -0.0006522
     -6.2637e-05    -0.000100091
    -0.000158472    -0.000242318
     -6.0111e-05    -9.15428e-05
     -2.3002e-05    -2.96504e-05
     -1.5419e-05    -2.30712e-05
     -1.7181e-05    -2.37182e-05
     -0.00084872    -0.000924905
     -1.1595e-05    -1.68407e-05
     -4.0432e-05    -5.19812e-05
    -0.000138012    -0.000179427
     -7.6713e-05    -0.000157212
      -7.363e-05    -8.57987e-05
    -0.000105814    -0.000275961
      -3.141e-05    -5.32194e-05
    -0.000236238    -0.000416178
     -5.1542e-05     -6.6743e-05
    -0.000971471    -0.000854644
      -1.018e-05    -2.09351e-05
     -1.2603e-05    -2.40083e-05
      -5.562e-05    -0.000147654
     -4.0647e-05    -7.67597e-05
     -6.8596e-05    -0.000196501
     -3.7339e-05     -6.6306e-05
      -2.815e-05    -4.62237e-05
    -0.000446195    -0.000486315
    -0.000212729    -0.000290332
    -0.000659946    -0.000641137
    -0.000149027    -0.000236342
    -0.000213145    -0.000375745
     -0.00062673    -0.000593952
    -0.000206656    -0.000240936
    -0.000246867    -0.000470484
     -4.4026e-05    -7.18181e-05
    -0.000125733    -0.000182451
    -0.000493492      -0.0005708
     -2.0561e-05    -3.56661e-05
     -0.00128275     -0.00114256
    -0.000254149     -0.00046017
     -1.8183e-05    -3.48364e-05
    -0.000312255    -0.000354321
     -7.1263e-05    -0.000118992
     -0.00030547    -0.000343771
     -5.1254e-05    -0.000116948
     -1.1702e-05    -1.77093e-05
     -3.0539e-05    -4.58656e-05
     -9.3749e-05    -0.000119046
     -6.5641e-05    -0.000179042
     -4.2623e-05    -5.09855e-05
    -0.000141512    -0.000311692
     -2.1589e-05    -3.05923e-05
     -0.00021196    -0.000403207
    -0.000581957    -0.000645044
    -0.000118846    -0.000168585
     -1.3981e-05    -2.65573e-05
     -0.00110652    -0.000944273
    -0.000561589    -0.000528627
     -1.5001e-05    -3.11541e-05
    -0.000447945    -0.000446314
     -3.0741e-05    -6.74678e-05
    -0.000950374    -0.000827812
    -0.000315081    -0.000340341
      -9.556e-06    -1.64958e-05
     -6.5096e-05    -0.000180279
     -3.3453e-05    -7.90216e-05
     -0.00011829    -0.000134753
    -0.000667584    -0.000763909
     -3.0389e-05    -3.88789e-05
    -0.000400404    -0.000451056
    -0.000964752    -0.000836093
     -0.00031439    -0.000372626
     -2.3568e-05    -3.15066e-05
     -1.9472e-05    -3.40445e-05
    -0.000826885    -0.000816273
    -0.000117584    -0.000136611
     -8.2918e-05    -0.000219955
    -0.000141752    -0.000172361
     -7.1031e-05    -0.000149214
     -1.6374e-05    -2.11833e-05
    -0.000136511    -0.000319959
     -9.2669e-05    -0.000104249
      -4.524e-05    -5.69568e-05
    -0.000104928    -0.000119124
     -1.6745e-05    -2.17578e-05
    -0.000183343     -0.00026069
    -0.000409522    -0.000491642
     -3.2097e-05    -4.04468e-05
     -8.7669e-05    -0.000101366
    -0.000116177    -0.000129299
     -1.2389e-05    -1.74689e-05
    -0.000194248     -0.00030971
    -0.000401802    -0.000401752
     -1.8081e-05    -2.49056e-05
     -8.5982e-05    -0.000111796
    -0.000119534    -0.000235805
    -0.000765685    -0.000790726
    -0.000830895    -0.000904981
     -3.6349e-05    -5.87878e-05
     -2.8519e-05    -3.56867e-05
    -0.000391365    -0.000523627
    -0.000598268     -0.00066379
     -1.9619e-05    -3.38286e-05
    -0.000249538    -0.000343897
     -8.8014e-05    -0.000115953
     -8.5676e-05    -0.000112846
     -3.2365e-05    -5.29728e-05
    -0.000170832    -0.000277899
     -3.7639e-05    -4.78126e-05
     -3.7831e-05    -5.45104e-05
     -5.7174e-05    -8.46131e-05
     -1.3329e-05    -2.02951e-05
     -4.4506e-05    -5.51308e-05
     -1.2389e-05    -2.36336e-05
     -3.9956e-05    -8.37802e-05
      -3.233e-05    -4.20282e-05
     -4.8615e-05    -5.85143e-05
     -1.0202e-05    -1.72524e-05
     -5.6673e-05    -7.14905e-05
    -0.000210885    -0.000249043
     -7.0563e-05    -9.02502e-05
     -1.6005e-05    -2.83756e-05
    -0.000782036     -0.00079209
     -5.3354e-05    -7.08203e-05
     -1.8641e-05    -2.41953e-05
    -0.000246607    -0.000275566
     -7.2452e-05    -0.000126831
     -1.7388e-05     -2.2652e-05
      -1.283e-05    -1.77177e-05
    -0.000128667    -0.000159953
     -0.00115408     -0.00122784
     -0.00136997     -0.00126531
    -0.000355972    -0.000388052
     -6.6327e-05    -0.000102525
    -0.000117226    -0.000153475
    -0.000195715    -0.000218166
    -0.000136816    -0.000158603
     -8.4812e-05    -0.000128443
    -0.000179258     -0.00022619
    -0.000650389     -0.00075683
      -5.483e-05     -6.4077e-05
    -0.000202158    -0.000213408
      -2.325e-05    -3.56383e-05
      -1.607e-05    -2.63555e-05
      -7.108e-05    -9.12821e-05
    -0.000104978    -0.000120877
    -0.000807215    -0.000754726
     -9.3586e-05    -0.000297152
    -0.000228375    -0.000264094
     -3.2812e-05    -6.79384e-05
     -1.3392e-05    -1.86636e-05
     -1.3527e-05    -1.85008e-05
     -1.3164e-05    -2.49177e-05
    -0.000224729    -0.000437892
     -1.0838e-05    -2.09294e-05
    -0.000127603    -0.000208725
     -0.00155083     -0.00157373
     -2.7439e-05    -5.36142e-05
    -0.000134191    -0.000166216
    -0.000335335    -0.000397607
     -1.5751e-05    -2.07287e-05
     -8.2727e-05    -0.000100333
     -0.00021402    -0.000264961
    -0.000700952     -0.00078199
    -0.000721578    -0.000829102
    -0.000205177    -0.000298086
     -6.8847e-05    -0.000186921
    -0.000387829    -0.000439287
     -6.0136e-05    -0.000182492
     -3.3607e-05    -5.38682e-05
    -0.000130748    -0.000256888
     -1.9712e-05    -3.87323e-05
      -5.005e-05    -7.61133e-05
     -3.8985e-05    -5.11146e-05
    -0.000100968    -0.000166194
     -4.9789e-05    -0.000127653
    -0.000937214    -0.000831717
    -0.000559355    -0.000584083
    -0.000239002    -0.000273172
     -0.00125391     -0.00128824
      -2.654e-05    -4.33604e-05
     -4.6599e-05    -5.96338e-05
     -3.2749e-05    -4.75169e-05
    -0.000334219    -0.000384516
     -3.2281e-05    -4.51484e-05
      -9.705e-06    -2.05179e-05
     -3.4307e-05    -5.29446e-05
     -1.5308e-05    -1.99041e-05
     -3.5002e-05    -8.63598e-05
     -2.2137e-05    -2.95913e-05
     -9.1098e-05    -0.000114292
     -2.9828e-05    -3.75819e-05
     -1.6452e-05    -2.25134e-05
     -1.5706e-05     -2.1298e-05
     -2.0335e-05    -2.63902e-05
    -0.000203383    -0.000233827
     -1.3181e-05    -2.27256e-05
    -0.000428105    -0.000442349
     -2.1798e-05    -4.71142e-05
     -2.8147e-05    -5.88662e-05
     -2.0626e-05    -3.75899e-05
     -6.1141e-05    -7.37115e-05
      -3.582e-05    -6.11866e-05
     -7.8685e-05    -0.000219807
      -8.919e-06     -1.8354e-05
     -1.8188e-05    -2.94726e-05
    -0.000147738    -0.000236795
     -3.5302e-05    -5.17525e-05
     -1.8148e-05    -2.45158e-05
    -0.000244282    -0.000265536
     -1.6039e-05    -3.18765e-05
     -1.3949e-05     -1.9847e-05
       -2.24e-05    -3.01123e-05
     -1.2593e-05    -1.88291e-05
    -0.000985957    -0.000940189
    -0.000198978    -0.000250724
     -2.1715e-05    -4.74982e-05
      -2.707e-05    -3.96966e-05
     -1.8964e-05    -2.53467e-05
    -0.000741069    -0.000783507
     -0.00108475    -0.000930854
    -0.000332307     -0.00034954
    -0.000112955    -0.000157614
    -0.000117782    -0.000159953
    -0.000317764    -0.000325634
    -0.000135834    -0.000347578
    -0.000728516    -0.000683787
     -1.3116e-05    -2.09476e-05
    -0.000141331    -0.000174887
    -0.000122659     -0.00020711
     -6.3956e-05    -0.000198122
     -2.2801e-05    -2.95743e-05
    -0.000342987     -0.00041063
     -1.3817e-05    -2.13465e-05
    -0.000139538    -0.000184232
    -0.000121521    -0.000315435
    -0.000185851     -0.00039981
    -0.000112311    -0.000241706
     -8.0854e-05    -9.64641e-05
    -0.000321972    -0.000390412
     -1.5513e-05    -2.10427e-05
    -0.000582975    -0.000567784
     -1.6464e-05    -2.25667e-05
    -0.000171389    -0.000240649
      -9.049e-06    -1.55079e-05
    -0.000263195    -0.000390552
    -0.000103492    -0.000130953
    -0.000119364    -0.000143649
     -5.9542e-05     -0.00015876
    -0.000264517    -0.000326538
    -0.000464128    -0.000451977
     -0.00183926     -0.00149432
     -3.3547e-05    -6.48102e-05
     -2.5797e-05    -3.52984e-05
     -2.5416e-05    -3.28635e-05
    -0.000303966    -0.000424167
     -2.4674e-05    -3.97765e-05
      -7.229e-05    -0.000194675
    -0.000511255    -0.000578621
      -8.427e-06     -1.5864e-05
    -0.000102215    -0.000188055
    -0.000192874     -0.00023129
     -1.3368e-05    -2.58986e-05
    -0.000192604    -0.000239736
     -1.0086e-05    -1.75495e-05
     -1.4679e-05    -2.59042e-05
     -7.8845e-05    -0.000126861
    -0.000108227    -0.000123032
     -4.3769e-05    -5.49857e-05
    -0.000322274    -0.000379705
     -4.9496e-05    -8.41889e-05
     -3.3463e-05    -5.17611e-05
     -8.9411e-05    -0.000109744
    -0.000783503     -0.00072835
     -6.7751e-05    -0.000103738
    -0.000207217     -0.00041164
    -0.000413154    -0.000443956
     -4.8063e-05    -5.84006e-05
    -0.000266383    -0.000367781
     -8.4279e-05    -0.000100387
     -0.00207938     -0.00180536
     -4.1251e-05    -6.14244e-05
     -4.2868e-05    -7.78295e-05
     -9.1818e-05    -0.000203084
     -0.00016785    -0.000276839
     -2.5208e-05    -3.83497e-05
    -0.000154969    -0.000180361
     -0.00044248    -0.000556156
     -1.4308e-05    -3.04118e-05
     -2.1266e-05    -3.37313e-05
     -3.9507e-05    -4.82491e-05
     -2.1685e-05    -5.26474e-05
     -0.00022321    -0.000275309
     -9.9428e-05    -0.000127008
    -0.000500067    -0.000529242
    -0.000157551    -0.000369419
    -0.000936606    -0.000841757
      -1.032e-05     -1.7179e-05
     -3.5513e-05    -4.53441e-05
    -0.000106116    -0.000119501
     -1.9838e-05    -2.75981e-05
    -0.000778731    -0.000717668
     -5.8492e-05     -0.00017043
     -0.00033114    -0.000383651
    -0.000835991    -0.000771453
     -1.4482e-05     -2.3676e-05
     -3.3529e-05    -5.48585e-05
     -1.9967e-05    -3.11753e-05
     -2.1513e-05    -2.71339e-05
     -8.9502e-05    -0.000166295
     -5.8393e-05    -9.30199e-05
    -0.000203051     -0.00022091
     -8.6905e-05    -0.000229645
     -1.1298e-05    -1.67192e-05
     -5.6138e-05    -6.92031e-05
    -0.000269152    -0.000315107
      -4.418e-05    -5.31764e-05
    -0.000719128    -0.000795799
     -9.8985e-05    -0.000242352
    -0.000732671    -0.000672894
    -0.000852024    -0.000775513
     -0.00018813    -0.000279633
    -0.000146828    -0.000187522
     -1.4642e-05    -2.20066e-05
     -2.3134e-05    -3.16033e-05
     -2.8757e-05    -4.48115e-05
    -0.000787787    -0.000721573
     -3.5013e-05    -6.97274e-05
     -1.7652e-05    -2.66488e-05
    -0.000200934    -0.000224471
     -3.2966e-05    -7.13797e-05
    -0.000125397    -0.000267922
     -2.8699e-05    -3.63309e-05
    -0.000189092    -0.000216681
     -0.00115639    -0.000968093
    -0.000399144    -0.000468204
     -3.2847e-05    -8.12878e-05
     -0.00082694    -0.000830493
    -0.000989947    -0.000953011
    -0.000353202    -0.000367054
     -5.7808e-05    -8.71113e-05
     -0.00019958    -0.000313675
      -3.427e-05    -4.42738e-05
      -9.558e-06    -1.49017e-05
    -0.000129309    -0.000208587
     -1.0267e-05    -1.57038e-05
     -2.0331e-05    -2.69266e-05
    -0.000423092    -0.000537679
    -0.000848615    -0.000755717
     -7.9383e-05    -0.000176034
     -4.9602e-05    -6.36748e-05
    -0.000133129    -0.000150162
     -2.1753e-05    -3.43407e-05
      -6.314e-05    -0.000111035
    -0.000749038     -0.00084618
    -0.000418382    -0.000475935
     -4.4282e-05    -7.17664e-05
     -0.00105137    -0.000931205
     -8.9559e-05    -0.000255519
     -0.00039087    -0.000521737
     -1.8954e-05    -3.42348e-05
    -0.000152988    -0.000193449
    -0.000252276    -0.000355424
    -0.000109118    -0.000198237
    -0.000115839    -0.000145098
     -0.00014445    -0.000287012
     -3.6628e-05    -4.77806e-05
     -1.7771e-05    -2.40322e-05
     -2.4198e-05    -3.31882e-05
     -3.5311e-05    -4.47454e-05
     -1.5035e-05     -2.0833e-05
     -2.7139e-05     -3.3685e-05
    -0.000914559    -0.000823697
    -0.000117283    -0.000155814
     -3.3536e-05    -4.38245e-05
       -3.79e-05    -4.86001e-05
     -7.8879e-05    -0.000246916
     -1.2495e-05    -1.77304e-05
     -7.6723e-05    -0.000187918
     -2.3004e-05    -3.84472e-05
     -2.2121e-05    -3.61087e-05
     -1.3094e-05    -1.83622e-05
    -0.000237743    -0.000265136
     -2.7058e-05    -5.77096e-05
     -1.3139e-05    -2.35804e-05
     -1.7629e-05    -3.70509e-05
     -2.3472e-05    -4.26172e-05
      -8.434e-06    -1.40552e-05
     -1.3999e-05    -2.89315e-05
    -0.000107757    -0.000132667
     -8.4736e-05    -0.000232642
     -7.2487e-05     -8.8175e-05
     -3.4976e-05    -4.45688e-05
    -0.000332693    -0.000338229
    -0.000146653    -0.000170035
     -2.4013e-05    -3.46361e-05
     -0.00022302    -0.000256955
    -0.000174917    -0.000250634
     -1.5737e-05    -3.12869e-05
     -0.00012013    -0.000135345
       -9.38e-06    -1.60275e-05
     -1.5192e-05     -2.0475e-05
     -7.2478e-05    -8.35707e-05
    -0.000669122    -0.000627046
     -8.3494e-05    -0.000198235
    -0.000683302    -0.000766804
    -0.000182265    -0.000223922
     -4.8759e-05    -7.79023e-05
    -0.000500255    -0.000540443
     -6.4486e-05    -0.000165067
     -3.3768e-05    -6.41356e-05
     -3.8164e-05    -7.13109e-05
     -2.1168e-05    -2.81187e-05
    -0.000147612    -0.000163549
    -0.000294722    -0.000416725
     -4.0676e-05    -5.25885e-05
     -5.7185e-05    -7.22685e-05
     -5.2596e-05    -0.000135319
     -2.7491e-05      -4.275e-05
      -4.044e-05    -5.40583e-05
      -0.0010116     -0.00111413
     -2.8018e-05    -4.78387e-05
     -4.0693e-05    -8.06355e-05
     -4.5888e-05    -6.26604e-05
     -0.00067307    -0.000687973
     -3.1936e-05    -6.42413e-05
    -0.000187527    -0.000324041
    -0.000206126    -0.000247226
    -0.000202783    -0.000277948
     -7.1415e-05    -8.49742e-05
     -1.2529e-05    -1.98251e-05
     -1.5719e-05    -3.35719e-05
     -3.1308e-05    -4.55357e-05
     -1.4881e-05    -2.31795e-05
    -0.000489603    -0.000591038
    -0.000423391    -0.000412327
     -3.8003e-05    -8.66004e-05
     -1.8382e-05    -3.37699e-05
     -2.1116e-05    -3.20682e-05
    -0.000474862    -0.000474464
      -8.679e-06    -1.75226e-05
     -5.6344e-05    -0.000108681
     -5.6452e-05    -0.000163086
     -1.1562e-05    -1.74045e-05
     -2.5237e-05    -4.70097e-05
     -1.3715e-05    -1.86145e-05
     -1.3222e-05    -1.99616e-05
     -2.7748e-05    -3.97177e-05
    -0.000931061      -0.0010386
     -4.9436e-05    -6.80151e-05
     -5.3279e-05    -7.05208e-05
    -0.000143175    -0.000168338
     -6.0234e-05    -7.01049e-05
     -8.0288e-05    -0.000127388
     -0.00019917     -0.00024545
     -1.1193e-05    -2.31896e-05
     -1.9159e-05    -3.23294e-05
    -0.000123067    -0.000165595
     -0.00169069     -0.00151534
     -3.5328e-05    -4.67279e-05
    -0.000149856    -0.000177045
     -5.4087e-05    -6.50663e-05
     -5.4728e-05    -6.79012e-05
      -9.225e-05    -0.000105958
     -1.8938e-05    -2.96285e-05
    -0.000732033    -0.000715573
     -5.3452e-05    -6.66949e-05
     -4.0992e-05    -5.68712e-05
     -0.00107784     -0.00111445
     -2.6649e-05    -5.94683e-05
     -9.2004e-05    -0.000135053
    -0.000266742    -0.000281061
    -0.000684499    -0.000678307
     -2.9547e-05     -5.4391e-05
     -3.3422e-05    -4.14747e-05
       -5.41e-05    -8.99344e-05
      -9.459e-06    -1.96677e-05
      -3.378e-05     -6.5879e-05
    -0.000356931    -0.000420971
     -2.3538e-05    -3.37388e-05
     -2.6485e-05    -3.45995e-05
     -1.2848e-05    -2.85482e-05
     -0.00029104    -0.000300113
     -1.4612e-05     -2.6816e-05
     -3.3182e-05    -5.69596e-05
      -1.906e-05    -2.50958e-05
     -0.00112759    -0.000957612
     -1.0559e-05    -1.98739e-05
     -0.00024726    -0.000366373
      -2.266e-05    -4.38801e-05
    -0.000568673    -0.000596085
    -0.000708631    -0.000662217
    -0.000133768    -0.000176603
      -4.822e-05    -6.38515e-05
     -2.7563e-05    -3.54137e-05
    -0.000398805    -0.000405584
    -0.000592156    -0.000598811
     -3.6429e-05    -6.91587e-05
     -5.5954e-05    -0.000159296
     -2.9106e-05    -6.23432e-05
     -3.2528e-05    -4.56921e-05
    -0.000439315    -0.000509994
     -1.9889e-05    -4.21181e-05
     -3.6649e-05    -5.50004e-05
    -0.000216116    -0.000274665
     -4.4065e-05    -5.91375e-05
     -2.8558e-05    -4.25687e-05
     -1.1116e-05    -1.95732e-05
     -4.0076e-05    -5.77551e-05
    -0.000330411    -0.000464225
     -9.0857e-05    -0.000112749
     -2.9261e-05    -3.86081e-05
    -0.000117452    -0.000323191
    -0.000202197    -0.000357802
     -5.5786e-05    -0.000135317
    -0.000104741    -0.000132319
     -2.3531e-05    -3.90931e-05
     -0.00013583    -0.000150466
     -7.4208e-05    -0.000195736
     -2.8101e-05    -3.47703e-05
    -0.000670309    -0.000687206
     -2.0535e-05    -2.82393e-05
     -3.7155e-05    -4.77683e-05
     -3.3956e-05    -6.69228e-05
     -0.00079153    -0.000790869
     -2.9402e-05    -4.68358e-05
    -0.000146938    -0.000183773
     -6.4274e-05     -8.8853e-05
    -0.000535639    -0.000568114
     -6.8484e-05    -0.000197953
    -0.000297612     -0.00034493
     -5.5601e-05    -7.09006e-05
      -0.0012049     -0.00113171
     -3.1059e-05    -5.11893e-05
     -7.8543e-05    -0.000112718
    -0.000189581    -0.000220678
     -0.00025406     -0.00041827
    -0.000584475    -0.000640376
    -0.000112867    -0.000158539
     -3.7691e-05    -4.69009e-05
     -2.4846e-05     -3.5252e-05
     -1.3233e-05    -2.29328e-05
     -6.6472e-05    -0.000163333
    -0.000971032    -0.000908645
     -8.7095e-05     -0.00026881
    -0.000247323    -0.000416576
    -0.000422955    -0.000478747
    -0.000373164    -0.000460032
    -0.000243085    -0.000293613
     -1.4434e-05    -1.97895e-05
    -0.000478034    -0.000469029
     -5.7771e-05    -0.000145138
     -9.5515e-05    -0.000116698
    -0.000101626     -0.00020866
     -1.0721e-05    -1.68328e-05
     -3.9375e-05    -8.38626e-05
    -0.000145569    -0.000189179
      -0.0014963     -0.00130501
    -0.000144276    -0.000177087
     -4.1343e-05    -5.21026e-05
    -0.000289631    -0.000352236
    -0.000109605    -0.000124474
      -3.465e-05    -5.42908e-05
     -1.2554e-05    -2.15669e-05
     -3.9714e-05    -8.85168e-05
     -2.4293e-05    -3.16823e-05
      -7.609e-06    -1.45294e-05
     -1.3466e-05    -2.81137e-05
    -0.000288875     -0.00034259
    -0.000161361    -0.000210004
     -1.2369e-05    -1.88735e-05
     -5.8095e-05    -8.16842e-05
     -2.7128e-05    -4.17868e-05
    -0.000208656    -0.000219943
     -3.8216e-05    -4.74433e-05
     -7.1666e-05    -0.000103488
     -5.3184e-05    -6.81487e-05
     -9.5245e-05    -0.000212784
    -0.000102132    -0.000137075
      -7.453e-05    -9.44277e-05
    -0.000162769    -0.000185192
     -5.7946e-05    -9.10185e-05
     -3.3902e-05    -4.35646e-05
      -0.0012663     -0.00129526
     -1.9724e-05    -3.05881e-05
    -0.000119601    -0.000149397
     -1.9043e-05    -3.35299e-05
    -0.000222636    -0.000234378
     -9.0729e-05    -0.000128142
      -2.868e-05    -3.72336e-05
     -5.4661e-05    -6.82697e-05
     -3.3096e-05    -6.34029e-05
      -9.224e-06    -1.62964e-05
    -0.000654422    -0.000620934
      -9.938e-06    -1.87966e-05
     -0.00021531    -0.000233831
     -3.6696e-05    -4.67422e-05
    -0.000162367    -0.000282619
     -9.4188e-05    -0.000117667
     -7.8585e-05    -9.82856e-05
       -9.17e-05    -0.000120915
     -1.4287e-05     -1.9806e-05
     -3.6884e-05    -6.68849e-05
     -1.4601e-05    -2.13438e-05
     -4.2845e-05    -6.28019e-05
     -5.1169e-05    -6.64838e-05
    -0.000634225    -0.000602364
     -0.00036826    -0.000428991
    -0.000101754    -0.000118848
    -0.000731228    -0.000713541
     -4.1805e-05    -5.34973e-05
     -1.5053e-05    -2.06701e-05
    -0.000130417    -0.000188498
    -0.000164652    -0.000182568
     -1.0635e-05    -1.75049e-05
     -3.3694e-05    -4.25009e-05
    -0.000280541    -0.000365327
    -0.000386945    -0.000442269
    -0.000149856    -0.000176908
      -3.288e-05    -4.13113e-05
     -8.0892e-05    -0.000174569
     -5.5192e-05    -6.50541e-05
     -1.9538e-05    -3.52017e-05
      -8.306e-06    -1.52223e-05
     -7.8074e-05    -9.03737e-05
     -1.8016e-05    -2.44379e-05
    -0.000149228    -0.000161119
    -0.000142467     -0.00017215
     -8.7713e-05    -0.000113459
     -1.5607e-05    -2.74289e-05
    -0.000198458    -0.000401656
     -2.0849e-05    -2.90658e-05
    -0.000481696    -0.000475859
     -2.6616e-05    -4.91277e-05
     -0.00143002     -0.00146742
     -1.3868e-05    -3.10187e-05
    -0.000407377    -0.000426261
     -9.9543e-05    -0.000215997
     -4.7972e-05    -7.79038e-05
    -0.000119371    -0.000212464
     -1.3206e-05    -2.46803e-05
     -8.4277e-05    -0.000225027
    -0.000144512    -0.000231042
     -5.4206e-05     -0.00011512
     -2.7203e-05    -4.14364e-05
      -5.905e-05    -8.11268e-05
    -0.000160449    -0.000240871
    -0.000152783    -0.000164186
    -0.000344251    -0.000446896
     -1.6587e-05    -2.26937e-05
     -5.1727e-05    -0.000111656
    -0.000141406    -0.000164507
    -0.000157776    -0.000204246
    -0.000206329    -0.000427472
     -4.1086e-05    -5.11293e-05
    -0.000366821    -0.000432437
     -3.6453e-05    -6.30179e-05
    -0.000373821    -0.000460838
    -0.000111853     -0.00014438
     -0.00028159    -0.000364999
     -8.6944e-05    -0.000281146
     -2.2439e-05    -3.31085e-05
    -0.000114101    -0.000136952
    -0.000472736    -0.000571468
     -2.9489e-05    -5.72449e-05
     -4.7087e-05    -6.74434e-05
    -0.000195112    -0.000401032
    -0.000164486    -0.000197829
     -1.4942e-05    -2.05133e-05
     -7.7614e-05    -0.000150009
    -0.000801642    -0.000728922
     -0.00103916    -0.000945593
    -0.000139491    -0.000190144
    -0.000165345    -0.000179572
     -3.8697e-05    -4.94385e-05
     -6.6417e-05    -9.57405e-05
     -1.7756e-05    -2.32535e-05
     -1.2686e-05    -2.23017e-05
     -7.5469e-05    -9.14402e-05
     -2.2578e-05    -4.77969e-05
     -0.00121054    -0.000958937
     -4.2763e-05      -6.859e-05
    -0.000148602    -0.000173621
    -0.000111357    -0.000164349
     -1.0655e-05    -1.93023e-05
     -3.3896e-05    -6.02384e-05
     -8.9366e-05    -0.000107608
    -0.000222152    -0.000351982
     -3.0749e-05       -4.61e-05
     -1.5844e-05    -2.33344e-05
    -0.000119977    -0.000143492
    -0.000130135    -0.000164328
     -0.00047008    -0.000503459
      -3.605e-05    -5.68963e-05
      -9.167e-06    -1.53042e-05
     -1.5257e-05    -2.09967e-05
     -6.7194e-05    -8.35775e-05
    -0.000280717    -0.000366513
    -0.000726178    -0.000715136
     -8.0956e-05    -0.000252953
     -3.7304e-05    -5.05738e-05
      -1.275e-05    -1.80795e-05
     -1.1817e-05    -1.89754e-05
     -1.9879e-05     -2.5782e-05
     -7.2966e-05    -0.000120726
    -0.000137999    -0.000181041
     -7.2607e-05    -0.000159832
     -1.5866e-05    -2.37151e-05
      -9.315e-06    -1.85515e-05
     -1.8803e-05    -2.68316e-05
     -0.00013801    -0.000164059
    -0.000130792    -0.000177325
     -4.2408e-05    -5.22235e-05
     -5.6163e-05    -8.65105e-05
    -0.000308419    -0.000355332
     -0.00174056     -0.00160899
    -0.000226248    -0.000297336
     -1.4679e-05     -2.1073e-05
     -9.1745e-05    -0.000269571
    -0.000392794    -0.000440943
     -5.5505e-05    -6.67906e-05
     -5.7887e-05    -6.93719e-05
      -8.227e-06    -1.46519e-05
     -1.6288e-05    -2.14564e-05
     -4.2745e-05    -8.21532e-05
     -2.1922e-05    -4.63677e-05
     -3.6241e-05    -6.07434e-05
     -7.6854e-05    -0.000105968
     -3.6842e-05    -5.16611e-05
     -0.00155023      -0.0014958
     -9.1973e-05    -0.000109323
    -0.000115761     -0.00013443
    -0.000289373    -0.000450817
    -0.000105992    -0.000128128
    -0.000257305    -0.000302892
     -8.1984e-05    -9.66208e-05
      -5.475e-05    -0.000126476
    -0.000251939    -0.000348017
    -0.000460934    -0.000486527
    -0.000113729    -0.000162039
    -0.000139052    -0.000197033
     -3.8674e-05    -5.09681e-05
     -2.4931e-05    -4.18236e-05
     -1.9787e-05    -2.99381e-05
      -8.236e-05     -9.4275e-05
     -0.00034585    -0.000411279
     -2.2456e-05    -2.96356e-05
      -0.0018276     -0.00160632
    -0.000135262    -0.000175354
     -5.7991e-05    -7.16089e-05
    -0.000909264    -0.000962448
     -1.8679e-05    -2.55955e-05
     -1.8858e-05    -2.55636e-05
     -2.9883e-05    -4.95074e-05
     -9.2446e-05    -0.000213447
     -2.6869e-05    -3.48287e-05
     -2.1789e-05    -3.37438e-05
      -9.908e-06     -1.8406e-05
     -1.2844e-05     -1.9991e-05
    -0.000394088    -0.000394305
    -0.000281467    -0.000400782
    -0.000330251    -0.000425194
     -4.4409e-05    -9.89279e-05
     -3.7548e-05    -6.66594e-05
    -0.000111767    -0.000282957
     -3.6971e-05    -4.79487e-05
     -0.00013176    -0.000149946
      -7.971e-06    -1.48086e-05
     -7.8989e-05    -0.000142245
     -5.9348e-05    -0.000168491
     -9.6083e-05    -0.000218864
    -0.000613005    -0.000712323
    -0.000122419    -0.000150344
      -1.992e-05    -2.68627e-05
     -8.6447e-05    -0.000102678
    -0.000126622    -0.000151652
     -2.2987e-05    -4.74697e-05
     -4.5142e-05    -8.56736e-05
     -0.00013388     -0.00014829
     -7.0651e-05    -0.000134658
     -9.4103e-05     -0.00010993
     -4.5262e-05    -6.28715e-05
    -0.000113843    -0.000281668
     -1.3309e-05    -1.88648e-05
     -6.0556e-05    -0.000139559
     -7.3549e-05    -9.20692e-05
     -6.3714e-05    -0.000185358
     -2.8738e-05    -6.71291e-05
     -5.7395e-05    -6.82722e-05
     -1.0732e-05    -1.81891e-05
     -6.9982e-05    -9.89136e-05
    -0.000105404     -0.00013954
    -0.000180414    -0.000303094
    -0.000689995    -0.000657075
    -0.000328749    -0.000332387
     -1.0127e-05     -1.5837e-05
    -0.000453576     -0.00051521
     -4.1222e-05    -5.33395e-05
     -2.0463e-05    -4.40516e-05
    -0.000147179    -0.000209068
     -5.6631e-05    -7.59449e-05
     -2.2858e-05    -3.88456e-05
     -5.4728e-05    -8.61929e-05
     -6.1825e-05    -0.000185071
     -1.0885e-05    -2.20645e-05
    -0.000675505    -0.000688581
     -1.0659e-05    -2.04383e-05
     -1.5769e-05    -2.46868e-05
     -1.5431e-05     -3.1313e-05
    -0.000291349     -0.00037018
     -3.7211e-05    -8.74555e-05
     -5.4902e-05    -7.19222e-05
     -4.9719e-05    -0.000118196
     -6.2831e-05    -8.00951e-05
    -0.000258863    -0.000345345
    -0.000112897    -0.000135511
     -3.9647e-05    -6.39336e-05
     -2.0838e-05    -3.02983e-05
     -7.1814e-05    -0.000130951
    -0.000466832       -0.000509
     -1.4971e-05    -2.08362e-05
     -5.1264e-05    -7.48418e-05
    -0.000769347    -0.000711693
     -2.3517e-05    -3.34564e-05
      -4.194e-05    -6.10953e-05
    -0.000736592    -0.000805495
     -9.6397e-05    -0.000125341
     -5.4458e-05    -0.000141342
      -1.669e-05    -2.93159e-05
    -0.000249262     -0.00026736
    -0.000548331    -0.000612382
     -3.6092e-05    -9.15203e-05
     -1.5494e-05     -2.0837e-05
    -0.000785321    -0.000779279
     -7.3253e-05      -9.249e-05
     -7.0109e-05     -0.00021662
     -3.9077e-05    -5.03636e-05
    -0.000272744    -0.000293018
     -8.3637e-05     -0.00011077
    -0.000117779    -0.000377228
    -0.000383302     -0.00049993
     -6.4276e-05    -0.000193649
     -6.9587e-05    -7.96568e-05


==> scatterplots/co2/fullisotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
    -0.000729869    -0.000598715
    -0.000125977      0.00017283
      0.00837932      0.00977403
     0.000124828     0.000634176
     0.000124942    -0.000642019
     1.08265e-05     0.000400328
    -0.000804731    -0.000750791
        0.010913       0.0100741
     -0.00155482     -0.00191295
     0.000917278      0.00176012
    -0.000562997    -0.000399299
     0.000890337     0.000472508
    -0.000733193    -0.000187464
     -0.00137845     -0.00156153
      0.00352851      0.00350112
     -0.00152332     -0.00198894
    -0.000347799    -0.000284678
     0.000138863      0.00100117
     -0.00143499     -0.00156105
    -0.000397457    -0.000421506
    -0.000410744    -0.000498276
      0.00277106      0.00385473
    -0.000707891    -0.000957593
      -0.0008247     -0.00109952
     -0.00126964     -0.00186238
     0.000563394     0.000705275
    -0.000214746      2.4643e-05
     0.000125782     0.000669283
     -0.00087451      -0.0010326
    -0.000873145    -0.000894677
     -0.00157087     -0.00151673
       0.0101154          0.0096
       0.0074412      0.00669211
    -0.000207595     0.000189594
     -0.00199826     -0.00217324
        0.001058      0.00187409
     -0.00167765     -0.00220684
       0.0023559       0.0034991
    -0.000994377    -0.000773275
     0.000377388      0.00127334
    -0.000485009     -0.00185326
     -0.00106402     -0.00125971
     -0.00139757      -0.0020387
    -0.000712654    -0.000568717
      0.00301083      0.00348884
    -0.000794276     -0.00108297
    -0.000572663     7.22494e-05
    -0.000347436     -0.00021577
    -0.000273618     -0.00037779
      2.1365e-06     0.000393527
    -0.000827538    -0.000974635
    -0.000244883    -8.99251e-05
     -0.00164054      -0.0023311
    -0.000770708    -0.000845222
    -0.000508799    -0.000438703
    -0.000762449    -0.000739386
      0.00599738      0.00428472
    -0.000238272     0.000101206
    -0.000527477    -0.000609911
     -0.00154259     -0.00175122
     0.000830816    -0.000669979
    -0.000604181    -0.000848776
    -0.000803332    -0.000416387
      0.00083834    -0.000538321
      0.00136368      0.00159597
    -0.000219492    -0.000116934
     -0.00111684     -0.00163821
     0.000158999     0.000523566
     -0.00139081     -0.00166228
      0.00307891      0.00357646
      0.00865491      0.00708424
    -2.13183e-05     0.000430363
      0.00158277      0.00160348
      0.00329982      0.00381191
     -0.00111678    -0.000945061
     -9.4647e-05     0.000335877
    -0.000566288    -0.000573243
     -0.00174205      -0.0023281
    -0.000347109     -0.00030298
     -0.00165222     -0.00163334
    -0.000309513    -0.000577865
    -0.000424162    -0.000459026
    -0.000838009     -0.00107938
     0.000104219     0.000426824
     -0.00200894     -0.00217187
    -0.000133146     0.000216634
     -0.00109857     -0.00151873
    -0.000828535    -0.000903023
    -0.000578212    -0.000520509
    -0.000986195     -0.00194186
    -0.000324109    -0.000250163
      0.00141842      0.00154062
     0.000669057     0.000811558
     -0.00151215     -0.00183672
      0.00134798       0.0022452
    -0.000798041     -0.00078582
     -0.00132802     -0.00175201
       0.0118509       0.0113257
    -0.000705428    -0.000881813
    -0.000700545     -0.00095358
    -0.000388067    -0.000294758
     -0.00069499    -0.000947273
    -0.000555467     -0.00035012
    -0.000732396     -0.00095771
    -3.90723e-05    -0.000351515
     -0.00152468     -0.00188176
    -0.000723169    -0.000848604
       -0.001396     -0.00146197
    -0.000597009    -0.000596873
      -0.0010239     -0.00115731
    -0.000908069    -0.000660752
    -0.000736889    -0.000464951
      0.00484549      0.00603066
     -0.00149582      -0.0018302
    -0.000634875    -0.000849801
     -0.00113403     -0.00132565
     0.000186968     1.11809e-05
    -0.000155752     3.43361e-05
      0.00786811      0.00867392
     -0.00123993     -0.00113302
     0.000272119     0.000403597
      0.00243669       0.0020904
    -0.000648386    -0.000526025
     -0.00110495     -0.00126639
      0.00740217      0.00693375
    -0.000594031    -0.000749366
     0.000543539      0.00148125
      0.00150716      0.00189418
    -0.000241002    -0.000104307
    -0.000938671     -0.00125454
      0.00211009       0.0014585
    -0.000784571    -0.000558669
      0.00456684      0.00412319
    -0.000680459    -0.000893172
    -0.000894319    -0.000715539
    -0.000155314    -9.70949e-06
    -0.000761132     -0.00090573
    -0.000468229    -9.74057e-05
      0.00188669      0.00211897
    -0.000815938    -0.000924827
    -0.000433089    -0.000438422
      0.00121351     0.000173314
    -0.000592084    -0.000522875
       0.0035752      0.00337955
      0.00424549      0.00344318
     -0.00110958      -0.0011408
    -0.000647893    -0.000773329
      0.00143694      0.00135296
     -0.00119183     -0.00105191
    -0.000573154      -0.0007768
      0.00105495     0.000515441
     6.17622e-05      0.00035486
     -0.00132519     -0.00162912
      0.00182421      0.00109522
     0.000390601     0.000797269
      0.00156742      0.00204946
    -0.000411234    -0.000178058
     -0.00052495    -0.000450415
    -0.000665828    -0.000825089
    -0.000169513     5.51906e-05
      0.00845095      0.00906336
    -0.000545926    -0.000652665
    -0.000619409    -0.000505315
     -0.00174044     -0.00238889
     0.000798202      0.00122714
     -0.00112834     -0.00104179
      0.00189605      0.00203958
     -0.00102662     -0.00146366
      0.00869008      0.00995568
    -0.000739864    -0.000704926
      0.00178629       0.0011424
    -5.72379e-05     0.000208165
    -0.000212983    -3.26189e-05
     0.000434672      0.00109802
    -0.000378574    -0.000128897
     0.000895633     0.000927399
    -0.000654263    -0.000805573
    -0.000737659    -0.000800768
     0.000142876     0.000833243
      0.00124441      0.00122763
      0.00787532      0.00619836
      0.00173678       0.0020553
      0.00333429      0.00289058
     0.000780851     0.000594049
    -0.000563312    -0.000607131
      0.00865972       0.0102284
    -0.000737724    -0.000730748
     -0.00044993    -0.000998166
    -6.81257e-05     -0.00123938
    -0.000769946    -0.000997881
       0.0104381       0.0102883
      0.00655774      0.00700319
     -0.00057079    -0.000697695
     -0.00158053     -0.00231891
    -0.000654101    -0.000637766
       4.302e-05     0.000761421
     0.000493641      0.00110521
     -0.00049991    -0.000577446
    -0.000729768    -0.000804725
     0.000106137     0.000564138
      0.00109818      0.00122048
     -0.00106006     -0.00107988
      0.00396496      0.00447247
    -0.000565183    -0.000553075
      0.00783504      0.00897796
     0.000346997      0.00118418
    -0.000437348     -0.00109427
    -6.59095e-05      0.00026892
      0.00254846      0.00128994
    -0.000125968    -0.000576459
    -0.000320296    -0.000230189
     -0.00127209    -0.000582375
    -0.000466848    -0.000390702
      0.00762029      0.00546226
    -0.000829728    -0.000729491
    -0.000513822    -0.000656124
     0.000739587      0.00132689
    -0.000112739     0.000377065
     -0.00201282     -0.00233823
      0.00565878      0.00611191
    -0.000216768     4.95429e-05
         0.00125      0.00207437
      0.00402678      0.00371863
    -0.000504175     -0.00162335
    -0.000673929       -0.000704
    -0.000188821     0.000107662
      0.00266209      0.00171715
     -0.00104636    -0.000848521
      0.00202599       0.0027019
    -0.000812689     -0.00101975
      -2.007e-05      -0.0010097
     7.93974e-06     0.000262937
      0.00532221      0.00636893
     -0.00148769      -0.0014475
    -0.000299566     5.03963e-05
     -0.00149153     -0.00153302
     6.92628e-05     0.000352307
     0.000483426    -0.000373612
      0.00259507      0.00305447
     -0.00101778     -0.00114909
     -0.00124213     -0.00114916
     -0.00153395     -0.00137697
    -0.000287373    -0.000193835
      0.00262762      0.00108298
     -0.00134976     -0.00180334
    -0.000609725    -0.000649769
     -0.00122111     -0.00166958
      0.00302617      0.00358418
      0.00459444      0.00524421
       0.0142902       0.0147377
     -0.00120129     -0.00171168
    -0.000644974    -0.000579214
      0.00466869      0.00509662
      0.00152496      0.00192351
    -0.000564114    -0.000625726
      0.00294561      0.00346255
     -0.00115618      -0.0013263
     -0.00164761     -0.00214565
      -0.0011419     -0.00158695
       0.0030058      0.00252332
     -0.00015536     0.000172344
    -0.000409799    -0.000283161
     -0.00114642     -0.00138945
    -0.000615596    -0.000757329
    -0.000949657    -0.000892503
    -0.000346286      -0.0003002
    -0.000170976     0.000176486
    -0.000946528     -0.00107246
     -0.00105325     -0.00103588
    -0.000291273    -0.000218641
     -0.00137504     -0.00166851
    -0.000363785    -5.64382e-06
    -0.000877684     -0.00075981
    -0.000720058    -0.000981253
      0.00517927      0.00597153
     -0.00114289     -0.00127367
    -0.000662507    -0.000706682
     -0.00113992     -0.00105505
    -0.000521265    -0.000479863
      3.1587e-05     0.000311313
     -0.00046287    -0.000486351
     -0.00160558     -0.00209282
       0.0112707       0.0113032
      0.00572132      0.00598169
     0.000752031     1.82102e-05
     -0.00039271     -0.00060511
     -0.00157631     -0.00193554
     -0.00152506      -0.0015059
     -0.00195235     -0.00254079
     9.01666e-05      0.00021192
      -0.0017208     -0.00240159
       0.0088116      0.00947742
    -0.000883997    -0.000698433
     -0.00181076     -0.00154401
      -0.0010264     -0.00139785
    -0.000768337     -0.00103888
     -0.00149416     -0.00181688
     -0.00124066     -0.00117534
     0.000590448     0.000296669
      0.00278331      0.00405928
    -0.000513773    -0.000419727
    -0.000254109    -1.86084e-05
     -0.00051714    -0.000567892
    -0.000504771    -0.000537892
    -0.000480352    -0.000563668
      0.00692202      0.00768084
    -0.000121236     0.000106558
      0.00131337     0.000985361
      0.00772484      0.00849819
    -0.000511442    -0.000514717
     -0.00165704     -0.00243737
      0.00810509      0.00694097
     2.47755e-05     0.000279112
     -0.00132878     -0.00155019
    -0.000487445     -0.00172773
      0.00752017      0.00735184
      0.00643871      0.00673521
      0.00198644      0.00211494
      0.00137587      0.00186128
    -0.000581318    -3.04806e-05
      0.00046694      0.00142661
     -0.00108029     -0.00141943
       0.0032909      0.00352772
    -0.000524106    -0.000597202
     -0.00139902     -0.00186987
    -0.000315805    -2.09903e-05
     -0.00121418     -0.00186796
     7.35295e-06     0.000349514
      0.00600838      0.00480826
      0.00839633      0.00739672
    -0.000307433     0.000204419
      0.00959909       0.0101073
    -0.000849188     -0.00106097
     -0.00118201      -0.0013807
     -0.00124632     -0.00166908
     0.000579762     0.000828357
    -0.000682784    -0.000726805
    -0.000146916    -1.02212e-06
     -0.00124907     -0.00182465
     4.37601e-05     0.000301877
    -0.000145132     0.000343705
    -0.000527784    -0.000488231
    -0.000366995     -1.0074e-05
    -0.000755997    -0.000728665
    -0.000605665    -0.000672614
    -0.000402087    -0.000345461
    -0.000121991      0.00012813
    -0.000503585    -2.32509e-05
    -0.000417082    -0.000408987
     -0.00127598     -0.00213207
    -0.000185203     0.000154688
    -0.000127059     0.000289959
    -0.000101439     0.000267853
    -0.000984002    -0.000934974
     -0.00109128       -0.001563
      0.00130029      0.00179137
    -0.000171395    -5.81291e-05
    -0.000787445     -0.00104946
     0.000371347    -1.68192e-05
    -0.000952645     -0.00107528
    -0.000537037    -0.000533578
      -0.0014228     -0.00126036
    -0.000223963     4.13888e-06
    -0.000608087    -0.000713937
     -0.00038287     -0.00028878
    -0.000579614    -0.000711552
      0.00656784      0.00660733
     0.000212591     0.000422776
    -0.000200734     0.000128082
     -0.00104758     -0.00137009
    -0.000585937    -0.000603135
      0.00129187      0.00176591
       0.0102781       0.0106471
     -0.00170759     -0.00222998
     -0.00122218     -0.00170309
     -0.00185615     -0.00243939
     -0.00139529     -0.00171223
      0.00476403      0.00520641
       0.0059336       0.0040157
    -0.000577746    -0.000719096
     8.17829e-06     0.000473897
      0.00180335      0.00209952
     0.000581378      0.00157278
     -0.00065659    -0.000669566
      0.00241507      0.00300829
    -0.000560369    -0.000660729
     -0.00191858     -0.00256284
      0.00449604      0.00563351
      0.00700312      0.00817866
      0.00313891      0.00302719
     -0.00100025    -0.000862321
      0.00820571      0.00716456
    -0.000405144    -0.000366579
     -0.00077364     -0.00146714
    -0.000405252    -0.000348761
      0.00016381     0.000423996
    -0.000244369    -0.000149663
      0.00111343    -0.000190815
      -0.0015156     -0.00164516
     -0.00140755     -0.00137479
     0.000815345       0.0015864
       -0.001789     -0.00262238
    -0.000763133     -0.00109795
      0.00490204       0.0060164
    -0.000514474    -0.000614103
    -0.000597278    -0.000519467
    -0.000719155    -0.000738336
      0.00418577       0.0046726
    -0.000696868    -0.000750458
      0.00122098      0.00188249
      0.00357164      0.00368881
    -0.000237603    -0.000168871
     6.99679e-05     0.000219131
    -0.000524778      1.4133e-05
    -0.000462408    -0.000528173
    -0.000580608    -0.000447194
    -9.14917e-05     0.000144747
    -0.000599791    -0.000746424
    -0.000859647    -0.000886781
     -0.00140033     -0.00142608
     -0.00121385     -0.00135645
     0.000197337     0.000235364
     -0.00084631     -0.00105653
     -0.00096718     -0.00124829
    -0.000303175     0.000121155
      0.00694758      0.00428029
      -0.0015674     -0.00215145
      0.00708037      0.00814966
     0.000372848    -0.000850172
     -0.00124977     -0.00138768
      0.00320629      0.00367346
     -0.00126572     -0.00141808
       0.0177766       0.0173743
     -0.00125972     -0.00165606
    -0.000246079    -0.000190204
      0.00129082     0.000210221
      0.00010661     -0.00022646
    -0.000912742     -0.00116303
    -0.000684982    -0.000295737
      0.00766044      0.00839661
    -0.000241337    -9.27534e-05
    -0.000908494     -0.00121631
    -0.000217566     0.000123114
    -9.89861e-05     0.000345134
     -0.00124003     -0.00245202
     -0.00144026     -0.00200262
      0.00652771      0.00505392
      0.00482143      0.00558352
      0.00158305      0.00126323
    -0.000574937    -0.000735222
    -0.000207008     0.000109316
     -0.00191566     -0.00211908
     -0.00097691     -0.00124977
       0.0015524     0.000587634
     0.000392681     0.000914172
     -0.00138799     -0.00218613
      0.00157945     0.000701618
    -0.000522514    -0.000583354
     -0.00114328     -0.00155967
    -0.000686924    -0.000796354
     -0.00035383    -0.000203447
     0.000161913       0.0004251
    -0.000589007    -0.000823156
      -0.0012436     -0.00128973
      0.00270298      0.00351128
    -0.000497732    -0.000545599
    -0.000933272    -0.000931294
    -0.000455834       0.0001089
     -0.00117883     -0.00126843
      0.00414301      0.00487742
      0.00134952      0.00149251
    -2.92527e-05    -0.000461883
      0.00121888    -4.88334e-05
      0.00116502      0.00131025
     6.30415e-05      0.00040434
    -0.000652097    -0.000811936
    -0.000811988    -0.000951881
      -0.0010634     -0.00142658
    -0.000403935      0.00014591
    -0.000281862     2.80711e-05
    -0.000299623     -0.00011658
     -0.00163191      -0.0021972
    -0.000113881     0.000335041
      0.00367815      0.00287895
    -0.000438173    -0.000274719
      0.00010629     0.000808516
      0.00183238      0.00137631
    -0.000151641    -0.000538382
    -0.000207138     0.000187859
      0.00165582     0.000554816
      0.00201569      0.00341607
    -0.000753155    -0.000873327
     -0.00130498     -0.00165771
       0.0015996     0.000136301
     -0.00112809     -0.00131888
    -0.000221809    -0.000104229
     0.000618996     0.000625796
    -7.99929e-05     0.000147515
    -0.000348535    -0.000236362
      0.00439971      0.00484731
     0.000785435     0.000179583
      0.00173701      0.00217366
     -0.00127176     -0.00154802
     -0.00094231    -0.000519738
    -0.000925243     -0.00123319
     -0.00115423     -0.00180507
      0.00590369       0.0064788
       0.0008093      0.00109529
     -0.00115181     -0.00147046
      0.00685035      0.00592634
      0.00289767      0.00393565
      0.00789963      0.00854724
    -0.000508763    -0.000515599
     -0.00108691     -0.00200783
      0.00257358      0.00228674
      0.00115166     0.000116543
     0.000350954     0.000886938
      0.00335939      0.00385554
    -0.000508823    -0.000378883
    -0.000410681    -0.000355857
     -0.00107881     -0.00137535
     -0.00076859    -0.000753473
    -0.000237804    -0.000147656
    -0.000612649    -0.000518673
      0.00609634      0.00496197
     0.000741777       0.0012731
    -0.000959788     -0.00109554
    -0.000960315     -0.00104403
      0.00177806      0.00291389
    -0.000311837    -0.000230634
      0.00174606      0.00241686
    -0.000361472    -0.000160343
    -0.000855497     -0.00112776
    -0.000561597    -0.000645486
    -0.000990673     -0.00122007
    -0.000442881    -0.000420273
    -0.000505287    -0.000587616
     -0.00015026     0.000167843
    -0.000747468    -0.000941062
    -0.000595734    -0.000803361
    -0.000198038     5.46684e-06
    -0.000587455     -0.00019734
       0.0023117      0.00239014
    -0.000806433    -0.000606295
    -0.000742474    -0.000721297
     -0.00163092     -0.00158259
     -0.00194463     -0.00227573
    -0.000425218    -0.000252759
     0.000455307      0.00117631
      0.00128485      0.00138487
    -0.000233311    -2.59657e-05
     -0.00141847      -0.0014273
    -0.000113464     9.09111e-05
    -0.000538332    -0.000563668
     -0.00142969     -0.00148829
     0.000527319     0.000386407
     0.000911845       0.0012894
      0.00530982      0.00567569
     0.000559002      0.00113298
    -0.000522792    -0.000332973
     0.000616146      0.00129582
     0.000723265     0.000183208
    -0.000175191     6.31786e-05
    -0.000966911     -0.00137237
    -0.000594228       -0.000567
     -0.00139982      -0.0013944
      0.00432973      0.00490277
    -0.000674091    -0.000520813
    -6.46131e-05     0.000336261
    -8.40966e-05     1.15438e-05
    -0.000739375    -0.000806383
     -0.00104458     -0.00127558
       0.0105344       0.0106673
    -0.000955673     -0.00126896
     0.000176436     0.000692965
    -0.000966114     -0.00103086
     0.000674779       0.0012191
    -5.18351e-05     0.000391862
      0.00255491      0.00229914
     -0.00134131     -0.00244928
     1.85729e-05     -0.00132512
     -0.00145625     -0.00165953
    -0.000634955    -0.000829576
    -0.000197774     4.16402e-05
    -0.000820092    -0.000888508
    -0.000683604    -0.000879319
      0.00416199      0.00386395
     -0.00213217     -0.00184239
    -0.000341238     -0.00036686
    -0.000493683    -0.000477269
    -0.000443237    -0.000336281
    -0.000335065    -0.000529825
    -0.000190454    -9.66936e-05
    -0.000699301     -0.00105302
     0.000328531     0.000943182
    -0.000691241    -0.000883003
    -0.000475964    -0.000445881
    -0.000419222    -0.000405604
    -0.000580598    -0.000703207
    -0.000971829      -0.0012062
      0.00840188      0.00859904
     -0.00149755     -0.00203925
    -0.000929491      -0.0010664
    -4.41095e-05     0.000560715
      -0.0012413     -0.00123606
     -0.00127443     -0.00219776
    -0.000309542    -3.11928e-05
    -0.000243443     -0.00015962
    -0.000876327     -0.00120625
      -0.0012241     -0.00185348
       0.0116933       0.0125419
    -0.000449555    -0.000299689
    -0.000748552    -0.000296339
     -0.00124414      -0.0013605
      -0.0012806      -0.0014217
      -0.0012219     -0.00102276
    -0.000744917    -0.000931483
      0.00305219      0.00241733
     -0.00150499     -0.00187026
     -0.00119786     -0.00159018
      0.00838484      0.00811531
    -0.000130455     0.000313282
     -0.00177277      -0.0024023
     -0.00140466     -0.00175945
      0.00768798      0.00711996
    -0.000915736     -0.00138787
    -2.17139e-05     0.000343229
     -0.00120912      -0.0016443
     -0.00012146     5.69215e-05
    -6.80321e-05     0.000301034
      0.00170163      0.00237966
     -0.00064248    -0.000668191
    -0.000850837    -0.000927963
    -0.000138835     7.79557e-05
     -0.00168251     -0.00163706
    -0.000293224    -0.000147304
    -0.000505728    -0.000393938
    -5.13813e-05     0.000183113
      0.00546642      0.00334607
    -0.000189675    -2.72265e-05
      0.00380366      0.00433582
    -0.000419937    -0.000323242
      0.00915546      0.00904525
      0.00139762     0.000732193
     -0.00189988     -0.00253116
    -0.000422929    -0.000250295
    -0.000775324    -0.000822149
    -0.000740714     -0.00105083
      0.00983186      0.00920786
    -0.000872538     -0.00119002
     0.000265252     0.000623169
    -0.000292194    -2.51889e-05
    -0.000433624    -0.000200477
      0.00465457      0.00369569
    -0.000373852    -0.000300203
    -0.000478441    -0.000310109
      0.00065412     0.000119096
     -0.00114793     -0.00135867
     -0.00107061     -0.00139726
    -0.000174682     1.53933e-05
     -0.00106918     -0.00123361
      0.00635187      0.00623897
    -0.000823406    -0.000573096
    -0.000659943    -0.000639831
      0.00404614      0.00463344
      0.00579497       0.0064137
     0.000646982      0.00113931
     -0.00128094     -0.00177523
    -0.000947364     -0.00129296
     -0.00146838     -0.00150519
     0.000615014     0.000795772
    -0.000300154    -6.19602e-05
      0.00590773      0.00582733
     -0.00067109      -0.0007286
     -0.00109361     -0.00125258
    -0.000514452    -0.000395835
     0.000875801      0.00186469
     -0.00106264     -0.00142259
     -0.00197808     -0.00249144
    -0.000433951    -0.000366303
     -6.2936e-07    -0.000592468
      0.00106392      0.00159487
    -0.000437128     8.07046e-05
     -0.00133144     -0.00151805
      0.00621423      0.00747281
     -0.00105707      -0.0014164
     -0.00132776     -0.00161474
     -0.00102423    -0.000794114
      0.00387218      0.00354268
      0.00062135      0.00145989
    -0.000362438     -0.00062202
    -0.000676228    -0.000568795
     -0.00111146     -0.00145568
    -0.000640763    -0.000833984
      0.00110815      0.00103491
      0.00243725      0.00166316
      0.00214707      0.00260606
      0.00894986       0.0101101
     0.000764954     0.000709759
      0.00292878      0.00301863
     3.54142e-06     7.16808e-05
    -0.000380817    -0.000344858
     -0.00168769      -0.0022204
    -9.94651e-06    -3.82523e-05
    -0.000940831    -0.000758441
      0.00145455      0.00186161
    -0.000434975    -0.000467065
    -0.000529229    -0.000521321
    -0.000873674     -0.00150831
       0.0114369       0.0113222
    -0.000642645    -0.000694076
    -0.000794503     -0.00077038
      0.00136988      0.00122971
    -0.000888938    -0.000469203
    -0.000512823    -0.000492006
    -0.000628687    -0.000861245
    -0.000214568     -0.00016419
    -0.000864568    -0.000981843
    -0.000268217    -0.000252249
    -0.000116693     0.000162471
     0.000975122     0.000241504
     -0.00200266     -0.00266244
    -0.000631653    -0.000776326
     -0.00143971     -0.00184501
    -0.000244536     3.29642e-06
     -0.00169118     -0.00135849
    -0.000578805    -0.000405521
     -0.00119448     -0.00131119
    -0.000513891    -0.000295886
      0.00186593      0.00165023
     -0.00043196    -0.000509425
     -0.00146426     -0.00188722
     -0.00118974     -0.00104945
     -0.00137864     -0.00189904
     -0.00089444    -0.000975318
      0.00989346       0.0105568
    -0.000592818    -0.000641874
    -0.000542632    -0.000309459
    -0.000110735     0.000230485
     -0.00184758       -0.001774
     -0.00172644     -0.00243489
    -0.000461396    -0.000337906
    -0.000961762    -0.000989666
    -0.000208357      5.0563e-06
    -0.000327593    -0.000300533
     0.000991418     0.000249819
    -0.000444954    -0.000551521
     -0.00124316     -0.00124769
    -0.000482094    -0.000310736
      0.00362166      0.00344582
    -0.000179032     0.000289292
     -0.00146563     -0.00179695
     -0.00152428     -0.00221112
    -0.000577569    -0.000653419
    -0.000166794     0.000143198
     -0.00082186     -0.00106202
     -0.00125254     -0.00161701
    -0.000460897    -0.000158632
      0.00047845    -0.000188632
      0.00686613      0.00493857
     -0.00188577     -0.00222098
      0.00900999      0.00900531
    -0.000651041    -0.000541766
    -0.000418217    -0.000384845
     0.000369926     0.000420527
     -0.00154591     -0.00162086
    -0.000697956    -0.000952863
      -0.0011395     -0.00133419
     -0.00102706     -0.00212787
    -0.000292206     0.000308053
    -0.000176105     0.000405521
    -9.43034e-05     0.000237823
      0.00103632      0.00151981
    -0.000575818    -0.000253989
    -0.000317455    -0.000136333
    -0.000382457     -0.00044081
     -0.00134592     -0.00139267
     -0.00085702     -0.00104694
     -0.00128396     -0.00080655
    -0.000959557    -0.000642054
     -0.00159649      -0.0021766
      -0.0005927    -0.000713404
      0.00587511      0.00587582
    -0.000517783    -0.000479243
    -0.000244669    -0.000242664
    -0.000685154    -0.000784805
       0.0162359       0.0161507
    -0.000109935     0.000167572
    -0.000571065    -1.26492e-05
      0.00187398      0.00156564
    -0.000672734    -0.000940523
      0.00130659     0.000953349
    -0.000558065     -0.00071314
      0.00211649       0.0026719
     0.000594912      -0.0010506
    -1.98953e-05     0.000267955
    -0.000975443      -0.0012648
    -5.45002e-05     0.000338122
      0.00136883      0.00172957
     -0.00175569     -0.00160591
      0.00342067       0.0031521
    -0.000813417    -0.000994771
     0.000314761     0.000799259
      -0.0011431    -0.000876994
     -0.00181869     -0.00237548
      0.00714111      0.00798808
    -0.000879815    -0.000885951
      0.00899099      0.00853345
    -0.000640624    -0.000622218
      0.00569611      0.00480689
     -0.00172202     -0.00264434
      0.00301736      0.00194197
      0.00224297      0.00324255
    -0.000788577    -0.000940903
    -0.000967749    -0.000790533
      0.00280848      0.00230689
    -0.000711156    -0.000883623
     -0.00132027     -0.00171601
       0.0064763      0.00723108
    -0.000688591    -0.000461568
     -0.00033689     -0.00028268
     -0.00074919     -0.00130381
      0.00490596      0.00290539
      0.00207256      0.00291869
     -0.00193867     -0.00261122
     -0.00129485    -0.000860429
    -0.000947192     -0.00102999
     -0.00100227     -0.00125214
     1.32759e-05     0.000269406
    -0.000549626     -0.00068739
     8.93327e-05     0.000606807
    -0.000432114    -0.000405289
       0.0120291      0.00997382
     -0.00125271     -0.00176707
    -0.000977876     -0.00100622
      -0.0011419     -0.00231994
    -0.000425209    -0.000484175
     2.45383e-05      0.00045504
    -0.000982786    -0.000809324
      0.00524638      0.00520857
     -0.00107879     -0.00138779
    -0.000775906    -0.000987117
     -0.00158512     -0.00194808
     -0.00186505      -0.0024286
       0.0025948       0.0014757
    -0.000514717    -0.000369848
    -0.000221075    -0.000103871
    -0.000498613    -0.000502619
     -0.00170798     -0.00214638
      0.00222485      0.00126796
     0.000205885      0.00124559
      0.00179142      0.00257407
    -0.000587992    -0.000540166
    -0.000573932    -0.000672271
    -0.000604049    -0.000787372
    -0.000673104    -0.000704915
     -0.00120551     -0.00161758
     0.000752505       0.0012648
      0.00116331      0.00115733
      -0.0006027    -0.000691997
    -0.000103846     0.000101033
     -0.00083626     -0.00104143
    -0.000542384    -8.10412e-05
     -0.00140339     -0.00208055
    -0.000972618      -0.0010187
     -0.00129863     -0.00187624
    -0.000507936     0.000125542
      0.00790219      0.00832928
      0.00103905      0.00129927
    -0.000777443    -0.000984769
      0.00246218      0.00290754
    -0.000619181     -8.5182e-05
    -0.000967833    -0.000897037
     -0.00118061     -0.00124642
    -0.000170323    -3.36936e-05
    -0.000444093    -0.000397338
       -0.000847      -0.0012818
    -0.000385853    -0.000268637
    -0.000554965    -0.000448861
     -0.00167665     -0.00239401
    -0.000971298     -0.00107635
      0.00590293      0.00662247
    -0.000472796    -3.77401e-05
     -0.00147115     -0.00154338
      0.00954873       0.0107658
    -0.000945996    -0.000705049
     -0.00140424      -0.0023089
     -0.00101122    -0.000873429
    -2.60149e-05     0.000306773
      0.00595864      0.00441563
     0.000160948     0.000831794
     -0.00188029     -0.00255972
     0.000867757      0.00118858
     -0.00107672      -0.0012578
     -0.00020516     6.13714e-05
     -0.00082666     -0.00104744
    -0.000799296    -0.000423897
      0.00763946      0.00604321
    -0.000755591    -0.000839835
      0.00953988       0.0106371
      -0.0017028     -0.00267949
    -0.000368016    -3.04662e-05
      0.00590554        0.006771
    -0.000446256    -0.000388431
    -0.000338513    -0.000218292
    -0.000890521     -0.00108984
      0.00125664      0.00140413
    -0.000417989    -0.000284088
     -0.00077413    -0.000941834
    -0.000289557    -0.000231739
    -0.000733267     -0.00095954
     -0.00120589     -0.00166546
     0.000580887    -0.000129618
      0.00275652      0.00338158
    -0.000281768    -0.000498841
    -0.000699543    -0.000821321
      0.00301759      0.00357091
    -0.000916526    -0.000968873
     -0.00151615     -0.00170935
    -0.000122258     4.40706e-05
    -0.000510961     -0.00148637
     0.000518847      0.00125322
      0.00238336      0.00302345
      0.00504216      0.00558658
     -0.00086026    -0.000553247
    -0.000845698     -0.00101157
     -0.00138593     -0.00142051
      -0.0018627     -0.00255569
    -0.000553621    -0.000623433
    -0.000430921    -0.000236075
     -0.00121219    -0.000828127
    -0.000244353    -5.98167e-05
     -0.00184874     -0.00223435
     -0.00111806     -0.00133263
       0.0036668      0.00356453
    -0.000315286     -0.00021507
     0.000705473      0.00128797
     -0.00175543      -0.0022255
     0.000722482      0.00128881
    -0.000148716     0.000312374
    -0.000605368    -0.000310096
    -0.000487739    -0.000579995
     -0.00115141     -0.00130639
    -0.000474383    -0.000363894
      0.00142036      0.00142004
      0.00210403       0.0009656
     -0.00211205     -0.00218303
     -3.0835e-05     0.000232624
      0.00517313      0.00412029
    -0.000948203    -0.000940066
    -0.000351983    -0.000226378
     -0.00117034     -0.00211141
      -0.0012891     -0.00170778
    -0.000451986    -0.000337157
     -0.00137825     -0.00184364
     0.000568079      0.00133226
    -0.000265598     -0.00019407
      0.00907453      0.00846144
    -0.000339061    -0.000327597
    -0.000706313    -0.000911408
     -9.9551e-05      0.00023591
      0.00162871      0.00204076
    -7.53225e-05     0.000419109
     -0.00115906     -0.00124352
    -0.000229962    -0.000595758
     -0.00063019    -0.000406221
      0.00020902     0.000168048
    -0.000951984     -0.00070572
     -0.00101872      -0.0012467
    -0.000804048    -0.000986628
    -0.000702426     -0.00107271
      0.00438366      0.00202038
    -0.000586343    -0.000655017
    -0.000725259    -0.000632171
    -0.000371321    -0.000242552
    -0.000763008    -0.000852031
     -0.00127002     -0.00164401
     0.000801091       0.0017335
    -0.000539374    -0.000406651
     0.000359045      0.00043115
     -0.00045678    -0.000425089
     -0.00117963     -0.00111599
      0.00330247      0.00349763
    -0.000188741     0.000225408
    -0.000603981    -0.000665402
      0.00199012      0.00206053
     -0.00057018     -0.00032039
      0.00112898      0.00200494
    -0.000612952    -0.000498734
     -0.00130036     -0.00169808
    -0.000751589    -0.000912218
      0.00402053      0.00561236
      0.00336952      0.00253928
     0.000761827      0.00154935
     -0.00125673     -0.00117601


==> scatterplots/co2/isotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
      -4.046e-06      -4.892e-06
      -7.779e-06    -8.91753e-06
     -0.00120826     -0.00110126
     -8.7226e-05    -9.28418e-05
    -0.000460149    -0.000425853
     -8.2167e-05    -8.14598e-05
      -4.045e-06     -6.3546e-06
     -0.00137375     -0.00144335
     -2.9654e-05    -3.49334e-05
    -0.000188621     -0.00024621
     -1.1207e-05    -1.24248e-05
    -0.000351103    -0.000309864
     -9.1175e-05    -8.55618e-05
     -9.8075e-05    -9.94934e-05
     -0.00071076    -0.000649328
     -3.5148e-05    -4.05279e-05
       -2.55e-07    -8.20308e-07
    -0.000249948    -0.000211872
     -1.0428e-05    -1.45903e-05
       -1.74e-06    -1.99326e-06
      -1.507e-06    -1.97016e-06
    -0.000618316    -0.000498069
        -2.1e-06    -2.47772e-06
      -5.193e-06    -5.67543e-06
    -0.000294124    -0.000286374
    -0.000242681    -0.000238908
      -6.279e-06    -8.27639e-06
     -1.1606e-05    -2.15887e-05
      -6.645e-06    -8.28122e-06
      -5.649e-06    -7.81255e-06
     -2.3142e-05    -2.82416e-05
     -0.00145277     -0.00142489
     -0.00086612    -0.000962997
     -1.3286e-05    -1.59614e-05
     -5.1242e-05    -6.72616e-05
    -0.000213124    -0.000270816
     -6.2742e-05    -7.03854e-05
    -0.000372087    -0.000453353
     -1.3944e-05    -2.09674e-05
     -9.6312e-05    -0.000141711
    -0.000316076    -0.000330555
      -3.719e-06    -5.68343e-06
     -0.00025495    -0.000245004
      -3.081e-06    -4.03575e-06
    -0.000396788    -0.000369145
      -2.378e-06    -3.27279e-06
     -7.9509e-05    -7.99351e-05
      -6.276e-06    -8.70473e-06
    -0.000139326    -0.000149117
    -0.000102395     -0.00010007
    -0.000128892    -0.000140736
     -6.2715e-05    -6.05697e-05
     -5.2974e-05     -6.1053e-05
      -2.189e-06    -2.85662e-06
     -1.0288e-05    -1.23595e-05
      -6.814e-06     -7.9686e-06
    -0.000772406      -0.0011211
      -2.405e-05    -3.31615e-05
     -7.5214e-05     -7.3218e-05
     -8.1772e-05    -8.62873e-05
    -0.000459112    -0.000425627
     -0.00012321    -0.000135916
     -1.6471e-05    -2.19056e-05
    -0.000477145    -0.000465429
    -0.000287632     -0.00029333
    -0.000145992    -0.000151959
     -0.00011355    -0.000115838
     -0.00012597    -0.000138179
      -1.223e-05    -1.59625e-05
    -0.000736244     -0.00064498
     -0.00129212     -0.00133524
       -8.71e-06    -1.34724e-05
     -0.00031341    -0.000304315
    -0.000399924    -0.000380568
      -6.982e-06     -9.2222e-06
    -0.000318315    -0.000278635
     -2.6381e-05    -2.68473e-05
     -4.0909e-05    -5.07583e-05
       -2.01e-06    -2.69902e-06
     -6.8588e-05    -7.28433e-05
    -0.000218394     -0.00021501
      -2.308e-06    -3.07244e-06
      -3.683e-06    -4.46567e-06
    -0.000107944    -0.000105647
     -2.9843e-05    -4.27491e-05
      -2.118e-05    -2.20398e-05
     -1.1593e-05    -1.35622e-05
       -2.75e-06    -3.58753e-06
      -1.088e-06    -2.46874e-06
     -0.00021387    -0.000217648
      -4.662e-06    -5.55872e-06
    -0.000245781    -0.000245607
    -0.000245428    -0.000233784
     -8.6232e-05    -8.94538e-05
    -0.000260754    -0.000287173
     -2.6701e-05    -2.86162e-05
      -1.125e-05    -1.47385e-05
     -0.00143034     -0.00149497
      -1.488e-06    -1.95518e-06
      -3.027e-06    -3.45509e-06
      -5.805e-06    -6.45543e-06
       -2.23e-06     -2.5978e-06
      -7.434e-06    -8.31026e-06
      -2.752e-06    -3.39092e-06
    -0.000225264    -0.000213324
      -2.639e-05    -3.13724e-05
     -1.0121e-05    -1.16621e-05
     -3.5327e-05    -4.12612e-05
       -1.74e-06    -2.49311e-06
       -5.78e-06    -8.89638e-06
      -7.897e-06     -9.2136e-06
     -1.4453e-05    -1.99719e-05
    -0.000730721    -0.000792363
    -0.000165791    -0.000160565
      -1.522e-06    -1.94051e-06
      -4.959e-06    -7.90706e-06
     -0.00024259    -0.000240016
      -1.932e-06    -2.27218e-06
     -0.00113103     -0.00101337
     -6.0229e-05    -6.86429e-05
    -0.000172168    -0.000161023
    -0.000590046    -0.000549927
      -2.431e-06    -3.10759e-06
      -4.134e-06    -6.35439e-06
     -0.00111312     -0.00119213
       -8.29e-06    -8.47254e-06
     -0.00011879    -0.000178539
    -0.000327813    -0.000302295
     -8.1456e-05    -8.19916e-05
      -6.019e-06     -7.8002e-06
     -0.00047397    -0.000478631
    -0.000193204    -0.000178709
     -0.00102484    -0.000926613
      -1.555e-06    -1.96714e-06
      -5.127e-05    -5.60511e-05
      -1.687e-06    -1.93586e-06
     -1.0948e-05    -1.20997e-05
     -3.0423e-05    -3.20031e-05
    -0.000389006    -0.000360561
       -6.13e-06    -7.36966e-06
      -5.136e-06    -5.91563e-06
     -0.00055194    -0.000530904
     -8.1216e-05     -8.1025e-05
     -0.00049285     -0.00052093
    -0.000826794    -0.000855257
     -2.3859e-05    -3.04719e-05
      -1.593e-06    -2.07374e-06
    -0.000388116     -0.00040532
     -5.7287e-05    -6.72709e-05
      -2.371e-06    -2.51865e-06
    -0.000435958    -0.000409663
       -1.78e-07    -1.21142e-06
     -1.9687e-05    -2.33046e-05
    -0.000689336      -0.0006378
     -9.0384e-05    -8.73455e-05
    -0.000282152    -0.000261903
     -5.9921e-05     -6.1045e-05
      -2.185e-06    -2.86481e-06
      -1.704e-06    -2.17326e-06
      -3.597e-06    -4.28825e-06
    -0.000944196    -0.000899416
       -9.39e-07    -1.21239e-06
      -2.811e-06     -5.3725e-06
     -9.0158e-05    -9.84303e-05
    -0.000208991    -0.000197623
     -1.4637e-05    -1.81518e-05
     -0.00042056    -0.000447616
     -3.1085e-05    -3.15828e-05
     -0.00118238     -0.00106085
     -2.4357e-05    -2.77515e-05
    -0.000593624     -0.00062938
       -8.22e-07    -1.63804e-06
      -2.658e-06    -3.64339e-06
     -0.00013133    -0.000146296
     -4.1385e-05    -4.63143e-05
     -0.00028401    -0.000291709
     -5.3715e-05    -5.29934e-05
      -9.999e-06     -1.2198e-05
    -0.000192759    -0.000175095
    -0.000249299    -0.000253152
    -0.000951612     -0.00111942
    -0.000316148    -0.000291088
    -0.000689189    -0.000674727
    -0.000426918    -0.000385806
    -0.000133812    -0.000140881
     -0.00116821     -0.00123094
     -3.2497e-05    -3.61537e-05
    -0.000210025    -0.000201995
    -0.000465764    -0.000467821
      -4.354e-06    -5.66917e-06
     -0.00109732      -0.0011149
    -0.000977955     -0.00100124
     -1.5303e-05    -1.61094e-05
    -0.000226726    -0.000226915
     -8.2432e-05    -8.82261e-05
    -0.000121707    -0.000118368
    -0.000125224    -0.000121933
      -1.316e-06    -1.59322e-06
     -2.0586e-05    -2.17585e-05
     -3.1752e-05    -4.02951e-05
    -0.000314993    -0.000294309
       -3.77e-06    -6.59524e-06
    -0.000672666    -0.000641318
      -8.489e-06    -9.59645e-06
      -0.0011451     -0.00104646
    -0.000177918    -0.000155276
    -0.000201943    -0.000198776
       -3.78e-06    -4.89968e-06
    -0.000612906    -0.000789214
    -0.000427636    -0.000380258
      -4.268e-06    -6.25548e-06
    -0.000222653    -0.000189368
     -2.7685e-05    -3.47128e-05
     -0.00114361     -0.00126587
    -0.000136297     -0.00014357
      -2.175e-06     -2.4571e-06
    -0.000196799    -0.000216238
     -2.9247e-05    -3.86959e-05
     -3.5407e-05    -4.79066e-05
    -0.000358255    -0.000425252
      -3.783e-06    -5.33304e-06
    -0.000249975    -0.000229342
     -0.00090376    -0.000790206
    -0.000345903    -0.000346448
      -5.118e-06    -6.56783e-06
      -9.106e-06    -1.04059e-05
    -0.000824411    -0.000766222
     -2.9321e-05    -3.49519e-05
    -0.000381446    -0.000362525
    -0.000118846     -0.00012237
    -0.000286646    -0.000253068
       -1.47e-07    -7.49469e-07
    -0.000806047    -0.000720361
      -1.506e-05    -2.20921e-05
     -1.3138e-05    -1.47247e-05
     -3.3038e-05    -3.75896e-05
       -1.97e-07    -1.05552e-06
    -0.000376717    -0.000356639
    -0.000499435    -0.000451295
      -4.443e-06    -6.94819e-06
     -1.3639e-05     -1.9961e-05
     -3.1383e-05    -3.45256e-05
       -1.75e-06    -2.24009e-06
    -0.000699402    -0.000643455
    -0.000260753    -0.000255382
      -4.263e-06    -5.49928e-06
     -7.6528e-05     -8.2394e-05
    -0.000421098     -0.00037556
    -0.000853456    -0.000766834
     -0.00126342     -0.00136335
     -2.6525e-05    -2.84328e-05
      -1.668e-06    -2.73607e-06
    -0.000772337    -0.000748422
    -0.000293775    -0.000281517
     -1.8891e-05     -1.8826e-05
    -0.000291331    -0.000295864
     -6.1573e-05    -6.45448e-05
     -4.0915e-05    -4.72367e-05
     -1.4591e-05    -1.69789e-05
    -0.000545232    -0.000508125
      -6.209e-06    -8.50489e-06
     -2.9577e-05    -3.10013e-05
     -3.3013e-05     -3.7202e-05
      -2.045e-06    -2.48739e-06
       -7.77e-06    -9.16638e-06
      -3.427e-06    -4.34987e-06
     -5.4961e-05    -5.98907e-05
      -5.479e-06    -7.05306e-06
      -7.432e-06    -9.47755e-06
      -2.078e-06    -2.45432e-06
     -1.9379e-05    -2.40245e-05
     -9.6693e-05    -0.000100398
     -3.6137e-05    -3.80671e-05
     -1.3096e-05    -1.30538e-05
     -0.00085603    -0.000758102
     -1.8404e-05    -2.11927e-05
      -1.121e-06    -1.59752e-06
     -8.4251e-05    -0.000103781
     -9.7273e-05    -0.000103629
       -6.53e-07    -1.53613e-06
       -7.63e-07    -1.12989e-06
     -8.2924e-05    -8.82528e-05
    -0.000880638    -0.000949834
    -0.000753244    -0.000653704
    -0.000392594    -0.000392633
    -0.000111996    -0.000109372
     -6.8163e-05    -7.51072e-05
    -0.000109395    -0.000108791
     -6.5827e-05    -8.85045e-05
    -0.000125319    -0.000120948
    -0.000125798    -0.000133909
     -0.00104629     -0.00101108
      -6.325e-06    -7.93217e-06
     -6.9567e-05    -7.09405e-05
     -1.4072e-05    -1.49851e-05
      -2.169e-06    -2.81619e-06
     -2.3643e-05    -2.80075e-05
     -2.3892e-05    -3.08354e-05
     -0.00061957    -0.000563248
    -0.000444395    -0.000476016
    -0.000127062    -0.000133057
     -4.4942e-05    -4.72431e-05
      -1.117e-06     -1.5075e-06
       -7.92e-07     -1.2705e-06
      -2.679e-06    -3.56045e-06
     -0.00101668     -0.00101905
       -1.95e-06    -2.73645e-06
    -0.000343244    -0.000319155
    -0.000673605    -0.000542475
     -3.0523e-05    -3.22755e-05
    -0.000107389    -0.000121428
     -0.00129798     -0.00121222
       -2.63e-07    -9.87325e-07
     -3.9461e-05    -4.42603e-05
    -0.000273527    -0.000304918
      -0.0011299     -0.00118865
    -0.000355181    -0.000449289
    -0.000377235    -0.000350621
     -0.00030943    -0.000292044
    -0.000106208    -0.000107862
    -0.000105967    -0.000150677
      -7.908e-06    -1.04648e-05
    -0.000525587    -0.000467077
     -1.6934e-05    -1.82476e-05
     -1.4235e-05     -1.8683e-05
      -1.414e-05    -1.56219e-05
    -0.000109838    -0.000121008
     -9.9073e-05    -0.000115463
     -0.00109582      -0.0010642
     -0.00101483     -0.00108613
    -0.000143477    -0.000133719
    -0.000843077     -0.00080559
      -1.103e-05    -1.28071e-05
     -1.1432e-05    -1.40344e-05
     -1.1993e-05      -1.441e-05
    -0.000266173    -0.000248775
     -2.0815e-05     -2.3135e-05
       -6.56e-07    -1.52371e-06
     -3.6206e-05    -3.66077e-05
          -8e-09    -6.13465e-07
     -2.7288e-05    -4.04993e-05
      -2.869e-06    -4.47248e-06
     -1.6039e-05    -2.28068e-05
      -3.296e-06    -4.18769e-06
      -1.633e-06    -2.22237e-06
       -1.52e-06    -2.07217e-06
      -1.835e-06     -2.6606e-06
     -9.2942e-05    -9.12853e-05
      -2.118e-06    -2.70191e-06
    -0.000305392    -0.000317979
      -9.947e-06    -1.39484e-05
     -2.4616e-05    -2.84274e-05
     -1.2387e-05    -1.37547e-05
      -9.803e-06    -1.38565e-05
     -3.1127e-05    -3.28344e-05
    -0.000297362    -0.000318083
        -8.3e-07    -1.52705e-06
      -2.335e-06    -3.10627e-06
     -0.00031034     -0.00029867
      -8.298e-06    -1.03416e-05
      -1.919e-06    -3.13518e-06
     -7.2607e-05    -8.77919e-05
       -4.96e-06    -6.77134e-06
      -1.534e-06    -2.01089e-06
       -2.14e-07    -1.02653e-06
      -1.183e-06    -1.49492e-06
     -0.00112522     -0.00108287
    -0.000146494    -0.000150073
      -9.186e-06    -1.34412e-05
     -1.0799e-05    -1.24525e-05
      -1.922e-06    -2.95606e-06
    -0.000301952    -0.000283444
     -0.00136306     -0.00138119
    -0.000211016    -0.000212391
    -0.000109672    -0.000113328
     -5.4869e-05    -6.52099e-05
    -0.000201508    -0.000192265
    -0.000815094     -0.00079698
    -0.000995709     -0.00106205
      -1.217e-06    -1.53346e-06
     -5.9709e-05    -6.69455e-05
    -0.000278954    -0.000258361
    -0.000122044    -0.000174561
      -1.724e-06    -2.79238e-06
     -0.00013941    -0.000189205
      -1.343e-06    -1.66398e-06
     -7.1348e-05    -8.22815e-05
    -0.000696711    -0.000654087
     -0.00107679     -0.00103098
    -0.000621449    -0.000543248
     -1.2374e-05    -1.73779e-05
     -0.00133023     -0.00122412
       -6.76e-07    -1.24212e-06
    -0.000401774    -0.000402018
      -1.803e-06    -2.80303e-06
    -0.000236068    -0.000229473
      -2.315e-06    -2.64072e-06
     -0.00051204     -0.00050732
     -4.6812e-05    -5.22258e-05
      -5.785e-05    -6.10018e-05
    -0.000177559    -0.000181329
    -0.000181871    -0.000194714
    -0.000318098    -0.000292759
     -0.00106769    -0.000827034
     -5.9858e-05    -5.76501e-05
      -4.836e-06    -5.60886e-06
      -2.885e-06    -3.79554e-06
    -0.000668411    -0.000624481
      -6.248e-06     -7.8138e-06
    -0.000262697    -0.000267346
    -0.000710463    -0.000656469
      -1.276e-06    -1.69222e-06
    -0.000190246    -0.000198939
     -3.3119e-05     -4.0253e-05
      -3.635e-06    -4.70908e-06
    -0.000186894    -0.000180773
      -1.853e-06    -2.31285e-06
      -9.794e-06    -1.00854e-05
      -7.431e-05    -8.29834e-05
     -3.7386e-05    -4.16386e-05
      -6.603e-06    -9.08547e-06
    -0.000177613    -0.000197284
     -5.3448e-05    -5.64182e-05
     -2.4203e-05    -2.56458e-05
     -1.2358e-05    -1.82372e-05
    -0.000926706     -0.00119241
     -2.8721e-05    -3.58394e-05
     -0.00101865     -0.00096701
    -0.000425914    -0.000449763
      -7.793e-06    -1.13819e-05
    -0.000304051    -0.000312846
      -3.587e-05     -4.1601e-05
     -0.00119899     -0.00147378
      -1.102e-05    -1.41224e-05
     -8.3651e-05    -7.88851e-05
    -0.000490597    -0.000425905
    -0.000287404    -0.000307543
      -4.527e-06    -5.82703e-06
     -5.6483e-05    -5.93205e-05
     -0.00102454    -0.000997257
      -2.829e-06     -4.8394e-06
      -3.711e-06    -4.81142e-06
      -2.831e-06    -4.41254e-06
      -3.544e-06    -9.16846e-06
    -0.000232777    -0.000251329
       -8.09e-05    -8.80006e-05
    -0.000878471    -0.000971834
    -0.000752118    -0.000756629
    -0.000753003    -0.000679615
       -3.26e-06    -3.53097e-06
      -7.854e-06    -9.58488e-06
     -2.4157e-05    -3.50391e-05
      -4.651e-06    -5.94979e-06
    -0.000687462    -0.000635717
    -0.000138657    -0.000171346
    -0.000257827    -0.000259774
    -0.000729428    -0.000655594
      -2.455e-06    -3.00869e-06
      -8.147e-06    -1.08512e-05
      -3.252e-06    -4.08368e-06
        -7.3e-07    -1.13328e-06
    -0.000173712    -0.000177398
     -9.7594e-05    -9.38514e-05
    -0.000100937    -0.000104251
    -0.000453515    -0.000409211
      -2.937e-06    -3.42479e-06
     -1.6171e-05    -2.03208e-05
     -6.8134e-05    -7.35941e-05
      -5.112e-06    -8.42286e-06
    -0.000480057    -0.000440575
    -0.000350208    -0.000369683
    -0.000453548    -0.000453518
     -0.00049556    -0.000644406
    -0.000353845    -0.000333643
     -8.7479e-05    -9.35428e-05
      -1.512e-06    -1.93108e-06
      -3.303e-06    -4.28266e-06
     -1.0898e-05    -1.27435e-05
    -0.000453906    -0.000385924
     -3.4744e-05    -3.95792e-05
      -4.715e-06    -5.38232e-06
    -0.000111886    -0.000143706
     -3.3856e-05     -3.9427e-05
    -0.000815787    -0.000703646
      -2.439e-06    -3.40872e-06
     -4.9668e-05    -6.02684e-05
    -0.000712489    -0.000705411
    -0.000398085    -0.000395836
     -2.0982e-05    -3.40694e-05
    -0.000736713    -0.000701218
    -0.000589964    -0.000427736
    -0.000195998     -0.00019872
     -2.5291e-05    -3.05214e-05
    -0.000568516     -0.00053567
      -4.773e-06    -6.84974e-06
      -1.909e-06    -2.19218e-06
    -0.000272918    -0.000257074
      -1.757e-06    -2.07631e-06
       -7.25e-07    -1.45437e-06
    -0.000375816      -0.0003981
    -0.000612542    -0.000576319
    -0.000316621    -0.000280925
     -1.8069e-05    -2.20583e-05
     -3.6582e-05    -3.79423e-05
      -7.228e-06    -8.39311e-06
     -7.9152e-05     -8.2796e-05
    -0.000484634    -0.000498147
    -0.000248211    -0.000241773
     -1.6487e-05    -2.09836e-05
     -0.00082764    -0.000916885
    -0.000477648    -0.000448407
    -0.000985998     -0.00093237
     -1.1678e-05    -1.28334e-05
    -0.000171066     -0.00019205
     -0.00056261    -0.000524434
    -0.000443425    -0.000398861
     -4.1292e-05    -5.30011e-05
    -0.000547948    -0.000499968
      -8.397e-06    -1.12273e-05
       -7.41e-07    -1.55906e-06
      -5.069e-06    -6.75437e-06
      -4.334e-06    -6.88083e-06
        1.43e-07    -2.46096e-07
      -2.187e-06    -2.76204e-06
      -0.0009745    -0.000982077
       -7.78e-05    -8.73521e-05
      -6.991e-06    -8.75655e-06
      -8.032e-06    -9.81575e-06
    -0.000303919    -0.000333686
      -2.113e-06    -2.69524e-06
    -0.000314718    -0.000287866
      -1.052e-05    -1.20527e-05
      -3.797e-06    -5.00253e-06
      -1.066e-06     -1.4495e-06
     -0.00012906     -0.00015062
     -3.0317e-05    -3.37406e-05
      -4.295e-06    -4.99259e-06
      -5.576e-06     -8.1378e-06
     -1.1575e-05    -1.36467e-05
      -2.687e-06    -2.80071e-06
      -3.467e-06    -5.13964e-06
     -1.1689e-05    -1.69285e-05
    -0.000514579    -0.000470113
      -9.598e-06    -1.35837e-05
      -5.025e-06    -7.63092e-06
    -0.000138968    -0.000147797
     -6.2285e-05    -7.01171e-05
      -6.635e-06    -7.53507e-06
      -6.388e-05    -7.98666e-05
    -0.000289613    -0.000272335
      -5.581e-06    -7.30392e-06
     -3.3283e-05     -4.1832e-05
      -1.768e-06    -2.14101e-06
       -9.89e-07    -1.26831e-06
     -1.2181e-05    -1.80461e-05
    -0.000415913    -0.000385215
    -0.000258549    -0.000267151
    -0.000623809    -0.000591271
     -6.3877e-05    -8.07791e-05
     -4.1772e-05    -4.45982e-05
    -0.000263634    -0.000232962
    -0.000337712    -0.000299802
     -5.3684e-05    -5.22175e-05
     -3.7648e-05    -4.09942e-05
      -2.161e-06    -2.59917e-06
     -5.8018e-05    -6.25168e-05
    -0.000555758    -0.000516489
     -1.1582e-05    -1.28577e-05
     -1.1917e-05    -1.66623e-05
     -0.00011787    -0.000134387
     -1.0155e-05    -1.17992e-05
     -2.3436e-05     -2.7469e-05
    -0.000659742     -0.00076906
      -7.194e-06    -9.46342e-06
     -6.7194e-05    -6.61066e-05
     -1.8051e-05    -2.03386e-05
    -0.000315978    -0.000277738
     -3.7591e-05    -3.96393e-05
    -0.000576058    -0.000560461
    -0.000190957     -0.00022423
    -0.000362609    -0.000360508
     -1.9773e-05    -2.52625e-05
      -1.242e-06    -1.57702e-06
      -3.479e-06    -5.78317e-06
      -9.242e-06      -1.086e-05
      -1.561e-06    -2.01473e-06
    -0.000509054     -0.00053764
     -0.00016789    -0.000168686
     -7.5661e-05    -7.79701e-05
      -5.313e-06    -6.94786e-06
      -8.407e-06    -9.29345e-06
    -0.000373925    -0.000335408
       -9.63e-07    -1.59312e-06
     -9.7475e-05    -9.95809e-05
    -0.000118788    -0.000151024
      -3.177e-06    -3.61182e-06
     -2.8006e-05     -2.8589e-05
       -5.14e-07    -9.00473e-07
      -1.174e-06    -1.46656e-06
      -4.712e-06    -6.10796e-06
    -0.000493661    -0.000584878
      -2.755e-05    -3.22666e-05
     -3.4781e-05    -3.84263e-05
     -2.9107e-05    -3.90083e-05
      -6.839e-06      -1.138e-05
    -0.000120734    -0.000120187
     -7.7416e-05    -9.02861e-05
      -1.823e-06    -2.99349e-06
      -8.755e-06    -9.61217e-06
    -0.000130417    -0.000132628
     -0.00130928     -0.00120077
       -5.27e-07    -1.84193e-06
     -2.4594e-05    -3.00542e-05
      -9.944e-06    -1.56931e-05
     -1.1801e-05    -1.48051e-05
     -2.5843e-05    -2.77181e-05
      -3.517e-06    -4.35236e-06
    -0.000549873    -0.000583587
     -1.7177e-05    -2.40283e-05
     -3.0798e-05    -3.41968e-05
    -0.000754036    -0.000817866
     -1.6352e-05     -2.2082e-05
     -3.7651e-05    -4.76563e-05
    -0.000154285     -0.00016475
     -0.00117659     -0.00117996
     -4.6911e-05    -4.45005e-05
      -1.662e-06    -3.67068e-06
     -3.6649e-05    -4.24101e-05
       -7.27e-07    -1.49527e-06
     -4.8455e-05    -4.84285e-05
    -0.000184879    -0.000196982
      -9.628e-06    -1.07202e-05
      -2.701e-06    -3.61151e-06
      -1.101e-06    -2.82698e-06
    -0.000112822    -0.000124154
      -4.126e-06     -5.2276e-06
     -2.7791e-05    -2.99162e-05
       -1.18e-07    -9.13759e-07
    -0.000745653     -0.00105613
      -1.723e-06     -2.3735e-06
    -0.000504646    -0.000466771
     -1.7218e-05     -1.9353e-05
     -0.00126837      -0.0012757
    -0.000630345    -0.000560648
     -6.8051e-05    -7.83917e-05
      -1.853e-05    -2.27167e-05
      -3.339e-06    -4.74511e-06
    -0.000236668    -0.000248156
      -0.0011908     -0.00122816
      -3.636e-05    -3.99267e-05
    -0.000137731    -0.000164406
     -2.4979e-05    -3.04536e-05
      -1.252e-05     -1.3735e-05
    -0.000670601    -0.000715029
       -1.06e-05    -1.39883e-05
     -2.5008e-05    -2.63297e-05
    -0.000309086    -0.000308682
      -1.181e-05    -1.42587e-05
       -6.12e-06    -7.87566e-06
       -3.25e-06    -3.78734e-06
      -9.469e-06    -1.18817e-05
    -0.000824113     -0.00078802
      -8.692e-06      -1.353e-05
      -7.888e-06    -9.67915e-06
    -0.000699387    -0.000694268
    -0.000717209      -0.0006481
    -0.000177169    -0.000168369
     -8.9737e-05    -9.73639e-05
      -4.908e-06    -6.38317e-06
     -4.9111e-05    -5.45075e-05
    -0.000230832     -0.00025251
       -1.55e-06    -2.21889e-06
     -0.00100064    -0.000985257
      -2.669e-06    -3.31369e-06
      -6.068e-06    -8.12371e-06
     -2.6627e-05    -3.24955e-05
    -0.000368453     -0.00029243
      -5.485e-06    -7.43385e-06
     -7.0027e-05    -8.01655e-05
     -5.4336e-05    -5.76511e-05
    -0.000480132    -0.000453565
     -0.00025599    -0.000269297
      -8.859e-05     -9.3076e-05
      -1.274e-05    -1.59348e-05
    -0.000980086    -0.000798509
      -6.632e-06    -8.99714e-06
     -4.5545e-05    -5.18822e-05
     -4.9407e-05    -6.07313e-05
    -0.000732586    -0.000758259
    -0.000200603    -0.000177331
    -0.000165909    -0.000160291
      -2.803e-06    -4.49205e-06
      -6.932e-06    -8.63838e-06
      -6.787e-06    -7.12156e-06
    -0.000335532     -0.00029565
    -0.000848514    -0.000788498
     -0.00041978    -0.000449646
     -0.00131178     -0.00118729
    -0.000250148    -0.000271483
    -0.000558571    -0.000515289
    -0.000154104     -0.00016479
       -4.28e-07    -9.59957e-07
     -0.00022423    -0.000281484
    -0.000151428    -0.000162865
     -1.4047e-05    -2.11012e-05
    -0.000323204    -0.000306046
      -2.054e-06    -2.37043e-06
     -4.7495e-05    -5.53409e-05
    -0.000177406    -0.000177286
     -0.00112446      -0.0011518
    -0.000123742    -0.000123228
      -8.812e-06    -1.17538e-05
    -0.000378177    -0.000356463
     -1.7827e-05    -2.02116e-05
     -3.8503e-05    -3.83809e-05
      -1.286e-06     -1.6762e-06
      -9.211e-05    -8.98307e-05
      -2.485e-06    -3.61823e-06
      -1.294e-06    -1.67015e-06
      -2.253e-06    -3.79415e-06
    -0.000353518     -0.00037268
     -8.5278e-05    -9.82956e-05
      -3.758e-06    -4.21458e-06
     -1.7358e-05    -2.17557e-05
     -1.9528e-05    -2.02453e-05
      -6.038e-05    -6.33265e-05
      -6.111e-06    -7.44215e-06
     -3.7858e-05    -4.38785e-05
      -4.058e-06    -7.26979e-06
     -0.00046515    -0.000413954
     -8.9871e-05    -9.81762e-05
     -4.3145e-05     -5.0037e-05
      -4.541e-05    -5.44167e-05
     -3.2193e-05    -3.77037e-05
      -7.845e-06    -1.12774e-05
    -0.000848121    -0.000802556
     -1.4133e-05    -1.46242e-05
     -8.5163e-05    -8.45729e-05
     -1.0498e-05    -1.15472e-05
     -9.0686e-05    -9.39759e-05
     -5.6343e-05    -6.44111e-05
       -7.91e-07    -1.88621e-06
     -1.3942e-05    -2.00959e-05
     -5.2817e-05    -5.14586e-05
      -3.076e-06    -3.40066e-06
    -0.000441637    -0.000487506
      -3.254e-06    -3.75745e-06
     -9.2615e-05    -9.93139e-05
      -2.785e-06    -4.54523e-06
    -0.000609224    -0.000550799
     -4.8659e-05      -5.056e-05
       -3.59e-05    -4.07295e-05
     -8.0479e-05    -8.84477e-05
      -1.256e-06    -1.73175e-06
     -4.7357e-05    -4.76874e-05
      -4.339e-06    -5.04684e-06
     -1.0653e-05     -1.3711e-05
      -2.212e-05    -2.34904e-05
    -0.000547122    -0.000486022
     -0.00117322     -0.00113764
     -3.1155e-05    -4.11869e-05
      -0.0011762     -0.00115844
      -3.001e-06    -5.65264e-06
      -1.158e-06    -1.96733e-06
    -0.000201599    -0.000191204
     -5.4046e-05    -7.02165e-05
      -3.695e-06    -3.90121e-06
      -5.222e-06      -8.118e-06
    -0.000279848    -0.000291613
    -0.000114088    -0.000113258
     -2.8373e-05    -3.74257e-05
      -2.565e-06    -4.39572e-06
    -0.000245313    -0.000234284
      -7.786e-06    -8.99924e-06
      -1.149e-05    -1.27816e-05
      -2.123e-06    -2.43431e-06
     -1.7169e-05    -2.25572e-05
      -2.877e-06    -4.03448e-06
      -3.195e-05    -3.23561e-05
     -2.0698e-05    -2.80193e-05
     -5.9201e-05    -6.66679e-05
      -8.045e-06    -8.72576e-06
    -0.000976623    -0.000956715
      -6.922e-06    -8.05766e-06
    -0.000351725     -0.00031283
     -1.5692e-05    -1.85574e-05
      -0.0010148     -0.00121559
      -1.296e-06    -3.26427e-06
    -0.000272984    -0.000237085
    -0.000481469    -0.000429784
     -8.1318e-05    -7.80174e-05
    -0.000388312    -0.000352594
      -5.951e-06     -6.6572e-06
    -0.000414073    -0.000390906
     -0.00043583     -0.00041515
    -0.000107678     -0.00011098
     -1.1559e-05    -1.31041e-05
     -4.1679e-05    -4.32565e-05
    -0.000291517    -0.000269955
     -4.0122e-05    -4.59223e-05
    -0.000500429    -0.000498716
      -2.562e-06     -3.5435e-06
    -0.000117125    -0.000114616
     -2.4111e-05    -3.19265e-05
     -9.2973e-05    -0.000103414
     -0.00104768     -0.00109187
      -6.024e-06    -9.03094e-06
     -0.00130045     -0.00122879
     -2.9496e-05    -3.25605e-05
    -0.000896818    -0.000874955
      -9.856e-05      -0.0001167
    -0.000603905    -0.000603566
    -0.000380707    -0.000430701
       -3.45e-06    -4.35099e-06
     -2.4125e-05    -3.23642e-05
    -0.000696893    -0.000716604
     -2.6477e-05    -2.96463e-05
     -1.5653e-05    -1.91693e-05
    -0.000985745    -0.000951375
    -0.000125567    -0.000120754
       -1.36e-07    -6.04092e-07
    -0.000133301    -0.000140781
    -0.000710252    -0.000935183
    -0.000749025     -0.00060654
     -7.0869e-05    -8.40738e-05
     -4.3242e-05    -4.39703e-05
      -9.586e-06    -1.17325e-05
     -6.2158e-05    -6.40038e-05
        -2.2e-08    -8.18985e-07
      -2.502e-06    -3.06044e-06
      -8.147e-06    -1.60303e-05
     -1.7233e-05    -2.08016e-05
     -0.00134718     -0.00163717
     -2.7874e-05    -3.09154e-05
     -9.3099e-05      -9.538e-05
     -0.00018433    -0.000186475
      -2.121e-06     -2.6057e-06
     -4.1243e-05    -4.09989e-05
     -1.1941e-05    -1.76465e-05
    -0.000835335    -0.000762379
      -5.434e-06    -7.27594e-06
      -2.429e-06    -3.08771e-06
     -6.5732e-05    -7.05408e-05
     -6.5907e-05    -7.42535e-05
    -0.000553676    -0.000595462
     -2.5909e-05    -2.76743e-05
      -2.259e-06    -2.56472e-06
      -1.907e-06    -2.72236e-06
     -2.1953e-05     -3.0043e-05
    -0.000583391    -0.000555837
    -0.000353239    -0.000275541
     -0.00033448    -0.000375136
     -1.8728e-05    -2.17699e-05
      -1.134e-06    -1.51563e-06
      -1.357e-06    -1.68412e-06
       -1.28e-06    -1.76364e-06
     -5.9924e-05    -6.90901e-05
     -8.6229e-05    -9.70475e-05
    -0.000313943    -0.000276704
      -1.583e-06    -1.96531e-06
        -9.1e-07    -1.54862e-06
      -2.118e-06    -2.85208e-06
     -2.7737e-05    -3.36673e-05
    -0.000122153    -0.000127025
      -7.178e-06    -9.54455e-06
     -5.2684e-05    -5.52345e-05
     -7.5288e-05    -7.76887e-05
    -0.000814545    -0.000692951
    -0.000183755    -0.000190846
      -2.177e-06    -2.81008e-06
    -0.000477708     -0.00048359
    -0.000110279     -0.00011264
     -1.1882e-05    -1.41438e-05
     -1.2424e-05    -1.56506e-05
      -1.655e-06     -1.9971e-06
       -9.75e-07    -1.30272e-06
     -6.7987e-05    -6.82393e-05
      -1.256e-05    -1.63783e-05
     -2.8261e-05    -3.07939e-05
     -5.5225e-05     -6.2276e-05
      -8.391e-06    -1.02445e-05
    -0.000675994    -0.000532635
     -1.3652e-05    -1.76689e-05
     -4.9946e-05    -5.33136e-05
     -0.00135691     -0.00130653
     -1.4123e-05    -2.01263e-05
    -0.000220414     -0.00022644
     -1.6733e-05    -2.10561e-05
       -0.000104    -0.000116036
     -0.00110101     -0.00100424
     -0.00032933    -0.000280655
     -5.2151e-05    -6.42536e-05
    -0.000149827    -0.000151324
      -8.313e-06    -1.03242e-05
     -2.2016e-05    -2.24179e-05
      -7.264e-06    -8.21711e-06
     -1.6728e-05      -1.787e-05
     -0.00129883     -0.00121357
      -2.765e-06    -3.92535e-06
     -0.00117933    -0.000959774
    -0.000122814    -0.000137608
      -4.317e-06    -7.15216e-06
    -0.000632772    -0.000570381
       -3.65e-06    -4.93916e-06
      -2.961e-06    -3.99851e-06
      -8.771e-06    -1.12166e-05
    -0.000339327    -0.000332344
       -8.76e-07    -1.84294e-06
       -4.06e-06    -5.06825e-06
      -2.287e-06    -2.82926e-06
      -4.434e-06    -4.85221e-06
    -0.000267098    -0.000256118
    -0.000423908     -0.00043702
    -0.000401553    -0.000372494
    -0.000125511    -0.000118274
     -4.2602e-05    -4.42194e-05
    -0.000541948    -0.000533806
       -7.92e-06    -9.48697e-06
      -6.393e-05    -6.76251e-05
      -1.099e-06     -1.4863e-06
    -0.000222075    -0.000203813
    -0.000140032    -0.000167324
    -0.000397791     -0.00035948
    -0.000383377    -0.000418069
      -1.584e-05    -2.24335e-05
      -2.434e-06    -3.48441e-06
     -2.8391e-05    -3.17715e-05
     -7.4986e-05      -9.638e-05
     -1.6363e-05    -1.97246e-05
     -5.0073e-05    -5.59891e-05
     -2.5054e-05    -2.79597e-05
    -0.000113219    -0.000121198
     -2.9894e-05    -4.30771e-05
     -1.6866e-05    -1.95441e-05
      -0.0007371    -0.000663131
      -1.553e-06    -1.82176e-06
    -0.000171471    -0.000165567
     -2.6175e-05    -3.45333e-05
    -0.000194515    -0.000219468
      -1.623e-05    -2.44187e-05
      -6.811e-06    -8.51916e-06
      -2.508e-06    -2.87821e-06
        -4.2e-05    -4.64477e-05
     -9.9127e-05     -9.7894e-05
    -0.000415128    -0.000421235
    -0.000501759    -0.000608391
    -0.000149016    -0.000156742
      -2.056e-06    -2.40912e-06
    -0.000865341    -0.000855716
      -8.148e-06    -9.65293e-06
      -9.751e-06    -1.35901e-05
    -0.000182012    -0.000185346
     -4.1533e-05    -4.62978e-05
     -1.1592e-05    -1.31403e-05
     -2.0184e-05    -2.58345e-05
    -0.000143664    -0.000182389
      -1.626e-06    -2.57076e-06
     -0.00121182     -0.00122379
      -1.694e-06    -2.33971e-06
      -1.958e-06     -2.5105e-06
      -3.791e-06    -5.54875e-06
    -0.000222115    -0.000226256
     -4.3386e-05    -5.27512e-05
     -1.6399e-05    -1.91238e-05
    -0.000154479    -0.000148419
      -3.565e-06    -6.57344e-06
     -0.00033589     -0.00033673
     -1.7595e-05    -2.39707e-05
     -1.6053e-05    -1.97275e-05
      -2.778e-06    -3.59194e-06
    -0.000117731    -0.000121494
    -0.000764471    -0.000897728
      -1.886e-06    -2.50511e-06
     -3.3692e-05    -3.61183e-05
    -0.000374964    -0.000371866
      -3.203e-06    -4.00095e-06
      -1.018e-05    -1.32077e-05
    -0.000229555    -0.000184434
     -7.7097e-05    -7.77094e-05
    -0.000196573    -0.000190119
      -4.809e-06    -5.93237e-06
    -0.000108481    -0.000112226
     -0.00055958    -0.000514261
     -2.8771e-05    -4.45891e-05
      -1.094e-06    -1.72293e-06
     -0.00043468    -0.000409023
     -1.0341e-05    -1.56134e-05
    -0.000226225    -0.000261941
      -1.798e-06    -3.96182e-06
    -0.000198536    -0.000190457
     -7.3048e-05    -7.90613e-05
    -0.000572995    -0.000665278
    -0.000748714    -0.000752813
    -0.000175056    -0.000209746
      -8.473e-06    -1.24873e-05


==> scatterplots/co2/isotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
    -0.000795649    -0.000761111
    -0.000818664    -0.000782349
     -0.00609691     -0.00608516
     -0.00173726     -0.00161018
     -0.00523984     -0.00511507
     -0.00182964     -0.00172617
    -0.000935632    -0.000931729
     -0.00840075     -0.00878014
     -0.00151617     -0.00144852
     -0.00256715     -0.00241434
    -0.000944389    -0.000896955
     -0.00314015     -0.00302344
     -0.00280876     -0.00268225
      -0.0026285     -0.00253733
     -0.00639502     -0.00638025
     -0.00150908     -0.00144577
    -0.000482981    -0.000502927
     -0.00473809     -0.00453563
     -0.00115111     -0.00108966
    -0.000400582    -0.000375941
    -0.000349628    -0.000319327
     -0.00718745     -0.00693896
    -0.000425281    -0.000396508
    -0.000590866    -0.000549409
      -0.0042868     -0.00412236
     -0.00298729     -0.00288762
    -0.000590152    -0.000528602
     -0.00177539     -0.00175805
    -0.000719761    -0.000679506
     -0.00091781    -0.000902475
     -0.00167375     -0.00158874
     -0.00736814     -0.00766211
     -0.00941172     -0.00961524
     -0.00127408     -0.00123897
     -0.00243116     -0.00232742
     -0.00271128     -0.00255867
     -0.00197117     -0.00189482
      -0.0035488     -0.00337851
     -0.00178893      -0.0018028
     -0.00193242     -0.00180453
     -0.00409829     -0.00407132
    -0.000724725    -0.000686268
     -0.00399804     -0.00384447
    -0.000801759    -0.000775142
     -0.00447355     -0.00447072
    -0.000472653    -0.000449356
     -0.00372475     -0.00371652
    -0.000604259    -0.000549994
     -0.00227009     -0.00217859
      -0.0024919     -0.00241399
     -0.00334351     -0.00331182
     -0.00159345     -0.00150478
     -0.00174703     -0.00168146
    -0.000547974    -0.000520022
    -0.000949327    -0.000923949
    -0.000804021    -0.000765513
     -0.00955138     -0.00961697
     -0.00101432    -0.000927566
     -0.00172301     -0.00163502
     -0.00256882     -0.00248442
     -0.00412218     -0.00413851
     -0.00300382     -0.00298665
     -0.00203009     -0.00205723
       -0.004459     -0.00446325
      -0.0058721     -0.00592165
     -0.00358539     -0.00357416
     -0.00244157      -0.0023692
     -0.00206752     -0.00194394
     -0.00108781     -0.00103495
     -0.00896642     -0.00870355
     -0.00772551     -0.00803305
     -0.00133307     -0.00131582
     -0.00440342     -0.00443644
     -0.00630671     -0.00634029
     -0.00115754     -0.00110078
     -0.00481499     -0.00464489
     -0.00114985     -0.00108856
     -0.00166191     -0.00160232
    -0.000405908    -0.000370554
     -0.00251746     -0.00241182
     -0.00375504     -0.00370714
    -0.000419253    -0.000384579
    -0.000570218     -0.00053601
     -0.00186426     -0.00173396
     -0.00196281     -0.00186003
     -0.00101904    -0.000942937
    -0.000840405    -0.000794052
    -0.000602439     -0.00057133
    -0.000691366    -0.000704544
      -0.0031752     -0.00310769
    -0.000515731    -0.000463807
     -0.00401935     -0.00405524
     -0.00290204     -0.00279503
     -0.00235511     -0.00226627
     -0.00287285     -0.00270203
     -0.00126775     -0.00120598
    -0.000948891    -0.000904885
     -0.00900127     -0.00938454
    -0.000434347    -0.000411461
    -0.000466659    -0.000433648
    -0.000651429     -0.00061395
    -0.000425538    -0.000396271
    -0.000867471    -0.000824438
    -0.000489769    -0.000461767
      -0.0031207     -0.00305191
     -0.00139802     -0.00133408
    -0.000762062    -0.000713235
     -0.00190919      -0.0018596
    -0.000581131    -0.000573587
     -0.00090101    -0.000872134
     -0.00114668     -0.00109496
     -0.00168827     -0.00169838
     -0.00479402     -0.00462005
     -0.00343492     -0.00331138
    -0.000384486    -0.000362948
    -0.000844241    -0.000805593
     -0.00305484     -0.00296864
    -0.000453229    -0.000426357
     -0.00607849     -0.00615068
     -0.00268946     -0.00265557
     -0.00244728     -0.00233918
     -0.00546249     -0.00545213
    -0.000698253    -0.000673637
     -0.00078301     -0.00074351
      -0.0070882     -0.00725877
    -0.000627452    -0.000572247
     -0.00215129      -0.0020171
     -0.00421679     -0.00415824
     -0.00169462     -0.00158741
    -0.000667608    -0.000634671
     -0.00546554     -0.00554652
     -0.00393873     -0.00381706
      -0.0077782     -0.00767201
    -0.000405109    -0.000382051
     -0.00224994      -0.0022081
     -0.00040014    -0.000371893
    -0.000844016    -0.000800218
     -0.00160093     -0.00153707
     -0.00507504     -0.00506381
    -0.000714229    -0.000676739
    -0.000543561    -0.000496212
     -0.00558265     -0.00553657
      -0.0020869     -0.00201057
     -0.00725376     -0.00738295
     -0.00601993     -0.00610762
        -0.00163     -0.00160149
    -0.000459255    -0.000441927
     -0.00368422     -0.00361868
     -0.00272304     -0.00269862
    -0.000401011    -0.000366087
     -0.00458869     -0.00455109
    -0.000581037    -0.000588677
     -0.00120446      -0.0011481
     -0.00621451     -0.00609454
     -0.00206989     -0.00199583
     -0.00369903     -0.00363153
     -0.00169547       -0.001608
    -0.000616566    -0.000604318
    -0.000443636    -0.000423538
    -0.000615814    -0.000589862
     -0.00829317     -0.00840675
     -0.00037393    -0.000360689
    -0.000945297    -0.000965932
     -0.00233393     -0.00224836
     -0.00274149     -0.00262713
     -0.00139184     -0.00135043
     -0.00380904     -0.00373409
     -0.00115253     -0.00108455
     -0.00621765     -0.00627296
     -0.00138874     -0.00135148
     -0.00740886     -0.00730614
    -0.000327491    -0.000285142
     -0.00044522    -0.000399413
     -0.00209851     -0.00195681
     -0.00133041     -0.00124117
     -0.00294807     -0.00282116
     -0.00143986     -0.00135511
     -0.00078867    -0.000740531
     -0.00473482     -0.00463973
     -0.00407427     -0.00412342
     -0.00768898     -0.00811384
     -0.00379222     -0.00375158
     -0.00507659     -0.00508516
     -0.00582164      -0.0057523
     -0.00331104     -0.00328552
     -0.00624842     -0.00622939
     -0.00126122     -0.00118957
     -0.00303728     -0.00296709
     -0.00519325     -0.00509143
    -0.000570538    -0.000537338
     -0.00937094     -0.00970558
     -0.00597519     -0.00602826
    -0.000785031    -0.000714318
     -0.00376521     -0.00361535
     -0.00191309     -0.00182703
     -0.00382794     -0.00373195
     -0.00203427     -0.00189383
    -0.000389302    -0.000370089
     -0.00105105    -0.000992276
     -0.00197839        -0.00196
     -0.00302321        -0.00288
    -0.000910785    -0.000879341
     -0.00473567     -0.00467946
    -0.000796429    -0.000759978
     -0.00597933     -0.00598007
       -0.005236     -0.00519577
     -0.00309416     -0.00305256
    -0.000500949    -0.000445018
     -0.00805712      -0.0080115
     -0.00535299      -0.0051993
    -0.000516335    -0.000464971
     -0.00455748     -0.00430057
     -0.00107104    -0.000993421
     -0.00815671     -0.00843607
     -0.00384867     -0.00381131
    -0.000400715    -0.000369242
     -0.00255862     -0.00242018
     -0.00109419     -0.00099479
     -0.00192477     -0.00182842
     -0.00700003      -0.0070024
    -0.000830604    -0.000822073
      -0.0048784     -0.00474039
     -0.00751464     -0.00743585
     -0.00436749     -0.00428884
    -0.000752554    -0.000731316
    -0.000706899    -0.000643328
     -0.00688601     -0.00675801
     -0.00198031     -0.00195312
     -0.00345047     -0.00331171
     -0.00277625      -0.0027224
     -0.00298586     -0.00291654
    -0.000500932    -0.000507399
      -0.0049714     -0.00489208
     -0.00158088     -0.00151975
     -0.00113184     -0.00108657
     -0.00178064     -0.00170742
    -0.000535758    -0.000541565
     -0.00400463     -0.00397154
     -0.00552415     -0.00546567
    -0.000821959    -0.000792186
     -0.00156534     -0.00153389
     -0.00180921     -0.00170643
    -0.000488234    -0.000475136
     -0.00498298     -0.00506095
     -0.00436771     -0.00420851
    -0.000676846    -0.000656673
     -0.00212566     -0.00206333
     -0.00400334     -0.00396308
     -0.00730625     -0.00720649
     -0.00898435     -0.00946741
     -0.00114158     -0.00108045
    -0.000686363    -0.000679992
     -0.00605426     -0.00604963
       -0.005794     -0.00582284
    -0.000898874    -0.000829967
     -0.00453391     -0.00454189
     -0.00187866     -0.00179908
     -0.00166148     -0.00159125
    -0.000921423    -0.000872502
     -0.00478586     -0.00487607
     -0.00099408    -0.000979888
      -0.0013152      -0.0012633
      -0.0013624     -0.00129786
    -0.000450718    -0.000427641
    -0.000921482    -0.000871782
    -0.000470881    -0.000425987
     -0.00144019     -0.00133543
    -0.000792105    -0.000763212
    -0.000990276    -0.000947015
    -0.000409208    -0.000374795
     -0.00128665     -0.00123098
     -0.00314575     -0.00311273
     -0.00155272     -0.00148044
    -0.000743277    -0.000679923
     -0.00751657     -0.00743115
      -0.0011622     -0.00110654
    -0.000474236    -0.000454398
     -0.00332651     -0.00329975
     -0.00203362     -0.00194104
    -0.000559946    -0.000561391
    -0.000421551    -0.000419893
     -0.00226384     -0.00217646
     -0.00935366     -0.00974247
      -0.0088435     -0.00889838
     -0.00494764     -0.00494374
     -0.00227798     -0.00222174
     -0.00204367     -0.00195955
     -0.00278642     -0.00265511
     -0.00244561      -0.0023609
      -0.0024792     -0.00242005
      -0.0027432     -0.00264621
     -0.00775299     -0.00790202
     -0.00106058     -0.00102163
     -0.00264097      -0.0024899
    -0.000876182    -0.000821561
    -0.000452007    -0.000426775
     -0.00136237       -0.001302
     -0.00182838     -0.00180116
     -0.00644768     -0.00621988
     -0.00372391     -0.00353611
     -0.00339675     -0.00337462
      -0.0012796     -0.00117699
    -0.000436451     -0.00042806
    -0.000443116    -0.000440335
    -0.000440004    -0.000405563
     -0.00589594     -0.00591973
    -0.000398047    -0.000352229
     -0.00382715     -0.00383059
     -0.00962367     -0.00963814
     -0.00108377     -0.00100041
     -0.00262019     -0.00254438
     -0.00672798     -0.00701925
    -0.000509937    -0.000516583
     -0.00172237     -0.00166027
     -0.00404585     -0.00404119
     -0.00750874     -0.00762608
     -0.00728317     -0.00734818
     -0.00433684     -0.00433322
     -0.00304873     -0.00289876
     -0.00410977     -0.00410163
     -0.00200075     -0.00186655
    -0.000780608    -0.000744897
     -0.00439783     -0.00439597
    -0.000820541    -0.000746303
     -0.00104287    -0.000998229
     -0.00107908     -0.00103334
     -0.00226035     -0.00219941
      -0.0018593     -0.00174333
     -0.00780953      -0.0078725
     -0.00745464     -0.00786227
      -0.0034332     -0.00332515
     -0.00947044     -0.00960625
    -0.000804507    -0.000757676
     -0.00103406    -0.000991908
    -0.000918836    -0.000868426
     -0.00446824     -0.00441882
     -0.00117154     -0.00112938
    -0.000308353     -0.00026889
     -0.00128632     -0.00121676
    -0.000482141    -0.000490093
     -0.00109659     -0.00100379
    -0.000711465    -0.000710064
     -0.00173689     -0.00174783
     -0.00069501    -0.000666527
    -0.000506591    -0.000495314
    -0.000515563    -0.000508932
    -0.000620923    -0.000612873
     -0.00300774     -0.00292612
    -0.000422122    -0.000389808
      -0.0046335     -0.00449526
    -0.000714006    -0.000641596
     -0.00100251    -0.000907844
    -0.000775131    -0.000698955
     -0.00127005     -0.00126076
     -0.00117807     -0.00111482
     -0.00314065     -0.00301669
    -0.000310521     -0.00027159
    -0.000476118     -0.00045293
     -0.00355609     -0.00348838
    -0.000806745    -0.000764034
    -0.000613756    -0.000611776
     -0.00317154     -0.00311083
     -0.00055285    -0.000496646
    -0.000458183    -0.000441685
    -0.000587131    -0.000616748
    -0.000388677    -0.000372666
     -0.00804384     -0.00803151
     -0.00341337     -0.00340319
    -0.000700025     -0.00063151
    -0.000850354    -0.000803957
    -0.000599747     -0.00059483
     -0.00628067     -0.00627451
     -0.00879865     -0.00896521
     -0.00385324     -0.00370132
     -0.00235445     -0.00227064
     -0.00192871     -0.00185342
     -0.00378922     -0.00365362
     -0.00491922     -0.00481236
     -0.00743015     -0.00764363
    -0.000365161    -0.000344191
     -0.00253669     -0.00250595
     -0.00356467      -0.0035437
     -0.00214841     -0.00200842
    -0.000626372    -0.000621599
     -0.00462013     -0.00459997
    -0.000386008    -0.000363888
     -0.00217777     -0.00209472
     -0.00462613     -0.00450157
     -0.00566347     -0.00556228
     -0.00443457     -0.00440253
     -0.00150347     -0.00149831
     -0.00668505     -0.00695572
     -0.00048689    -0.000495161
     -0.00542578     -0.00525108
    -0.000584739    -0.000584149
     -0.00338392     -0.00327394
    -0.000413138    -0.000374522
     -0.00469021     -0.00470616
     -0.00179001      -0.0017002
     -0.00200749     -0.00190341
      -0.0023674     -0.00220822
     -0.00336954     -0.00325745
     -0.00477813     -0.00463132
      -0.0102501     -0.00984389
     -0.00144639     -0.00135037
    -0.000671739    -0.000633767
    -0.000652714    -0.000633112
     -0.00555163     -0.00554487
    -0.000669119    -0.000626882
     -0.00291691     -0.00277298
     -0.00621051     -0.00617959
    -0.000336228    -0.000300877
     -0.00278831      -0.0026913
     -0.00263823     -0.00264675
      -0.0004811    -0.000439819
     -0.00321871     -0.00309601
    -0.000397842     -0.00035666
    -0.000672468    -0.000614722
     -0.00189401     -0.00180817
      -0.0018677     -0.00179958
    -0.000902702    -0.000853013
      -0.0042947     -0.00433302
     -0.00151746     -0.00144119
     -0.00110674     -0.00104592
     -0.00166666     -0.00166622
     -0.00784837     -0.00823748
      -0.0013732     -0.00131978
     -0.00581157     -0.00580919
     -0.00520775     -0.00518013
     -0.00102738     -0.00098334
     -0.00470582     -0.00473835
     -0.00174369     -0.00169263
      -0.0116943      -0.0123483
     -0.00092543     -0.00088404
     -0.00177053     -0.00167615
       -0.003819     -0.00377974
     -0.00355274     -0.00349139
    -0.000635242    -0.000604333
     -0.00247631     -0.00242215
     -0.00686538     -0.00696281
     -0.00046148    -0.000410918
    -0.000568849    -0.000539437
    -0.000916595    -0.000906469
    -0.000568074    -0.000509479
     -0.00368994     -0.00361948
     -0.00220549     -0.00213377
     -0.00702793      -0.0073815
     -0.00505328     -0.00500276
     -0.00700219     -0.00678414
    -0.000466308    -0.000430124
    -0.000968843    -0.000941961
     -0.00174456     -0.00165069
    -0.000660224    -0.000621065
      -0.0065462     -0.00641627
     -0.00216374     -0.00202234
     -0.00393834     -0.00380912
      -0.0066884     -0.00649351
    -0.000455121     -0.00042497
    -0.000790924    -0.000754139
    -0.000535443    -0.000504179
    -0.000545395    -0.000543961
     -0.00262821     -0.00252298
     -0.00202583     -0.00194855
      -0.0029577     -0.00288607
     -0.00371701     -0.00358005
    -0.000514653    -0.000489287
     -0.00132042      -0.0012948
     -0.00333457     -0.00332616
    -0.000950502    -0.000908899
     -0.00696404     -0.00691695
     -0.00349963     -0.00341517
     -0.00623088     -0.00604882
     -0.00712952     -0.00707397
     -0.00398899     -0.00391386
     -0.00276267     -0.00274279
    -0.000422546    -0.000403035
    -0.000624055    -0.000600917
      -0.0008353    -0.000789946
     -0.00637444     -0.00605141
     -0.00120287     -0.00111173
    -0.000598781    -0.000556733
     -0.00320461     -0.00313437
     -0.00115493      -0.0010526
     -0.00480215      -0.0047842
    -0.000728738    -0.000722654
     -0.00284209     -0.00276745
     -0.00787443     -0.00766592
     -0.00472701     -0.00459312
    -0.000994539    -0.000908646
      -0.0066997     -0.00650954
     -0.00772278     -0.00732547
     -0.00420309     -0.00414053
     -0.00125809     -0.00120182
     -0.00464556     -0.00467966
    -0.000780288     -0.00073876
    -0.000418718    -0.000389824
      -0.0033668     -0.00329043
    -0.000418369    -0.000386598
    -0.000570346    -0.000583346
      -0.0057828     -0.00585099
     -0.00666872     -0.00647733
     -0.00326607     -0.00316923
     -0.00121433     -0.00116375
     -0.00210035     -0.00202359
     -0.00069522    -0.000653894
     -0.00181475     -0.00174702
     -0.00741194      -0.0074147
     -0.00488771     -0.00488928
     -0.00102521    -0.000978862
     -0.00836985     -0.00864656
     -0.00377911     -0.00361528
     -0.00672462     -0.00687041
    -0.000747475    -0.000687035
     -0.00324003     -0.00320029
     -0.00496637     -0.00497157
     -0.00395382     -0.00395279
     -0.00228858     -0.00226115
     -0.00446689      -0.0044212
     -0.00103151     -0.00102261
    -0.000544834    -0.000558106
    -0.000707329     -0.00066604
    -0.000903654    -0.000900864
     -0.00043292     -0.00046281
     -0.00063444    -0.000611352
     -0.00782408     -0.00798731
      -0.0025726     -0.00253537
    -0.000846229    -0.000814324
    -0.000903921    -0.000868536
     -0.00310348     -0.00292153
    -0.000515251    -0.000501288
     -0.00317249     -0.00303948
    -0.000771035    -0.000711009
    -0.000568871     -0.00054046
    -0.000420877    -0.000409877
     -0.00351342     -0.00347928
     -0.00105246    -0.000962469
    -0.000513054    -0.000470354
    -0.000577938    -0.000514033
    -0.000775007     -0.00072489
    -0.000421568    -0.000385178
    -0.000481429    -0.000427228
      -0.0017788     -0.00179973
     -0.00381022     -0.00367553
     -0.00139277     -0.00139423
     -0.00092104    -0.000916176
     -0.00382079     -0.00368622
     -0.00220448     -0.00209657
    -0.000709654    -0.000663624
     -0.00323047     -0.00315786
     -0.00386506     -0.00384906
    -0.000565868    -0.000506213
     -0.00201953     -0.00197236
    -0.000389884    -0.000351976
    -0.000417708    -0.000402528
      -0.0013523     -0.00129668
     -0.00597597     -0.00587548
     -0.00300831     -0.00289646
     -0.00711614     -0.00721665
     -0.00298031     -0.00295994
     -0.00141658     -0.00133296
     -0.00520146     -0.00509066
     -0.00307178      -0.0029592
     -0.00140894     -0.00130848
     -0.00125493     -0.00118897
    -0.000535322    -0.000509425
     -0.00233089     -0.00225691
     -0.00541903     -0.00543818
    -0.000988435    -0.000938033
     -0.00135968     -0.00134612
     -0.00201261     -0.00190643
    -0.000802158    -0.000753768
     -0.00128856     -0.00124118
     -0.00907163     -0.00922745
    -0.000713624    -0.000678555
     -0.00157045     -0.00145553
     -0.00111042     -0.00105389
     -0.00594041     -0.00584499
     -0.00120043     -0.00109649
     -0.00466109     -0.00464089
     -0.00358628     -0.00353446
     -0.00410946     -0.00409949
     -0.00141617     -0.00135946
    -0.000372201     -0.00035211
    -0.000501293    -0.000447738
    -0.000819271    -0.000773552
    -0.000415202    -0.000393805
      -0.0062847     -0.00649576
     -0.00425864     -0.00401696
     -0.00155847     -0.00144575
    -0.000584902    -0.000540274
    -0.000736886    -0.000688855
     -0.00495404     -0.00479206
    -0.000316452    -0.000277294
     -0.00189938     -0.00181702
     -0.00204186     -0.00190862
    -0.000507533    -0.000474823
     -0.00104948    -0.000967414
    -0.000428835    -0.000433616
    -0.000379108    -0.000359849
     -0.00068167    -0.000649105
      -0.0083801      -0.0084852
     -0.00133182      -0.0012673
     -0.00151639     -0.00146616
     -0.00234109     -0.00230096
     -0.00116908     -0.00112832
     -0.00227005     -0.00219938
     -0.00306811     -0.00308632
    -0.000387586    -0.000342401
    -0.000696555    -0.000649255
     -0.00257928     -0.00250022
      -0.0106848      -0.0107516
    -0.000790411    -0.000832224
     -0.00222489     -0.00221524
     -0.00121256     -0.00117525
     -0.00109634     -0.00104414
     -0.00158548     -0.00150131
    -0.000548173    -0.000518177
     -0.00687181      -0.0069738
     -0.00128954     -0.00123103
     -0.00135373     -0.00129303
     -0.00869605      -0.0090478
     -0.00086424    -0.000778893
     -0.00162177     -0.00156167
     -0.00355741     -0.00346617
     -0.00750422     -0.00767094
     -0.00128731     -0.00120329
    -0.000854541    -0.000851598
     -0.00136683     -0.00130948
     -0.00031124    -0.000271496
     -0.00134448     -0.00123992
     -0.00462066     -0.00456822
     -0.00081472    -0.000773133
    -0.000614628    -0.000582917
    -0.000373656    -0.000328624
     -0.00351731     -0.00339538
    -0.000520072    -0.000471965
     -0.00112601     -0.00105036
    -0.000554781    -0.000569431
     -0.00850701      -0.0086962
    -0.000383936    -0.000344139
     -0.00503159      -0.0050401
    -0.000864321    -0.000790623
     -0.00745643     -0.00768387
     -0.00626457     -0.00613467
     -0.00212873     -0.00204492
     -0.00134381     -0.00132737
    -0.000730128    -0.000717148
     -0.00457241     -0.00449152
     -0.00771674     -0.00812291
     -0.00122503     -0.00115756
     -0.00215198     -0.00202233
     -0.00101844    -0.000931212
    -0.000925698    -0.000869239
     -0.00639372     -0.00663503
    -0.000703225    -0.000633173
      -0.0011579     -0.00108984
     -0.00417729      -0.0041907
    -0.000990208    -0.000945073
    -0.000723988     -0.00068676
    -0.000468221    -0.000421538
    -0.000875595    -0.000827965
     -0.00625112     -0.00646722
     -0.00156949     -0.00160049
    -0.000886079    -0.000860728
     -0.00456376     -0.00442591
     -0.00538335     -0.00545341
     -0.00236372     -0.00222103
     -0.00235031     -0.00228544
    -0.000621504    -0.000589334
     -0.00218088     -0.00211305
     -0.00281831     -0.00271295
    -0.000687319    -0.000680102
     -0.00716244     -0.00720054
    -0.000562244    -0.000538201
    -0.000840609    -0.000802283
     -0.00109624     -0.00102209
     -0.00653054     -0.00630767
    -0.000689505    -0.000656438
     -0.00221543     -0.00211989
     -0.00185455     -0.00181433
     -0.00532628     -0.00516011
     -0.00284439     -0.00269865
     -0.00359861      -0.0035882
     -0.00109616     -0.00104075
     -0.00905832     -0.00883146
    -0.000728281     -0.00069398
     -0.00162118     -0.00155218
     -0.00272501     -0.00272354
     -0.00538433     -0.00542389
     -0.00537407     -0.00530821
     -0.00281956     -0.00275424
    -0.000859628    -0.000858968
    -0.000756087    -0.000710202
    -0.000593194    -0.000544191
     -0.00315982     -0.00304559
      -0.0071998     -0.00702177
     -0.00364127     -0.00350806
        -0.00634     -0.00637213
     -0.00503801     -0.00509012
     -0.00550801     -0.00550922
     -0.00372097      -0.0037338
    -0.000461458     -0.00047391
     -0.00493156     -0.00477074
     -0.00224813     -0.00214312
      -0.0017064     -0.00172134
     -0.00340605     -0.00330597
    -0.000427309    -0.000400721
     -0.00136413     -0.00128162
     -0.00303265     -0.00296372
     -0.00992846      -0.0102873
     -0.00278173     -0.00272089
     -0.00105697     -0.00104078
     -0.00466432     -0.00465878
     -0.00176738     -0.00171402
     -0.00133775     -0.00126767
    -0.000357309    -0.000337992
     -0.00171099     -0.00159238
    -0.000618374    -0.000592338
    -0.000327124    -0.000290483
    -0.000433331    -0.000382131
     -0.00475525     -0.00480891
     -0.00239137     -0.00229859
     -0.00053296    -0.000500158
     -0.00115987      -0.0011093
     -0.00102013    -0.000956672
     -0.00270418     -0.00257358
    -0.000914174    -0.000890303
     -0.00149912     -0.00142586
     -0.00113373      -0.0011599
      -0.0038404      -0.0037701
     -0.00249338     -0.00247701
     -0.00173303     -0.00166597
     -0.00246281     -0.00244203
     -0.00135066     -0.00129434
    -0.000984361    -0.000962324
     -0.00986385     -0.00981354
    -0.000866541    -0.000812815
     -0.00237574     -0.00230037
    -0.000734134     -0.00066582
     -0.00288236     -0.00273882
     -0.00183319     -0.00176301
    -0.000698224    -0.000718069
     -0.00134123     -0.00132477
     -0.00139122     -0.00129103
    -0.000441698    -0.000399142
     -0.00626629     -0.00623096
    -0.000436946     -0.00039213
     -0.00302742     -0.00297274
    -0.000875941    -0.000885236
     -0.00485075     -0.00491471
     -0.00198421     -0.00191553
      -0.0016051     -0.00153905
     -0.00216051     -0.00208961
    -0.000456512    -0.000445975
     -0.00138063      -0.0012857
    -0.000588767    -0.000551511
    -0.000932005    -0.000888897
     -0.00127024      -0.0012081
     -0.00581314     -0.00562095
     -0.00664562     -0.00695454
     -0.00175681     -0.00166881
     -0.00788524     -0.00812183
    -0.000964825    -0.000983893
    -0.000527247    -0.000530343
     -0.00315725     -0.00310477
     -0.00256205     -0.00250383
    -0.000485027    -0.000445561
    -0.000849233    -0.000810654
     -0.00390145     -0.00382838
      -0.0041594     -0.00414914
      -0.0023619      -0.0023318
    -0.000854373    -0.000850064
     -0.00293016     -0.00281186
     -0.00111957     -0.00108091
    -0.000752422    -0.000687085
    -0.000381684    -0.000344088
     -0.00147326     -0.00142501
    -0.000595248    -0.000565455
     -0.00212748     -0.00201777
     -0.00214093     -0.00216348
      -0.0019268     -0.00185558
    -0.000644187    -0.000592823
     -0.00561491     -0.00564067
    -0.000762106    -0.000732098
     -0.00500334     -0.00485114
    -0.000876821    -0.000818555
      -0.0107874      -0.0112171
    -0.000395633    -0.000348163
     -0.00455427     -0.00434419
     -0.00390138     -0.00383835
     -0.00183045     -0.00175319
     -0.00379995     -0.00376185
    -0.000553786    -0.000503898
     -0.00356973      -0.0034361
     -0.00412164     -0.00415859
     -0.00196834     -0.00185598
    -0.000847921    -0.000800926
     -0.00163327     -0.00157087
     -0.00371773     -0.00365456
     -0.00217833     -0.00206814
     -0.00555728     -0.00570314
    -0.000561397    -0.000534305
     -0.00200957     -0.00188273
     -0.00214482     -0.00213424
     -0.00242046     -0.00232681
     -0.00582694     -0.00580105
    -0.000997703    -0.000987141
     -0.00693066     -0.00721923
     -0.00116553       -0.001093
     -0.00637042     -0.00658023
     -0.00250133     -0.00243891
      -0.0054423     -0.00557798
     -0.00350692     -0.00333773
    -0.000576781    -0.000547497
      -0.0019711     -0.00197368
     -0.00589276     -0.00588498
      -0.0010489    -0.000980489
     -0.00106633     -0.00101833
     -0.00566884     -0.00565902
     -0.00281968     -0.00271416
     -0.00044984    -0.000470839
     -0.00227391     -0.00220652
     -0.00761925     -0.00787361
     -0.00770779     -0.00738156
     -0.00216893      -0.0020932
     -0.00233446      -0.0022306
    -0.000974863    -0.000939839
     -0.00176054      -0.0016845
    -0.000535988    -0.000548192
    -0.000435132    -0.000404275
     -0.00156151     -0.00154647
    -0.000838909     -0.00076067
     -0.00921143       -0.009731
     -0.00119787     -0.00114128
     -0.00261167     -0.00254514
     -0.00289672     -0.00284683
    -0.000399698    -0.000366382
     -0.00130392     -0.00120851
     -0.00159293     -0.00160117
     -0.00558544     -0.00567416
    -0.000708487    -0.000672837
    -0.000502996    -0.000475281
     -0.00211484      -0.0020291
     -0.00211062     -0.00202434
     -0.00602772     -0.00614255
     -0.00114254     -0.00107082
    -0.000418436    -0.000382116
    -0.000549794    -0.000541565
     -0.00142495     -0.00135499
     -0.00513535     -0.00517312
     -0.00619917     -0.00592213
     -0.00331588     -0.00317042
     -0.00120988     -0.00117877
    -0.000417933    -0.000404899
    -0.000376264    -0.000355591
     -0.00049472    -0.000470385
     -0.00171772     -0.00165475
     -0.00279104     -0.00276304
     -0.00320144     -0.00311418
    -0.000422342    -0.000398723
    -0.000323203    -0.000283443
    -0.000505752    -0.000477529
     -0.00219129      -0.0021731
     -0.00253131     -0.00244945
    -0.000978642    -0.000955382
     -0.00158554       -0.001516
     -0.00356836     -0.00354664
     -0.00993195      -0.0100408
     -0.00385808     -0.00388599
    -0.000491637    -0.000463659
     -0.00383612     -0.00370522
     -0.00415508     -0.00413776
     -0.00116411     -0.00112429
     -0.00119616     -0.00115478
    -0.000366852    -0.000327714
    -0.000461102    -0.000452743
     -0.00157099     -0.00148959
    -0.000768066    -0.000700735
     -0.00115726     -0.00108298
     -0.00179776     -0.00172539
    -0.000834466    -0.000789977
     -0.00926157     -0.00925818
     -0.00165005     -0.00162798
     -0.00196078     -0.00187347
     -0.00659163       -0.006641
     -0.00176888     -0.00178411
      -0.0036213     -0.00351448
     -0.00154038     -0.00151667
     -0.00194635     -0.00183639
     -0.00607681      -0.0062956
     -0.00504353     -0.00484299
     -0.00188401     -0.00181781
     -0.00312257     -0.00310892
    -0.000893832    -0.000855351
     -0.00100804    -0.000933825
    -0.000700002    -0.000659098
      -0.0014766     -0.00141228
      -0.0066575     -0.00695652
    -0.000643352    -0.000626579
      -0.0108236      -0.0107018
     -0.00269843     -0.00262748
     -0.00118332     -0.00118878
     -0.00807535     -0.00797375
    -0.000682704    -0.000671769
    -0.000649099    -0.000640072
    -0.000767861    -0.000726862
      -0.0033842     -0.00328557
    -0.000671701     -0.00068763
    -0.000587337    -0.000555009
    -0.000405253    -0.000364683
    -0.000550956    -0.000512855
     -0.00434874     -0.00419653
      -0.0044819     -0.00443247
     -0.00509125     -0.00503773
     -0.00196183      -0.0018476
     -0.00132236     -0.00124381
     -0.00420539     -0.00410815
     -0.00087714    -0.000838447
     -0.00219346     -0.00211142
      -0.0003265    -0.000288445
     -0.00280049     -0.00273657
     -0.00219015      -0.0020474
     -0.00365675     -0.00355416
      -0.0066892     -0.00669263
     -0.00194093     -0.00197008
    -0.000578054    -0.000551275
     -0.00155362     -0.00147785
     -0.00245042     -0.00237195
    -0.000841259    -0.000774764
     -0.00144943     -0.00136038
     -0.00199993      -0.0019258
     -0.00213477     -0.00203488
     -0.00178119     -0.00170541
     -0.00108599     -0.00103232
     -0.00458229     -0.00449794
    -0.000434105    -0.000411887
     -0.00238898     -0.00225201
     -0.00150588     -0.00143285
     -0.00252478     -0.00238085
    -0.000886847    -0.000803452
     -0.00114865     -0.00112395
    -0.000431585     -0.00039892
     -0.00154832     -0.00147541
     -0.00237498     -0.00230084
     -0.00413341     -0.00407475
     -0.00673421     -0.00679471
     -0.00368651     -0.00349558
     -0.00043281    -0.000396697
     -0.00650634     -0.00668836
     -0.00088385    -0.000834835
    -0.000698131     -0.00063291
     -0.00294983     -0.00288263
     -0.00159223     -0.00152944
    -0.000789938    -0.000730209
     -0.00116076     -0.00111476
     -0.00222971     -0.00208278
     -0.00037463    -0.000334968
      -0.0077537      -0.0080499
    -0.000374572    -0.000339868
    -0.000450174     -0.00042706
    -0.000509073    -0.000451243
     -0.00438043     -0.00439726
      -0.0012824      -0.0011729
     -0.00113641     -0.00107731
     -0.00216146     -0.00204883
     -0.00120578     -0.00124367
     -0.00410933     -0.00400178
     -0.00186693     -0.00187517
    -0.000986392    -0.000937669
    -0.000549954    -0.000523631
     -0.00214503     -0.00206618
     -0.00661068     -0.00688504
    -0.000508292    -0.000493935
     -0.00135727     -0.00128153
     -0.00636297     -0.00614253
    -0.000577232    -0.000545817
    -0.000916743    -0.000874635
     -0.00593015      -0.0058907
     -0.00218117     -0.00211572
     -0.00241524     -0.00227652
    -0.000561243    -0.000517016
     -0.00328165     -0.00321987
     -0.00623551     -0.00625875
      -0.0011232      -0.0010316
    -0.000481901    -0.000472895
     -0.00665041     -0.00665904
     -0.00146935     -0.00148734
     -0.00271772     -0.00255317
    -0.000892056    -0.000917508
     -0.00356771     -0.00344177
     -0.00217332     -0.00213275
     -0.00435065     -0.00416113
     -0.00577488     -0.00581697
     -0.00241823     -0.00226384
     -0.00125927     -0.00120777


==> scatterplots/co2/isotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00002560      -0.00000008
     -0.00001834       0.00000047
     -0.00021549       0.00002677
     -0.00005816       0.00000442
     -0.00029032      -0.00003350
     -0.00005286       0.00000206
     -0.00002758       0.00000037
     -0.00042782      -0.00003398
     -0.00005652      -0.00000358
     -0.00010941       0.00001231
     -0.00002632      -0.00000019
     -0.00009444       0.00000459
     -0.00010586       0.00000067
     -0.00010341      -0.00000550
     -0.00031932      -0.00001640
     -0.00005830      -0.00000436
     -0.00001230       0.00000035
     -0.00020726       0.00000310
     -0.00004228      -0.00000126
     -0.00000845      -0.00000011
     -0.00000999      -0.00000015
     -0.00036731       0.00000417
     -0.00001119      -0.00000045
     -0.00001232      -0.00000039
     -0.00024835      -0.00002860
     -0.00009902       0.00000157
     -0.00001857       0.00000088
     -0.00004698       0.00000240
     -0.00002492      -0.00000116
     -0.00002655      -0.00000018
     -0.00006458      -0.00000112
     -0.00029314      -0.00001038
     -0.00058564      -0.00001708
     -0.00003404       0.00000094
     -0.00009833      -0.00000258
     -0.00011285       0.00001248
     -0.00008609      -0.00000749
     -0.00014641       0.00001802
     -0.00005958       0.00000287
     -0.00008659       0.00000917
     -0.00016775      -0.00001715
     -0.00002149      -0.00000055
     -0.00021930      -0.00002473
     -0.00002566       0.00000016
     -0.00014133       0.00000833
     -0.00001821      -0.00000098
     -0.00014825       0.00001143
     -0.00001924       0.00000047
     -0.00007559       0.00000017
     -0.00007601       0.00000138
     -0.00012011      -0.00000111
     -0.00003968       0.00000127
     -0.00007265      -0.00000639
     -0.00001791      -0.00000048
     -0.00002012       0.00000028
     -0.00002459      -0.00000058
     -0.00066439      -0.00005842
     -0.00003794       0.00000252
     -0.00004574       0.00000008
     -0.00010129      -0.00000496
     -0.00013183      -0.00001015
     -0.00009107      -0.00000042
     -0.00007061       0.00000456
     -0.00019452      -0.00002118
     -0.00025474       0.00001492
     -0.00012624       0.00000239
     -0.00007885      -0.00000475
     -0.00007126       0.00000492
     -0.00003959      -0.00000198
     -0.00059081      -0.00000133
     -0.00037271      -0.00004320
     -0.00003427       0.00000142
     -0.00014604       0.00000343
     -0.00025725       0.00001549
     -0.00004148       0.00000019
     -0.00023050      -0.00000557
     -0.00002470       0.00000017
     -0.00007880      -0.00000708
     -0.00001196      -0.00000007
     -0.00010342      -0.00000311
     -0.00014130      -0.00000532
     -0.00001249      -0.00000016
     -0.00001333      -0.00000044
     -0.00005734       0.00000426
     -0.00007853      -0.00000202
     -0.00002564       0.00000102
     -0.00002685      -0.00000157
     -0.00002004      -0.00000055
     -0.00001899       0.00000050
     -0.00013486      -0.00001363
     -0.00001352       0.00000037
     -0.00012408       0.00000538
     -0.00009159       0.00000320
     -0.00009496      -0.00000669
     -0.00011357       0.00001285
     -0.00003651      -0.00000085
     -0.00003811      -0.00000259
     -0.00046228      -0.00003016
     -0.00001168      -0.00000036
     -0.00001201      -0.00000047
     -0.00001418       0.00000004
     -0.00001116      -0.00000045
     -0.00002564      -0.00000012
     -0.00001465      -0.00000066
     -0.00009951      -0.00000327
     -0.00005737      -0.00000408
     -0.00002197      -0.00000065
     -0.00006704      -0.00000147
     -0.00001578      -0.00000005
     -0.00002401      -0.00000028
     -0.00003955       0.00000028
     -0.00005354       0.00000245
     -0.00018832       0.00002365
     -0.00015904      -0.00001194
     -0.00001262      -0.00000057
     -0.00002396      -0.00000046
     -0.00010514      -0.00000223
     -0.00000996       0.00000011
     -0.00020325       0.00002044
     -0.00009916       0.00000111
     -0.00007083       0.00000276
     -0.00024321      -0.00001504
     -0.00002196       0.00000005
     -0.00002472      -0.00000060
     -0.00036496      -0.00003267
     -0.00001335       0.00000004
     -0.00009754       0.00001079
     -0.00014874       0.00000231
     -0.00004968       0.00000201
     -0.00002441      -0.00000139
     -0.00021873      -0.00000815
     -0.00017174      -0.00000318
     -0.00055188      -0.00006984
     -0.00001231      -0.00000052
     -0.00007467       0.00000077
     -0.00000759       0.00000015
     -0.00001681      -0.00000024
     -0.00004788       0.00000056
     -0.00019736       0.00000216
     -0.00002255      -0.00000090
     -0.00001372       0.00000007
     -0.00029450      -0.00003355
     -0.00006296      -0.00000087
     -0.00034451       0.00001103
     -0.00028142      -0.00002585
     -0.00004871      -0.00000009
     -0.00001298      -0.00000040
     -0.00012963       0.00000213
     -0.00009942       0.00000211
     -0.00000828      -0.00000019
     -0.00018273      -0.00001215
     -0.00001300       0.00000048
     -0.00004469      -0.00000282
     -0.00037775      -0.00004853
     -0.00005274       0.00000283
     -0.00011973       0.00000423
     -0.00004991       0.00000019
     -0.00001699       0.00000001
     -0.00001369      -0.00000054
     -0.00001342       0.00000024
     -0.00039148       0.00001125
     -0.00001002      -0.00000026
     -0.00002665       0.00000098
     -0.00010466      -0.00000989
     -0.00008505       0.00000452
     -0.00004669      -0.00000011
     -0.00013789       0.00000470
     -0.00003033      -0.00000120
     -0.00021782       0.00002535
     -0.00003572      -0.00000002
     -0.00046054      -0.00002956
     -0.00001139       0.00000050
     -0.00001307       0.00000033
     -0.00007743       0.00000711
     -0.00004110       0.00000094
     -0.00010279       0.00000698
     -0.00003748      -0.00000001
     -0.00002538      -0.00000081
     -0.00020053       0.00000891
     -0.00012573       0.00000462
     -0.00032723      -0.00002194
     -0.00011746       0.00000462
     -0.00019942      -0.00000784
     -0.00029781      -0.00001332
     -0.00011507      -0.00000007
     -0.00022727       0.00002607
     -0.00003919      -0.00000077
     -0.00010168      -0.00000585
     -0.00033843      -0.00004895
     -0.00001987      -0.00000093
     -0.00049058       0.00000231
     -0.00023139       0.00000440
     -0.00001993       0.00000046
     -0.00020935      -0.00002464
     -0.00006386      -0.00000137
     -0.00014399       0.00000606
     -0.00006525       0.00000569
     -0.00001040      -0.00000030
     -0.00002609      -0.00000048
     -0.00005267       0.00000264
     -0.00009877       0.00000794
     -0.00002897      -0.00000002
     -0.00016204       0.00001077
     -0.00001737      -0.00000009
     -0.00021254       0.00002244
     -0.00022878       0.00001971
     -0.00009215      -0.00000425
     -0.00001496       0.00000073
     -0.00051955      -0.00003999
     -0.00029916      -0.00002859
     -0.00001666       0.00000053
     -0.00022639      -0.00000146
     -0.00003537       0.00000120
     -0.00047632      -0.00007092
     -0.00015542       0.00000196
     -0.00000943      -0.00000022
     -0.00009267       0.00000799
     -0.00004197       0.00000324
     -0.00007699      -0.00000343
     -0.00025123       0.00001714
     -0.00002064       0.00000057
     -0.00018932       0.00000647
     -0.00046085      -0.00004410
     -0.00021685      -0.00002530
     -0.00001787      -0.00000016
     -0.00001910       0.00000065
     -0.00048722      -0.00007162
     -0.00006710       0.00000136
     -0.00011775       0.00001112
     -0.00009042      -0.00000260
     -0.00008505      -0.00000243
     -0.00001159       0.00000035
     -0.00017177       0.00002012
     -0.00005685       0.00000001
     -0.00003050       0.00000050
     -0.00006676      -0.00000210
     -0.00001168       0.00000040
     -0.00014528      -0.00001057
     -0.00023444       0.00000015
     -0.00002322      -0.00000035
     -0.00005282       0.00000078
     -0.00007188      -0.00000139
     -0.00000999       0.00000009
     -0.00017305      -0.00001313
     -0.00022824      -0.00001915
     -0.00001407      -0.00000005
     -0.00006208      -0.00000287
     -0.00012088       0.00001045
     -0.00040168      -0.00001432
     -0.00035884       0.00002730
     -0.00003360      -0.00000194
     -0.00002017       0.00000023
     -0.00026799      -0.00000597
     -0.00024986       0.00001478
     -0.00001965       0.00000029
     -0.00013895       0.00000921
     -0.00006531      -0.00000336
     -0.00006608      -0.00000509
     -0.00003025      -0.00000184
     -0.00014050       0.00000233
     -0.00002463       0.00000079
     -0.00002970       0.00000053
     -0.00004765      -0.00000264
     -0.00001192      -0.00000042
     -0.00003165      -0.00000069
     -0.00001298       0.00000017
     -0.00004538       0.00000239
     -0.00002472      -0.00000083
     -0.00003356      -0.00000055
     -0.00000976       0.00000002
     -0.00004140      -0.00000195
     -0.00011019       0.00000364
     -0.00004986      -0.00000107
     -0.00001644      -0.00000005
     -0.00037676      -0.00000256
     -0.00004071      -0.00000195
     -0.00001426      -0.00000018
     -0.00012516       0.00000343
     -0.00006758      -0.00000093
     -0.00001225       0.00000040
     -0.00001038      -0.00000004
     -0.00009294      -0.00000755
     -0.00041038       0.00003405
     -0.00051467       0.00001268
     -0.00020446      -0.00001289
     -0.00005494       0.00000012
     -0.00008774      -0.00000687
     -0.00012102      -0.00000614
     -0.00008814      -0.00000398
     -0.00006655       0.00000147
     -0.00013200      -0.00001351
     -0.00034809       0.00000710
     -0.00003553       0.00000026
     -0.00011569      -0.00000206
     -0.00002057      -0.00000084
     -0.00001530      -0.00000075
     -0.00005379      -0.00000356
     -0.00006161       0.00000055
     -0.00043642      -0.00004843
     -0.00014947       0.00001903
     -0.00012153       0.00000157
     -0.00003795       0.00000209
     -0.00001101      -0.00000016
     -0.00001077      -0.00000001
     -0.00001340      -0.00000024
     -0.00022010       0.00001220
     -0.00001168       0.00000046
     -0.00010746       0.00000125
     -0.00047635       0.00005173
     -0.00002995       0.00000080
     -0.00009422      -0.00000681
     -0.00021916      -0.00000572
     -0.00001127       0.00000037
     -0.00005677      -0.00000254
     -0.00014443      -0.00001063
     -0.00042151      -0.00003899
     -0.00025641       0.00002044
     -0.00014534       0.00000260
     -0.00010223       0.00000955
     -0.00016885       0.00001215
     -0.00008946       0.00000969
     -0.00003080      -0.00000192
     -0.00013371       0.00000873
     -0.00002200       0.00000069
     -0.00004422      -0.00000326
     -0.00002783       0.00000040
     -0.00009128      -0.00000738
     -0.00006613       0.00000462
     -0.00048034      -0.00006510
     -0.00028087      -0.00000531
     -0.00013022       0.00000154
     -0.00044386       0.00003210
     -0.00002444      -0.00000102
     -0.00003510      -0.00000165
     -0.00002758      -0.00000151
     -0.00017823       0.00000098
     -0.00002472       0.00000006
     -0.00001099       0.00000043
     -0.00003035      -0.00000140
     -0.00001086       0.00000035
     -0.00004438       0.00000337
     -0.00001614       0.00000027
     -0.00005082       0.00000269
     -0.00002181      -0.00000029
     -0.00001326      -0.00000023
     -0.00001220       0.00000005
     -0.00001453       0.00000035
     -0.00010906       0.00000243
     -0.00001247      -0.00000023
     -0.00025610      -0.00002695
     -0.00002538       0.00000149
     -0.00003261       0.00000216
     -0.00002146       0.00000115
     -0.00003881       0.00000043
     -0.00003455      -0.00000171
     -0.00011154       0.00000855
     -0.00001003       0.00000036
     -0.00001718      -0.00000088
     -0.00012938      -0.00000617
     -0.00002929      -0.00000135
     -0.00001363       0.00000016
     -0.00012550       0.00000275
     -0.00001727       0.00000064
     -0.00001174      -0.00000029
     -0.00001627       0.00000062
     -0.00001121      -0.00000038
     -0.00051990      -0.00005028
     -0.00011116       0.00000337
     -0.00002525       0.00000140
     -0.00002306      -0.00000109
     -0.00001439       0.00000003
     -0.00029369       0.00001967
     -0.00048306      -0.00002745
     -0.00020242      -0.00001878
     -0.00008941      -0.00000669
     -0.00009313      -0.00000866
     -0.00018386      -0.00001393
     -0.00017835       0.00001642
     -0.00038803      -0.00005121
     -0.00001210      -0.00000046
     -0.00007652       0.00000338
     -0.00010078       0.00000613
     -0.00009618       0.00001064
     -0.00001690       0.00000003
     -0.00014084       0.00000960
     -0.00001233      -0.00000043
     -0.00010801      -0.00001069
     -0.00016570       0.00001950
     -0.00020611       0.00002487
     -0.00013356       0.00000708
     -0.00004840       0.00000123
     -0.00021605      -0.00000332
     -0.00001194       0.00000018
     -0.00032827      -0.00003373
     -0.00001250       0.00000022
     -0.00012621      -0.00000270
     -0.00000895       0.00000017
     -0.00021995      -0.00002497
     -0.00007401      -0.00000443
     -0.00008020      -0.00000368
     -0.00008568       0.00000874
     -0.00019193      -0.00002325
     -0.00025194      -0.00001972
     -0.00073905      -0.00000792
     -0.00003705       0.00000094
     -0.00002016      -0.00000039
     -0.00001914      -0.00000028
     -0.00021001       0.00000352
     -0.00002196      -0.00000074
     -0.00010215       0.00000905
     -0.00030177      -0.00001425
     -0.00000879       0.00000012
     -0.00009811      -0.00000068
     -0.00009252       0.00000636
     -0.00001398      -0.00000006
     -0.00012859      -0.00000533
     -0.00000999       0.00000030
     -0.00001496       0.00000005
     -0.00006762      -0.00000246
     -0.00006796      -0.00000191
     -0.00003208      -0.00000108
     -0.00015646       0.00000621
     -0.00004647      -0.00000137
     -0.00002962      -0.00000117
     -0.00004934       0.00000247
     -0.00040959      -0.00005564
     -0.00005972      -0.00000495
     -0.00021181       0.00001808
     -0.00025057      -0.00002505
     -0.00003367      -0.00000080
     -0.00014481       0.00001008
     -0.00005528      -0.00000166
     -0.00064739       0.00003822
     -0.00003591      -0.00000239
     -0.00004407       0.00000142
     -0.00011519      -0.00000199
     -0.00014494      -0.00000896
     -0.00002245      -0.00000119
     -0.00008517       0.00000212
     -0.00027119       0.00000732
     -0.00001618       0.00000067
     -0.00001963      -0.00000105
     -0.00002505       0.00000076
     -0.00002669       0.00000173
     -0.00015757      -0.00001602
     -0.00007197      -0.00000450
     -0.00026665      -0.00001381
     -0.00018579       0.00001209
     -0.00048678      -0.00005894
     -0.00000993      -0.00000021
     -0.00002415       0.00000058
     -0.00006789      -0.00000203
     -0.00001598      -0.00000051
     -0.00042246      -0.00005628
     -0.00008701       0.00000864
     -0.00022577      -0.00002788
     -0.00046027      -0.00006592
     -0.00001335      -0.00000039
     -0.00003153      -0.00000209
     -0.00001773      -0.00000070
     -0.00001542       0.00000027
     -0.00008733       0.00000112
     -0.00005192      -0.00000063
     -0.00011432      -0.00000280
     -0.00012574       0.00001350
     -0.00000966      -0.00000008
     -0.00003709      -0.00000009
     -0.00012394       0.00000823
     -0.00003049      -0.00000036
     -0.00030066       0.00001552
     -0.00012230       0.00000417
     -0.00037082      -0.00002572
     -0.00042686      -0.00003177
     -0.00014680      -0.00000223
     -0.00008317       0.00000334
     -0.00001305      -0.00000050
     -0.00001875      -0.00000065
     -0.00002589      -0.00000144
     -0.00037793      -0.00001121
     -0.00003752       0.00000150
     -0.00001508       0.00000005
     -0.00011967      -0.00000427
     -0.00003885       0.00000262
     -0.00015025       0.00000399
     -0.00002006       0.00000035
     -0.00009028       0.00000400
     -0.00054094      -0.00004487
     -0.00026333      -0.00002848
     -0.00004173       0.00000314
     -0.00049859      -0.00007980
     -0.00042224       0.00000988
     -0.00018122      -0.00000385
     -0.00004933      -0.00000334
     -0.00017527      -0.00001596
     -0.00002592      -0.00000087
     -0.00000862       0.00000008
     -0.00011171      -0.00000094
     -0.00000907       0.00000019
     -0.00001488       0.00000039
     -0.00019397       0.00001400
     -0.00043401      -0.00004648
     -0.00009654       0.00000785
     -0.00003677      -0.00000163
     -0.00007516       0.00000127
     -0.00001986      -0.00000096
     -0.00006170      -0.00000393
     -0.00029402       0.00001868
     -0.00019689       0.00000688
     -0.00003987      -0.00000246
     -0.00043670      -0.00001531
     -0.00013703       0.00001630
     -0.00024553       0.00001407
     -0.00001923       0.00000017
     -0.00010511      -0.00000613
     -0.00018922      -0.00000650
     -0.00011090      -0.00000335
     -0.00006168       0.00000325
     -0.00015026       0.00000836
     -0.00002497       0.00000057
     -0.00001333       0.00000032
     -0.00001928      -0.00000070
     -0.00002427       0.00000028
     -0.00001157       0.00000044
     -0.00001949      -0.00000004
     -0.00045518      -0.00004664
     -0.00006806       0.00000378
     -0.00002567      -0.00000091
     -0.00002825      -0.00000089
     -0.00012546       0.00001520
     -0.00001009       0.00000011
     -0.00010308       0.00000949
     -0.00002127       0.00000023
     -0.00002078      -0.00000112
     -0.00001088      -0.00000021
     -0.00012908      -0.00000093
     -0.00003211       0.00000158
     -0.00001318      -0.00000014
     -0.00002016       0.00000111
     -0.00002333      -0.00000064
     -0.00000815      -0.00000017
     -0.00001587       0.00000074
     -0.00005821       0.00000347
     -0.00012758       0.00001087
     -0.00004370       0.00000146
     -0.00002409       0.00000027
     -0.00017466      -0.00000283
     -0.00009847      -0.00000695
     -0.00001949      -0.00000012
     -0.00010196       0.00000505
     -0.00012144       0.00000251
     -0.00001725       0.00000073
     -0.00007070      -0.00000034
     -0.00000919       0.00000025
     -0.00001208      -0.00000018
     -0.00004688      -0.00000056
     -0.00031532      -0.00001222
     -0.00010230       0.00000508
     -0.00030142       0.00001363
     -0.00008794       0.00000523
     -0.00004248      -0.00000003
     -0.00022858       0.00000783
     -0.00009316       0.00000372
     -0.00003674       0.00000194
     -0.00003906      -0.00000146
     -0.00001638      -0.00000029
     -0.00008716      -0.00000191
     -0.00018790       0.00000979
     -0.00002957      -0.00000036
     -0.00003447       0.00000147
     -0.00006970       0.00000357
     -0.00002403      -0.00000076
     -0.00002992      -0.00000060
     -0.00035335       0.00002800
     -0.00002676      -0.00000152
     -0.00004567       0.00000330
     -0.00003567      -0.00000138
     -0.00028931       0.00000990
     -0.00003622       0.00000244
     -0.00017046      -0.00000361
     -0.00013750      -0.00001036
     -0.00015779      -0.00001546
     -0.00004871      -0.00000185
     -0.00001164      -0.00000048
     -0.00001776       0.00000077
     -0.00002592      -0.00000096
     -0.00001363      -0.00000058
     -0.00023606       0.00000900
     -0.00022004      -0.00000396
     -0.00004813       0.00000265
     -0.00001806      -0.00000018
     -0.00001819      -0.00000004
     -0.00026441      -0.00002113
     -0.00000966       0.00000033
     -0.00005920      -0.00000125
     -0.00008241       0.00000796
     -0.00001010      -0.00000026
     -0.00002679       0.00000076
     -0.00001077       0.00000009
     -0.00001173      -0.00000041
     -0.00002350      -0.00000117
     -0.00031822       0.00002612
     -0.00003910      -0.00000222
     -0.00003868      -0.00000072
     -0.00007121       0.00000344
     -0.00003904       0.00000006
     -0.00007265      -0.00000557
     -0.00010071       0.00000548
     -0.00001263       0.00000047
     -0.00001845      -0.00000077
     -0.00009464      -0.00000739
     -0.00066577       0.00000709
     -0.00002385       0.00000119
     -0.00007750       0.00000413
     -0.00003598      -0.00000026
     -0.00003954      -0.00000160
     -0.00005867      -0.00000091
     -0.00001719      -0.00000077
     -0.00033991      -0.00000977
     -0.00003788      -0.00000129
     -0.00003210      -0.00000114
     -0.00040648       0.00002260
     -0.00003201       0.00000221
     -0.00007829      -0.00000717
     -0.00015181      -0.00000756
     -0.00036737      -0.00003122
     -0.00003128      -0.00000046
     -0.00002108       0.00000076
     -0.00004987      -0.00000318
     -0.00001065       0.00000042
     -0.00003754       0.00000234
     -0.00015877       0.00000890
     -0.00001930      -0.00000031
     -0.00002029      -0.00000053
     -0.00001507       0.00000073
     -0.00015439      -0.00000183
     -0.00001467       0.00000023
     -0.00003148       0.00000023
     -0.00001348       0.00000049
     -0.00053301      -0.00005720
     -0.00001088       0.00000022
     -0.00016872       0.00000910
     -0.00002435       0.00000074
     -0.00031051      -0.00000976
     -0.00038262      -0.00004360
     -0.00010360      -0.00001005
     -0.00003211       0.00000097
     -0.00002035      -0.00000021
     -0.00020794      -0.00000743
     -0.00029267      -0.00000215
     -0.00003762      -0.00000098
     -0.00008144       0.00000695
     -0.00003351       0.00000176
     -0.00002552      -0.00000001
     -0.00024343      -0.00000601
     -0.00002308       0.00000113
     -0.00003068       0.00000009
     -0.00013853      -0.00000390
     -0.00003467      -0.00000181
     -0.00002494      -0.00000138
     -0.00001125       0.00000037
     -0.00003293      -0.00000167
     -0.00021831       0.00000732
     -0.00005169       0.00000286
     -0.00002155      -0.00000009
     -0.00016620       0.00001765
     -0.00017258       0.00001619
     -0.00007537       0.00000645
     -0.00007340      -0.00000376
     -0.00002247      -0.00000130
     -0.00008125      -0.00000202
     -0.00009909       0.00000451
     -0.00001917       0.00000041
     -0.00036659      -0.00002799
     -0.00001658      -0.00000045
     -0.00002803      -0.00000100
     -0.00003514       0.00000048
     -0.00033211       0.00001367
     -0.00002718      -0.00000167
     -0.00010699      -0.00000959
     -0.00004549       0.00000079
     -0.00033128      -0.00004135
     -0.00010300       0.00000927
     -0.00013683       0.00000849
     -0.00004134      -0.00000200
     -0.00050578       0.00000669
     -0.00002924      -0.00000184
     -0.00006329      -0.00000418
     -0.00009696       0.00000414
     -0.00021400      -0.00000824
     -0.00023375       0.00001756
     -0.00008576      -0.00000247
     -0.00002549       0.00000051
     -0.00002045      -0.00000088
     -0.00001318      -0.00000017
     -0.00009255       0.00000561
     -0.00053940      -0.00008186
     -0.00013498       0.00001208
     -0.00022163       0.00002456
     -0.00019810       0.00000645
     -0.00022877      -0.00000379
     -0.00012735       0.00000362
     -0.00001119       0.00000022
     -0.00025483      -0.00001075
     -0.00007567       0.00000300
     -0.00005455       0.00000239
     -0.00011050       0.00000527
     -0.00000974      -0.00000017
     -0.00004402       0.00000085
     -0.00010610      -0.00000727
     -0.00054065       0.00000809
     -0.00009242      -0.00000202
     -0.00002822       0.00000010
     -0.00017344      -0.00000293
     -0.00006184       0.00000172
     -0.00003060       0.00000032
     -0.00001244      -0.00000058
     -0.00005005       0.00000286
     -0.00001860      -0.00000042
     -0.00000819       0.00000016
     -0.00001520       0.00000072
     -0.00016978      -0.00000562
     -0.00012245      -0.00001241
     -0.00001097      -0.00000026
     -0.00004805      -0.00000347
     -0.00002365       0.00000067
     -0.00011427       0.00000026
     -0.00002617       0.00000019
     -0.00005704      -0.00000304
     -0.00003306       0.00000159
     -0.00011801       0.00000378
     -0.00006609       0.00000107
     -0.00005367      -0.00000276
     -0.00008758       0.00000187
     -0.00005177      -0.00000384
     -0.00002386      -0.00000003
     -0.00045757       0.00002636
     -0.00001760       0.00000001
     -0.00007721      -0.00000018
     -0.00001922       0.00000091
     -0.00012839      -0.00000426
     -0.00007432      -0.00000645
     -0.00002001       0.00000069
     -0.00003539       0.00000041
     -0.00003634       0.00000187
     -0.00000945       0.00000018
     -0.00032142      -0.00001643
     -0.00001064       0.00000010
     -0.00011655      -0.00000118
     -0.00002453       0.00000076
     -0.00014528       0.00000568
     -0.00005850       0.00000137
     -0.00005709      -0.00000347
     -0.00006866      -0.00000450
     -0.00001169      -0.00000020
     -0.00003754       0.00000163
     -0.00001235      -0.00000036
     -0.00003688      -0.00000244
     -0.00003624       0.00000016
     -0.00035259      -0.00004307
     -0.00023816      -0.00002084
     -0.00006832      -0.00000330
     -0.00035472      -0.00000782
     -0.00002745       0.00000098
     -0.00001157       0.00000018
     -0.00009678       0.00000044
     -0.00009289      -0.00000016
     -0.00001012      -0.00000029
     -0.00002451      -0.00000053
     -0.00021245      -0.00002683
     -0.00016750       0.00001209
     -0.00007439       0.00000386
     -0.00002132       0.00000073
     -0.00009353       0.00000563
     -0.00003486       0.00000054
     -0.00001981       0.00000058
     -0.00000867       0.00000004
     -0.00005001      -0.00000074
     -0.00001415      -0.00000030
     -0.00008284       0.00000124
     -0.00007463       0.00000447
     -0.00006520      -0.00000438
     -0.00001557      -0.00000013
     -0.00020561       0.00000593
     -0.00001642      -0.00000001
     -0.00025333      -0.00001397
     -0.00002656      -0.00000039
     -0.00046557       0.00004121
     -0.00001630       0.00000083
     -0.00021847      -0.00000450
     -0.00011936       0.00000331
     -0.00004392      -0.00000041
     -0.00011592      -0.00000040
     -0.00001387      -0.00000002
     -0.00012075       0.00001096
     -0.00012962      -0.00001088
     -0.00006196       0.00000271
     -0.00002396      -0.00000114
     -0.00004230       0.00000130
     -0.00012053       0.00000313
     -0.00008950      -0.00000108
     -0.00019716       0.00000380
     -0.00001316      -0.00000028
     -0.00006178       0.00000437
     -0.00007613       0.00000319
     -0.00011821      -0.00001141
     -0.00020902       0.00001976
     -0.00002789       0.00000013
     -0.00022971       0.00000313
     -0.00003445      -0.00000025
     -0.00024357      -0.00001085
     -0.00008070      -0.00000517
     -0.00019057      -0.00000920
     -0.00013925       0.00001646
     -0.00001930      -0.00000083
     -0.00006371       0.00000236
     -0.00030953      -0.00003251
     -0.00003108      -0.00000016
     -0.00003948      -0.00000262
     -0.00020591       0.00001452
     -0.00010409      -0.00000210
     -0.00001151       0.00000033
     -0.00008041      -0.00000389
     -0.00039038      -0.00003650
     -0.00049048      -0.00001739
     -0.00011051      -0.00001112
     -0.00009129       0.00000116
     -0.00002840      -0.00000076
     -0.00005398      -0.00000240
     -0.00001248       0.00000044
     -0.00001248      -0.00000039
     -0.00004044       0.00000196
     -0.00002641       0.00000127
     -0.00054371      -0.00007103
     -0.00003911      -0.00000251
     -0.00009096      -0.00000210
     -0.00009299      -0.00000769
     -0.00001069      -0.00000015
     -0.00003436       0.00000204
     -0.00005192       0.00000195
     -0.00018370       0.00000595
     -0.00002691      -0.00000153
     -0.00001372      -0.00000052
     -0.00008303      -0.00000581
     -0.00009661      -0.00000869
     -0.00026068      -0.00001661
     -0.00003159       0.00000002
     -0.00000885       0.00000016
     -0.00001194       0.00000003
     -0.00004804      -0.00000227
     -0.00020254      -0.00001519
     -0.00031968       0.00000868
     -0.00012570       0.00001291
     -0.00002690       0.00000034
     -0.00001071      -0.00000023
     -0.00001113      -0.00000045
     -0.00001518      -0.00000021
     -0.00006580      -0.00000429
     -0.00007677       0.00000427
     -0.00008933       0.00000476
     -0.00001372      -0.00000046
     -0.00001014       0.00000036
     -0.00001576      -0.00000058
     -0.00007238       0.00000348
     -0.00010203      -0.00000902
     -0.00002966      -0.00000044
     -0.00004949      -0.00000321
     -0.00013825       0.00000959
     -0.00056736       0.00004087
     -0.00012148       0.00000634
     -0.00001233      -0.00000038
     -0.00013852       0.00001198
     -0.00017212       0.00001173
     -0.00003729      -0.00000039
     -0.00003948      -0.00000095
     -0.00000845       0.00000025
     -0.00001252      -0.00000001
     -0.00004558      -0.00000098
     -0.00002483       0.00000095
     -0.00003338      -0.00000001
     -0.00006101      -0.00000451
     -0.00002960      -0.00000130
     -0.00051399       0.00004338
     -0.00005153       0.00000204
     -0.00007590      -0.00000347
     -0.00023108       0.00002404
     -0.00005919       0.00000281
     -0.00017666      -0.00001929
     -0.00004986       0.00000066
     -0.00006579       0.00000324
     -0.00019483      -0.00000911
     -0.00023908      -0.00000195
     -0.00009413      -0.00000918
     -0.00008803       0.00000443
     -0.00003006      -0.00000137
     -0.00002401       0.00000098
     -0.00001737      -0.00000065
     -0.00004984       0.00000057
     -0.00022803      -0.00001344
     -0.00001724      -0.00000028
     -0.00066441       0.00002197
     -0.00010009      -0.00000835
     -0.00003489       0.00000149
     -0.00036118       0.00001804
     -0.00001413       0.00000020
     -0.00001417       0.00000024
     -0.00002736      -0.00000131
     -0.00011234       0.00000440
     -0.00001888       0.00000059
     -0.00001943      -0.00000086
     -0.00001030       0.00000016
     -0.00001160      -0.00000034
     -0.00022409      -0.00001929
     -0.00022052      -0.00002280
     -0.00018897       0.00000608
     -0.00005594       0.00000217
     -0.00003706      -0.00000031
     -0.00014577       0.00001106
     -0.00002779      -0.00000086
     -0.00008484      -0.00000455
     -0.00000842       0.00000028
     -0.00008069      -0.00000420
     -0.00008586       0.00000845
     -0.00011798       0.00000978
     -0.00024549       0.00001604
     -0.00006563       0.00000399
     -0.00001574      -0.00000040
     -0.00005840      -0.00000228
     -0.00008441      -0.00000437
     -0.00002557       0.00000049
     -0.00004556       0.00000075
     -0.00007489       0.00000163
     -0.00007076       0.00000055
     -0.00006197      -0.00000222
     -0.00003639      -0.00000191
     -0.00015350       0.00001029
     -0.00001089      -0.00000008
     -0.00007652       0.00000616
     -0.00005313      -0.00000289
     -0.00009492       0.00000879
     -0.00003502       0.00000242
     -0.00003585       0.00000082
     -0.00001037      -0.00000022
     -0.00005539      -0.00000290
     -0.00007368      -0.00000064
     -0.00015690      -0.00000407
     -0.00033845      -0.00001852
     -0.00018462      -0.00000885
     -0.00000924       0.00000029
     -0.00027819      -0.00002016
     -0.00003062      -0.00000094
     -0.00002354       0.00000104
     -0.00011952      -0.00001162
     -0.00004291      -0.00000190
     -0.00002154       0.00000010
     -0.00004899      -0.00000366
     -0.00009308       0.00000990
     -0.00001174       0.00000023
     -0.00036535      -0.00002152
     -0.00001098      -0.00000003
     -0.00001454      -0.00000066
     -0.00001711       0.00000086
     -0.00014604       0.00000817
     -0.00004673       0.00000360
     -0.00004119      -0.00000185
     -0.00006535       0.00000206
     -0.00003813       0.00000208
     -0.00018548      -0.00001246
     -0.00006256       0.00000280
     -0.00003539      -0.00000184
     -0.00001794      -0.00000077
     -0.00007098      -0.00000250
     -0.00028027      -0.00003230
     -0.00001218      -0.00000020
     -0.00004137      -0.00000079
     -0.00036165      -0.00000550
     -0.00001939      -0.00000070
     -0.00003582      -0.00000231
     -0.00027261       0.00002703
     -0.00006569      -0.00000023
     -0.00007811       0.00000568
     -0.00001604      -0.00000014
     -0.00013153      -0.00000090
     -0.00027916       0.00000030
     -0.00004688       0.00000368
     -0.00001216      -0.00000008
     -0.00033349       0.00000469
     -0.00004310       0.00000208
     -0.00010961       0.00001222
     -0.00002594       0.00000104
     -0.00016735      -0.00001416
     -0.00005712      -0.00000031
     -0.00017964       0.00002429
     -0.00027129      -0.00002619
     -0.00009814       0.00001050
     -0.00004423       0.00000011


==> scatterplots/co2/isotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     -5.1998e-05    -4.66322e-05
     0.000448364     0.000456522
     -0.00523688     -0.00533931
      7.7943e-05     5.23194e-05
     -0.00459329     -0.00489776
      8.6945e-05     0.000105312
     -5.8299e-05    -6.82216e-05
      -0.0112224       -0.010719
    -0.000836055    -0.000897008
     -0.00049322      -0.0008243
      7.8302e-05     8.15809e-05
     -0.00182125     -0.00189492
    -0.000250228    -0.000284747
     -0.00123699     -0.00131386
     -0.00529119     -0.00526542
    -0.000867727    -0.000950182
     0.000110139     0.000106822
     -0.00117662     -0.00126107
    -0.000634203    -0.000641512
     -4.3134e-05    -4.51551e-05
     -9.4276e-05    -0.000103707
     -0.00390203     -0.00393726
    -0.000328815    -0.000344462
    -0.000372882     -0.00038422
     -0.00335662     -0.00379652
     -0.00115716     -0.00123406
     0.000202722      0.00021226
      0.00116111      0.00106844
    -0.000302128     -0.00032712
    -0.000167426    -0.000178458
    -0.000651565     -0.00066636
      -0.0095869     -0.00942729
      -0.0107319      -0.0101893
     0.000603687     0.000588995
     -0.00142543     -0.00144334
    -0.000638816    -0.000989242
     -0.00115908     -0.00131177
     -0.00138749     -0.00195627
      5.5801e-05    -1.41666e-05
      3.6745e-05    -0.000159471
     -0.00383342     -0.00386289
    -0.000475045    -0.000478331
     -0.00299363      -0.0033555
     -1.5368e-05    -1.06181e-05
    -0.000965311    -0.000858555
    -0.000355658    -0.000383715
      5.9364e-05    -0.000249308
      8.6798e-05     8.55538e-05
    -0.000825538     -0.00095125
       2.835e-05     3.90645e-05
     -0.00143126     -0.00145358
     -1.8266e-05     8.23568e-06
     -0.00111499     -0.00125407
    -0.000271262    -0.000272602
      9.3889e-05     9.98436e-05
      -0.0001369    -0.000141476
      -0.0137735      -0.0131637
     0.000170213      0.00015215
     -0.00039757    -0.000395856
     -0.00123557     -0.00131354
     -0.00391383     -0.00383974
     -0.00121589     -0.00117932
     0.000393549     0.000264978
     -0.00405234      -0.0043307
      -0.0024854     -0.00267407
    -0.000971915      -0.0010157
     -0.00136215     -0.00138808
    -0.000310121    -0.000402736
    -0.000653165    -0.000683116
     -0.00839788     -0.00827947
      -0.0105236      -0.0106105
     0.000877545     0.000834623
     -0.00165453     -0.00156393
     -0.00171886     -0.00188945
    -0.000215997    -0.000211073
      -0.0025518     -0.00262531
     -7.5871e-05    -6.09272e-05
     -0.00102548      -0.0011936
       9.623e-06     8.03018e-06
     -0.00109433     -0.00115269
     -0.00200859     -0.00201336
     -5.9266e-05    -6.66417e-05
    -0.000374157    -0.000383715
    -0.000116684    -0.000127629
     -0.00119978     -0.00120675
     0.000367822     0.000387403
    -0.000527772      -0.0005681
     -0.00029078     -0.00029303
      3.5226e-05     3.02157e-05
     -0.00229525     -0.00253397
      6.8831e-05     7.06308e-05
    -0.000860059    -0.000802362
      -0.0010458     -0.00108483
     -0.00123624     -0.00133662
      -0.0006768    -0.000929976
    -0.000196252    -0.000203092
     -0.00064196    -0.000700867
      -0.0120395        -0.01153
    -0.000307622       -0.000315
    -0.000302424    -0.000319982
      9.9042e-05     0.000104188
    -0.000318072    -0.000334401
     0.000108867     0.000113947
    -0.000300499     -0.00031886
     -0.00159442     -0.00159526
    -0.000766547    -0.000850093
    -0.000200145    -0.000217796
    -0.000634423     -0.00067776
     -7.6408e-05    -7.85341e-05
    -0.000367385    -0.000367459
     -1.6941e-05    -1.56519e-05
     0.000277111     0.000213277
     -0.00323845     -0.00402089
     -0.00211854     -0.00227661
    -0.000272065     -0.00028957
    -0.000496949    -0.000495544
     -0.00152128     -0.00163799
     0.000238539       0.0002455
     -0.00520426     -0.00501425
    -0.000683597    -0.000764843
    -0.000598875    -0.000587012
     -0.00440307     -0.00440886
     -2.4266e-05    -1.74374e-05
    -0.000472173    -0.000474076
     -0.00814006     -0.00884024
    -0.000163685    -0.000171999
    -0.000109654    -0.000386119
     -0.00136399     -0.00131952
    -0.000202776    -0.000218475
    -0.000396479    -0.000433597
      -0.0043093     -0.00411705
     -0.00173685     -0.00181497
     -0.00861069     -0.00910208
    -0.000302545    -0.000317479
    -0.000252587    -0.000291062
      0.00019124     0.000197407
    -0.000231499    -0.000229438
     0.000287123     0.000283884
     -0.00222666     -0.00218643
    -0.000247475    -0.000263151
     -1.8574e-05    -2.18463e-05
     -0.00535718       -0.005517
    -0.000411571    -0.000409581
     -0.00517917     -0.00510582
     -0.00612557     -0.00679378
    -0.000352629    -0.000370631
    -0.000224358    -0.000232813
     -0.00221947     -0.00254516
    -0.000611005    -0.000697027
    -0.000229173    -0.000242214
     -0.00345526     -0.00349404
      0.00059891      0.00058416
    -0.000605052    -0.000661635
     -0.00601763     -0.00657023
     0.000389397     0.000434743
    -0.000663911    -0.000606593
     -7.3693e-05    -6.93866e-05
      2.0456e-05     2.13183e-05
    -0.000252767    -0.000265393
     0.000327171      0.00033284
     -0.00558708     -0.00533708
    -0.000190088    -0.000195609
     0.000145882     0.000127328
      -0.0014933     -0.00167689
    -0.000487208    -0.000477656
    -0.000247654    -0.000264787
     -0.00224167     -0.00260862
    -0.000558097    -0.000588146
     -0.00491352     -0.00475783
     -9.3411e-05    -9.15755e-05
     -0.00797311     -0.00784653
     0.000236084     0.000250658
     0.000155859     0.000162819
    -0.000102222     -0.00019726
      1.3575e-05     8.98989e-07
     -0.00131172     -0.00154658
    -0.000354911    -0.000363436
    -0.000184274    -0.000202939
    -0.000836816     -0.00104552
     -0.00122325     -0.00114533
      -0.0100195     -0.00920186
     -0.00100543    -0.000913973
      -0.0044026     -0.00469546
     -0.00425098     -0.00433331
     -0.00115665     -0.00117809
       -0.005868     -0.00664703
     -0.00022406    -0.000248253
     -0.00180645     -0.00184985
     -0.00469536     -0.00544061
    -0.000288009    -0.000315871
     -0.00940313     -0.00886013
     -0.00561753     -0.00603255
    -0.000130966    -0.000142672
     -0.00279732     -0.00321091
    -0.000535022    -0.000589017
     0.000126321    -3.22419e-05
     0.000113493     0.000115309
    -0.000136722    -0.000143278
    -0.000187066    -0.000190166
     0.000882832     0.000825253
     -0.00129997     -0.00141389
     -0.00033055    -0.000324597
     -0.00319909      -0.0033657
     -1.8079e-05    -1.54192e-05
     -0.00511285     -0.00518119
    -0.000531785     -0.00100538
     -0.00193449     -0.00187643
     0.000323646     0.000341348
      -0.0102556     -0.00995443
     -0.00439611     -0.00463152
      7.4261e-05      7.2571e-05
     -0.00217049     -0.00224557
     -4.8728e-05    -8.02347e-05
      -0.0115873      -0.0115539
     -0.00144816     -0.00155741
    -0.000163835    -0.000174548
     -0.00054836    -0.000713495
     0.000270754     0.000256717
     -0.00130021     -0.00132752
    -0.000256044    -0.000541519
     0.000451364     0.000442739
    -0.000461198    -0.000576747
     -0.00770279     -0.00784127
     -0.00381674     -0.00406349
     -9.7148e-05    -9.98969e-05
     0.000281956     0.000295567
     -0.00719603     -0.00793957
    -0.000145535    -0.000195255
     -0.00123873     -0.00134504
     -0.00114226      -0.0011442
     -0.00211944     -0.00214302
     0.000484018     0.000475894
     -0.00299738      -0.0030294
    -0.000553826    -0.000559926
     0.000433765     0.000434394
      -0.0006842    -0.000720744
     0.000567582     0.000555987
     -0.00310911     -0.00315965
     -0.00277914     -0.00273732
    -0.000378512    -0.000379323
    -0.000297562    -0.000319499
    -0.000618579    -0.000635729
     0.000137931     0.000139652
     -0.00518841     -0.00519607
     -0.00340602     -0.00359469
     -8.5916e-05    -8.51168e-05
     -0.00110641     -0.00110374
    -0.000908733    -0.000771955
     -0.00611419     -0.00612654
     -0.00743308     -0.00675758
    -0.000666818    -0.000709484
     -3.3018e-05    -3.20679e-05
     -0.00480183     -0.00488673
     -0.00191862     -0.00216193
     -0.00010226    -9.92517e-05
      2.3643e-05      1.4295e-05
    -0.000724982    -0.000776758
     -0.00100536     -0.00109717
    -0.000556636    -0.000603897
      -0.0033932     -0.00309057
     0.000579671     0.000566131
     0.000113285     0.000132733
    -0.000547308    -0.000603907
    -0.000211581    -0.000221657
    -0.000232962    -0.000234485
      3.3958e-05     3.28121e-05
      7.9863e-05     6.84289e-05
    -0.000311443    -0.000326424
    -0.000294863    -0.000297861
      6.3016e-05     6.51755e-05
    -0.000670825    -0.000697392
    -0.000205595    -0.000290156
     -0.00023037    -0.000240887
    -0.000271393    -0.000286262
     -0.00572472     -0.00564755
    -0.000435664    -0.000467424
    -0.000216441    -0.000212362
     -0.00111982     -0.00118923
    -0.000566717    -0.000632679
     0.000540085     0.000531526
     -6.5718e-05     -6.7801e-05
     -0.00131626     -0.00143827
     -0.00578252     -0.00559261
     -0.00663763     -0.00671041
      -0.0039828     -0.00391354
    -0.000716527    -0.000657427
     -0.00109961     -0.00123656
     -0.00136341     -0.00145718
     -0.00180405     -0.00179491
    -0.000308715    -0.000257885
     -0.00181434     -0.00206544
     -0.00607047     -0.00576379
      -4.392e-05    -4.41527e-05
     -0.00109995     -0.00113465
     -0.00050264    -0.000518038
    -0.000353376    -0.000375116
    -0.000728014    -0.000796265
    -0.000354876    -0.000396029
     -0.00632272     -0.00678467
      -0.0014451      -0.0018695
    -0.000951599     -0.00100372
      6.3785e-05     6.06065e-05
    -0.000111344    -0.000114746
     -9.1703e-05     -9.2893e-05
    -0.000102062    -0.000113404
     -0.00534415     -0.00574188
     0.000215439     0.000227406
     -0.00204099     -0.00187366
     -0.00314802      -0.0038854
     -9.6637e-05    -0.000107695
      -0.0019437     -0.00197264
     -0.00874283     -0.00828499
     0.000500749     0.000491907
    -0.000707868    -0.000741906
     -0.00370269      -0.0035853
     -0.00858307     -0.00916234
    -0.000164641    -0.000520509
     -0.00177001     -0.00165657
    -0.000993518      -0.0010813
    -0.000525839    -0.000820499
       3.688e-05    -0.000161533
    -0.000467039    -0.000515136
     -0.00207233      -0.0018815
     -8.6833e-05    -9.76747e-05
    -0.000681664    -0.000760247
     0.000352138     0.000358453
     -0.00129093     -0.00149243
    -0.000213801    -0.000309274
     -0.00954901     -0.00984429
     -0.00859298     -0.00783796
    -0.000524772    -0.000573805
     -0.00480107     -0.00486129
    -0.000301271    -0.000327291
    -0.000462281      -0.0004927
    -0.000647356    -0.000673726
     -0.00164959     -0.00167954
    -0.000122747    -0.000109627
     0.000132804      0.00013894
     -0.00081804    -0.000827898
     0.000504688     0.000495455
     0.000241478     0.000211609
      4.8024e-05     4.63604e-05
       0.0006152     0.000542561
    -0.000154048    -0.000152678
    -0.000147057    -0.000152056
      5.9011e-05     5.88545e-05
     0.000418997     0.000416537
    -0.000137176    -0.000204311
     -4.1906e-05    -4.53331e-05
     -0.00422198     -0.00446836
     0.000256694     0.000264187
      0.00029942     0.000308032
     0.000362986     0.000380044
    -0.000132948    -0.000155778
    -0.000597172    -0.000642374
     -0.00120265     -0.00144498
     0.000108405     0.000113266
    -0.000348404    -0.000371294
     -0.00219317     -0.00230315
    -0.000332698     -0.00035553
     -1.7175e-05    -1.76515e-05
     -0.00108099     -0.00115366
     0.000189222     0.000197048
     -0.00019039    -0.000197248
      0.00016923      0.00016033
    -0.000210776    -0.000220132
     -0.00900289     -0.00936378
    -0.000485309    -0.000507896
     0.000241145     0.000247892
    -0.000479973    -0.000499494
     -6.7757e-05     -6.9957e-05
     -0.00256731     -0.00287882
      -0.0106737      -0.0107423
     -0.00294897     -0.00317962
     -0.00128265     -0.00140041
     -0.00120619     -0.00139889
     -0.00248247     -0.00265158
     -0.00388259     -0.00440625
      -0.0098001     -0.00968341
    -0.000226621    -0.000237548
     0.000581841     0.000511622
    -0.000541112    -0.000427618
      -5.569e-05    -0.000304431
    -0.000103935     -0.00010628
      0.00117101     0.000913817
    -0.000193123    -0.000200953
     -0.00139359     -0.00162312
     -0.00258433     -0.00279292
     -0.00489461     -0.00539905
     -0.00309864     -0.00298854
     -5.4209e-05    -9.09123e-05
     -0.00862009     -0.00820934
      4.7379e-05     4.55386e-05
     -0.00517701     -0.00544222
      9.4055e-05     9.33791e-05
     -0.00138953     -0.00145777
      0.00010372     0.000107809
     -0.00427788      -0.0046629
    -0.000839456    -0.000920738
    -0.000790687    -0.000849495
    -0.000147354    -0.000221773
     -0.00243921     -0.00289607
     -0.00357407     -0.00375167
      -0.0102437      -0.0100806
    -0.000290553     -0.00029319
     -4.4238e-05    -4.34282e-05
     -0.00015287    -0.000155839
     -0.00353527      -0.0034766
    -0.000170304    -0.000185372
    -0.000747521    -0.000881424
     -0.00502112     -0.00504377
      6.2901e-05     6.46612e-05
     -0.00104919     -0.00116595
     0.000611232     0.000417371
     -7.1445e-05    -8.19555e-05
     -0.00143297     -0.00151989
     0.000250077     0.000261214
    -0.000157504     -0.00016597
    -0.000619286     -0.00070443
    -0.000632707    -0.000672614
    -0.000509112    -0.000519311
      -0.0014639     -0.00152369
    -0.000490655    -0.000534376
    -0.000432548    -0.000453033
      0.00074177     0.000665115
       -0.011687      -0.0111087
    -0.000857337    -0.000978968
     -0.00470446      -0.0048584
     -0.00512408     -0.00512656
    -0.000509386    -0.000514693
     -4.0673e-05    -5.62377e-05
    -0.000615438    -0.000638429
      -0.0119594      -0.0111235
    -0.000590428    -0.000643758
    -0.000217736    -0.000189029
     -0.00314131     -0.00317069
     -0.00223882     -0.00257581
    -0.000371876    -0.000399546
      3.1857e-05    -2.70839e-05
     -0.00591565      -0.0058297
     0.000128292      0.00013021
    -0.000415877    -0.000442163
      0.00055622     0.000537396
     0.000317787     0.000327322
     -0.00328475     -0.00338729
     -0.00133532     -0.00136164
     -0.00846219     -0.00777128
     -0.00366631     -0.00401534
     -0.00727119     -0.00785216
    -0.000189809    -0.000199778
     0.000487549     0.000484545
     -0.00109129     -0.00110104
    -0.000464193     -0.00047172
     -0.00680085     -0.00721016
    -0.000325887    -0.000525023
     -0.00300186     -0.00348347
     -0.00680272     -0.00743671
    -0.000119535    -0.000127475
    -0.000526129    -0.000582234
     -0.00021665     -0.00022989
     0.000163386     0.000165286
    -0.000749902    -0.000817644
     -0.00068876    -0.000668019
     -0.00118683     -0.00125634
      -0.0012881      -0.0013155
     -7.4583e-05    -7.51624e-05
    -0.000182423    -0.000193256
      0.00024416     1.63652e-05
    -0.000450263    -0.000447954
     -0.00192684      -0.0020956
     -0.00184472     -0.00212798
     -0.00594563      -0.0060107
     -0.00855018     -0.00832568
     -0.00199662     -0.00201902
     0.000214153     0.000175538
     -0.00025515    -0.000266842
    -0.000274023     -0.00028686
    -0.000488759    -0.000522198
     -0.00497936     -0.00506856
     0.000124993     0.000118917
     0.000172546     0.000179907
     -0.00227672     -0.00224189
     0.000266816     0.000265033
     -0.00449351      -0.0045723
     0.000192854     0.000189148
     0.000972617     0.000838055
     -0.00896381     -0.00899699
     -0.00374819     -0.00425664
     0.000204909     0.000172225
     -0.00671732     -0.00781288
     -0.00379951     -0.00391939
     -0.00228593     -0.00235909
    -0.000627467    -0.000707291
     -0.00448525     -0.00462731
    -0.000496737     -0.00050493
     0.000140578     0.000145412
     -0.00148542     -0.00148739
     0.000283579     0.000292477
     0.000177651      0.00017317
    -0.000507951    -0.000596058
     -0.00690174     -0.00717591
    -0.000767533    -0.000682153
    -0.000594836    -0.000614775
       2.909e-05    -9.17793e-06
    -0.000403819    -0.000428403
    -0.000989769     -0.00109507
      -0.0013719     -0.00158138
     -0.00154454     -0.00166034
    -0.000499073     -0.00056346
      -0.0091955     -0.00866344
     -0.00139865       -0.001548
      -0.0049937     -0.00470515
     -4.0439e-05    -4.46959e-05
     -0.00252737     -0.00245572
     -0.00368964     -0.00363484
     -0.00326558     -0.00311447
      0.00105732     0.000977543
     -0.00220242     -0.00213703
     0.000189527     0.000184702
      8.6143e-05     8.30808e-05
    -0.000531597    -0.000540633
     -7.0143e-05    -7.75666e-05
     0.000186923     0.000181738
     -4.0155e-05    -3.43653e-05
     -0.00930938     -0.00903728
     0.000948701     0.000908229
    -0.000314557    -0.000331079
    -0.000283977    -0.000298796
    -0.000751934     -0.00105253
      0.00012582     0.000127962
    -0.000687109    -0.000682211
     0.000144632     0.000150826
    -0.000358225    -0.000387264
    -0.000168004    -0.000171753
     -0.00177653     -0.00178068
     -5.6763e-05    -7.55953e-05
     -9.6588e-05    -0.000106437
     0.000263959     0.000275742
    -0.000239627    -0.000266067
     -0.00024097    -0.000252949
     0.000177978     0.000186332
     0.000564685      0.00046144
     -0.00231559     -0.00251061
     0.000142276     0.000105111
     -4.8039e-05    -5.50887e-05
     -0.00214428     -0.00220538
     -0.00135589     -0.00147009
     0.000113026     0.000118518
       0.0010731     0.000904223
     -0.00128477     -0.00119396
     0.000179059     0.000185787
    -0.000628676    -0.000665643
     0.000223101     0.000233076
     -0.00014013    -0.000138227
    -0.000574195    -0.000578347
     -0.00454353     -0.00461107
     -0.00106871      -0.0012131
     -0.00354393     -0.00348401
      0.00103864     0.000894615
     -6.4779e-05     -7.1031e-05
     -0.00139724     -0.00156611
     -0.00183171     -0.00193008
      9.7022e-05     0.000117973
    -0.000520769    -0.000580961
    -0.000107008    -0.000104651
    -0.000794339     -0.00084979
     -0.00199849     -0.00186773
       6.131e-06     6.87392e-06
      0.00078015     0.000745859
    -0.000488806    -0.000617034
    -0.000180575    -0.000195342
     -0.00047468    -0.000466384
     -0.00256584     -0.00271027
     -0.00039421    -0.000436535
     0.000344577     0.000372291
    -0.000302681    -0.000323763
     -0.00261374      -0.0028318
     0.000319587     0.000335124
     -0.00359743     -0.00382692
     -0.00319326     -0.00315495
     -0.00375331     -0.00376779
    -0.000679582    -0.000705502
    -0.000280317    -0.000293624
     0.000192361     0.000199606
    -0.000222903    -0.000238749
     -0.00029182    -0.000306544
     -0.00385121     -0.00363056
     -0.00277102     -0.00281617
    -0.000282026     -0.00032625
     -4.0004e-05    -4.83075e-05
      7.4074e-05     7.80103e-05
     -0.00368504     -0.00389175
      9.3009e-05     9.64996e-05
    -0.000769127    -0.000845052
    -0.000179761     -0.00035069
    -0.000274215    -0.000281797
     -4.6619e-05    -4.60409e-05
     -1.1457e-05    -1.15265e-05
    -0.000217789    -0.000226116
    -0.000398478    -0.000423328
     -0.00124676     -0.00158607
    -0.000929544    -0.000950199
    -0.000394559    -0.000389713
     0.000990305     0.000871869
    -0.000399347    -0.000396165
      -0.0015896     -0.00165157
      -6.748e-05    -0.000173775
      8.4817e-05     8.59953e-05
    -0.000383346    -0.000408604
     -0.00158425     -0.00167269
     -0.00991023     -0.00950123
     0.000270826      0.00024698
     0.000401133     0.000281401
    -0.000476849    -0.000478006
     -0.00051759    -0.000540353
    -0.000339698    -0.000349178
    -0.000271633     -0.00029019
     -0.00615705     -0.00593779
    -0.000838953     -0.00083806
    -0.000696957    -0.000692717
     -0.00655817     -0.00629396
     0.000311419     0.000316866
     -0.00102448     -0.00120062
     -0.00225534     -0.00231366
     -0.00894331     -0.00917286
    -0.000584569    -0.000608063
     0.000707009     0.000682753
    -0.000660069    -0.000746372
     0.000159976     0.000168957
     0.000239167     0.000259593
     0.000406323     0.000214883
      -9.059e-05    -9.15562e-05
    -0.000303845    -0.000305606
      0.00018392     0.000193422
     -0.00183405     -0.00189103
      0.00011653     0.000120734
     -2.1729e-05    -2.44464e-05
      0.00047122     0.000459048
      -0.0121085      -0.0115706
      0.00014411     0.000151365
     -0.00168165     -0.00155507
      3.9494e-05     3.63557e-05
     -0.00880798     -0.00879407
     -0.00592353      -0.0061853
     -0.00135701     -0.00157054
     0.000268154     0.000266155
    -0.000166373    -0.000173831
     -0.00311605     -0.00314938
     -0.00906457     -0.00833494
    -0.000433906    -0.000486068
    -0.000413962    -0.000590981
     0.000133742     0.000123855
     0.000167889     0.000175752
     -0.00608714     -0.00561364
      5.6629e-05     4.72621e-05
      6.7797e-05     7.55795e-05
     -0.00266935     -0.00254633
    -0.000454469    -0.000487899
    -0.000491982    -0.000522617
     0.000201544     0.000211207
    -0.000408877    -0.000441139
     -0.00477622     -0.00434956
     0.000249245     0.000175909
      -3.512e-05    -3.65756e-05
      -0.0031806     -0.00367636
     -0.00239286     -0.00214308
    -0.000266263    -0.000279576
     -0.00131789     -0.00132075
    -0.000426164    -0.000462274
    -0.000788821    -0.000840679
     -0.00108975     -0.00131086
     0.000323108     0.000319602
     -0.00756795     -0.00790925
    -0.000173418    -0.000179646
    -0.000430747    -0.000444184
     -4.7998e-05    -7.23405e-05
     -0.00258029     -0.00282001
     -0.00048403    -0.000526986
     -0.00144453     -0.00163169
     -7.5479e-05    -5.16162e-05
     -0.00462991     -0.00521138
    -0.000861618     -0.00105344
     -7.9046e-05    -0.000299278
    -0.000572991    -0.000604335
     -0.00658109     -0.00648101
    -0.000463341     -0.00051313
    -0.000749106    -0.000840754
    -0.000330641    -0.000438789
     -0.00485578     -0.00538387
    -0.000610442     -0.00102283
     -0.00123614     -0.00121722
      4.7688e-05     3.96344e-05
    -0.000557005    -0.000572144
    -0.000209601    -0.000221922
     -0.00150697     -0.00150098
     -0.00765672     -0.00865357
     -0.00186888     -0.00227818
     -0.00606372      -0.0060815
     -0.00236057     -0.00239389
     -0.00352685     -0.00343645
     -0.00100311     -0.00103779
      5.3089e-05     5.12168e-05
     -0.00450547     -0.00446643
    -0.000735614    -0.000874155
      4.7082e-05    -9.26486e-06
     -0.00121905     -0.00124631
     -6.0027e-05    -6.32277e-05
    -0.000215963      -0.0002658
     -0.00192633     -0.00195716
     -0.00994694     -0.00939069
    -0.000944513    -0.000950832
     -7.2684e-05    -8.05013e-05
     -0.00263259     -0.00255851
     0.000221621     0.000178825
     -8.8841e-05    -7.04471e-05
    -0.000285214    -0.000303497
    -0.000285832    -0.000306182
    -0.000324531    -0.000326652
      2.2057e-05     2.12236e-05
     0.000239841     0.000252973
     -0.00358624     -0.00340959
     -0.00160032     -0.00186169
    -0.000201951    -0.000208106
    -0.000690844    -0.000766807
     0.000278227     0.000296057
    -0.000879797    -0.000919515
     0.000131676       0.0001293
     -0.00057187    -0.000640456
     0.000366136     0.000328383
     -0.00240499     -0.00239037
    -0.000537184     -0.00050138
    -0.000961577    -0.000981786
    -0.000458355    -0.000536089
    -0.000760424    -0.000853632
    -0.000232323    -0.000231917
     -0.00421039     -0.00427515
     -9.0137e-05    -8.42156e-05
    -0.000297511    -0.000303306
     0.000353992     0.000372267
     -0.00146925     -0.00153423
     -0.00124419      -0.0013634
     0.000174781     0.000164515
    -0.000215245    -0.000219859
      6.7638e-05     8.64138e-05
      3.1555e-05     3.28145e-05
     -0.00598068      -0.0058512
     -8.9799e-05    -9.94692e-05
     -0.00112813     -0.00120364
     0.000248244     0.000233425
     -0.00322744     -0.00295573
     0.000459865     0.000449429
     -0.00080846    -0.000862223
     -0.00145623     -0.00147451
    -0.000156823    -0.000160752
     0.000173041     0.000191665
     -0.00036029    -0.000368379
     -0.00056478    -0.000621292
     0.000223278     0.000230367
     -0.00523607     -0.00565317
     -0.00896113     -0.00865287
     -0.00114758     -0.00118249
     -0.00850374     -0.00816007
     0.000125063     0.000105685
      4.9665e-05     4.88976e-05
    -0.000943602    -0.000890188
     -0.00106623     -0.00109201
    -0.000303802    -0.000318464
    -0.000499319    -0.000499192
     -0.00312909     -0.00359373
    -0.000288505     -0.00059375
      0.00090095     0.000770592
     0.000616978     0.000598711
    -0.000678514    -0.000697239
     0.000283919      0.00027653
     0.000150463     0.000158271
     -5.5387e-05    -6.07283e-05
    -0.000496329    -0.000517142
    -0.000364823    -0.000367804
    -0.000156573    -0.000185512
     0.000151775     3.45597e-05
     -0.00123522      -0.0012754
    -0.000141072     -0.00015111
     -0.00537952     -0.00584869
      2.8841e-05     3.19096e-05
     -0.00340062      -0.0035339
    -0.000174898    -0.000199098
       -0.006034     -0.00583616
     0.000226712     0.000239391
      -0.0022388     -0.00231565
     -0.00259516      -0.0026056
    -0.000624464    -0.000601603
     -0.00230676     -0.00222442
    -0.000146198    -0.000160143
       -0.001523     -0.00164364
     -0.00409904     -0.00398508
    -0.000239807     -0.00027131
    -0.000411657    -0.000435522
      0.00047853     0.000492364
    -0.000997488    -0.000939277
    -0.000862506    -0.000883338
     -0.00334843     -0.00310953
    -0.000341566    -0.000344134
      1.3312e-05     1.79763e-05
    -0.000102793    -0.000185006
     -0.00151275     -0.00175257
     -0.00541024     -0.00620009
    -0.000144969    -0.000154731
     -0.00831484     -0.00781864
    -0.000150691    -0.000167571
     -0.00671966     -0.00631725
      -0.0020492     -0.00202304
     -0.00515906     -0.00482696
     -0.00138482     -0.00183458
       -0.000283     -0.00029874
     -5.2677e-05     -0.00011431
      -0.0055772     -0.00627901
    -0.000250914    -0.000283463
    -0.000635647    -0.000689265
     -0.00488865     -0.00517366
    -0.000807918    -0.000837497
      9.5092e-05     9.24408e-05
     -0.00116533     -0.00132679
      -0.0101655     -0.00959643
     -0.00655195     -0.00662051
     -0.00140686     -0.00165654
    -0.000292325     -0.00033017
    -0.000263342    -0.000277726
    -0.000666352    -0.000699432
     0.000519776     0.000507242
    -0.000168002    -0.000181233
      0.00109776      0.00102166
      -1.884e-06    -1.67289e-05
       -0.014428      -0.0136667
    -0.000690673     -0.00074681
    -0.000859723    -0.000891421
      -0.0023952     -0.00240007
     -7.5283e-05    -8.24711e-05
     0.000404239     0.000433312
      1.3442e-05    -3.65572e-05
     -0.00462471     -0.00439991
    -0.000487844    -0.000521917
    -0.000334193    -0.000346392
     -0.00111953     -0.00121089
     -0.00133719     -0.00150175
     -0.00595385     -0.00566878
      1.1999e-05      1.4235e-05
       0.0001326     0.000138143
     -2.5002e-05    -2.59739e-05
     -0.00102355     -0.00103848
     -0.00468282      -0.0046059
     -0.00262888     -0.00279259
     -0.00126277     -0.00162139
      2.5411e-05     3.49155e-05
    -0.000184636    -0.000189241
    -0.000249977    -0.000263451
    -0.000209199    -0.000206982
     -0.00081036    -0.000935441
     0.000867779     0.000811602
     -0.00132222     -0.00124197
    -0.000204736    -0.000211005
     0.000186614     0.000197085
    -0.000379418    -0.000389588
     0.000516065     0.000413978
     -0.00160029     -0.00174583
    -0.000244305     -0.00025713
    -0.000905051    -0.000959584
     0.000171069    -9.50158e-05
     -0.00686707     -0.00711808
    -0.000324863    -0.000355558
    -0.000347577    -0.000355761
     -0.00211352     -0.00245723
    -0.000654306     -0.00093198
    -0.000174578    -0.000183892
    -0.000387023    -0.000406703
     0.000147121     0.000153408
      -9.821e-06     -7.0254e-06
    -0.000652821    -0.000707329
       6.351e-05     5.56555e-05
     -5.4124e-05    -6.04332e-05
     -0.00129196     -0.00134326
    -0.000331967    -0.000352107
     -0.00505656      -0.0055629
     0.000588371     0.000528646
     -0.00080232    -0.000857551
     -0.00682302     -0.00714741
     0.000115159     4.11941e-05
     -0.00284867     -0.00310074
    -0.000104408    -0.000133084
    -0.000254446    -0.000327974
     -0.00755003     -0.00722592
     -0.00230621     -0.00237237
     -0.00120598      -0.0014242
     0.000119209      0.00013825
    -0.000402209    -0.000427724
     0.000273072     0.000293643
    -0.000314043    -0.000327543
     0.000167142     0.000156818
     -0.00891573     -0.00867899
    -0.000208051    -0.000213695
     -0.00877784     -0.00860988
     -0.00219481     -0.00223859
      0.00056566     0.000523133
     -0.00280189     -0.00292461
      9.0727e-05     9.21207e-05
     0.000192927     0.000193293
    -0.000318448    -0.000351886
     -0.00163282       -0.001771
     0.000195059     0.000186841
    -0.000272163     -0.00029172
      5.3472e-05     5.46746e-05
    -0.000298758     -0.00030951
     -0.00329291     -0.00348881
      -0.0035575      -0.0040551
     -0.00128398      -0.0012571
    -0.000651691    -0.000690007
    -0.000305266    -0.000325923
     -0.00244593     -0.00269325
    -0.000252698    -0.000264787
     -0.00100216     -0.00107296
     0.000168722     0.000176996
     -0.00197649     -0.00199238
      -0.0001774    -0.000335711
     -0.00108558     -0.00104593
    -0.000533725    -0.000757441
     0.000257217      0.00015258
    -0.000346934    -0.000351441
    -0.000587412    -0.000621256
     -0.00185702     -0.00184417
     -9.7772e-05    -0.000119668
     -9.8876e-05    -0.000124027
     -0.00010559    -0.000145268
    -0.000494396    -0.000562393
     -0.00119787     -0.00119734
    -0.000447586    -0.000484251
     -0.00362868     -0.00384327
      7.9674e-05     8.32691e-05
    -0.000160003    -0.000170158
     -0.00107911     -0.00110671
     -0.00056419    -0.000763908
     0.000294902     0.000289756
     0.000282651     0.000267151
    -0.000116303    -0.000124416
    -0.000576713    -0.000634018
    -0.000463603    -0.000458832
     -0.00265516     -0.00290398
     -0.00723575     -0.00692915
     -0.00256475     -0.00265946
     0.000336201     0.000347024
      -0.0070554     -0.00674313
    -0.000266389    -0.000273337
      8.6009e-05     7.89695e-05
     -0.00212572     -0.00230104
    -0.000831822    -0.000835065
      5.2332e-05     5.29507e-05
    -0.000674018    -0.000766804
    -0.000229678    -0.000446588
      6.0564e-05      6.0486e-05
     -0.00927249      -0.0088451
       -6.74e-06    -1.03908e-05
    -0.000289974    -0.000307586
     0.000293411     0.000308953
    -0.000258096    -0.000335625
     0.000223007     0.000202153
      -0.0004272     -0.00045584
    -0.000891604    -0.000979192
     0.000330291     0.000279327
     -0.00266731     -0.00293427
      8.9315e-05     1.37467e-05
    -0.000400176    -0.000445898
    -0.000312242    -0.000329002
    -0.000955907     -0.00105886
     -0.00885973     -0.00838316
    -0.000137217    -0.000141101
    -0.000165559    -0.000177717
     -0.00522028     -0.00521066
    -0.000251871    -0.000260901
    -0.000592431    -0.000642729
     -0.00093482     -0.00154251
    -0.000291762    -0.000286832
    -0.000766393    -0.000854378
     -1.4472e-05    -1.90722e-05
     -0.00122712     -0.00131618
     -0.00372538     -0.00364671
     0.000173959     0.000128338
     -0.00016278    -0.000162873
     -0.00422829     -0.00432452
     0.000376638     0.000326494
     -0.00056049    -0.000827962
     0.000142205     0.000123633
     -0.00230874     -0.00249142
    -0.000621329    -0.000594006
     -0.00226439     -0.00303342
     -0.00566462     -0.00619455
    -0.000352218    -0.000574826
    -0.000354937    -0.000355221


==> scatterplots/co2/isotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
     0.000158736     0.000172786
     0.000276221     0.000229751
       0.0211434       0.0215082
      0.00191773      0.00185964
       0.0109164       0.0111983
      0.00189015         0.00173
     0.000234191     0.000260227
       0.0327696       0.0321747
     0.000903998     0.000944028
      0.00423605      0.00475567
     0.000349591     0.000322895
      0.00626781      0.00605717
      0.00260497       0.0026301
      0.00275006      0.00277966
        0.016499       0.0162825
     0.000961741      0.00101938
      4.1463e-05     5.24176e-05
      0.00672284      0.00679366
     0.000422111      0.00044455
      5.7293e-05     4.56407e-05
      4.4333e-05     3.99783e-05
       0.0152885       0.0152481
      6.0272e-05      5.3076e-05
     0.000158186     0.000122498
      0.00705754      0.00766738
      0.00504339      0.00495375
     0.000195598     0.000175108
     0.000842282     0.000886878
     0.000182694     0.000198752
     0.000255655     0.000269089
     0.000881131     0.000934387
       0.0289998       0.0289987
       0.0299269       0.0289312
     0.000530122      0.00051035
      0.00207507      0.00209317
      0.00469253      0.00522787
      0.00162639      0.00179206
      0.00775489      0.00869426
     0.000859426      0.00100175
      0.00242807      0.00277263
      0.00799374      0.00772332
     0.000168043     0.000158429
      0.00619565      0.00665133
     0.000145299     0.000165335
      0.00904682      0.00856155
      5.5031e-05     7.37546e-05
       0.0035107      0.00404452
     0.000194177     0.000181579
      0.00302943      0.00305225
       0.0026816      0.00251545
      0.00429312      0.00419633
      0.00147056       0.0012869
      0.00135915      0.00147031
      7.3585e-05     8.17042e-05
     0.000384076      0.00032576
     0.000217775     0.000218897
         0.03163       0.0306501
     0.000660579     0.000669306
      0.00171568       0.0015489
      0.00251065      0.00255879
      0.00946428      0.00892581
      0.00388837      0.00364398
     0.000984711      0.00123439
       0.0100519        0.010202
       0.0106199       0.0107998
      0.00472199      0.00465595
      0.00290557      0.00274578
      0.00271663      0.00273909
     0.000415112     0.000442482
       0.0226071       0.0224002
       0.0288974        0.029133
     0.000501693     0.000511012
      0.00819949      0.00779572
       0.0123349       0.0123242
     0.000328964     0.000368985
      0.00802142      0.00807778
     0.000714274     0.000594686
      0.00108062       0.0013027
      6.3238e-05     5.75675e-05
      0.00220372      0.00228573
      0.00590859       0.0057141
      6.9004e-05     6.40914e-05
      0.00012581       0.0001036
      0.00223772      0.00210687
      0.00131038      0.00132953
     0.000566879     0.000478405
     0.000310061     0.000303448
      9.3314e-05     0.000103392
     0.000105857     0.000125029
      0.00486248      0.00502076
      0.00014014     0.000116738
      0.00675121      0.00638867
      0.00494079      0.00477391
      0.00230528      0.00237554
      0.00523028      0.00556824
     0.000739731     0.000687613
     0.000317864     0.000372161
       0.0354377       0.0348545
      5.1785e-05     4.85695e-05
      8.4019e-05     7.25271e-05
     0.000186831     0.000151881
      6.2581e-05     5.48057e-05
     0.000246523     0.000239464
       7.637e-05      7.6979e-05
      0.00502365      0.00476956
     0.000739987     0.000834116
      0.00027281      0.00025399
      0.00129268      0.00133483
       8.312e-05     8.95179e-05
     0.000283925     0.000263753
     0.000325819     0.000364041
     0.000783017     0.000889635
       0.0137431       0.0150724
      0.00449294      0.00463311
      3.6189e-05     4.19414e-05
     0.000245213     0.000224766
      0.00511251      0.00507042
      7.2723e-05     5.74892e-05
       0.0205049       0.0202721
      0.00237885       0.0024884
      0.00355333      0.00331388
       0.0132743       0.0130515
      0.00010802     0.000121676
     0.000187995     0.000186449
       0.0242884       0.0255092
     0.000218538     0.000172786
       0.0029877      0.00347096
      0.00764514      0.00734871
      0.00178155      0.00166361
     0.000157204     0.000178755
       0.0127458       0.0121742
      0.00540524       0.0054632
       0.0230272       0.0236644
      4.2059e-05      4.4687e-05
       0.0017882      0.00179856
       6.358e-05     4.60825e-05
      0.00034569     0.000278056
     0.000950339     0.000908604
      0.00994124        0.009664
     0.000178997      0.00018422
     0.000147695     0.000123805
       0.0131886        0.013192
      0.00207305      0.00193867
       0.0173407       0.0170398
       0.0176121        0.018613
     0.000974625     0.000961539
      5.2584e-05     5.64028e-05
      0.00783721      0.00815808
      0.00238841      0.00251279
      6.7798e-05     5.10331e-05
      0.00980597      0.00959989
      6.3061e-05     7.10722e-05
     0.000560351     0.000605722
       0.0153986       0.0161075
      0.00222412      0.00196602
      0.00637099      0.00602511
      0.00147796      0.00136723
      9.6347e-05     0.000101069
        4.77e-05      5.4632e-05
     0.000139908     0.000115032
       0.0241241       0.0235708
      3.0626e-05     3.24971e-05
     0.000223248     0.000260456
      0.00231495      0.00250397
       0.0043126       0.0040902
     0.000599421     0.000636983
      0.00847313      0.00889256
     0.000746495     0.000662783
       0.0212399       0.0211372
     0.000818188     0.000745778
       0.0187334       0.0184214
      4.5171e-05     4.04557e-05
      9.1638e-05     7.93582e-05
      0.00282235      0.00288689
       0.0010203     0.000966002
      0.00550803      0.00567459
      0.00123157       0.0011017
     0.000273434     0.000271826
      0.00635346      0.00662656
      0.00700397      0.00661792
       0.0271954       0.0258817
       0.0069996       0.0065818
       0.0137158       0.0139865
       0.0119071       0.0118487
      0.00424485      0.00413878
       0.0221912       0.0237698
     0.000824081     0.000790822
      0.00472956      0.00454144
       0.0107797       0.0118801
     0.000113517     0.000125086
       0.0315922       0.0306789
       0.0193826        0.020097
     0.000378694     0.000323513
      0.00552098      0.00606958
      0.00194771      0.00191891
      0.00417182      0.00432535
      0.00259089      0.00245057
      3.9132e-05     3.89169e-05
     0.000559468     0.000488799
      0.00132719      0.00129313
      0.00580199      0.00574461
      0.00022767     0.000237614
       0.0127139       0.0128422
     0.000279403       0.0002339
       0.0202843       0.0205268
      0.00687465      0.00761103
      0.00491209      0.00453222
     0.000129153     0.000108657
       0.0225806       0.0220434
       0.0106124       0.0108014
     0.000141048     0.000131027
      0.00612649      0.00631792
     0.000711346     0.000699181
       0.0294583       0.0294119
      0.00491848      0.00502874
      6.2458e-05      5.1109e-05
      0.00410846       0.0042531
     0.000773392     0.000781945
      0.00136585      0.00138191
       0.0139407       0.0135449
     0.000196644     0.000193591
      0.00723997      0.00720309
       0.0211127       0.0211257
      0.00834035      0.00849825
     0.000204459     0.000185171
     0.000264701     0.000224156
       0.0183954       0.0194324
       0.0012264      0.00130416
      0.00717956      0.00717104
      0.00336642       0.0032025
      0.00544292      0.00510027
      4.1376e-05     4.87574e-05
       0.0142336       0.0142158
     0.000754742     0.000794741
     0.000456887     0.000424529
      0.00111128      0.00116198
      5.4381e-05     5.89857e-05
      0.00815722      0.00793034
       0.0118073       0.0115523
     0.000219231     0.000210084
     0.000722083     0.000779477
      0.00104141      0.00110432
      7.7068e-05     6.39297e-05
       0.0136927       0.0133605
      0.00708654      0.00727066
     0.000175381     0.000147332
      0.00217347      0.00199818
      0.00847888      0.00796542
        0.019634        0.019608
        0.032802       0.0318715
     0.000669982      0.00061963
     0.000104593     0.000120136
       0.0166885       0.0167235
       0.0101296       0.0103751
      0.00047553     0.000389855
      0.00799674       0.0075992
      0.00159704      0.00158401
      0.00114582      0.00121582
     0.000383115     0.000379959
       0.0119009       0.0111106
     0.000302897     0.000292451
     0.000859522     0.000732605
     0.000853472     0.000871152
      6.2077e-05     5.90763e-05
     0.000257063     0.000273868
     0.000106453     9.15239e-05
      0.00128427      0.00121721
     0.000194829     0.000208406
     0.000287935     0.000309048
      6.7197e-05      5.4102e-05
     0.000658495     0.000645955
      0.00329514      0.00334526
       0.0010121     0.000979125
     0.000323714     0.000262639
       0.0200586       0.0198701
     0.000526738     0.000549602
      4.7932e-05     5.14313e-05
      0.00363727      0.00372137
       0.0022488      0.00221916
      6.9489e-05     6.96058e-05
      3.7991e-05     4.07437e-05
      0.00218611      0.00227357
       0.0284416       0.0277944
       0.0233257       0.0231709
        0.010431       0.0100524
      0.00278013      0.00245896
      0.00175236      0.00190696
      0.00292988      0.00304228
      0.00249996      0.00235908
      0.00308822      0.00279669
       0.0031418      0.00343913
       0.0243317       0.0238315
     0.000281658     0.000315049
      0.00220188      0.00231444
     0.000389742     0.000324828
      5.5285e-05      6.2945e-05
     0.000690943     0.000765804
      0.00107147      0.00113552
       0.0147876       0.0154446
      0.00849031      0.00916627
      0.00419002      0.00416217
      0.00103946     0.000954683
      4.5164e-05     4.67823e-05
      4.4369e-05     4.56154e-05
      7.7559e-05     7.35757e-05
       0.0194035       0.0201274
      7.4159e-05     6.18941e-05
      0.00765236      0.00706528
        0.022721       0.0231564
     0.000726933     0.000654497
      0.00314843      0.00300071
       0.0252092       0.0245157
      4.9976e-05     5.37065e-05
      0.00122364      0.00120262
      0.00774864        0.007241
       0.0254428       0.0264396
       0.0149633       0.0145707
      0.00867569      0.00822582
       0.0057964      0.00574032
      0.00454833       0.0050556
      0.00259692      0.00294704
      0.00020887     0.000251694
       0.0104174      0.00983498
     0.000419914      0.00036662
     0.000389798     0.000472038
     0.000464258     0.000415392
       0.0025479      0.00271867
      0.00222932      0.00228237
          0.0254       0.0257483
       0.0260181       0.0248235
      0.00403302        0.004029
       0.0259676       0.0255466
     0.000294159     0.000283308
     0.000372353     0.000398492
      0.00036462     0.000337761
      0.00729798       0.0071854
     0.000664598     0.000558504
      3.8994e-05      3.6757e-05
       0.0009258     0.000780397
      3.6528e-05      4.3686e-05
     0.000772264     0.000816575
     0.000160662     0.000149774
     0.000861838     0.000937814
     0.000126184     0.000136143
      6.6069e-05     6.86084e-05
       7.169e-05     6.85992e-05
     0.000102104     9.71295e-05
      0.00293765       0.0029834
      6.2244e-05     5.85719e-05
        0.008313      0.00857543
     0.000303853     0.000291026
     0.000628795     0.000582021
      0.00034372     0.000291435
     0.000489943     0.000527692
     0.000750909     0.000698583
      0.00601964      0.00626204
       4.047e-05     3.58203e-05
        5.76e-05     7.21217e-05
      0.00657869      0.00650219
     0.000230398     0.000255009
     0.000113961     0.000105195
      0.00314662      0.00327751
     0.000160663     0.000144386
       5.597e-05     5.52679e-05
      5.7645e-05     8.23967e-05
      3.3616e-05     3.78465e-05
       0.0257257       0.0262718
      0.00445674      0.00431691
     0.000289047     0.000280616
     0.000320615     0.000288132
     0.000102453     9.97266e-05
       0.0111829       0.0115933
       0.0321982        0.032484
      0.00563793      0.00591468
      0.00263754      0.00266893
       0.0014514      0.00171184
      0.00539567      0.00555364
       0.0145168       0.0152846
       0.0248881       0.0245808
      2.8369e-05     3.44083e-05
      0.00216407      0.00214908
      0.00631074      0.00582528
      0.00297148      0.00340138
      9.8242e-05     0.000105468
      0.00634659      0.00623056
      3.3922e-05     3.88848e-05
      0.00186367       0.0021752
       0.0125247       0.0127993
       0.0188238       0.0197662
       0.0114059       0.0109534
     0.000650649     0.000723575
       0.0251631       0.0245572
      5.0555e-05     5.57731e-05
       0.0108139       0.0111282
     0.000103698     9.38541e-05
      0.00534472      0.00529512
      7.6414e-05     5.79655e-05
       0.0108568       0.0112337
      0.00126417      0.00136819
      0.00156785      0.00163637
       0.0035672      0.00357491
      0.00446615      0.00513586
       0.0083713      0.00851113
       0.0283028       0.0280539
      0.00131587      0.00116861
     0.000149331     0.000146602
      0.00011473     0.000122327
       0.0142451       0.0139845
     0.000173476     0.000177447
       0.0052204      0.00528542
        0.016025       0.0159041
      4.5427e-05     3.69347e-05
      0.00419993      0.00422125
      0.00172821      0.00204139
     0.000107141     9.69714e-05
      0.00445057      0.00446764
      6.8211e-05     5.30933e-05
     0.000254655     0.000205898
       0.0018068      0.00184467
      0.00124569      0.00128746
     0.000248338     0.000266551
      0.00645582      0.00641335
      0.00126475      0.00120896
     0.000629776     0.000566096
     0.000723486     0.000811588
       0.0281932       0.0272315
      0.00075961     0.000886014
       0.0188223       0.0191452
       0.0115437       0.0112775
     0.000342853     0.000348838
      0.00852322      0.00811809
      0.00121356      0.00118486
       0.0447087       0.0433106
     0.000308404     0.000354152
       0.0018687      0.00164877
      0.00883355      0.00847946
      0.00635342      0.00672638
      0.00012411     0.000143916
      0.00197092      0.00202652
       0.0219085       0.0218039
     0.000108988      0.00010437
      0.00010121     0.000112397
     0.000185146     0.000210058
     0.000176529     0.000200825
      0.00619065      0.00608679
      0.00228088      0.00215442
       0.0233964       0.0221922
       0.0144507       0.0149687
        0.017546       0.0183925
       9.476e-05     7.41936e-05
     0.000317653     0.000293115
      0.00105046      0.00106297
     0.000171995     0.000141986
       0.0163656        0.016825
      0.00307946      0.00332795
      0.00614118      0.00682168
        0.016636       0.0174531
       6.908e-05     6.69584e-05
     0.000215455     0.000259679
      8.8388e-05     9.60514e-05
      5.0422e-05     6.29378e-05
      0.00380323      0.00374274
      0.00228157      0.00204419
      0.00320492      0.00323655
      0.00824851      0.00810699
     0.000105739     8.19324e-05
      0.00064188     0.000624122
      0.00297186      0.00332583
     0.000271231     0.000273968
       0.0142331       0.0141379
      0.00714307      0.00741411
       0.0133335       0.0133279
       0.0182462        0.017777
       0.0076926      0.00750779
      0.00284587      0.00275509
      4.1753e-05     4.79984e-05
     0.000112526     0.000121296
      0.00030032      0.00029089
       0.0121916       0.0123796
     0.000865771     0.000814278
     0.000148979     0.000125787
      0.00416225      0.00396181
     0.000841061     0.000800741
        0.013915        0.013739
     0.000128849     0.000140014
      0.00221452      0.00229285
       0.0205395       0.0205243
      0.00912079      0.00983659
     0.000636321     0.000687996
       0.0166365       0.0182887
       0.0151179         0.01522
      0.00628506      0.00628547
     0.000663683     0.000734744
       0.0114985       0.0113877
     0.000187979     0.000193515
      6.7798e-05     5.15609e-05
      0.00587344       0.0056354
      6.6822e-05     5.04174e-05
      6.5216e-05      7.7525e-05
       0.0114894       0.0111269
        0.015817       0.0161164
      0.00616661      0.00576909
     0.000605083     0.000579327
      0.00129866      0.00137414
     0.000202777     0.000188251
      0.00179258      0.00177946
       0.0159212       0.0155946
      0.00790814      0.00794672
     0.000433239     0.000489493
       0.0262947       0.0253077
      0.00864264       0.0087646
       0.0209948       0.0204982
     0.000309782     0.000266601
      0.00500455      0.00461539
       0.0120445       0.0117016
       0.0089236      0.00828499
      0.00173935      0.00169597
       0.0107211       0.0103962
     0.000378189     0.000353466
      6.6521e-05     7.32366e-05
     0.000189379     0.000165347
     0.000244852     0.000252315
      2.3085e-05     3.79578e-05
      9.1272e-05     0.000100755
       0.0251189       0.0245277
      0.00256076       0.0023894
     0.000241524     0.000248818
     0.000273515     0.000284052
      0.00601627      0.00646235
      9.2202e-05     7.46779e-05
       0.0059971      0.00578127
     0.000298454     0.000262301
      9.7517e-05     0.000116451
      4.1444e-05     4.28263e-05
      0.00466608      0.00454871
     0.000723718     0.000672699
      0.00012179     0.000104108
     0.000186924     0.000174393
     0.000302214     0.000286622
      7.7926e-05     5.71529e-05
      0.00012288     0.000111355
     0.000746101      0.00092529
      0.00903682      0.00910184
     0.000526148     0.000597938
     0.000266606     0.000267285
      0.00480581       0.0048987
      0.00182468      0.00197163
     0.000202059     0.000181203
      0.00289958       0.0029646
      0.00689921      0.00648853
     0.000174816     0.000154757
      0.00138315      0.00142788
      6.4467e-05      4.9133e-05
      3.5688e-05     3.91864e-05
     0.000581461     0.000599674
       0.0121319       0.0120906
      0.00533091      0.00538675
        0.017277       0.0169283
      0.00274682      0.00276629
       0.0010491     0.000980185
      0.00797874      0.00815529
      0.00602895      0.00584945
      0.00122418      0.00107399
       0.0008846     0.000854936
      7.1431e-05      7.6076e-05
      0.00193104       0.0019815
       0.0125977       0.0121092
     0.000360471     0.000346578
     0.000584019     0.000573256
      0.00258778      0.00265399
     0.000281005     0.000268705
     0.000782535     0.000673945
       0.0238433       0.0230113
     0.000187374     0.000214998
       0.0015102      0.00135939
     0.000510923     0.000506626
        0.010218       0.0105033
     0.000898539     0.000811677
        0.011577       0.0117271
      0.00583532       0.0055112
      0.00844674      0.00812913
     0.000730688     0.000744576
      3.1334e-05     3.56082e-05
     0.000130357     0.000124864
     0.000262633     0.000262783
      3.9859e-05     4.74424e-05
       0.0152966        0.014705
      0.00548877      0.00565604
      0.00161292      0.00153706
     0.000154919     0.000147372
     0.000249098     0.000212487
       0.0091528      0.00933879
       4.263e-05      3.6661e-05
      0.00212303      0.00205973
      0.00272539      0.00294913
     0.000105246     8.06729e-05
     0.000673382     0.000584973
      3.5299e-05     4.01334e-05
      3.0695e-05     3.56152e-05
     0.000140779     0.000160084
       0.0194535       0.0189276
     0.000840795      0.00075849
      0.00106952     0.000958561
      0.00147895      0.00157133
     0.000394197     0.000414145
      0.00278623      0.00262588
      0.00310263      0.00318437
      7.2342e-05     6.56691e-05
     0.000231487     0.000203365
      0.00319291      0.00313844
       0.0352884       0.0345963
     0.000105885     0.000163234
      0.00124965      0.00146223
     0.000509303     0.000493734
     0.000399853     0.000432085
     0.000821366     0.000858272
      9.7345e-05     0.000102039
        0.017363       0.0168124
     0.000694134     0.000626053
     0.000924619     0.000789821
       0.0254709       0.0248322
     0.000465366     0.000454998
      0.00100313      0.00123342
      0.00482912       0.0048051
       0.0259966       0.0263874
       0.0010326     0.000896852
     0.000160903     0.000177476
     0.000908523     0.000950284
      3.9991e-05     3.62492e-05
      0.00111952      0.00099394
      0.00645778      0.00642852
     0.000295996     0.000255072
      9.6822e-05     0.000106221
      6.4851e-05     6.61895e-05
      0.00407272      0.00415966
     0.000129057     0.000112067
     0.000702989     0.000636271
      5.1358e-05     6.46137e-05
       0.0279552       0.0270242
      6.2433e-05     5.26027e-05
       0.0112688       0.0107801
     0.000444766      0.00039676
       0.0272569       0.0273837
       0.0149247       0.0151093
      0.00178768        0.002068
     0.000719476     0.000653725
     0.000152079     0.000160268
      0.00758322      0.00750142
       0.0283961       0.0273619
     0.000859189     0.000826458
      0.00302487      0.00320404
     0.000646589     0.000617958
     0.000369233     0.000331196
       0.0182453       0.0172733
     0.000303233     0.000284954
     0.000673321     0.000596122
      0.00802596      0.00754381
     0.000352626     0.000380413
     0.000180035     0.000193489
     0.000106361     8.32979e-05
     0.000264837     0.000300442
       0.0185337       0.0176984
      0.00059639     0.000748422
     0.000298406     0.000270639
       0.0126073       0.0133189
       0.0144906        0.013856
      0.00350992      0.00335641
      0.00258174      0.00240801
     0.000128742     0.000146408
      0.00168627      0.00174078
      0.00482812      0.00501164
      9.3708e-05     0.000109536
       0.0223091        0.022803
      8.7777e-05     9.24607e-05
     0.000220963     0.000235655
     0.000690365      0.00067145
       0.0111466       0.0114943
     0.000145787     0.000181265
      0.00189885      0.00215762
      0.00161468      0.00143839
       0.0109713       0.0117872
       0.0050944      0.00526056
      0.00362673      0.00396195
     0.000406051      0.00044828
       0.0240386       0.0237833
     0.000172241     0.000214755
      0.00116661       0.0012472
      0.00227042      0.00244259
       0.0150989       0.0158319
      0.00739094      0.00797827
      0.00397204      0.00371173
     0.000176207     0.000204554
     0.000233408      0.00020351
     0.000182052     0.000146206
      0.00617694      0.00587196
       0.0191133       0.0206433
      0.00816411        0.008691
       0.0229127       0.0231769
      0.00883664      0.00873365
       0.0128954        0.012536
      0.00512481      0.00502658
      4.2414e-05      4.8185e-05
      0.00845161       0.0083368
        0.003183      0.00322682
     0.000828051     0.000933574
      0.00650448       0.0063273
      6.5135e-05     5.41886e-05
      0.00113773      0.00112077
      0.00440828      0.00421767
        0.033933       0.0329725
      0.00335162      0.00320916
     0.000385305     0.000376171
       0.0093346      0.00896853
     0.000784255     0.000889077
     0.000986923     0.000841451
      2.7677e-05     3.50399e-05
      0.00191407      0.00178344
     0.000105115     0.000107879
      4.5754e-05     3.61664e-05
      9.2515e-05     8.54393e-05
        0.009959       0.0093996
      0.00223567      0.00260379
     0.000119386     9.45083e-05
     0.000486456     0.000571841
     0.000544027     0.000452566
      0.00216184      0.00229254
     0.000248021     0.000252036
     0.000986041      0.00104805
     0.000310949     0.000375103
      0.00867171      0.00834446
      0.00279061      0.00255617
      0.00134802      0.00126353
       0.0019396      0.00205569
     0.000822586      0.00088107
     0.000363993     0.000330201
       0.0260821       0.0253199
     0.000397717     0.000320185
      0.00233538      0.00223827
     0.000298948     0.000247578
      0.00281735      0.00293287
      0.00149801      0.00157123
      9.1517e-05     0.000121705
     0.000663315      0.00063134
      0.00120114      0.00105515
       9.485e-05     7.22759e-05
       0.0143344       0.0139501
      9.4985e-05      7.6695e-05
       0.0032203      0.00328054
     0.000185084     0.000212874
       0.0124714       0.0117602
      0.00148816      0.00141159
      0.00106241      0.00107857
      0.00226464       0.0021051
      5.1309e-05     5.25985e-05
      0.00112504     0.000998123
     0.000146137     0.000114149
     0.000297741      0.00035301
     0.000659353     0.000608356
        0.012709       0.0131453
       0.0240144       0.0234396
      0.00115153      0.00117043
       0.0273064       0.0268199
     0.000233527      0.00027261
      7.5577e-05     7.13714e-05
      0.00480279      0.00448386
      0.00230107      0.00230789
     0.000105202      8.0364e-05
     0.000247971     0.000230255
      0.00656387      0.00716803
      0.00465674      0.00514321
      0.00146307      0.00159934
     0.000178537     0.000188311
       0.0049712      0.00479852
     0.000322815      0.00034912
     0.000315533      0.00026912
      6.5043e-05     5.05816e-05
     0.000718917      0.00074791
     0.000123944     0.000103898
      0.00118127      0.00129759
      0.00119277      0.00142295
      0.00171245      0.00163896
     0.000216212     0.000181207
       0.0180446        0.018762
     0.000243252     0.000204039
      0.00899271      0.00908291
     0.000408873     0.000388306
        0.035502       0.0343614
      7.4151e-05     7.62151e-05
      0.00690236      0.00700654
      0.00895153      0.00866229
      0.00191147      0.00167771
      0.00792099      0.00747421
     0.000161076     0.000135002
      0.00770758      0.00771008
      0.00939593      0.00878901
      0.00235014      0.00225898
     0.000322897     0.000298529
      0.00120097      0.00107069
      0.00653602       0.0061985
      0.00147805      0.00156183
       0.0131711       0.0125297
     0.000108695     9.07995e-05
      0.00247987      0.00232643
      0.00127003      0.00144018
      0.00236527      0.00268619
       0.0196323       0.0210488
     0.000309967     0.000318782
       0.0259038       0.0252422
     0.000741541     0.000693718
       0.0200568       0.0192554
      0.00303892      0.00277005
       0.0145042       0.0136777
      0.00760236      0.00829171
      9.7092e-05     0.000109209
      0.00119425      0.00128773
       0.0154481       0.0165016
     0.000644627     0.000606045
     0.000444451     0.000480582
       0.0182146       0.0187101
      0.00322906      0.00317817
      3.2937e-05     4.36259e-05
      0.00290096      0.00295934
       0.0242026       0.0231681
       0.0181205       0.0182442
      0.00184748      0.00220261
      0.00154052      0.00165666
     0.000339296     0.000336697
      0.00155319      0.00147065
      4.7267e-05     5.80297e-05
      6.8697e-05     6.43436e-05
     0.000636703     0.000673751
      0.00044849     0.000417864
       0.0382263       0.0373062
     0.000706476      0.00068947
      0.00273522      0.00267699
       0.0044457      0.00413143
      6.2548e-05      5.4383e-05
     0.000999361     0.000863636
     0.000698013     0.000801769
        0.016514       0.0159909
     0.000153726     0.000183457
      7.9556e-05     7.45628e-05
      0.00183497      0.00189274
      0.00177879      0.00197471
       0.0156001       0.0148839
     0.000677785     0.000610223
      7.6187e-05     5.73619e-05
      9.3347e-05     8.34774e-05
     0.000829662     0.000786313
       0.0129071       0.0124836
       0.0101133       0.0103999
      0.00678551      0.00728107
     0.000652503     0.000564432
      4.2522e-05     4.27783e-05
      3.5367e-05     3.76181e-05
      5.1976e-05     5.65665e-05
      0.00145546      0.00154956
          0.0029      0.00275065
      0.00607352      0.00564781
      4.1827e-05     4.79188e-05
      4.2969e-05     3.68514e-05
      6.9831e-05     7.20963e-05
      0.00129859      0.00144328
      0.00298115      0.00304535
     0.000299915     0.000316045
       0.0013008        0.001232
      0.00327306      0.00370937
       0.0272563       0.0272416
        0.005632      0.00544358
      7.8627e-05     6.79281e-05
      0.00898127      0.00937976
      0.00469327      0.00517222
      0.00043824     0.000454149
     0.000472884      0.00049722
       5.929e-05     4.48224e-05
      4.4092e-05     4.80122e-05
      0.00148754      0.00139639
     0.000353185     0.000334236
     0.000720922     0.000662991
      0.00154515      0.00147236
     0.000240368     0.000262285
       0.0224473       0.0228691
     0.000694512     0.000780232
      0.00145766      0.00151308
       0.0246097       0.0254522
     0.000827835     0.000976649
      0.00554344      0.00576962
      0.00073229     0.000781224
      0.00233353      0.00233434
       0.0209384       0.0202497
      0.00830096      0.00835633
      0.00137557      0.00167464
         0.00416      0.00387777
     0.000266309      0.00028869
     0.000576751     0.000479831
     0.000214436     0.000186303
     0.000609252      0.00064808
       0.0248574       0.0244746
     0.000121032     0.000121611
       0.0321482       0.0316529
      0.00344851      0.00329656
      0.00031195     0.000378763
       0.0183248       0.0180176
     0.000168051      0.00014382
     0.000139478      0.00012313
     0.000234442     0.000254473
      0.00670543      0.00670581
      8.6398e-05     0.000111022
     0.000111218     0.000120776
      7.4419e-05     6.05338e-05
     0.000133726     0.000104984
      0.00709694      0.00727133
      0.00932566      0.00995997
      0.00986355       0.0095423
      0.00250167       0.0023418
      0.00100823     0.000925968
       0.0103226       0.0105697
     0.000258202     0.000267397
      0.00187516      0.00192671
       4.459e-05     3.46341e-05
      0.00456708      0.00424558
      0.00308578       0.0032784
      0.00761956      0.00732542
       0.0132615       0.0129508
     0.000961715      0.00116395
     0.000101645     9.51279e-05
     0.000869934     0.000915366
      0.00264635      0.00246201
     0.000424762      0.00039795
       0.0012126      0.00116621
      0.00105226      0.00117255
      0.00256869      0.00253855
      0.00125431      0.00119455
     0.000477641     0.000488894
       0.0127287       0.0128514
      5.4006e-05     4.83975e-05
      0.00348648      0.00333685
     0.000929287     0.000901714
      0.00406969      0.00428109
     0.000488197     0.000501309
      0.00032484     0.000366152
       7.339e-05     6.12867e-05
       0.0010856      0.00110916
      0.00256873       0.0024166
      0.00880447      0.00901685
       0.0172657       0.0165942
      0.00461698       0.0047739
      7.7957e-05     5.75444e-05
       0.0200538       0.0193706
     0.000251407     0.000268167
     0.000290354     0.000278454
      0.00423441      0.00429054
      0.00123312      0.00110333
      0.00032007     0.000282764
     0.000531439     0.000628046
      0.00323295      0.00354772
       6.098e-05     5.53766e-05
        0.027988       0.0273746
      5.4603e-05     4.91416e-05
      5.1563e-05     5.94908e-05
     0.000135333       0.0001221
       0.0067807      0.00663241
      0.00106467      0.00105882
     0.000475847     0.000507339
       0.0030273      0.00292131
     0.000311694     0.000420205
      0.00758042      0.00786462
     0.000956121      0.00109964
     0.000423547     0.000451004
      8.1764e-05     9.33364e-05
      0.00258806      0.00256503
       0.0210854       0.0200888
      7.6024e-05     7.13013e-05
      0.00088252      0.00083405
       0.0123562       0.0123585
      9.2815e-05     0.000103849
     0.000291278     0.000338357
      0.00863221      0.00957852
      0.00210706      0.00197489
      0.00379171      0.00371972
     0.000140432     0.000127271
      0.00368689      0.00377785
       0.0143713       0.0140496
     0.000825368     0.000892748
      5.7289e-05     5.68325e-05
       0.0140888       0.0140747
     0.000606129     0.000674214
      0.00470353      0.00507825
     0.000177774     0.000223051
      0.00504737      0.00520495
      0.00219974      0.00199402
       0.0113263       0.0126921
        0.015941       0.0166532
      0.00377161       0.0040773
     0.000435536     0.000471877


==> scatterplots/co2/isotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
     -3.6912e-05    -3.12605e-05
      -2.412e-05    -2.31714e-05
    -0.000222052    -0.000338199
     -4.6367e-05    -6.86518e-05
    -0.000498162    -0.000477954
     -5.4458e-05    -6.91841e-05
     -4.0946e-05    -3.77703e-05
    -0.000859651    -0.000803996
     -7.6934e-05    -7.42568e-05
     -6.9786e-05    -0.000128959
     -3.5294e-05    -3.27263e-05
     -6.4976e-05    -0.000128493
    -0.000188001    -0.000180846
    -0.000164939    -0.000160341
    -0.000573516     -0.00059584
     -7.3105e-05    -7.46737e-05
     -1.6165e-05    -1.51216e-05
    -0.000419315    -0.000416112
      -6.136e-05    -5.29686e-05
      -9.295e-06    -9.12916e-06
      -9.666e-06    -1.03715e-05
    -0.000809635    -0.000790558
     -1.1966e-05    -1.19811e-05
     -1.3945e-05    -1.38222e-05
    -0.000389629    -0.000378013
     -9.2871e-05    -0.000139413
     -1.6635e-05    -1.95483e-05
     -9.0616e-05    -9.16254e-05
      -2.867e-05     -2.8132e-05
     -3.7916e-05    -3.49692e-05
    -0.000103545    -9.02581e-05
    -0.000476591    -0.000515731
     -0.00147594     -0.00129942
     -5.4035e-05    -5.14992e-05
    -0.000165492    -0.000149277
     -7.1318e-05    -0.000134851
    -0.000111049     -0.00011461
     -9.0609e-05    -0.000182879
    -0.000106731    -0.000108166
     -5.8693e-05    -9.79285e-05
     -0.00023096    -0.000267823
     -2.8575e-05    -2.50326e-05
    -0.000346611    -0.000335668
     -3.7745e-05    -3.20707e-05
    -0.000200337    -0.000284866
     -1.8618e-05    -1.95323e-05
    -0.000338465    -0.000364626
     -1.7877e-05    -2.04159e-05
     -6.8099e-05    -9.81888e-05
    -0.000113518    -0.000125987
    -0.000216989    -0.000227451
     -4.1018e-05    -5.20692e-05
     -8.4693e-05    -9.35609e-05
     -2.2868e-05    -1.99213e-05
     -2.7147e-05    -2.72613e-05
     -3.2489e-05     -2.9338e-05
     -0.00153526     -0.00122445
     -3.0691e-05    -4.11257e-05
     -4.7361e-05    -6.01285e-05
    -0.000167075    -0.000159478
    -0.000138337     -0.00021218
    -0.000149625    -0.000169387
     -0.00013503     -0.00014153
    -0.000225072    -0.000300497
    -0.000611078     -0.00066616
    -0.000238189    -0.000261814
    -0.000105139    -0.000117538
     -5.4019e-05    -8.62485e-05
     -5.2717e-05    -4.85934e-05
     -0.00142767     -0.00124183
    -0.000701202    -0.000665595
     -5.8781e-05    -5.72903e-05
    -0.000245349     -0.00031019
    -0.000609626    -0.000692343
     -6.5221e-05    -5.49511e-05
    -0.000430963     -0.00041895
     -2.8458e-05    -3.18395e-05
     -9.4361e-05    -9.99524e-05
     -1.2051e-05    -1.25161e-05
    -0.000175557    -0.000161034
    -0.000236072     -0.00025421
     -1.2339e-05    -1.31077e-05
     -1.5761e-05    -1.49729e-05
     -4.4614e-05    -6.94869e-05
    -0.000126878     -0.00011059
     -2.7633e-05    -3.04406e-05
     -2.8865e-05    -3.08501e-05
      -2.588e-05    -2.25509e-05
     -2.6843e-05    -2.49279e-05
    -0.000164355    -0.000196199
     -1.2686e-05    -1.42848e-05
    -0.000207595    -0.000272508
     -7.8459e-05    -0.000127318
    -0.000139851    -0.000137382
     -7.1894e-05    -0.000138372
     -4.7074e-05    -4.70941e-05
     -4.3778e-05    -4.45583e-05
     -0.00111574    -0.000926859
     -1.3755e-05    -1.26868e-05
     -1.2454e-05    -1.29208e-05
     -1.6706e-05    -1.64439e-05
     -1.1732e-05     -1.1926e-05
     -3.5951e-05    -3.16165e-05
     -1.5746e-05    -1.59171e-05
    -0.000122343    -0.000155705
     -7.3715e-05    -7.23736e-05
     -2.3651e-05    -2.48309e-05
    -0.000109744    -0.000103603
     -2.0849e-05     -1.8789e-05
      -3.365e-05    -3.06035e-05
     -6.2373e-05    -5.32181e-05
     -9.4295e-05    -9.58564e-05
    -0.000134435    -0.000252121
    -0.000269506    -0.000254997
     -1.2992e-05    -1.33659e-05
     -3.3097e-05    -2.91063e-05
    -0.000106832    -0.000150508
     -1.1852e-05    -1.09857e-05
    -0.000223004    -0.000346452
    -0.000185496    -0.000184283
     -6.2887e-05    -9.71191e-05
    -0.000382045    -0.000429153
     -3.1456e-05    -2.64637e-05
     -3.3629e-05    -2.91873e-05
    -0.000544824    -0.000603055
     -1.3142e-05    -1.46656e-05
     -6.4427e-05    -0.000111437
    -0.000229388    -0.000278548
     -4.3698e-05    -6.10122e-05
     -2.5769e-05    -2.71188e-05
     -0.00038691     -0.00044034
    -0.000321032    -0.000312252
     -0.00104658    -0.000927458
     -1.3309e-05    -1.31492e-05
    -0.000128716    -0.000129467
      -8.308e-06     -8.2079e-06
     -2.0359e-05    -2.07465e-05
     -7.4341e-05    -7.14494e-05
    -0.000363846    -0.000416051
     -2.7101e-05    -2.58392e-05
     -1.3513e-05    -1.47263e-05
    -0.000483343    -0.000493557
      -8.545e-05    -9.30222e-05
    -0.000839758    -0.000874638
    -0.000394315     -0.00046243
     -7.7717e-05    -7.59323e-05
     -1.5271e-05    -1.43201e-05
    -0.000108461    -0.000184261
    -0.000188908    -0.000190254
      -8.398e-06    -8.79227e-06
    -0.000271113    -0.000311283
     -1.8993e-05    -1.72194e-05
     -5.6342e-05    -5.54167e-05
    -0.000652944    -0.000620535
     -6.2637e-05    -8.07693e-05
    -0.000158472    -0.000211962
     -6.0111e-05    -6.64967e-05
     -2.3002e-05    -2.03914e-05
     -1.5419e-05    -1.48724e-05
     -1.7181e-05    -1.60021e-05
     -0.00084872    -0.000930935
     -1.1595e-05    -1.08302e-05
     -4.0432e-05    -3.93191e-05
    -0.000138012    -0.000144025
     -7.6713e-05    -0.000118968
      -7.363e-05    -6.69879e-05
    -0.000105814    -0.000192734
      -3.141e-05    -3.66019e-05
    -0.000236238    -0.000366379
     -5.1542e-05    -5.21655e-05
    -0.000971471    -0.000853451
      -1.018e-05    -1.16018e-05
     -1.2603e-05    -1.36345e-05
      -5.562e-05    -9.17891e-05
     -4.0647e-05    -4.87419e-05
     -6.8596e-05    -0.000131754
     -3.7339e-05     -4.6764e-05
      -2.815e-05    -2.86771e-05
    -0.000446195    -0.000463198
    -0.000212729    -0.000277024
    -0.000659946    -0.000676947
    -0.000149027    -0.000210566
    -0.000213145    -0.000313616
     -0.00062673    -0.000593584
    -0.000206656    -0.000221874
    -0.000246867    -0.000347044
     -4.4026e-05    -4.75729e-05
    -0.000125733    -0.000154969
    -0.000493492     -0.00051712
     -2.0561e-05    -2.16201e-05
     -0.00128275     -0.00120402
    -0.000254149    -0.000368844
     -1.8183e-05    -2.19042e-05
    -0.000312255    -0.000311538
     -7.1263e-05     -8.3426e-05
     -0.00030547    -0.000316764
     -5.1254e-05    -8.02251e-05
     -1.1702e-05    -1.11886e-05
     -3.0539e-05    -3.21675e-05
     -9.3749e-05    -0.000100737
     -6.5641e-05    -0.000128902
     -4.2623e-05    -3.66381e-05
    -0.000141512    -0.000247075
     -2.1589e-05    -2.13563e-05
     -0.00021196    -0.000334737
    -0.000581957    -0.000626448
    -0.000118846     -0.00015024
     -1.3981e-05    -1.56295e-05
     -0.00110652    -0.000936732
    -0.000561589    -0.000514076
     -1.5001e-05    -1.74059e-05
    -0.000447945    -0.000406524
     -3.0741e-05    -3.94928e-05
    -0.000950374    -0.000840691
    -0.000315081    -0.000320884
      -9.556e-06    -9.99677e-06
     -6.5096e-05    -0.000114692
     -3.3453e-05     -4.5594e-05
     -0.00011829    -0.000105906
    -0.000667584    -0.000765406
     -3.0389e-05    -2.82876e-05
    -0.000400404    -0.000425138
    -0.000964752    -0.000843519
     -0.00031439    -0.000338906
     -2.3568e-05    -2.22838e-05
     -1.9472e-05    -2.09579e-05
    -0.000826885    -0.000783326
    -0.000117584     -0.00011516
     -8.2918e-05    -0.000159549
    -0.000141752    -0.000152351
     -7.1031e-05    -0.000122234
     -1.6374e-05    -1.45109e-05
    -0.000136511    -0.000258892
     -9.2669e-05    -8.20152e-05
      -4.524e-05    -4.21081e-05
    -0.000104928    -9.54907e-05
     -1.6745e-05    -1.50524e-05
    -0.000183343    -0.000233518
    -0.000409522    -0.000464602
     -3.2097e-05    -2.85896e-05
     -8.7669e-05    -8.13932e-05
    -0.000116177    -0.000100981
     -1.2389e-05    -1.15963e-05
    -0.000194248    -0.000285254
    -0.000401802    -0.000371528
     -1.8081e-05    -1.72938e-05
     -8.5982e-05    -9.29052e-05
    -0.000119534    -0.000208184
    -0.000765685    -0.000754921
    -0.000830895    -0.000937497
     -3.6349e-05    -4.05786e-05
     -2.8519e-05    -2.51275e-05
    -0.000391365    -0.000467389
    -0.000598268    -0.000657455
     -1.9619e-05    -2.27962e-05
    -0.000249538    -0.000326602
     -8.8014e-05    -8.97111e-05
     -8.5676e-05    -8.63761e-05
     -3.2365e-05    -3.51349e-05
    -0.000170832    -0.000271334
     -3.7639e-05    -3.57916e-05
     -3.7831e-05    -4.14433e-05
     -5.7174e-05    -5.94554e-05
     -1.3329e-05    -1.30012e-05
     -4.4506e-05    -3.83936e-05
     -1.2389e-05    -1.36508e-05
     -3.9956e-05    -5.31526e-05
      -3.233e-05    -2.97593e-05
     -4.8615e-05    -4.21976e-05
     -1.0202e-05    -1.03395e-05
     -5.6673e-05    -5.39239e-05
    -0.000210885    -0.000225589
     -7.0563e-05    -6.79662e-05
     -1.6005e-05    -1.83441e-05
    -0.000782036    -0.000772863
     -5.3354e-05     -5.0564e-05
     -1.8641e-05      -1.579e-05
    -0.000246607    -0.000252838
     -7.2452e-05    -8.86179e-05
     -1.7388e-05    -1.56896e-05
      -1.283e-05    -1.17751e-05
    -0.000128667    -0.000130454
     -0.00115408     -0.00128083
     -0.00136997      -0.0013128
    -0.000355972    -0.000378925
     -6.6327e-05    -8.68875e-05
    -0.000117226    -0.000117981
    -0.000195715    -0.000182131
    -0.000136816     -0.00013161
     -8.4812e-05    -0.000108689
    -0.000179258    -0.000186403
    -0.000650389    -0.000741894
      -5.483e-05    -4.73674e-05
    -0.000202158    -0.000177728
      -2.325e-05    -2.43076e-05
      -1.607e-05    -1.64018e-05
      -7.108e-05    -6.84499e-05
    -0.000104978    -0.000100816
    -0.000807215    -0.000713285
     -9.3586e-05    -0.000189649
    -0.000228375    -0.000243939
     -3.2812e-05    -4.37086e-05
     -1.3392e-05    -1.23589e-05
     -1.3527e-05    -1.23192e-05
     -1.3164e-05    -1.41055e-05
    -0.000224729    -0.000343776
     -1.0838e-05    -1.20569e-05
    -0.000127603    -0.000194404
     -0.00155083     -0.00161937
     -2.7439e-05    -3.42857e-05
    -0.000134191    -0.000140198
    -0.000335335    -0.000402481
     -1.5751e-05    -1.42301e-05
     -8.2727e-05    -8.06601e-05
     -0.00021402    -0.000245579
    -0.000700952    -0.000709076
    -0.000721578    -0.000837092
    -0.000205177    -0.000276471
     -6.8847e-05    -0.000133473
    -0.000387829    -0.000415956
     -6.0136e-05    -0.000101544
     -3.3607e-05    -3.49088e-05
    -0.000130748    -0.000232953
     -1.9712e-05    -2.41352e-05
      -5.005e-05    -5.22473e-05
     -3.8985e-05    -3.72084e-05
    -0.000100968    -0.000122136
     -4.9789e-05    -7.79694e-05
    -0.000937214     -0.00083474
    -0.000559355    -0.000618177
    -0.000239002    -0.000243707
     -0.00125391     -0.00133043
      -2.654e-05    -2.78919e-05
     -4.6599e-05    -4.37184e-05
     -3.2749e-05     -3.2581e-05
    -0.000334219    -0.000363695
     -3.2281e-05    -3.41155e-05
      -9.705e-06    -1.11726e-05
     -3.4307e-05    -3.84246e-05
     -1.5308e-05     -1.3591e-05
     -3.5002e-05    -4.80705e-05
     -2.2137e-05      -2.107e-05
     -9.1098e-05    -9.54146e-05
     -2.9828e-05    -2.57491e-05
     -1.6452e-05    -1.51727e-05
     -1.5706e-05    -1.43725e-05
     -2.0335e-05    -1.83126e-05
    -0.000203383    -0.000206896
     -1.3181e-05    -1.31867e-05
    -0.000428105    -0.000404745
     -2.1798e-05    -2.68393e-05
     -2.8147e-05    -3.58116e-05
     -2.0626e-05     -2.3474e-05
     -6.1141e-05    -5.80135e-05
      -3.582e-05    -4.15779e-05
     -7.8685e-05    -0.000145895
      -8.919e-06    -1.02116e-05
     -1.8188e-05    -1.85286e-05
    -0.000147738    -0.000196149
     -3.5302e-05    -3.35525e-05
     -1.8148e-05    -1.70281e-05
    -0.000244282    -0.000239856
     -1.6039e-05    -1.81675e-05
     -1.3949e-05    -1.30664e-05
       -2.24e-05    -2.13196e-05
     -1.2593e-05    -1.20823e-05
    -0.000985957    -0.000897337
    -0.000198978     -0.00023068
     -2.1715e-05      -2.668e-05
      -2.707e-05    -2.72054e-05
     -1.8964e-05    -1.75584e-05
    -0.000741069    -0.000781488
     -0.00108475    -0.000915655
    -0.000332307    -0.000312427
    -0.000112955    -0.000124911
    -0.000117782    -0.000121772
    -0.000317764    -0.000298855
    -0.000135834    -0.000251211
    -0.000728516    -0.000692095
     -1.3116e-05    -1.27705e-05
    -0.000141331    -0.000153056
    -0.000122659    -0.000187132
     -6.3956e-05    -0.000110027
     -2.2801e-05    -2.06294e-05
    -0.000342987    -0.000394245
     -1.3817e-05    -1.31052e-05
    -0.000139538    -0.000144555
    -0.000121521    -0.000236007
    -0.000185851    -0.000299586
    -0.000112311    -0.000212652
     -8.0854e-05    -7.81564e-05
    -0.000321972    -0.000391001
     -1.5513e-05    -1.43217e-05
    -0.000582975     -0.00053149
     -1.6464e-05    -1.55953e-05
    -0.000171389    -0.000195726
      -9.049e-06    -9.46244e-06
    -0.000263195    -0.000339878
    -0.000103492     -9.7701e-05
    -0.000119364    -0.000110819
     -5.9542e-05    -0.000103808
    -0.000264517    -0.000275447
    -0.000464128    -0.000431073
     -0.00183926     -0.00152298
     -3.3547e-05    -4.52767e-05
     -2.5797e-05    -2.30895e-05
     -2.5416e-05     -2.2649e-05
    -0.000303966    -0.000386152
     -2.4674e-05    -2.43679e-05
      -7.229e-05     -0.00013166
    -0.000511255    -0.000546943
      -8.427e-06    -9.07405e-06
    -0.000102215    -0.000136344
    -0.000192874    -0.000205929
     -1.3368e-05      -1.475e-05
    -0.000192604    -0.000199136
     -1.0086e-05    -1.04331e-05
     -1.4679e-05    -1.65209e-05
     -7.8845e-05    -8.79301e-05
    -0.000108227    -0.000100444
     -4.3769e-05    -3.82507e-05
    -0.000322274    -0.000364814
     -4.9496e-05    -5.82596e-05
     -3.3463e-05    -3.62044e-05
     -8.9411e-05     -9.0729e-05
    -0.000783503    -0.000741854
     -6.7751e-05    -7.34252e-05
    -0.000207217     -0.00033348
    -0.000413154    -0.000426079
     -4.8063e-05    -4.23933e-05
    -0.000266383    -0.000352668
     -8.4279e-05    -8.18715e-05
     -0.00207938     -0.00192315
     -4.1251e-05    -4.19916e-05
     -4.2868e-05    -5.85573e-05
     -9.1818e-05    -0.000172251
     -0.00016785    -0.000212407
     -2.5208e-05     -2.5093e-05
    -0.000154969    -0.000155915
     -0.00044248    -0.000517243
     -1.4308e-05    -1.67087e-05
     -2.1266e-05    -2.15586e-05
     -3.9507e-05    -3.57961e-05
     -2.1685e-05    -2.75226e-05
     -0.00022321    -0.000243237
     -9.9428e-05    -0.000104962
    -0.000500067    -0.000556003
    -0.000157551    -0.000277286
    -0.000936606    -0.000804774
      -1.032e-05     -1.0728e-05
     -3.5513e-05    -3.32831e-05
    -0.000106116    -9.25512e-05
     -1.9838e-05    -1.83293e-05
    -0.000778731    -0.000704247
     -5.8492e-05    -0.000101241
     -0.00033114    -0.000335993
    -0.000835991    -0.000752492
     -1.4482e-05    -1.43085e-05
     -3.3529e-05    -3.57537e-05
     -1.9967e-05    -1.93466e-05
     -2.1513e-05    -1.85945e-05
     -8.9502e-05    -0.000120503
     -5.8393e-05    -7.42205e-05
    -0.000203051    -0.000198546
     -8.6905e-05    -0.000175024
     -1.1298e-05     -1.1016e-05
     -5.6138e-05    -5.42503e-05
    -0.000269152    -0.000289505
      -4.418e-05    -3.81048e-05
    -0.000719128    -0.000791647
     -9.8985e-05    -0.000170369
    -0.000732671    -0.000652373
    -0.000852024     -0.00075746
     -0.00018813    -0.000239309
    -0.000146828    -0.000166596
     -1.4642e-05    -1.40857e-05
     -2.3134e-05     -2.1601e-05
     -2.8757e-05    -2.99409e-05
    -0.000787787    -0.000689027
     -3.5013e-05    -4.31078e-05
     -1.7652e-05    -1.68413e-05
    -0.000200934     -0.00019932
     -3.2966e-05    -4.32245e-05
    -0.000125397    -0.000229933
     -2.8699e-05    -2.58688e-05
    -0.000189092    -0.000192142
     -0.00115639    -0.000956848
    -0.000399144    -0.000406193
     -3.2847e-05    -4.46791e-05
     -0.00082694    -0.000786665
    -0.000989947    -0.000937505
    -0.000353202    -0.000349965
     -5.7808e-05    -6.01015e-05
     -0.00019958    -0.000280435
      -3.427e-05    -3.02455e-05
      -9.558e-06    -9.33298e-06
    -0.000129309    -0.000174128
     -1.0267e-05     -9.7798e-06
     -2.0331e-05    -1.87785e-05
    -0.000423092     -0.00053013
    -0.000848615    -0.000735505
     -7.9383e-05    -0.000144486
     -4.9602e-05    -4.76478e-05
    -0.000133129    -0.000124656
     -2.1753e-05    -2.24451e-05
      -6.314e-05    -7.94603e-05
    -0.000749038    -0.000849836
    -0.000418382    -0.000461476
     -4.4282e-05      -4.668e-05
     -0.00105137    -0.000980742
     -8.9559e-05    -0.000182943
     -0.00039087    -0.000503073
     -1.8954e-05    -2.13314e-05
    -0.000152988    -0.000172965
    -0.000252276    -0.000327825
    -0.000109118     -0.00018287
    -0.000115839    -0.000125619
     -0.00014445    -0.000243767
     -3.6628e-05    -3.60852e-05
     -1.7771e-05    -1.66411e-05
     -2.4198e-05     -2.2156e-05
     -3.5311e-05      -3.319e-05
     -1.5035e-05    -1.42064e-05
     -2.7139e-05    -2.29447e-05
    -0.000914559    -0.000848166
    -0.000117283    -0.000136423
     -3.3536e-05    -3.12991e-05
       -3.79e-05    -3.48556e-05
     -7.8879e-05    -0.000153949
     -1.2495e-05    -1.18636e-05
     -7.6723e-05    -0.000142033
     -2.3004e-05    -2.38588e-05
     -2.2121e-05    -2.27517e-05
     -1.3094e-05    -1.20453e-05
    -0.000237743     -0.00024569
     -2.7058e-05    -3.56547e-05
     -1.3139e-05    -1.41337e-05
     -1.7629e-05    -2.10433e-05
     -2.3472e-05    -2.60604e-05
      -8.434e-06    -8.71708e-06
     -1.3999e-05    -1.64419e-05
    -0.000107757    -0.000111422
     -8.4736e-05    -0.000173615
     -7.2487e-05    -7.05911e-05
     -3.4976e-05    -3.31286e-05
    -0.000332693    -0.000309082
    -0.000146653    -0.000136591
     -2.4013e-05    -2.23461e-05
     -0.00022302    -0.000232889
    -0.000174917    -0.000230504
     -1.5737e-05    -1.81472e-05
     -0.00012013    -0.000113921
       -9.38e-06    -9.63592e-06
     -1.5192e-05    -1.32176e-05
     -7.2478e-05    -6.37395e-05
    -0.000669122    -0.000623337
     -8.3494e-05    -0.000138151
    -0.000683302    -0.000773858
    -0.000182265    -0.000202311
     -4.8759e-05    -5.31287e-05
    -0.000500255    -0.000519405
     -6.4486e-05    -0.000125824
     -3.3768e-05    -4.46939e-05
     -3.8164e-05    -4.66381e-05
     -2.1168e-05    -1.83306e-05
    -0.000147612    -0.000139989
    -0.000294722    -0.000394651
     -4.0676e-05    -3.69314e-05
     -5.7185e-05     -5.7412e-05
     -5.2596e-05    -8.42901e-05
     -2.7491e-05    -2.75765e-05
      -4.044e-05    -4.13067e-05
      -0.0010116      -0.0011475
     -2.8018e-05    -2.98492e-05
     -4.0693e-05    -5.54684e-05
     -4.5888e-05    -4.40961e-05
     -0.00067307    -0.000678187
     -3.1936e-05      -4.127e-05
    -0.000187527    -0.000269415
    -0.000206126    -0.000220423
    -0.000202783    -0.000252935
     -7.1415e-05    -6.56827e-05
     -1.2529e-05     -1.2349e-05
     -1.5719e-05    -1.84168e-05
     -3.1308e-05    -3.01017e-05
     -1.4881e-05     -1.4589e-05
    -0.000489603    -0.000600893
    -0.000423391    -0.000370335
     -3.8003e-05     -5.6269e-05
     -1.8382e-05    -1.94435e-05
     -2.1116e-05    -2.09896e-05
    -0.000474862    -0.000446663
      -8.679e-06    -9.85413e-06
     -5.6344e-05    -7.59105e-05
     -5.6452e-05    -9.53511e-05
     -1.1562e-05    -1.12436e-05
     -2.5237e-05    -3.09281e-05
     -1.3715e-05    -1.24372e-05
     -1.3222e-05    -1.25106e-05
     -2.7748e-05    -2.67222e-05
    -0.000931061      -0.0010615
     -4.9436e-05    -4.98846e-05
     -5.3279e-05    -5.55784e-05
    -0.000143175    -0.000145857
     -6.0234e-05    -5.24965e-05
     -8.0288e-05    -0.000100752
     -0.00019917    -0.000224115
     -1.1193e-05    -1.29605e-05
     -1.9159e-05    -2.06775e-05
    -0.000123067    -0.000137292
     -0.00169069     -0.00155983
     -3.5328e-05    -3.47616e-05
    -0.000149856    -0.000152849
     -5.4087e-05    -4.93113e-05
     -5.4728e-05    -4.92411e-05
      -9.225e-05    -8.10161e-05
     -1.8938e-05    -1.89061e-05
    -0.000732033     -0.00073163
     -5.3452e-05    -4.94794e-05
     -4.0992e-05    -4.30294e-05
     -0.00107784     -0.00116321
     -2.6649e-05    -3.41994e-05
     -9.2004e-05    -9.87015e-05
    -0.000266742    -0.000257574
    -0.000684499    -0.000656959
     -2.9547e-05    -3.79136e-05
     -3.3422e-05     -3.0662e-05
       -5.41e-05    -6.10984e-05
      -9.459e-06     -1.0834e-05
      -3.378e-05    -4.44237e-05
    -0.000356931    -0.000400684
     -2.3538e-05    -2.32693e-05
     -2.6485e-05     -2.2943e-05
     -1.2848e-05    -1.53689e-05
     -0.00029104    -0.000271335
     -1.4612e-05    -1.55712e-05
     -3.3182e-05    -3.73028e-05
      -1.906e-05    -1.75232e-05
     -0.00112759    -0.000969844
     -1.0559e-05    -1.12792e-05
     -0.00024726    -0.000342798
      -2.266e-05    -2.69689e-05
    -0.000568673    -0.000574256
    -0.000708631    -0.000654258
    -0.000133768    -0.000138342
      -4.822e-05    -5.03939e-05
     -2.7563e-05      -2.524e-05
    -0.000398805    -0.000388087
    -0.000592156    -0.000629679
     -3.6429e-05    -4.45462e-05
     -5.5954e-05     -9.6245e-05
     -2.9106e-05    -3.69596e-05
     -3.2528e-05    -3.08114e-05
    -0.000439315    -0.000524943
     -1.9889e-05    -2.44772e-05
     -3.6649e-05    -3.82643e-05
    -0.000216116     -0.00026272
     -4.4065e-05    -4.20076e-05
     -2.8558e-05    -2.83291e-05
     -1.1116e-05    -1.19012e-05
     -4.0076e-05    -3.81761e-05
    -0.000330411      -0.0004644
     -9.0857e-05    -9.30413e-05
     -2.9261e-05     -2.7963e-05
    -0.000117452    -0.000228039
    -0.000202197    -0.000336919
     -5.5786e-05    -9.53433e-05
    -0.000104741    -0.000112097
     -2.3531e-05    -2.48002e-05
     -0.00013583    -0.000127562
     -7.4208e-05    -0.000128882
     -2.8101e-05    -2.45655e-05
    -0.000670309    -0.000647584
     -2.0535e-05    -1.87461e-05
     -3.7155e-05    -3.34597e-05
     -3.3956e-05    -4.01106e-05
     -0.00079153    -0.000776901
     -2.9402e-05     -3.0389e-05
    -0.000146938    -0.000144606
     -6.4274e-05    -7.32666e-05
    -0.000535639    -0.000519374
     -6.8484e-05    -0.000129397
    -0.000297612    -0.000320445
     -5.5601e-05     -5.0677e-05
      -0.0012049     -0.00113422
     -3.1059e-05    -3.27925e-05
     -7.8543e-05    -8.10081e-05
    -0.000189581    -0.000197717
     -0.00025406    -0.000343806
    -0.000584475    -0.000622286
    -0.000112867    -0.000136459
     -3.7691e-05    -3.44679e-05
     -2.4846e-05    -2.36369e-05
     -1.3233e-05    -1.44465e-05
     -6.6472e-05    -0.000129493
    -0.000971032    -0.000868113
     -8.7095e-05    -0.000176892
    -0.000247323    -0.000355034
    -0.000422955    -0.000470104
    -0.000373164    -0.000438299
    -0.000243085    -0.000276028
     -1.4434e-05     -1.3411e-05
    -0.000478034     -0.00043283
     -5.7771e-05    -9.45304e-05
     -9.5515e-05    -9.71794e-05
    -0.000101626    -0.000162334
     -1.0721e-05    -1.05462e-05
     -3.9375e-05     -5.1475e-05
    -0.000145569    -0.000165519
      -0.0014963     -0.00138036
    -0.000144276    -0.000154737
     -4.1343e-05    -3.94105e-05
    -0.000289631    -0.000336672
    -0.000109605    -0.000101437
      -3.465e-05    -4.01949e-05
     -1.2554e-05     -1.3072e-05
     -3.9714e-05    -6.02614e-05
     -2.4293e-05    -2.13537e-05
      -7.609e-06    -8.42814e-06
     -1.3466e-05    -1.56371e-05
    -0.000288875    -0.000335878
    -0.000161361    -0.000165992
     -1.2369e-05    -1.22753e-05
     -5.8095e-05    -5.83415e-05
     -2.7128e-05    -2.91834e-05
    -0.000208656    -0.000187825
     -3.8216e-05    -3.44685e-05
     -7.1666e-05    -7.17748e-05
     -5.3184e-05    -5.32655e-05
     -9.5245e-05    -0.000177345
    -0.000102132     -0.00012076
      -7.453e-05    -7.49404e-05
    -0.000162769    -0.000163118
     -5.7946e-05    -6.36953e-05
     -3.3902e-05    -3.22601e-05
      -0.0012663     -0.00132937
     -1.9724e-05    -2.12291e-05
    -0.000119601    -0.000124641
     -1.9043e-05    -2.11366e-05
    -0.000222636    -0.000199964
     -9.0729e-05    -9.73728e-05
      -2.868e-05    -2.68502e-05
     -5.4661e-05    -5.38221e-05
     -3.3096e-05    -4.39675e-05
      -9.224e-06    -1.00133e-05
    -0.000654422    -0.000617332
      -9.938e-06    -1.11492e-05
     -0.00021531     -0.00021224
     -3.6696e-05    -3.47156e-05
    -0.000162367    -0.000269737
     -9.4188e-05    -9.58345e-05
     -7.8585e-05    -7.67454e-05
       -9.17e-05    -9.85246e-05
     -1.4287e-05    -1.31526e-05
     -3.6884e-05    -4.58247e-05
     -1.4601e-05    -1.39982e-05
     -4.2845e-05    -4.32564e-05
     -5.1169e-05    -4.86532e-05
    -0.000634225    -0.000583881
     -0.00036826    -0.000429649
    -0.000101754    -9.22831e-05
    -0.000731228     -0.00072097
     -4.1805e-05    -4.05807e-05
     -1.5053e-05    -1.41134e-05
    -0.000130417    -0.000165482
    -0.000164652    -0.000158992
     -1.0635e-05    -1.09662e-05
     -3.3694e-05    -2.97419e-05
    -0.000280541    -0.000313742
    -0.000386945    -0.000419038
    -0.000149856    -0.000153796
      -3.288e-05    -3.04196e-05
     -8.0892e-05    -0.000130176
     -5.5192e-05    -4.87266e-05
     -1.9538e-05    -2.18756e-05
      -8.306e-06    -9.06032e-06
     -7.8074e-05    -7.12124e-05
     -1.8016e-05    -1.62356e-05
    -0.000149228     -0.00013254
    -0.000142467    -0.000148942
     -8.7713e-05    -9.03602e-05
     -1.5607e-05    -1.71441e-05
    -0.000198458     -0.00031594
     -2.0849e-05    -2.03224e-05
    -0.000481696    -0.000452188
     -2.6616e-05    -2.99633e-05
     -0.00143002     -0.00153791
     -1.3868e-05    -1.66431e-05
    -0.000407377    -0.000386404
     -9.9543e-05     -0.00018035
     -4.7972e-05    -6.13148e-05
    -0.000119371    -0.000187787
     -1.3206e-05    -1.48608e-05
     -8.4277e-05    -0.000164968
    -0.000144512    -0.000212209
     -5.4206e-05    -7.76817e-05
     -2.7203e-05    -2.80191e-05
      -5.905e-05    -6.33585e-05
    -0.000160449     -0.00021122
    -0.000152783    -0.000134159
    -0.000344251    -0.000446085
     -1.6587e-05    -1.49843e-05
     -5.1727e-05    -7.75605e-05
    -0.000141406    -0.000141144
    -0.000157776    -0.000161692
    -0.000206329     -0.00031409
     -4.1086e-05    -3.84435e-05
    -0.000366821    -0.000436866
     -3.6453e-05    -4.09208e-05
    -0.000373821    -0.000463155
    -0.000111853    -0.000119599
     -0.00028159     -0.00036456
     -8.6944e-05    -0.000175588
     -2.2439e-05    -2.14061e-05
    -0.000114101     -0.00011658
    -0.000472736    -0.000502831
     -2.9489e-05     -3.5653e-05
     -4.7087e-05    -4.75156e-05
    -0.000195112    -0.000317364
    -0.000164486    -0.000166574
     -1.4942e-05    -1.39516e-05
     -7.7614e-05    -0.000106404
    -0.000801642     -0.00074588
     -0.00103916    -0.000918982
    -0.000139491    -0.000146745
    -0.000165345    -0.000150581
     -3.8697e-05    -3.62175e-05
     -6.6417e-05    -7.29567e-05
     -1.7756e-05    -1.61504e-05
     -1.2686e-05    -1.32637e-05
     -7.5469e-05    -7.48729e-05
     -2.2578e-05    -2.85223e-05
     -0.00121054     -0.00100293
     -4.2763e-05    -4.74323e-05
    -0.000148602    -0.000151091
    -0.000111357    -0.000139299
     -1.0655e-05    -1.12369e-05
     -3.3896e-05    -4.17675e-05
     -8.9366e-05    -8.84341e-05
    -0.000222152    -0.000331852
     -3.0749e-05      -3.033e-05
     -1.5844e-05    -1.51038e-05
    -0.000119977    -0.000117605
    -0.000130135    -0.000130644
     -0.00047008    -0.000507698
      -3.605e-05    -3.83728e-05
      -9.167e-06    -9.42382e-06
     -1.5257e-05    -1.42918e-05
     -6.7194e-05    -6.22363e-05
    -0.000280717    -0.000349521
    -0.000726178    -0.000692051
     -8.0956e-05    -0.000160394
     -3.7304e-05    -3.87807e-05
      -1.275e-05    -1.18049e-05
     -1.1817e-05     -1.1827e-05
     -1.9879e-05     -1.6848e-05
     -7.2966e-05     -8.3596e-05
    -0.000137999    -0.000161063
     -7.2607e-05    -0.000133526
     -1.5866e-05    -1.47081e-05
      -9.315e-06    -1.03584e-05
     -1.8803e-05    -1.72544e-05
     -0.00013801    -0.000140968
    -0.000130792    -0.000144161
     -4.2408e-05    -3.88314e-05
     -5.6163e-05    -6.39268e-05
    -0.000308419     -0.00032901
     -0.00174056     -0.00167956
    -0.000226248    -0.000279876
     -1.4679e-05    -1.35875e-05
     -9.1745e-05    -0.000185751
    -0.000392794     -0.00041776
     -5.5505e-05    -5.01418e-05
     -5.7887e-05    -5.26808e-05
      -8.227e-06      -8.789e-06
     -1.6288e-05    -1.42171e-05
     -4.2745e-05    -5.65136e-05
     -2.1922e-05    -2.67185e-05
     -3.6241e-05    -3.98755e-05
     -7.6854e-05    -8.14164e-05
     -3.6842e-05    -3.43583e-05
     -0.00155023     -0.00154459
     -9.1973e-05    -8.93616e-05
    -0.000115761    -0.000107701
    -0.000289373    -0.000371889
    -0.000105992    -0.000107379
    -0.000257305    -0.000266427
     -8.1984e-05    -7.79042e-05
      -5.475e-05    -8.03351e-05
    -0.000251939    -0.000344028
    -0.000460934     -0.00045147
    -0.000113729    -0.000121743
    -0.000139052    -0.000177968
     -3.8674e-05    -3.62483e-05
     -2.4931e-05    -2.84876e-05
     -1.9787e-05    -1.99534e-05
      -8.236e-05    -7.31541e-05
     -0.00034585    -0.000406352
     -2.2456e-05    -2.05508e-05
      -0.0018276     -0.00166447
    -0.000135262      -0.0001463
     -5.7991e-05    -5.59384e-05
    -0.000909264    -0.000967824
     -1.8679e-05    -1.79686e-05
     -1.8858e-05    -1.78199e-05
     -2.9883e-05    -3.08015e-05
     -9.2446e-05     -0.00015812
     -2.6869e-05    -2.49152e-05
     -2.1789e-05    -2.14749e-05
      -9.908e-06    -1.07575e-05
     -1.2844e-05    -1.29008e-05
    -0.000394088    -0.000367541
    -0.000281467    -0.000335693
    -0.000330251    -0.000399558
     -4.4409e-05    -6.99224e-05
     -3.7548e-05    -4.51016e-05
    -0.000111767    -0.000208996
     -3.6971e-05    -3.37524e-05
     -0.00013176    -0.000125335
      -7.971e-06    -8.64941e-06
     -7.8989e-05    -0.000117656
     -5.9348e-05    -0.000100966
     -9.6083e-05    -0.000175178
    -0.000613005    -0.000709309
    -0.000122419    -0.000128261
      -1.992e-05    -1.78794e-05
     -8.6447e-05    -7.83583e-05
    -0.000126622     -0.00012589
     -2.2987e-05    -2.80418e-05
     -4.5142e-05     -5.4845e-05
     -0.00013388    -0.000122465
     -7.0651e-05    -9.21227e-05
     -9.4103e-05    -8.61016e-05
     -4.5262e-05    -4.45396e-05
    -0.000113843    -0.000221569
     -1.3309e-05    -1.19452e-05
     -6.0556e-05    -9.83147e-05
     -7.3549e-05    -6.91152e-05
     -6.3714e-05    -0.000115315
     -2.8738e-05    -3.73583e-05
     -5.7395e-05    -5.19809e-05
     -1.0732e-05    -1.10852e-05
     -6.9982e-05    -7.11347e-05
    -0.000105404    -0.000115724
    -0.000180414    -0.000241003
    -0.000689995    -0.000660462
    -0.000328749    -0.000291467
     -1.0127e-05    -9.93042e-06
    -0.000453576    -0.000517358
     -4.1222e-05    -3.63817e-05
     -2.0463e-05    -2.49955e-05
    -0.000147179    -0.000172988
     -5.6631e-05    -5.92844e-05
     -2.2858e-05    -2.42446e-05
     -5.4728e-05    -5.85705e-05
     -6.1825e-05     -0.00010805
     -1.0885e-05    -1.20901e-05
    -0.000675505    -0.000694468
     -1.0659e-05    -1.13999e-05
     -1.5769e-05    -1.57027e-05
     -1.5431e-05    -1.77783e-05
    -0.000291349    -0.000352629
     -3.7211e-05    -5.19349e-05
     -5.4902e-05    -5.07331e-05
     -4.9719e-05    -8.22669e-05
     -6.2831e-05     -6.3491e-05
    -0.000258863    -0.000286106
    -0.000112897    -0.000114391
     -3.9647e-05    -4.12945e-05
     -2.0838e-05    -1.99104e-05
     -7.1814e-05    -9.39252e-05
    -0.000466832    -0.000511627
     -1.4971e-05    -1.39481e-05
     -5.1264e-05    -5.24706e-05
    -0.000769347    -0.000691829
     -2.3517e-05    -2.15201e-05
      -4.194e-05    -4.18922e-05
    -0.000736592    -0.000793602
     -9.6397e-05    -0.000103501
     -5.4458e-05    -9.74948e-05
      -1.669e-05    -1.73109e-05
    -0.000249262     -0.00024513
    -0.000548331    -0.000605144
     -3.6092e-05    -5.07029e-05
     -1.5494e-05    -1.38902e-05
    -0.000785321     -0.00078865
     -7.3253e-05     -7.5223e-05
     -7.0109e-05    -0.000131788
     -3.9077e-05    -3.78113e-05
    -0.000272744    -0.000263913
     -8.3637e-05    -9.44276e-05
    -0.000117779    -0.000232192
    -0.000383302    -0.000444242
     -6.4276e-05    -0.000115842
     -6.9587e-05      -6.023e-05


==> scatterplots/co2/isotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
    -0.000729869    -0.000671109
    -0.000125977    -0.000128165
      0.00837932      0.00864432
     0.000124828     0.000140287
     0.000124942      0.00028165
     1.08265e-05    -4.14961e-05
    -0.000804731    -0.000783848
        0.010913       0.0104281
     -0.00155482     -0.00151069
     0.000917278      0.00114186
    -0.000562997     -0.00053763
     0.000890337     0.000700456
    -0.000733193    -0.000603303
     -0.00137845     -0.00133137
      0.00352851       0.0033917
     -0.00152332     -0.00149178
    -0.000347799     -0.00035963
     0.000138863     0.000368972
     -0.00143499     -0.00135418
    -0.000397457    -0.000386577
    -0.000410744    -0.000395397
      0.00277106      0.00308322
    -0.000707891    -0.000702353
      -0.0008247    -0.000830629
     -0.00126964    -0.000915886
     0.000563394      0.00045375
    -0.000214746    -0.000169059
     0.000125782     8.40542e-05
     -0.00087451    -0.000844287
    -0.000873145    -0.000854625
     -0.00157087     -0.00143921
       0.0101154      0.00996867
       0.0074412      0.00686424
    -0.000207595     -0.00020709
     -0.00199826     -0.00189413
        0.001058      0.00127429
     -0.00167765     -0.00159952
       0.0023559      0.00272324
    -0.000994377    -0.000944349
     0.000377388     0.000568983
    -0.000485009     -0.00080927
     -0.00106402     -0.00103689
     -0.00139757     -0.00112931
    -0.000712654    -0.000656531
      0.00301083      0.00257826
    -0.000794276    -0.000782122
    -0.000572663    -0.000365871
    -0.000347436    -0.000311981
    -0.000273618      -0.0003249
      2.1365e-06    -8.55354e-05
    -0.000827538    -0.000937263
    -0.000244883    -0.000322291
     -0.00164054     -0.00161983
    -0.000770708    -0.000733698
    -0.000508799    -0.000537965
    -0.000762449    -0.000725398
      0.00599738      0.00552383
    -0.000238272    -0.000180397
    -0.000527477    -0.000615317
     -0.00154259     -0.00148492
     0.000830816     0.000309744
    -0.000604181    -0.000827285
    -0.000803332    -0.000721299
      0.00083834     0.000642171
      0.00136368      0.00124457
    -0.000219492    -0.000347678
     -0.00111684     -0.00124488
     0.000158999     0.000167979
     -0.00139081     -0.00134014
      0.00307891      0.00353037
      0.00865491      0.00848867
    -2.13183e-05    -4.09514e-05
      0.00158277      0.00118085
      0.00329982      0.00302154
     -0.00111678     -0.00100704
     -9.4647e-05     0.000110002
    -0.000566288    -0.000613485
     -0.00174205     -0.00164393
    -0.000347109    -0.000320171
     -0.00165222     -0.00151266
    -0.000309513    -0.000475617
    -0.000424162     -0.00040331
    -0.000838009    -0.000835564
     0.000104219     7.01433e-05
     -0.00200894     -0.00189058
    -0.000133146    -0.000129609
     -0.00109857     -0.00110312
    -0.000828535    -0.000787106
    -0.000578212    -0.000576696
    -0.000986195     -0.00103475
    -0.000324109    -0.000296282
      0.00141842      0.00101295
     0.000669057     0.000532943
     -0.00151215     -0.00145418
      0.00134798      0.00151068
    -0.000798041    -0.000797167
     -0.00132802     -0.00129289
       0.0118509       0.0115182
    -0.000705428    -0.000692533
    -0.000700545    -0.000697479
    -0.000388067    -0.000380781
     -0.00069499    -0.000690391
    -0.000555467    -0.000510953
    -0.000732396    -0.000722956
    -3.90723e-05    -0.000246637
     -0.00152468      -0.0014538
    -0.000723169    -0.000713534
       -0.001396      -0.0013474
    -0.000597009    -0.000583885
      -0.0010239     -0.00101534
    -0.000908069       -0.000809
    -0.000736889    -0.000711296
      0.00484549      0.00538699
     -0.00149582     -0.00137044
    -0.000634875    -0.000625883
     -0.00113403     -0.00111338
     0.000186968     7.32613e-05
    -0.000155752    -0.000136626
      0.00786811      0.00774736
     -0.00123993     -0.00118495
     0.000272119     0.000129551
      0.00243669      0.00221141
    -0.000648386    -0.000598969
     -0.00110495     -0.00106668
      0.00740217      0.00761505
    -0.000594031    -0.000594599
     0.000543539     0.000777765
      0.00150716       0.0012901
    -0.000241002    -0.000285285
    -0.000938671    -0.000924432
      0.00211009      0.00159172
    -0.000784571    -0.000659792
      0.00456684       0.0050362
    -0.000680459    -0.000669959
    -0.000894319    -0.000886117
    -0.000155314    -0.000138547
    -0.000761132    -0.000784446
    -0.000468229    -0.000448029
      0.00188669      0.00163715
    -0.000815938    -0.000788878
    -0.000433089    -0.000414895
      0.00121351        0.001114
    -0.000592084    -0.000655523
       0.0035752      0.00315548
      0.00424549      0.00439392
     -0.00110958     -0.00111698
    -0.000647893    -0.000634731
      0.00143694      0.00140466
     -0.00119183     -0.00114038
    -0.000573154    -0.000568579
      0.00105495     0.000833813
     6.17622e-05     4.81241e-05
     -0.00132519     -0.00128273
      0.00182421      0.00218438
     0.000390601     0.000236824
      0.00156742      0.00131312
    -0.000411234    -0.000437692
     -0.00052495    -0.000505186
    -0.000665828    -0.000651344
    -0.000169513    -0.000162281
      0.00845095      0.00799664
    -0.000545926    -0.000535843
    -0.000619409    -0.000622841
     -0.00174044     -0.00166373
     0.000798202     0.000668822
     -0.00112834     -0.00106338
      0.00189605       0.0019095
     -0.00102662      -0.0010781
      0.00869008      0.00867919
    -0.000739864    -0.000777196
      0.00178629      0.00178594
    -5.72379e-05    -7.26773e-06
    -0.000212983    -0.000174514
     0.000434672     0.000494736
    -0.000378574    -0.000369327
     0.000895633     0.000883379
    -0.000654263      -0.0007166
    -0.000737659    -0.000712519
     0.000142876     0.000303017
      0.00124441     0.000818995
      0.00787532      0.00676961
      0.00173678      0.00141459
      0.00333429      0.00321752
     0.000780851     0.000783717
    -0.000563312    -0.000687587
      0.00865972      0.00931539
    -0.000737724    -0.000730729
     -0.00044993    -0.000632458
    -6.81257e-05      0.00036316
    -0.000769946    -0.000755413
       0.0104381      0.00979431
      0.00655774      0.00666609
     -0.00057079    -0.000571491
     -0.00158053     -0.00129513
    -0.000654101    -0.000668784
       4.302e-05     0.000126024
     0.000493641     0.000469889
     -0.00049991    -0.000487232
    -0.000729768    -0.000747569
     0.000106137     1.73536e-05
      0.00109818      0.00102751
     -0.00106006     -0.00100956
      0.00396496      0.00390867
    -0.000565183     -0.00057245
      0.00783504      0.00798439
     0.000346997     0.000628157
    -0.000437348    -0.000745783
    -6.59095e-05    -1.55424e-05
      0.00254846      0.00235148
    -0.000125968     7.62376e-05
    -0.000320296    -0.000285035
     -0.00127209    -0.000824108
    -0.000466848     -0.00044868
      0.00762029      0.00731531
    -0.000829728    -0.000804442
    -0.000513822    -0.000505135
     0.000739587     0.000788495
    -0.000112739    -4.04174e-05
     -0.00201282     -0.00192784
      0.00565878      0.00481032
    -0.000216768    -0.000219364
         0.00125      0.00123147
      0.00402678      0.00421487
    -0.000504175    -0.000539437
    -0.000673929    -0.000674893
    -0.000188821    -0.000154968
      0.00266209      0.00318526
     -0.00104636    -0.000994327
      0.00202599      0.00199222
    -0.000812689    -0.000938826
      -2.007e-05    -0.000334596
     7.93974e-06     1.99188e-06
      0.00532221      0.00531506
     -0.00148769     -0.00138904
    -0.000299566     -0.00028448
     -0.00149153     -0.00139927
     6.92628e-05     5.72995e-05
     0.000483426     0.000208991
      0.00259507      0.00243344
     -0.00101778    -0.000996964
     -0.00124213     -0.00117527
     -0.00153395     -0.00137335
    -0.000287373     -0.00028539
      0.00262762      0.00217481
     -0.00134976     -0.00115945
    -0.000609725    -0.000617251
     -0.00122111     -0.00134419
      0.00302617      0.00264664
      0.00459444      0.00475316
       0.0142902       0.0133457
     -0.00120129     -0.00123932
    -0.000644974    -0.000619788
      0.00466869      0.00457137
      0.00152496      0.00145136
    -0.000564114    -0.000580985
      0.00294561      0.00244913
     -0.00115618     -0.00114609
     -0.00164761     -0.00160621
      -0.0011419     -0.00114855
       0.0030058      0.00236445
     -0.00015536    -0.000165602
    -0.000409799    -0.000470404
     -0.00114642     -0.00112727
    -0.000615596    -0.000605711
    -0.000949657    -0.000879959
    -0.000346286    -0.000319652
    -0.000170976    -0.000162829
    -0.000946528    -0.000918043
     -0.00105325    -0.000987502
    -0.000291273    -0.000268311
     -0.00137504     -0.00136037
    -0.000363785    -0.000383606
    -0.000877684    -0.000848232
    -0.000720058    -0.000734944
      0.00517927      0.00526045
     -0.00114289     -0.00109611
    -0.000662507    -0.000632716
     -0.00113992     -0.00112423
    -0.000521265    -0.000546801
      3.1587e-05     2.25147e-05
     -0.00046287    -0.000459856
     -0.00160558     -0.00155986
       0.0112707       0.0102286
      0.00572132      0.00559565
     0.000752031     0.000423595
     -0.00039271    -0.000616465
     -0.00157631     -0.00148224
     -0.00152506     -0.00136093
     -0.00195235     -0.00201685
     9.01666e-05    -0.000110884
      -0.0017208     -0.00159284
       0.0088116      0.00841269
    -0.000883997    -0.000806032
     -0.00181076     -0.00155879
      -0.0010264     -0.00105406
    -0.000768337    -0.000758165
     -0.00149416     -0.00142891
     -0.00124066     -0.00119332
     0.000590448      0.00116352
      0.00278331      0.00309498
    -0.000513773    -0.000593156
    -0.000254109    -0.000252655
     -0.00051714    -0.000509891
    -0.000504771    -0.000501203
    -0.000480352    -0.000463057
      0.00692202      0.00710301
    -0.000121236    -7.77227e-05
      0.00131337     0.000847474
      0.00772484      0.00747104
    -0.000511442    -0.000520167
     -0.00165704     -0.00177793
      0.00810509      0.00759673
     2.47755e-05     1.38124e-05
     -0.00132878     -0.00132448
    -0.000487445    -0.000935978
      0.00752017      0.00775344
      0.00643871      0.00541566
      0.00198644      0.00160894
      0.00137587      0.00133474
    -0.000581318    -0.000390353
      0.00046694     0.000666739
     -0.00108029     -0.00105371
       0.0032909      0.00285748
    -0.000524106    -0.000519741
     -0.00139902     -0.00135737
    -0.000315805    -0.000312328
     -0.00121418     -0.00121631
     7.35295e-06     3.63292e-05
      0.00600838      0.00613253
      0.00839633      0.00741898
    -0.000307433    -0.000247378
      0.00959909        0.008943
    -0.000849188    -0.000842357
     -0.00118201     -0.00114387
     -0.00124632     -0.00125138
     0.000579762      0.00047457
    -0.000682784    -0.000737757
    -0.000146916    -0.000105889
     -0.00124907     -0.00133929
     4.37601e-05     3.48443e-05
    -0.000145132    -6.41745e-05
    -0.000527784    -0.000539471
    -0.000366995    -0.000385674
    -0.000755997    -0.000712998
    -0.000605665    -0.000596157
    -0.000402087    -0.000397923
    -0.000121991    -0.000120179
    -0.000503585     -0.00044522
    -0.000417082    -0.000392458
     -0.00127598     -0.00111092
    -0.000185203    -0.000127171
    -0.000127059    -8.20294e-05
    -0.000101439    -6.47041e-05
    -0.000984002    -0.000960714
     -0.00109128     -0.00113303
      0.00130029       0.0013364
    -0.000171395    -0.000134242
    -0.000787445    -0.000773738
     0.000371347     0.000215837
    -0.000952645    -0.000908449
    -0.000537037    -0.000544395
      -0.0014228     -0.00131463
    -0.000223963    -0.000180151
    -0.000608087    -0.000598743
     -0.00038287    -0.000396368
    -0.000579614    -0.000568529
      0.00656784      0.00689631
     0.000212591     2.50692e-05
    -0.000200734    -0.000143124
     -0.00104758     -0.00105498
    -0.000585937    -0.000585575
      0.00129187      0.00137505
       0.0102781       0.0104797
     -0.00170759     -0.00149108
     -0.00122218     -0.00124036
     -0.00185615     -0.00172744
     -0.00139529     -0.00124268
      0.00476403      0.00501776
       0.0059336      0.00549961
    -0.000577746    -0.000561635
     8.17829e-06    -6.52514e-05
      0.00180335      0.00140847
     0.000581378     0.000803942
     -0.00065659    -0.000645833
      0.00241507      0.00196096
    -0.000560369    -0.000540725
     -0.00191858     -0.00176947
      0.00449604      0.00461475
      0.00700312      0.00747427
      0.00313891      0.00280644
     -0.00100025    -0.000961179
      0.00820571      0.00777705
    -0.000405144    -0.000409413
     -0.00077364     -0.00049863
    -0.000405252    -0.000415314
      0.00016381     0.000138214
    -0.000244369    -0.000220851
      0.00111343      0.00101745
      -0.0015156     -0.00140267
     -0.00140755     -0.00128835
     0.000815345     0.000859776
       -0.001789     -0.00148782
    -0.000763133    -0.000595687
      0.00490204      0.00577937
    -0.000514474    -0.000577877
    -0.000597278    -0.000559292
    -0.000719155    -0.000693068
      0.00418577      0.00395235
    -0.000696868    -0.000666988
      0.00122098      0.00123201
      0.00357164      0.00347734
    -0.000237603    -0.000210047
     6.99679e-05      2.8719e-05
    -0.000524778    -0.000434171
    -0.000462408    -0.000444262
    -0.000580608    -0.000528169
    -9.14917e-05     -5.5099e-05
    -0.000599791      -0.0006014
    -0.000859647    -0.000838844
     -0.00140033     -0.00132681
     -0.00121385     -0.00115311
     0.000197337    -5.45124e-06
     -0.00084631    -0.000881281
     -0.00096718    -0.000994703
    -0.000303175    -0.000298487
      0.00694758        0.005951
      -0.0015674     -0.00152199
      0.00708037      0.00717709
     0.000372848     9.50006e-05
     -0.00124977     -0.00120297
      0.00320629      0.00265799
     -0.00126572     -0.00126967
       0.0177766       0.0164419
     -0.00125972     -0.00122976
    -0.000246079    -0.000353857
      0.00129082     0.000930877
      0.00010661     0.000139228
    -0.000912742    -0.000890883
    -0.000684982    -0.000637943
      0.00766044      0.00749693
    -0.000241337    -0.000197886
    -0.000908494    -0.000895573
    -0.000217566    -0.000199224
    -9.89861e-05     -1.8023e-05
     -0.00124003     -0.00141455
     -0.00144026     -0.00153395
      0.00652771      0.00551156
      0.00482143       0.0049167
      0.00158305      0.00227179
    -0.000574937    -0.000569967
    -0.000207008     -0.00020717
     -0.00191566     -0.00181635
     -0.00097691    -0.000975078
       0.0015524      0.00185862
     0.000392681     0.000508003
     -0.00138799     -0.00106669
      0.00157945      0.00211484
    -0.000522514    -0.000502804
     -0.00114328      -0.0011233
    -0.000686924    -0.000661448
     -0.00035383    -0.000335464
     0.000161913     0.000104209
    -0.000589007    -0.000740457
      -0.0012436     -0.00120865
      0.00270298      0.00262721
    -0.000497732    -0.000496958
    -0.000933272    -0.000938505
    -0.000455834    -0.000347059
     -0.00117883     -0.00112941
      0.00414301      0.00389317
      0.00134952      0.00133091
    -2.92527e-05     0.000162458
      0.00121888     0.000975533
      0.00116502      0.00100196
     6.30415e-05    -7.23072e-05
    -0.000652097    -0.000637895
    -0.000811988    -0.000792364
      -0.0010634     -0.00106394
    -0.000403935     0.000184659
    -0.000281862    -0.000261225
    -0.000299623    -0.000273262
     -0.00163191     -0.00175748
    -0.000113881     -6.9473e-05
      0.00367815       0.0034489
    -0.000438173     -0.00042277
      0.00010629      0.00011104
      0.00183238      0.00219918
    -0.000151641     0.000184807
    -0.000207138    -0.000127174
      0.00165582      0.00247839
      0.00201569       0.0026099
    -0.000753155    -0.000762828
     -0.00130498     -0.00126499
       0.0015996      0.00126463
     -0.00112809     -0.00108727
    -0.000221809    -0.000204376
     0.000618996     0.000426388
    -7.99929e-05    -5.55604e-05
    -0.000348535    -0.000352883
      0.00439971      0.00375163
     0.000785435      0.00115134
      0.00173701      0.00149229
     -0.00127176      -0.0012689
     -0.00094231    -0.000821234
    -0.000925243    -0.000924884
     -0.00115423     -0.00122489
      0.00590369      0.00525049
       0.0008093     0.000693848
     -0.00115181     -0.00112049
      0.00685035      0.00610007
      0.00289767      0.00296997
      0.00789963      0.00748715
    -0.000508763    -0.000499295
     -0.00108691     -0.00140563
      0.00257358      0.00224296
      0.00115166     0.000635999
     0.000350954     0.000233746
      0.00335939      0.00309425
    -0.000508823    -0.000531754
    -0.000410681    -0.000419989
     -0.00107881     -0.00107024
     -0.00076859    -0.000766187
    -0.000237804    -0.000257566
    -0.000612649    -0.000570669
      0.00609634      0.00567287
     0.000741777     0.000538487
    -0.000959788     -0.00093664
    -0.000960315     -0.00092795
      0.00177806      0.00200065
    -0.000311837    -0.000313207
      0.00174606      0.00162968
    -0.000361472    -0.000333794
    -0.000855497    -0.000839028
    -0.000561597    -0.000552299
    -0.000990673     -0.00110756
    -0.000442881    -0.000434761
    -0.000505287    -0.000491809
     -0.00015026      -9.308e-05
    -0.000747468    -0.000744042
    -0.000595734    -0.000592491
    -0.000198038    -0.000151122
    -0.000587455    -0.000541346
       0.0023117      0.00227197
    -0.000806433    -0.000775359
    -0.000742474    -0.000744739
     -0.00163092     -0.00144977
     -0.00194463     -0.00180175
    -0.000425218    -0.000393785
     0.000455307     0.000398203
      0.00128485     0.000942669
    -0.000233311     -0.00019112
     -0.00141847     -0.00136588
    -0.000113464    -8.15446e-05
    -0.000538332    -0.000516054
     -0.00142969     -0.00135713
     0.000527319     0.000595457
     0.000911845     0.000871884
      0.00530982       0.0048625
     0.000559002     0.000417876
    -0.000522792    -0.000521533
     0.000616146     0.000746151
     0.000723265     0.000534548
    -0.000175191    -0.000213433
    -0.000966911     -0.00100263
    -0.000594228     -0.00055893
     -0.00139982     -0.00132771
      0.00432973      0.00389211
    -0.000674091     -0.00063437
    -6.46131e-05     -0.00010108
    -8.40966e-05    -8.81574e-05
    -0.000739375    -0.000719781
     -0.00104458     -0.00110239
       0.0105344      0.00915699
    -0.000955673    -0.000939404
     0.000176436     0.000154581
    -0.000966114    -0.000935463
     0.000674779     0.000870553
    -5.18351e-05    -3.06003e-05
      0.00255491      0.00242945
     -0.00134131     -0.00162287
     1.85729e-05    -0.000351598
     -0.00145625     -0.00141133
    -0.000634955    -0.000624052
    -0.000197774    -0.000147468
    -0.000820092     -0.00079048
    -0.000683604     -0.00066951
      0.00416199      0.00344015
     -0.00213217     -0.00171611
    -0.000341238     -0.00036918
    -0.000493683    -0.000467601
    -0.000443237     -0.00042864
    -0.000335065    -0.000127093
    -0.000190454    -0.000155581
    -0.000699301    -0.000777834
     0.000328531      0.00044345
    -0.000691241    -0.000690802
    -0.000475964       -0.000488
    -0.000419222    -0.000418347
    -0.000580598    -0.000564326
    -0.000971829    -0.000945179
      0.00840188      0.00720998
     -0.00149755     -0.00154116
    -0.000929491     -0.00099132
    -4.41095e-05    -4.26308e-05
      -0.0012413     -0.00117422
     -0.00127443     -0.00144602
    -0.000309542    -0.000390118
    -0.000243443    -0.000206691
    -0.000876327    -0.000884783
      -0.0012241     -0.00130439
       0.0116933       0.0115829
    -0.000449555    -0.000458613
    -0.000748552    -0.000654513
     -0.00124414     -0.00122452
      -0.0012806     -0.00121645
      -0.0012219     -0.00110095
    -0.000744917    -0.000729586
      0.00305219      0.00258561
     -0.00150499     -0.00151655
     -0.00119786     -0.00127315
      0.00838484      0.00750933
    -0.000130455    -6.33109e-05
     -0.00177277     -0.00167523
     -0.00140466     -0.00139705
      0.00768798      0.00770673
    -0.000915736    -0.000996919
    -2.17139e-05    -2.57019e-05
     -0.00120912     -0.00120907
     -0.00012146    -7.86193e-05
    -6.80321e-05    -7.92376e-05
      0.00170163      0.00147752
     -0.00064248    -0.000643606
    -0.000850837    -0.000808856
    -0.000138835    -8.72086e-05
     -0.00168251     -0.00152223
    -0.000293224    -0.000259963
    -0.000505728    -0.000505757
    -5.13813e-05    -6.42064e-05
      0.00546642      0.00473143
    -0.000189675    -0.000153824
      0.00380366      0.00337534
    -0.000419937    -0.000403829
      0.00915546       0.0090558
      0.00139762      0.00157443
     -0.00189988     -0.00176419
    -0.000422929    -0.000480603
    -0.000775324    -0.000760697
    -0.000740714    -0.000775726
      0.00983186      0.00904619
    -0.000872538    -0.000901642
     0.000265252     0.000330072
    -0.000292194    -0.000256812
    -0.000433624    -0.000406837
      0.00465457      0.00378465
    -0.000373852    -0.000339423
    -0.000478441    -0.000482733
      0.00065412      0.00023539
     -0.00114793     -0.00110883
     -0.00107061     -0.00105209
    -0.000174682    -0.000142722
     -0.00106918     -0.00101872
      0.00635187      0.00562925
    -0.000823406    -0.000782735
    -0.000659943    -0.000664306
      0.00404614      0.00429434
      0.00579497      0.00527448
     0.000646982     0.000592096
     -0.00128094     -0.00140764
    -0.000947364    -0.000936383
     -0.00146838     -0.00139502
     0.000615014     0.000606438
    -0.000300154    -0.000277748
      0.00590773      0.00606035
     -0.00067109    -0.000647446
     -0.00109361      -0.0010524
    -0.000514452    -0.000495589
     0.000875801      0.00129732
     -0.00106264     -0.00103998
     -0.00197808     -0.00181874
    -0.000433951    -0.000558469
     -6.2936e-07     0.000442804
      0.00106392      0.00110977
    -0.000437128    -0.000339053
     -0.00133144     -0.00126342
      0.00621423      0.00653814
     -0.00105707     -0.00103414
     -0.00132776     -0.00127863
     -0.00102423    -0.000978189
      0.00387218      0.00392208
      0.00062135     0.000847619
    -0.000362438     -0.00055648
    -0.000676228     -0.00065374
     -0.00111146     -0.00111111
    -0.000640763    -0.000641475
      0.00110815     0.000900236
      0.00243725      0.00331131
      0.00214707      0.00227822
      0.00894986      0.00918094
     0.000764954     0.000508052
      0.00292878       0.0026367
     3.54142e-06    -0.000185823
    -0.000380817     -0.00038888
     -0.00168769     -0.00161468
    -9.94651e-06    -4.78498e-05
    -0.000940831    -0.000915308
      0.00145455      0.00130665
    -0.000434975    -0.000422677
    -0.000529229    -0.000533459
    -0.000873674     -0.00104601
       0.0114369       0.0107623
    -0.000642645    -0.000740533
    -0.000794503    -0.000796278
      0.00136988      0.00105811
    -0.000888938     -0.00076777
    -0.000512823    -0.000575241
    -0.000628687    -0.000621197
    -0.000214568    -0.000265215
    -0.000864568    -0.000836083
    -0.000268217    -0.000243191
    -0.000116693    -6.31492e-05
     0.000975122     0.000472539
     -0.00200266     -0.00182078
    -0.000631653    -0.000630245
     -0.00143971     -0.00138437
    -0.000244536    -0.000257478
     -0.00169118      -0.0014517
    -0.000578805    -0.000550878
     -0.00119448     -0.00113393
    -0.000513891    -0.000516953
      0.00186593      0.00159268
     -0.00043196    -0.000641162
     -0.00146426     -0.00150921
     -0.00118974     -0.00113996
     -0.00137864      -0.0013683
     -0.00089444    -0.000907577
      0.00989346       0.0090993
    -0.000592818    -0.000612699
    -0.000542632    -0.000574622
    -0.000110735    -7.86586e-05
     -0.00184758     -0.00163412
     -0.00172644     -0.00171696
    -0.000461396    -0.000460586
    -0.000961762    -0.000987203
    -0.000208357    -0.000244889
    -0.000327593    -0.000307465
     0.000991418     0.000763121
    -0.000444954    -0.000429811
     -0.00124316      -0.0012074
    -0.000482094    -0.000478199
      0.00362166       0.0030692
    -0.000179032    -0.000200902
     -0.00146563     -0.00144018
     -0.00152428     -0.00164599
    -0.000577569    -0.000569013
    -0.000166794    -0.000189425
     -0.00082186    -0.000824786
     -0.00125254     -0.00121415
    -0.000460897    -0.000441525
      0.00047845     0.000801285
      0.00686613      0.00626493
     -0.00188577     -0.00181434
      0.00900999      0.00865859
    -0.000651041    -0.000651831
    -0.000418217    -0.000426154
     0.000369926     0.000132221
     -0.00154591     -0.00151716
    -0.000697956    -0.000698528
      -0.0011395     -0.00111745
     -0.00102706    -0.000859429
    -0.000292206    -0.000131982
    -0.000176105    -0.000153087
    -9.43034e-05    -9.78578e-05
      0.00103632     0.000924961
    -0.000575818    -0.000512987
    -0.000317455    -0.000294351
    -0.000382457     -0.00036573
     -0.00134592     -0.00128801
     -0.00085702    -0.000849632
     -0.00128396     -0.00107059
    -0.000959557    -0.000882941
     -0.00159649     -0.00164904
      -0.0005927    -0.000588596
      0.00587511      0.00599995
    -0.000517783     -0.00052453
    -0.000244669     -6.7146e-05
    -0.000685154    -0.000677867
       0.0162359       0.0145547
    -0.000109935    -5.24642e-05
    -0.000571065     -0.00027679
      0.00187398      0.00160821
    -0.000672734    -0.000816415
      0.00130659     0.000947565
    -0.000558065    -0.000550557
      0.00211649      0.00207446
     0.000594912     1.79803e-05
    -1.98953e-05    -5.69733e-05
    -0.000975443    -0.000979042
    -5.45002e-05    -0.000114432
      0.00136883      0.00112349
     -0.00175569     -0.00156973
      0.00342067      0.00277225
    -0.000813417    -0.000806167
     0.000314761     0.000269501
      -0.0011431     -0.00105214
     -0.00181869      -0.0016583
      0.00714111       0.0076417
    -0.000879815    -0.000870564
      0.00899099      0.00853866
    -0.000640624    -0.000640332
      0.00569611      0.00501978
     -0.00172202      -0.0019282
      0.00301736      0.00230467
      0.00224297      0.00251311
    -0.000788577    -0.000762784
    -0.000967749    -0.000949207
      0.00280848      0.00311819
    -0.000711156    -0.000723206
     -0.00132027      -0.0012937
       0.0064763       0.0066087
    -0.000688591    -0.000660812
     -0.00033689    -0.000349328
     -0.00074919    -0.000821143
      0.00490596      0.00401699
      0.00207256      0.00271659
     -0.00193867     -0.00177795
     -0.00129485     -0.00109867
    -0.000947192    -0.000928818
     -0.00100227     -0.00105025
     1.32759e-05     1.09461e-07
    -0.000549626    -0.000537489
     8.93327e-05     5.80313e-05
    -0.000432114    -0.000408859
       0.0120291       0.0112683
     -0.00125271     -0.00127697
    -0.000977876     -0.00100604
      -0.0011419     -0.00144124
    -0.000425209    -0.000408313
     2.45383e-05      5.6744e-06
    -0.000982786    -0.000942038
      0.00524638      0.00482262
     -0.00107879      -0.0010489
    -0.000775906    -0.000765302
     -0.00158512     -0.00153541
     -0.00186505     -0.00175628
       0.0025948      0.00196941
    -0.000514717    -0.000512412
    -0.000221075    -0.000198599
    -0.000498613    -0.000501075
     -0.00170798     -0.00169943
      0.00222485      0.00179922
     0.000205885     0.000717614
      0.00179142      0.00195374
    -0.000587992    -0.000639976
    -0.000573932    -0.000564682
    -0.000604049    -0.000594936
    -0.000673104    -0.000639412
     -0.00120551     -0.00119332
     0.000752505     0.000541097
      0.00116331     0.000881437
      -0.0006027    -0.000578483
    -0.000103846    -6.14135e-05
     -0.00083626    -0.000815127
    -0.000542384    -0.000490471
     -0.00140339     -0.00142111
    -0.000972618    -0.000944843
     -0.00129863     -0.00136274
    -0.000507936     -0.00033899
      0.00790219      0.00771022
      0.00103905     0.000731311
    -0.000777443    -0.000767889
      0.00246218      0.00254796
    -0.000619181    -0.000427914
    -0.000967833    -0.000918319
     -0.00118061      -0.0011326
    -0.000170323     -0.00014027
    -0.000444093    -0.000427276
       -0.000847     -0.00092528
    -0.000385853     -0.00035394
    -0.000554965    -0.000551095
     -0.00167665     -0.00173998
    -0.000971298    -0.000924402
      0.00590293      0.00597077
    -0.000472796    -0.000426133
     -0.00147115     -0.00137896
      0.00954873      0.00998539
    -0.000945996    -0.000893776
     -0.00140424     -0.00133846
     -0.00101122    -0.000967485
    -2.60149e-05    -2.63905e-05
      0.00595864      0.00537991
     0.000160948     0.000408854
     -0.00188029     -0.00175336
     0.000867757     0.000577809
     -0.00107672     -0.00104096
     -0.00020516    -0.000211257
     -0.00082666    -0.000828508
    -0.000799296    -0.000698407
      0.00763946      0.00721919
    -0.000755591    -0.000743139
      0.00953988        0.009717
      -0.0017028     -0.00185342
    -0.000368016    -0.000349979
      0.00590554      0.00558103
    -0.000446256    -0.000458736
    -0.000338513    -0.000345468
    -0.000890521    -0.000866293
      0.00125664      0.00115877
    -0.000417989    -0.000416525
     -0.00077413    -0.000752497
    -0.000289557    -0.000263061
    -0.000733267    -0.000735135
     -0.00120589     -0.00103768
     0.000580887     0.000699684
      0.00275652      0.00247543
    -0.000281768    -0.000383997
    -0.000699543    -0.000733086
      0.00301759      0.00302553
    -0.000916526    -0.000879077
     -0.00151615     -0.00145063
    -0.000122258    -8.69505e-05
    -0.000510961    -0.000804842
     0.000518847     0.000626999
      0.00238336      0.00219068
      0.00504216      0.00437333
     -0.00086026    -0.000804248
    -0.000845698    -0.000828952
     -0.00138593     -0.00129387
      -0.0018627     -0.00197639
    -0.000553621    -0.000544249
    -0.000430921    -0.000429032
     -0.00121219     -0.00104894
    -0.000244353    -0.000272044
     -0.00184874     -0.00183737
     -0.00111806     -0.00109176
       0.0036668       0.0036255
    -0.000315286    -0.000293987
     0.000705473     0.000650797
     -0.00175543     -0.00174149
     0.000722482     0.000801552
    -0.000148716    -7.41634e-05
    -0.000605368    -0.000551151
    -0.000487739    -0.000476012
     -0.00115141     -0.00111784
    -0.000474383     -0.00055668
      0.00142036      0.00137588
      0.00210403      0.00160148
     -0.00211205     -0.00182934
     -3.0835e-05    -4.46858e-06
      0.00517313      0.00456607
    -0.000948203    -0.000886039
    -0.000351983    -0.000314073
     -0.00117034     -0.00125147
      -0.0012891     -0.00136677
    -0.000451986    -0.000431879
     -0.00137825     -0.00133792
     0.000568079     0.000727906
    -0.000265598    -0.000233766
      0.00907453      0.00856136
    -0.000339061    -0.000314856
    -0.000706313    -0.000693367
     -9.9551e-05    -4.35177e-05
      0.00162871      0.00132065
    -7.53225e-05    -1.66093e-05
     -0.00115906     -0.00109567
    -0.000229962    -0.000337394
     -0.00063019    -0.000614207
      0.00020902     0.000305732
    -0.000951984    -0.000900144
     -0.00101872    -0.000993585
    -0.000804048    -0.000782799
    -0.000702426    -0.000775426
      0.00438366      0.00341123
    -0.000586343    -0.000580188
    -0.000725259    -0.000713789
    -0.000371321    -5.83844e-05
    -0.000763008    -0.000728391
     -0.00127002     -0.00123411
     0.000801091      0.00116727
    -0.000539374    -0.000608872
     0.000359045     0.000301205
     -0.00045678    -0.000432061
     -0.00117963     -0.00111556
      0.00330247      0.00302472
    -0.000188741     -0.00010581
    -0.000603981    -0.000594549
      0.00199012      0.00189347
     -0.00057018    -0.000577471
      0.00112898      0.00130339
    -0.000612952    -0.000612598
     -0.00130036     -0.00118261
    -0.000751589    -0.000906229
      0.00402053      0.00460006
      0.00336952      0.00344458
     0.000761827     0.000913042
     -0.00125673     -0.00116383


==> scatterplots/h2o/anisotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
     -0.00038637    -0.000447004
     -6.4542e-05    -7.89181e-05
       -3.47e-06    -6.01635e-06
    -0.000105005    -0.000115704
     -0.00017521    -0.000193622
     -0.00012512    -0.000123403
    -0.000368882    -0.000332928
     -8.4433e-05    -0.000114869
     -5.0757e-05    -5.98785e-05
     -2.2116e-05    -3.20029e-05
     -3.1678e-05    -3.23557e-05
     -8.2046e-05    -9.57043e-05
      -9.645e-06     -1.6186e-05
     -2.0042e-05    -2.85662e-05
    -0.000579022    -0.000555128
      -2.489e-06    -6.60664e-06
    -0.000129628     -0.00015821
     -2.3581e-05    -3.28137e-05
    -0.000955799     -0.00112224
    -0.000122792    -0.000119928
     -2.8972e-05    -3.64498e-05
    -0.000695377    -0.000700369
     -0.00145323     -0.00178505
     -4.5793e-05    -5.33155e-05
     -3.5619e-05    -4.87085e-05
     -2.6176e-05    -3.86549e-05
      -4.858e-06    -8.14128e-06
     -0.00158703     -0.00140456
    -0.000202035    -0.000194702
    -0.000317326    -0.000368536
    -0.000646731    -0.000631434
    -0.000134804    -0.000151343
     -5.4054e-05    -8.18835e-05
     -0.00074743    -0.000720937
      -7.831e-06    -1.26573e-05
    -0.000814142    -0.000809395
    -0.000791548    -0.000705578
    -0.000533806    -0.000569273
     -0.00074206    -0.000667336
    -0.000294792    -0.000328583
    -0.000159061    -0.000224565
       -2.46e-06    -3.96902e-06
     -5.5476e-05    -6.44495e-05
     -4.0607e-05    -6.27051e-05
    -0.000522737    -0.000654695
     -7.4154e-05    -9.98759e-05
      -7.876e-06    -9.51232e-06
      -1.549e-05     -2.3218e-05
     -6.9915e-05    -7.90489e-05
    -0.000139588     -0.00017947
     -0.00145865     -0.00152739
       -6.89e-06    -1.12543e-05
     -9.0563e-05     -0.00010385
    -0.000135841    -0.000129819
    -0.000742268    -0.000727017
    -0.000823667    -0.000741774
      -6.592e-06    -9.42709e-06
     -1.7384e-05    -2.40064e-05
     -5.0395e-05    -6.69362e-05
     -1.0439e-05    -1.60141e-05
      -5.832e-06    -8.29081e-06
      -3.796e-06    -7.20458e-06
     -2.0694e-05    -3.78064e-05
     -0.00162977     -0.00142588
     -3.8975e-05    -5.78162e-05
      -8.033e-06    -1.22474e-05
      -7.105e-06    -1.03059e-05
    -0.000185611    -0.000239765
    -0.000326284    -0.000363079
       -0.001171      -0.0011641
    -0.000142427    -0.000164368
    -0.000754966    -0.000859063
       -7.76e-05    -0.000100744
      -7.633e-06    -1.57791e-05
     -0.00159601     -0.00166203
     -0.00139654     -0.00148047
     -1.2036e-05    -2.21253e-05
    -0.000852224     -0.00105808
    -0.000118973    -0.000141933
    -0.000367042    -0.000356492
    -0.000904437    -0.000962135
     -0.00113526     -0.00127007
     -3.8585e-05    -6.50773e-05
      -9.524e-06    -1.02706e-05
     -2.2474e-05    -3.18957e-05
     -0.00149772     -0.00151934
    -0.000639607    -0.000630459
     -8.7501e-05    -0.000133987
    -0.000235233      -0.0002477
     -1.8242e-05    -2.45122e-05
     -0.00023977    -0.000297132
     -3.9785e-05    -4.68413e-05
     -7.3774e-05    -0.000103993
     -4.2596e-05    -5.04838e-05
     -5.7456e-05    -5.92909e-05
      -1.225e-05    -1.93547e-05
    -0.000473661    -0.000517739
    -0.000269564    -0.000295678
    -0.000830498    -0.000737932
     -2.0799e-05    -2.50753e-05
     -0.00088113    -0.000979263
    -0.000118864     -0.00012211
    -0.000679061    -0.000748482
      -9.243e-06    -1.23112e-05
     -4.1065e-05    -5.47602e-05
    -0.000513542    -0.000477534
    -0.000356873     -0.00035939
     -0.00104544     -0.00103525
     -8.3581e-05    -0.000104268
    -0.000143516    -0.000165647
    -0.000186018     -0.00024385
    -0.000430027    -0.000455067
     -2.1847e-05    -3.50633e-05
      -7.828e-06    -1.19918e-05
    -0.000128476     -0.00015355
     -1.6135e-05    -2.29338e-05
      -4.578e-05    -5.33947e-05
     -2.7905e-05     -3.3094e-05
      -2.663e-06    -6.19093e-06
     -1.9821e-05    -2.97553e-05
     -0.00014677    -0.000159042
     -6.0173e-05    -9.91776e-05
     -0.00124902     -0.00096339
    -0.000333884    -0.000372595
     -0.00119966      -0.0012565
    -0.000283136    -0.000287779
    -0.000480755    -0.000440818
     -4.5782e-05    -5.41029e-05
    -0.000137564    -0.000150926
     -8.4576e-05    -0.000112779
    -0.000745486    -0.000799152
    -0.000245256    -0.000262253
     -1.6492e-05    -2.26174e-05
    -0.000887348    -0.000865706
    -0.000729178    -0.000665285
    -0.000459908    -0.000483466
     -1.3421e-05    -2.29491e-05
    -0.000184766    -0.000242727
    -0.000351346    -0.000405022
     -5.2269e-05    -6.52675e-05
    -0.000965975    -0.000918018
    -0.000817929    -0.000703715
    -0.000244978      -0.0002592
     -0.00159258     -0.00177436
    -0.000186316    -0.000209505
     -3.0049e-05    -3.89291e-05
    -0.000859968    -0.000746918
     -3.5083e-05    -4.97827e-05
    -0.000179443    -0.000197363
    -0.000198099    -0.000247575
      -9.618e-06    -1.30853e-05
    -0.000876884    -0.000709099
    -0.000629404    -0.000720228
    -0.000121999    -0.000183121
     -1.5466e-05     -2.4419e-05
     -1.3509e-05    -1.96716e-05
     -3.6948e-05     -4.5566e-05
     -2.5099e-05    -2.86958e-05
     -9.1376e-05    -0.000102167
     -0.00109576     -0.00100152
     -1.6565e-05     -2.5515e-05
    -0.000170228    -0.000197411
     -7.3775e-05    -9.74337e-05
     -0.00105017    -0.000859182
    -0.000239283    -0.000261606
     -9.8737e-05    -0.000105025
    -0.000495739     -0.00049191
    -0.000428941    -0.000472614
    -0.000681488    -0.000652417
      -8.557e-06    -1.26735e-05
      -9.472e-06    -1.04463e-05
     -0.00101673     -0.00111794
     -2.3116e-05    -3.41696e-05
      -0.0013694     -0.00169869
     -7.0593e-05    -9.52901e-05
    -0.000828376    -0.000837869
    -0.000119639    -0.000136324
    -0.000539465    -0.000473296
      -8.243e-06    -1.17848e-05
    -0.000804731    -0.000744412
    -0.000737208    -0.000670996
     -4.8111e-05    -6.76477e-05
      -3.513e-06    -5.54029e-06
      -4.549e-06    -6.99557e-06
     -1.2051e-05    -2.47542e-05
    -0.000217611    -0.000266686
     -7.1224e-05    -6.97483e-05
      -4.404e-06    -9.55402e-06
     -0.00102779     -0.00100362
     -1.6674e-05    -2.68811e-05
     -5.4464e-05    -7.41216e-05
    -0.000139701     -0.00013481
     -0.00052411    -0.000497007
    -0.000250634    -0.000318624
     -0.00098875    -0.000918277
     -0.00171768     -0.00163287
    -0.000113208    -0.000115695
      -4.232e-06    -8.35456e-06
     -0.00080102    -0.000901164
    -0.000356142    -0.000417466
     -3.8956e-05    -4.95626e-05
     -1.2989e-05    -2.01277e-05
      -4.734e-05    -7.49132e-05
      -5.468e-06    -9.88921e-06
    -0.000134822    -0.000176577
      -3.058e-06     -7.9118e-06
    -0.000871694     -0.00076481
        2.53e-07    -2.12433e-06
      -2.419e-06    -5.45843e-06
     -2.5623e-05    -3.45698e-05
      -5.724e-06    -9.56527e-06
    -0.000329079    -0.000377484
     -7.5054e-05    -8.88821e-05
     -8.6436e-05    -9.63625e-05
      -3.693e-06    -6.21783e-06
    -0.000325998     -0.00037431
    -0.000145393    -0.000187245
     -1.7885e-05    -2.50006e-05
    -0.000134927     -0.00014922
      -5.204e-06    -9.70922e-06
       -5.24e-07    -3.09511e-06
    -0.000161552    -0.000174614
     -0.00168549     -0.00165769
     -2.9107e-05    -4.20917e-05
     -5.7863e-05    -7.89453e-05
      -8.955e-06    -1.23456e-05
    -0.000641132     -0.00069393
        6.71e-07    -1.48017e-06
     -0.00013744    -0.000191453
      -9.968e-06    -1.54006e-05
    -0.000670875    -0.000586697
       -8.68e-06    -1.54937e-05
     -1.4904e-05     -2.3779e-05
    -0.000427166    -0.000430864
      -5.515e-06    -9.87326e-06
     -1.5609e-05    -1.90172e-05
     -1.3345e-05    -1.77637e-05
     -3.0808e-05     -4.3192e-05
      -6.276e-06    -1.07154e-05
     -0.00114322     -0.00118686
     -5.8846e-05     -8.7243e-05
    -0.000348782    -0.000351562
     -4.2148e-05    -4.87598e-05
     -6.5155e-05    -6.49769e-05
     -1.8114e-05    -2.35232e-05
     -1.1555e-05    -2.45257e-05
     -1.9741e-05    -2.81708e-05
     -3.3716e-05    -3.91162e-05
     -2.9365e-05    -3.22668e-05
     -0.00048357    -0.000426519
     -6.6729e-05    -9.81159e-05
     -0.00133151     -0.00126332
    -0.000219491    -0.000237561
     -8.6293e-05    -9.46481e-05
      -7.868e-06    -9.65692e-06
     -0.00127629     -0.00127849
    -0.000846982    -0.000883988
    -0.000234956    -0.000312308
     -2.4096e-05    -3.05136e-05
    -0.000991009     -0.00091735
     -0.00111068     -0.00104207
      -5.877e-06    -1.05513e-05
      -8.627e-06     -1.2442e-05
    -0.000727054    -0.000684868
     -1.8178e-05    -2.69644e-05
    -0.000647297    -0.000556223
     -8.6804e-05    -0.000110136
      -2.802e-06     -5.5916e-06
     -1.6343e-05    -2.34898e-05
     -1.5062e-05    -2.93887e-05
    -0.000261945    -0.000305523
    -0.000361951    -0.000376724
      -5.571e-06    -9.03825e-06
    -0.000143742    -0.000196084
    -0.000352202    -0.000411768
    -0.000194339    -0.000197017
      -7.789e-06    -1.09679e-05
    -0.000347815    -0.000353794
     -6.5767e-05    -9.20592e-05
     -1.8942e-05    -2.43022e-05
      -5.088e-06    -1.05341e-05
     -4.4591e-05    -5.50044e-05
     -9.9812e-05    -0.000105082
    -0.000464604    -0.000538347
    -0.000477533    -0.000481732
    -0.000404233    -0.000394966
    -0.000871286    -0.000887492
      -5.842e-05    -9.39338e-05
    -0.000143131    -0.000124689
     -9.2342e-05    -0.000100059
     -8.4321e-05    -0.000105583
    -0.000702088    -0.000733319
       -9.14e-07    -3.55604e-06
    -0.000939666    -0.000882338
     -0.00134682     -0.00127129
     -4.1464e-05    -6.17338e-05
     -5.6198e-05    -6.06791e-05
     -3.4764e-05    -5.03755e-05
     -4.9539e-05    -6.50918e-05
    -0.000701951    -0.000722471
     -3.4622e-05    -4.79566e-05
      -0.0014036     -0.00138312
    -0.000979371     -0.00109665
     -2.3298e-05    -2.58557e-05
     -8.4299e-05    -9.86508e-05
    -0.000172551    -0.000196779
     -9.4332e-05    -0.000110335
      -8.673e-06    -1.33469e-05
     -3.9334e-05    -5.82049e-05
    -0.000408671     -0.00043634
    -0.000919049       -0.001059
     -2.4756e-05    -3.20457e-05
    -0.000111088    -0.000127164
    -0.000191312    -0.000231873
    -0.000207181    -0.000232464
     -3.0339e-05    -3.80638e-05
     -5.4568e-05    -6.38143e-05
     -0.00108182     -0.00104369
    -0.000281162    -0.000321348
      -7.809e-05    -8.31492e-05
     -8.7472e-05    -0.000117732
    -0.000521019     -0.00043398
    -0.000283467    -0.000277236
     -5.7434e-05    -6.28751e-05
     -2.3279e-05    -3.61166e-05
    -0.000183231    -0.000256959
      -1.771e-05    -2.72134e-05
     -8.3356e-05    -8.89751e-05
    -0.000377398    -0.000343171
       -4.45e-07      -3.432e-06
    -0.000137375    -0.000149307
       -6.06e-06    -9.09856e-06
    -0.000233157    -0.000244759
     -0.00126861     -0.00111695
     -6.8364e-05    -9.18455e-05
     -7.0701e-05    -9.11899e-05
     -6.1089e-05    -6.36772e-05
      -9.839e-06    -9.76589e-06
     -8.2907e-05    -8.59493e-05
     -0.00114114    -0.000935966
     -3.8524e-05    -5.67203e-05
     -2.2023e-05    -3.85586e-05
     -0.00102324    -0.000862348
      -6.854e-06    -1.01542e-05
     -1.0873e-05     -1.7005e-05
      -7.962e-06    -1.03769e-05
    -0.000913648    -0.000916536
      -6.169e-06    -1.45702e-05
     -7.5724e-05    -9.09227e-05
     -7.4859e-05    -8.85062e-05
     -8.2668e-05    -0.000103388
    -0.000564097     -0.00057737
     -0.00125666     -0.00117198
     -0.00130896     -0.00108592
     -5.4179e-05    -6.66881e-05
     -7.3031e-05    -0.000101347
    -0.000275551    -0.000296304
    -0.000206035    -0.000214953
    -0.000896299    -0.000873239
    -0.000224238    -0.000252972
    -0.000211944    -0.000269984
     -6.0773e-05    -6.80234e-05
     -6.9778e-05    -8.59209e-05
    -0.000451424    -0.000493684
     -0.00124478     -0.00127062
     -0.00017922    -0.000241424
     -1.1012e-05    -1.46514e-05
    -0.000225459    -0.000234944
    -0.000909402    -0.000819253
      -3.416e-05    -3.87669e-05
    -0.000227581    -0.000221937
      -9.207e-06    -1.23011e-05
      -8.154e-06    -1.48673e-05
     -3.1902e-05    -4.23153e-05
     -8.7384e-05    -9.62698e-05
     -2.0817e-05    -2.64402e-05
     -1.3322e-05    -1.95189e-05
      -6.999e-06    -1.03087e-05
     -3.1032e-05    -4.14121e-05
    -0.000690865    -0.000796715
       -4.85e-06    -1.11378e-05
     -9.6296e-05    -0.000111172
     -2.8678e-05    -4.74605e-05
       -3.92e-06    -6.83538e-06
    -0.000692819    -0.000767434
    -0.000120885    -0.000127206
    -0.000916029    -0.000806704
      -9.006e-06    -1.22668e-05
      -7.567e-06    -9.05841e-06
     -8.8035e-05    -9.12064e-05
      -1.247e-05     -1.4128e-05
     -6.0737e-05    -6.56656e-05
    -0.000145054    -0.000193842
     -2.8317e-05    -4.81411e-05
      -9.729e-06    -1.40109e-05
     -8.0855e-05    -0.000100041
    -0.000163963    -0.000170354
      -3.321e-06    -5.96576e-06
     -3.7433e-05    -4.28464e-05
     -7.1497e-05    -7.75464e-05
     -3.7941e-05    -5.78648e-05
      -5.981e-06     -1.0046e-05
      -3.881e-05    -4.18743e-05
    -0.000138226    -0.000193105
    -0.000552889    -0.000463971
      -2.924e-06    -4.62902e-06
     -1.8395e-05    -3.15413e-05
    -0.000134373    -0.000135336
     -1.1373e-05    -1.42249e-05
    -0.000158361     -0.00019257
    -0.000938892    -0.000926523
    -0.000186975    -0.000188146
      -9.053e-06    -9.71166e-06
     -1.4347e-05    -2.02151e-05
    -0.000110226    -0.000129506
    -0.000459574    -0.000502135
    -0.000555349    -0.000559829
     -6.7216e-05    -8.99622e-05
     -8.4287e-05    -0.000119302
    -0.000614279    -0.000594799
    -0.000782119     -0.00084046
      -8.768e-06    -1.88746e-05
      -4.677e-06    -1.05644e-05
     -0.00161537     -0.00172674
     -0.00105686     -0.00126323
    -0.000653609    -0.000696918
      -7.057e-06    -1.13015e-05
    -0.000486621    -0.000507777
     -1.0371e-05    -2.26616e-05
      -4.778e-06    -8.60584e-06
     -0.00153959     -0.00148844
       -9.11e-07    -4.83264e-06
     -1.9844e-05    -2.19844e-05
     -2.5125e-05    -3.67758e-05
     -4.8208e-05    -5.08796e-05
     -1.4796e-05    -2.06449e-05
      -0.0016223     -0.00152331
      -4.144e-06    -1.12694e-05
     -0.00068707    -0.000648727
     -6.8812e-05    -9.90052e-05
       -2.65e-05     -4.2542e-05
     -0.00106005     -0.00102319
      -9.864e-06    -1.52752e-05
      -1.845e-05    -2.87984e-05
     -4.6816e-05    -5.01648e-05
     -2.2413e-05    -3.46538e-05
    -0.000551822    -0.000497889
    -0.000614717    -0.000559821
      -5.288e-05      -7.157e-05
    -0.000303187    -0.000308056
     -1.5148e-05    -1.79657e-05
      -3.364e-05    -4.38642e-05
     -1.4816e-05    -2.08536e-05
    -0.000134938    -0.000139487
    -0.000418483    -0.000417099
     -1.0508e-05    -1.75171e-05
    -0.000109735    -0.000124697
    -0.000690933    -0.000645363
     -1.5078e-05    -2.04726e-05
     -4.0692e-05    -7.38068e-05
     -1.9978e-05     -2.6611e-05
     -0.00157442     -0.00155486
    -0.000123338    -0.000135073
    -0.000206533     -0.00019729
     -3.9325e-05     -5.3971e-05
    -0.000238718    -0.000312655
    -0.000138958    -0.000131817
    -0.000204607    -0.000223007
     -3.3327e-05    -4.11733e-05
    -0.000147042     -0.00019039
     -9.9679e-05    -0.000129567
    -0.000132297    -0.000133403
      -3.588e-05    -4.01576e-05
     -9.0969e-05    -0.000102547
    -0.000742036    -0.000676055
    -0.000780005    -0.000667289
    -0.000750762    -0.000677212
      -2.045e-06    -3.63004e-06
     -2.7627e-05    -4.05433e-05
    -0.000129471    -0.000143615
    -0.000455342    -0.000418772
    -0.000201209    -0.000203555
    -0.000368973    -0.000442541
       -7.16e-07      -2.692e-06
      -2.619e-06    -9.97478e-06
      -9.117e-06    -1.29187e-05
     -8.4974e-05    -0.000120226
    -0.000167459    -0.000182004
     -7.5659e-05     -7.7712e-05
     -5.5753e-05    -6.26622e-05
    -0.000465501    -0.000473174
    -0.000260239    -0.000303227
      -1.293e-05    -1.74958e-05
    -0.000375645    -0.000366248
     -2.5246e-05     -3.1793e-05
       -0.001675     -0.00174459
     -9.5683e-05    -0.000122455
     -7.5635e-05    -0.000101711
     -1.2939e-05    -2.08166e-05
     -3.7654e-05    -4.44141e-05
    -0.000828512    -0.000718058
    -0.000135392    -0.000123199
    -0.000133915    -0.000160406
      -6.342e-06    -8.61311e-06
    -0.000385466    -0.000429509
     -1.3898e-05    -2.05816e-05
     -4.9299e-05    -6.47706e-05
    -0.000940891    -0.000920565
    -0.000376676    -0.000382563
     -1.7345e-05    -2.22524e-05
     -9.5638e-05    -0.000108903
     -2.1269e-05     -3.0252e-05
    -0.000531946    -0.000491729
     -3.3067e-05     -4.6416e-05
      -9.719e-06    -1.62671e-05
      -7.045e-06    -1.15353e-05
     -4.4112e-05     -5.3479e-05
      -1.073e-05    -1.50751e-05
     -9.5889e-05    -0.000101258
      -9.351e-06    -1.78806e-05
     -2.8865e-05    -4.08865e-05
     -3.3801e-05    -5.48878e-05
     -1.7794e-05    -2.29781e-05
    -0.000184894    -0.000185508
      -9.998e-06    -1.64176e-05
    -0.000273477    -0.000281119
    -0.000695076    -0.000722638
     -2.5485e-05    -3.55554e-05
     -3.0045e-05    -4.05548e-05
     -1.5544e-05    -1.95735e-05
    -0.000154088    -0.000149799
    -0.000640491    -0.000598069
     -1.7257e-05    -2.20962e-05
     -2.6773e-05    -3.52438e-05
     -5.2281e-05    -6.11421e-05
      -8.152e-06    -1.44738e-05
     -0.00203625     -0.00194868
      -0.0011804     -0.00135977
    -0.000202853    -0.000230171
     -1.0321e-05    -1.50657e-05
      -6.408e-06     -1.0742e-05
     -3.3778e-05    -4.40043e-05
    -0.000397075    -0.000456922
    -0.000130769    -0.000134683
    -0.000255789    -0.000246523
     -8.4698e-05    -8.47077e-05
        6.01e-07    -2.29029e-06
    -0.000325346    -0.000298438
    -0.000180532     -0.00021738
      -7.408e-06    -1.10722e-05
     -0.00175033      -0.0018596
     -0.00134329     -0.00133361
     -3.0104e-05    -4.40255e-05
    -0.000225573    -0.000214958
    -0.000384986    -0.000373772
     -9.2877e-05    -0.000118261
     -5.6562e-05    -8.44189e-05
      -8.671e-06    -1.18512e-05
     -3.4462e-05    -5.41246e-05
     -4.1918e-05    -6.16028e-05
     -1.0414e-05    -1.48275e-05
    -0.000634463    -0.000571001
     -6.1546e-05    -7.15675e-05
    -0.000614995    -0.000657905
     -1.8284e-05    -2.75237e-05
    -0.000105787    -0.000133561
     -0.00148808     -0.00119874
     -4.2194e-05    -5.96249e-05
      -5.965e-06    -1.06112e-05
     -7.2693e-05    -8.72899e-05
      -6.479e-06     -9.6427e-06
      -0.0012753     -0.00142882
      -3.864e-06    -7.53618e-06
    -0.000169905     -0.00017285
       -0.001348     -0.00167456
    -0.000244252    -0.000258627
     -3.0217e-05     -3.7071e-05
      -9.943e-06    -1.33513e-05
    -0.000119155    -0.000123315
     -1.4766e-05    -2.81133e-05
     -0.00167001     -0.00162801
     -5.1921e-05     -6.4317e-05
     -2.2213e-05    -3.07669e-05
    -0.000250791    -0.000297266
    -0.000180776    -0.000148945
    -0.000108659    -0.000149146
     -5.2422e-05    -5.44278e-05
      -2.271e-06    -7.54951e-06
    -0.000669572    -0.000619875
      -9.844e-06    -1.79462e-05
    -0.000790525    -0.000873087
     -7.4173e-05    -0.000117856
     -9.2983e-05    -0.000123555
      -8.939e-06    -1.39291e-05
      -5.228e-06     -8.2489e-06
     -8.7667e-05    -0.000105394
      -1.457e-05    -2.66075e-05
     -7.4898e-05    -8.48645e-05
     -1.3313e-05    -2.03175e-05
     -0.00133707     -0.00119825
    -0.000462064    -0.000416779
     -8.3645e-05    -8.66331e-05
    -0.000338408    -0.000464896
     -4.2053e-05    -5.06226e-05
     -0.00100682     -0.00104711
     -1.2961e-05    -1.82022e-05
    -0.000802608     -0.00074904
       -2.85e-07     -3.5726e-06
       -2.59e-06    -4.14717e-06
     -2.1186e-05    -3.62476e-05
     -6.5171e-05    -7.26871e-05
    -0.000169758    -0.000181622
     -7.2336e-05    -7.86226e-05
     -0.00019563    -0.000187383
     -8.0676e-05    -0.000114941
      -3.238e-05    -3.82505e-05
      -1.223e-06    -4.71214e-06
      -4.421e-06    -8.48225e-06
     -8.8975e-05    -9.57403e-05
    -0.000553629    -0.000539455
     -1.0643e-05    -1.55318e-05
      -2.703e-06      -5.069e-06
    -0.000133034    -0.000180118
     -1.6471e-05    -2.98359e-05
     -0.00154639     -0.00165911
     -0.00027911    -0.000289222
    -0.000325355    -0.000357019
     -2.9389e-05    -3.86412e-05
     -9.7085e-05    -9.74105e-05
    -0.000360089    -0.000379462
     -1.0992e-05    -1.49552e-05
    -0.000578689    -0.000618538
     -1.4312e-05    -2.28307e-05
      -0.0012321      -0.0010749
     -8.3621e-05    -0.000105841
    -0.000139694    -0.000153094
     -1.6591e-05      -2.091e-05
    -0.000125785    -0.000153096
     -1.4391e-05    -2.44172e-05
    -0.000149792    -0.000188932
     -1.7859e-05    -2.83889e-05
     -9.8422e-05    -0.000120996
    -0.000295511    -0.000325269
      -1.983e-05    -2.33105e-05
    -0.000218845    -0.000258146
     -2.0403e-05    -3.51593e-05
     -0.00157837     -0.00155608
    -0.000106211    -0.000116733
      -7.682e-06    -1.17575e-05
     -0.00040676    -0.000361977
    -0.000556926    -0.000594189
     -1.4517e-05      -1.953e-05
     -3.1796e-05    -5.81048e-05
      -1.049e-05    -2.14143e-05
      -3.489e-05     -5.7209e-05
      -7.177e-06    -9.80055e-06
      -6.038e-06    -1.09298e-05
      -3.842e-06    -8.39077e-06
     -6.9632e-05    -7.93068e-05
     -3.4725e-05    -4.13368e-05
     -6.1885e-05    -7.43829e-05
     -2.4422e-05     -3.7487e-05
    -0.000121863    -0.000143896
       -7.12e-06    -9.09807e-06
     -7.2534e-05    -9.11741e-05
    -0.000475913    -0.000594672
      -5.705e-06    -8.80629e-06
     -4.1011e-05    -4.70105e-05
    -0.000312982    -0.000309169
    -0.000291407      -0.0003348
    -0.000198118    -0.000221046
    -0.000217561    -0.000268425
     -1.8841e-05    -2.22093e-05
       -9.29e-06    -1.11326e-05
     -8.5245e-05    -0.000128215
      -4.713e-05     -5.7876e-05
      -2.408e-05    -4.01755e-05
    -0.000626268    -0.000552641
      -7.855e-06    -9.98585e-06
    -0.000227924    -0.000255487
      -6.684e-05    -8.64107e-05
     -8.4837e-05     -8.7251e-05
     -2.9823e-05    -4.02666e-05
     -1.1081e-05    -1.52534e-05
     -5.4455e-05    -5.40493e-05
     -5.3437e-05    -6.22156e-05
      -8.247e-06    -1.29661e-05
     -0.00137466     -0.00107689
      -9.294e-06    -1.35461e-05
    -0.000238912    -0.000269085
     -3.5232e-05    -4.40659e-05
     -9.3689e-05    -0.000134217
    -0.000408475     -0.00039514
    -0.000537723    -0.000509247
    -0.000278284    -0.000296845
     -3.0787e-05    -5.33851e-05
    -0.000502335    -0.000506897
      -4.394e-05      -5.933e-05
    -0.000381672    -0.000403631
    -0.000347095    -0.000317936
     -0.00035194    -0.000321055
    -0.000247214    -0.000287938
    -0.000783487    -0.000756905
     -4.7498e-05     -4.9073e-05
     -7.8099e-05    -0.000108191
     -2.4015e-05    -3.71966e-05
    -0.000317006    -0.000361965
    -0.000427056    -0.000440571
    -0.000147333    -0.000160008
     -3.4364e-05     -4.0422e-05
      -2.732e-06    -6.14457e-06
    -0.000174095     -0.00018725
    -0.000919818     -0.00076212
    -0.000219117    -0.000218736
    -0.000374498     -0.00033703
    -0.000866867    -0.000947321
    -0.000712492    -0.000648821
     -1.9978e-05    -2.52575e-05
      -0.0014482     -0.00161245
     -4.5486e-05    -4.69172e-05
       -4.78e-06    -8.85826e-06
     -0.00131585     -0.00126497
    -0.000122785    -0.000153994
    -0.000167221    -0.000180704
     -1.2655e-05    -1.83062e-05
    -0.000188276    -0.000209449
     -0.00135559     -0.00129199
    -0.000376699    -0.000423662
      -9.076e-06    -1.23311e-05
     -5.2616e-05    -7.07853e-05
    -0.000845186    -0.000891856
     -1.5892e-05    -2.29002e-05
    -0.000269184    -0.000254488
     -9.2696e-05     -0.00010762
       -9.19e-06    -1.48155e-05
     -5.6079e-05     -8.0542e-05
    -0.000956883     -0.00101528
     -1.7314e-05    -2.42857e-05
     -8.2908e-05    -8.91254e-05
     -0.00146306     -0.00160463
      -6.286e-06    -8.55881e-06
       -2.37e-05    -3.16416e-05
     -2.3775e-05    -3.84841e-05
     -7.6647e-05    -8.48217e-05
     -1.4966e-05    -1.99599e-05
     -2.3477e-05    -3.23855e-05
     -1.0509e-05    -2.06013e-05
    -0.000116468    -0.000125288
     -6.2887e-05    -9.73999e-05
      -0.0008076    -0.000848871
    -0.000417963    -0.000474714
    -0.000999309     -0.00102533
      -5.162e-06    -1.14263e-05
      -7.439e-05    -9.26652e-05
      -6.548e-06    -1.18518e-05
    -0.000731572     -0.00075693
    -0.000118689    -0.000149701
    -0.000110763    -0.000122087
     -0.00023784    -0.000229523
    -0.000116901    -0.000119426
     -4.5802e-05    -5.89129e-05
    -0.000399927    -0.000355313
    -0.000927137    -0.000859765
      -3.781e-06    -9.63161e-06
     -0.00100026     -0.00105323
    -0.000321928    -0.000378559
    -0.000115859    -0.000128793
    -0.000482962    -0.000454103
      -7.289e-05    -0.000103446
     -6.3371e-05    -8.36063e-05
     -1.0359e-05    -1.69175e-05
    -0.000143276    -0.000151088
     -0.00134572     -0.00121531
      -7.352e-06    -1.14035e-05
     -5.9482e-05    -6.23422e-05
      -3.421e-05    -4.33277e-05
     -7.4301e-05    -8.02806e-05
     -1.8973e-05    -2.74514e-05
    -0.000236065    -0.000295159
     -2.1702e-05    -2.92945e-05
     -1.2366e-05    -1.81268e-05
    -0.000170547    -0.000190352
      -6.703e-05    -8.07907e-05
       -3.79e-06    -1.01988e-05
     -4.7924e-05    -6.41686e-05
    -0.000113964     -0.00012428
     -1.6264e-05    -2.21781e-05
     -8.8456e-05    -0.000115886
     -2.6734e-05    -4.98051e-05
     -1.4532e-05    -1.79295e-05
      -6.284e-06    -1.01108e-05
    -0.000477526    -0.000430821
      -8.601e-05     -9.5272e-05
     -3.0481e-05    -3.35958e-05
    -0.000179677    -0.000215895
     -1.2191e-05    -1.73626e-05
    -0.000716642    -0.000657499
      -6.652e-05    -7.90293e-05
    -0.000174341    -0.000197115
    -0.000136799    -0.000169789
      -6.273e-05    -9.26234e-05
    -0.000276525    -0.000263827
     -3.4969e-05     -4.7089e-05
    -0.000515643    -0.000520235
      -6.384e-06    -1.00852e-05
     -0.00134727      -0.0014542
      -7.607e-06    -1.52485e-05
    -0.000385973    -0.000363738
      -8.292e-06    -1.48002e-05
     -0.00105903     -0.00102143
    -0.000647934    -0.000617983
     -2.3643e-05    -2.85497e-05
     -7.2197e-05    -0.000102248
    -0.000629045    -0.000672822
    -0.000230105    -0.000222872
     -1.1349e-05    -1.70586e-05
    -0.000430685    -0.000449765
      -5.139e-05    -8.02982e-05
     -0.00140133     -0.00119672
     -3.8513e-05    -5.01868e-05
     -7.3671e-05    -8.36503e-05
       -4.68e-06     -1.1145e-05
      -6.284e-05    -8.44138e-05
     -1.2581e-05    -1.52222e-05
      -3.244e-06    -6.22542e-06
       -1.72e-06    -5.38637e-06
    -0.000234231    -0.000254342
    -0.000393647    -0.000469364
    -0.000662026     -0.00080037
     -2.0742e-05    -2.88527e-05
      -2.264e-05    -3.11277e-05
    -0.000947571    -0.000793987
    -0.000321119    -0.000388012
     -9.5793e-05    -0.000103043
              -0    -2.34358e-06
     -9.1605e-05    -0.000108186
     -4.7738e-05    -5.80353e-05
     -1.4988e-05    -2.67121e-05
    -0.000105979    -0.000115828
      -2.699e-06    -4.98043e-06
     -0.00153962     -0.00140639
    -0.000515091    -0.000476166
      -8.471e-06    -1.55047e-05
     -0.00013293    -0.000143611
     -1.1802e-05    -2.47336e-05
    -0.000202732    -0.000228055
     -0.00122989     -0.00111528
    -0.000306773    -0.000326955
       -4.11e-06     -9.8901e-06
     -0.00112193     -0.00114323
      -1.276e-06     -3.9552e-06
    -0.000926723    -0.000801279
     -5.5512e-05    -6.82401e-05
     -2.0388e-05    -3.09095e-05
     -0.00131495     -0.00118942
      -5.854e-05    -0.000100195
    -0.000132658    -0.000178299
     -2.6529e-05    -4.07627e-05
    -0.000193363    -0.000228628
     -1.2372e-05    -1.75348e-05
     -3.3644e-05    -4.64918e-05
     -2.1398e-05    -2.95295e-05
    -0.000814357    -0.000725714
     -4.4921e-05    -6.26235e-05
     -1.4233e-05    -2.28547e-05
     -1.3902e-05    -2.00893e-05
     -1.3958e-05    -2.02302e-05
    -0.000328382     -0.00028365
    -0.000490445    -0.000468993
     -2.6313e-05    -3.67231e-05
    -0.000348139    -0.000362765
       -3.18e-06    -6.07228e-06
    -0.000766367    -0.000836535
    -0.000220244    -0.000233461
    -0.000430176    -0.000533745
     -1.4954e-05    -1.87328e-05
     -9.9637e-05     -0.00011373
    -0.000365146    -0.000342223
    -0.000357145    -0.000330318
    -0.000861716     -0.00110287
     -2.4627e-05    -3.00038e-05
     -1.7267e-05    -2.13959e-05
    -0.000351406    -0.000395606
    -0.000555446    -0.000507627
    -0.000281439    -0.000282038
     -0.00135815     -0.00124246
    -0.000188541    -0.000197654
      -2.072e-06    -4.50005e-06
    -0.000891561       -0.001042
     -2.3585e-05    -3.38852e-05
     -0.00150389     -0.00180196
    -0.000827864    -0.000866269
    -0.000739549    -0.000775697
      -1.804e-05    -2.90046e-05
     -2.6784e-05       -4.06e-05
     -7.7977e-05    -8.55259e-05
     -6.7038e-05    -9.15068e-05
       -2.34e-05    -3.58248e-05
     -0.00063114    -0.000567026
      -4.511e-06    -6.54134e-06
    -0.000121917    -0.000122869
       -3.31e-07    -2.83357e-06
     -2.4227e-05    -2.94469e-05
     -2.1324e-05    -3.23339e-05
    -0.000142313    -0.000148999
    -0.000119279    -0.000121315
     -1.0161e-05    -1.59798e-05
    -0.000693985    -0.000674549
     -1.9328e-05    -2.71706e-05
     -1.7815e-05    -2.31332e-05
     -3.9069e-05    -6.09452e-05
      -1.081e-06    -4.83916e-06
    -0.000719552    -0.000612746
    -0.000613459    -0.000618837
    -0.000126436    -0.000137752
      -2.834e-06    -7.40633e-06
    -0.000352598    -0.000327181
    -0.000313352    -0.000336207
      -9.356e-06    -1.33811e-05
     -1.9433e-05    -2.66996e-05
     -7.8907e-05    -0.000100342
    -0.000188724    -0.000209333
     -4.9174e-05    -5.54159e-05
    -0.000153144    -0.000161612
     -5.0915e-05    -6.01833e-05
     -0.00116064     -0.00124534
     -7.5081e-05    -9.01981e-05
      -4.563e-06    -1.22529e-05
    -0.000265588    -0.000286847
    -0.000154019    -0.000195353
    -0.000656391     -0.00056855
    -0.000473626    -0.000449601
        -3.4e-06    -9.03604e-06
    -0.000623259    -0.000551534
    -0.000126538    -0.000168403
        9.73e-07    -1.47818e-06
    -0.000129506    -0.000152786
    -0.000363188    -0.000406133
     -9.7419e-05    -0.000100139
    -0.000290614    -0.000254639
     -7.1408e-05    -0.000110102
    -0.000505697    -0.000480039
     -1.2704e-05    -1.92273e-05
    -0.000188323    -0.000226995
     -2.4262e-05    -3.82672e-05
     -0.00162884     -0.00157101
     -7.2934e-05    -0.000101099
     -4.1419e-05    -5.86349e-05
      -6.703e-06    -1.01311e-05
     -2.4358e-05    -3.63383e-05
    -0.000227112    -0.000284475
     -0.00120079     -0.00109138
     -4.0986e-05    -4.86231e-05
     -1.7901e-05     -2.5847e-05
     -3.5988e-05    -3.81199e-05
     -2.9834e-05    -3.64557e-05
     -1.1207e-05    -1.82912e-05
     -1.0793e-05    -1.76573e-05
     -0.00122445     -0.00110493
    -0.000783718    -0.000731574
      -8.238e-06    -1.16044e-05
    -0.000333268    -0.000386277
     -8.9358e-05    -0.000112186
     -3.3411e-05    -4.11564e-05
     -9.8946e-05    -0.000124835
     -0.00088107    -0.000807059
     -1.3331e-05    -2.35469e-05
     -3.5138e-05    -3.91635e-05
     -6.8004e-05    -8.92234e-05
    -0.000160785     -0.00021933
      -7.292e-06    -1.11171e-05
     -4.9741e-05    -7.02719e-05
    -0.000435578    -0.000478506
     -2.1698e-05    -3.23082e-05
    -0.000173861    -0.000245933
     -6.6109e-05    -7.43368e-05
    -0.000338535    -0.000387889
     -3.3826e-05    -4.11983e-05
      -9.747e-05    -0.000103812
     -0.00151254     -0.00132031
    -0.000743253    -0.000710089
     -4.8264e-05    -5.80688e-05
     -4.8867e-05    -6.60496e-05
       -1.34e-05    -2.00459e-05
     -1.4924e-05    -2.16581e-05
     -3.9198e-05     -4.4446e-05
    -0.000125839    -0.000165311
      -5.981e-06     -8.9729e-06


==> scatterplots/h2o/anisotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00307866      -0.0031665
     -0.00139029     -0.00144568
     -0.00040921    -0.000419555
     -0.00165243     -0.00170272
     -0.00237256     -0.00240686
     -0.00172341     -0.00173677
     -0.00294458      -0.0029897
     -0.00131462     -0.00135058
       -0.001083      -0.0010761
    -0.000887354    -0.000944844
    -0.000797781    -0.000796861
     -0.00158252     -0.00173743
    -0.000733275    -0.000743017
    -0.000717726    -0.000737335
     -0.00401328     -0.00406642
    -0.000354417    -0.000382249
     -0.00185566     -0.00201585
    -0.000767222    -0.000818994
     -0.00481232     -0.00477854
     -0.00175561     -0.00178589
    -0.000848117    -0.000908685
     -0.00390985     -0.00379532
     -0.00809203      -0.0083235
      -0.0012435     -0.00126573
    -0.000639137    -0.000675452
    -0.000755334    -0.000805321
    -0.000353805    -0.000371304
     -0.00755187     -0.00731977
     -0.00229207     -0.00233692
     -0.00314209     -0.00316639
     -0.00479618     -0.00486627
     -0.00183513     -0.00187653
    -0.000988673     -0.00106628
     -0.00471273      -0.0046413
    -0.000429044      -0.0004711
     -0.00418072      -0.0040466
     -0.00476907      -0.0046455
     -0.00377218     -0.00380319
     -0.00415477     -0.00406804
     -0.00280823     -0.00285973
     -0.00168217      -0.0017273
     -0.00034521    -0.000362921
     -0.00103549     -0.00102494
    -0.000847917    -0.000892159
       -0.003924     -0.00399025
      -0.0014705     -0.00151917
    -0.000375278    -0.000358184
    -0.000689421    -0.000751719
     -0.00120156     -0.00116152
     -0.00131088     -0.00144026
     -0.00693408     -0.00693058
    -0.000315445    -0.000367372
     -0.00131145     -0.00132427
     -0.00192035     -0.00203088
      -0.0049646     -0.00497599
     -0.00367837     -0.00349169
    -0.000505808    -0.000514491
    -0.000735479    -0.000751139
     -0.00124747     -0.00137564
    -0.000419074    -0.000457543
    -0.000484876    -0.000512192
    -0.000305398    -0.000360566
    -0.000899911     -0.00101746
     -0.00742338     -0.00724559
    -0.000951756     -0.00098009
    -0.000410876    -0.000447554
    -0.000508282    -0.000527408
     -0.00168708     -0.00185346
     -0.00191548         -0.0019
     -0.00587424     -0.00579201
      -0.0017704     -0.00182972
     -0.00318456      -0.0032823
     -0.00130854     -0.00139427
    -0.000614442    -0.000640821
       -0.007716     -0.00748339
     -0.00678361     -0.00683037
    -0.000465956    -0.000527696
     -0.00465614     -0.00468049
      -0.0020368      -0.0020522
     -0.00315191     -0.00313721
     -0.00496529     -0.00498274
     -0.00634765     -0.00631146
    -0.000874035     -0.00097407
    -0.000377887    -0.000341668
    -0.000833189    -0.000859732
     -0.00678245     -0.00676974
        -0.00436     -0.00437435
     -0.00111616     -0.00120845
     -0.00241079     -0.00244057
    -0.000689476     -0.00073783
     -0.00212067       -0.002346
     -0.00102841     -0.00104776
     -0.00105522     -0.00109861
     -0.00105497     -0.00113522
     -0.00120441     -0.00123347
    -0.000660598    -0.000721496
       -0.003134     -0.00317142
     -0.00222901     -0.00220108
     -0.00480446     -0.00480436
    -0.000620362    -0.000618013
     -0.00393423     -0.00385724
     -0.00172622     -0.00184137
     -0.00415974     -0.00436321
    -0.000534038    -0.000567065
    -0.000788712    -0.000798958
     -0.00396169     -0.00402766
     -0.00311157     -0.00314387
     -0.00515435     -0.00508523
     -0.00139106     -0.00145764
     -0.00169752     -0.00170643
     -0.00172912     -0.00186765
     -0.00300823     -0.00301572
    -0.000670543    -0.000741536
    -0.000570704    -0.000564945
     -0.00151732     -0.00154521
    -0.000524161    -0.000556248
     -0.00108769     -0.00106512
     -0.00093115     -0.00095827
    -0.000402058    -0.000411146
    -0.000599055    -0.000629131
     -0.00193526     -0.00196573
     -0.00137671     -0.00149772
     -0.00637122     -0.00619561
     -0.00234536     -0.00240192
     -0.00444412     -0.00427146
     -0.00289042     -0.00291096
     -0.00349818     -0.00348035
     -0.00110202     -0.00110981
     -0.00150471     -0.00151131
     -0.00152825     -0.00158164
     -0.00529927     -0.00528719
     -0.00270245     -0.00269374
    -0.000825153    -0.000812518
     -0.00558143     -0.00540826
     -0.00475559     -0.00465948
     -0.00282669      -0.0027482
    -0.000713902    -0.000730065
     -0.00209523     -0.00223212
     -0.00221243     -0.00229425
      -0.0013614     -0.00136331
     -0.00524683     -0.00509429
     -0.00493288     -0.00494382
     -0.00264556     -0.00266193
     -0.00811246     -0.00785409
     -0.00167203     -0.00170188
    -0.000910415    -0.000967745
     -0.00468186     -0.00461418
    -0.000695248    -0.000735217
     -0.00208995     -0.00208262
     -0.00255957     -0.00258529
    -0.000581089    -0.000589593
     -0.00520315     -0.00511772
     -0.00475052     -0.00471212
     -0.00149871     -0.00170525
    -0.000538652    -0.000582676
    -0.000612031    -0.000629582
     -0.00100485     -0.00103689
    -0.000684661    -0.000670096
     -0.00150539     -0.00153793
     -0.00559166     -0.00543969
    -0.000655149    -0.000677373
     -0.00252644     -0.00255727
     -0.00088729    -0.000951458
     -0.00565534     -0.00571301
     -0.00276722     -0.00277493
     -0.00160105     -0.00165307
     -0.00377218     -0.00373198
     -0.00257495     -0.00248916
     -0.00486667     -0.00479323
    -0.000326522    -0.000340925
    -0.000416664    -0.000413536
      -0.0035142     -0.00335907
    -0.000895228    -0.000907063
     -0.00837593     -0.00852946
     -0.00118978     -0.00123854
     -0.00527142     -0.00529457
       -0.001506     -0.00154922
     -0.00394355     -0.00408398
    -0.000346061    -0.000357153
     -0.00434198     -0.00417353
     -0.00467276     -0.00463728
    -0.000971849     -0.00101644
    -0.000392169    -0.000423989
    -0.000406074    -0.000434167
    -0.000687263    -0.000735178
     -0.00216359     -0.00223097
     -0.00134923     -0.00137903
    -0.000455411     -0.00048575
     -0.00551824     -0.00546009
    -0.000616247    -0.000638007
     -0.00130297     -0.00140409
      -0.0017969     -0.00187343
     -0.00376544     -0.00375383
     -0.00192516     -0.00202223
     -0.00560044      -0.0055303
     -0.00823442     -0.00801368
     -0.00170244     -0.00179173
    -0.000462337    -0.000477567
     -0.00528212     -0.00535312
     -0.00269146     -0.00274533
     -0.00111341     -0.00112139
    -0.000642648    -0.000632753
     -0.00121894     -0.00133081
     -0.00048205    -0.000517436
     -0.00126268     -0.00133459
      -0.0003499    -0.000370491
     -0.00455156     -0.00450021
    -0.000299593    -0.000304828
    -0.000379775    -0.000390102
    -0.000601043    -0.000617855
    -0.000446313    -0.000477736
     -0.00314398     -0.00319338
     -0.00138882     -0.00144922
     -0.00154091     -0.00159658
    -0.000394844    -0.000418276
     -0.00260261     -0.00261299
     -0.00122802     -0.00128554
    -0.000774448    -0.000791872
     -0.00204239     -0.00205475
    -0.000446967    -0.000462115
    -0.000330372    -0.000345118
     -0.00154414     -0.00154508
     -0.00770999     -0.00764459
     -0.00074304    -0.000770233
     -0.00103676     -0.00111646
    -0.000560109    -0.000581667
     -0.00462659     -0.00463216
    -0.000280849    -0.000300792
     -0.00150861      -0.0017247
    -0.000570064    -0.000597626
      -0.0041264     -0.00411964
    -0.000575109    -0.000602015
    -0.000691591    -0.000702947
     -0.00362265     -0.00370536
    -0.000416861    -0.000455497
    -0.000647939    -0.000636554
    -0.000601663    -0.000581562
    -0.000797857    -0.000829734
    -0.000313225    -0.000318629
      -0.0055134     -0.00539152
     -0.00114199     -0.00119599
     -0.00310022     -0.00326384
       -0.001058     -0.00112471
     -0.00128898     -0.00131433
    -0.000676863    -0.000695509
    -0.000568229    -0.000635952
    -0.000783257    -0.000805367
    -0.000965093    -0.000982557
    -0.000669066    -0.000656379
     -0.00382577     -0.00386747
     -0.00129982     -0.00135772
     -0.00614972     -0.00602951
     -0.00232957     -0.00246872
     -0.00150267     -0.00153104
    -0.000339092    -0.000348162
     -0.00678203       -0.006614
     -0.00586621     -0.00589321
     -0.00230437       -0.002434
    -0.000867803    -0.000891212
     -0.00412028     -0.00397421
     -0.00559356     -0.00547167
    -0.000454369    -0.000492533
     -0.00053044    -0.000565071
     -0.00466877     -0.00460785
    -0.000706145     -0.00073193
     -0.00443839     -0.00449841
     -0.00159891     -0.00165097
    -0.000372597    -0.000420026
    -0.000655831    -0.000684668
    -0.000522796    -0.000583381
     -0.00252531     -0.00256465
     -0.00313825     -0.00323189
    -0.000462171    -0.000478616
     -0.00224239     -0.00244018
     -0.00261867     -0.00270835
     -0.00225814      -0.0022791
    -0.000533036    -0.000544912
     -0.00313563     -0.00306762
     -0.00124036      -0.0012599
    -0.000609828    -0.000615221
     -0.00052157    -0.000533176
     -0.00110506     -0.00115309
     -0.00188487     -0.00188069
     -0.00257091     -0.00273644
     -0.00316081     -0.00327422
     -0.00291138     -0.00291311
     -0.00438699     -0.00425258
     -0.00114118     -0.00127711
     -0.00188449       -0.001935
     -0.00154537     -0.00157098
     -0.00159958     -0.00163081
     -0.00466453     -0.00458615
    -0.000335201    -0.000342482
     -0.00543792     -0.00529916
     -0.00720865     -0.00704905
    -0.000957562     -0.00100524
     -0.00118809     -0.00121482
    -0.000932881     -0.00103728
      -0.0010585     -0.00108907
     -0.00451775     -0.00454908
    -0.000829861    -0.000883966
     -0.00646421     -0.00623519
      -0.0034539     -0.00345164
    -0.000827936    -0.000842007
      -0.0015908      -0.0016295
     -0.00170171     -0.00174102
     -0.00180168     -0.00184737
    -0.000381013    -0.000381797
    -0.000670236    -0.000737736
     -0.00289304     -0.00284856
     -0.00480461      -0.0048071
    -0.000907503    -0.000901665
       -0.001612     -0.00162664
     -0.00200469      -0.0020562
     -0.00231235     -0.00231425
    -0.000903009    -0.000942731
    -0.000996886    -0.000997114
     -0.00487321     -0.00457722
     -0.00202964     -0.00206279
     -0.00137368     -0.00139791
     -0.00156026     -0.00160872
     -0.00378504     -0.00379935
     -0.00258262     -0.00260168
     -0.00104454     -0.00103486
    -0.000752361    -0.000790462
     -0.00164297     -0.00173964
    -0.000755937    -0.000787318
     -0.00146454     -0.00142738
     -0.00256336     -0.00255367
    -0.000324987    -0.000344689
     -0.00196146     -0.00197686
     -0.00051225     -0.00053285
     -0.00240764     -0.00247126
     -0.00643517     -0.00650813
     -0.00111331     -0.00119577
     -0.00143614     -0.00150815
       -0.001197     -0.00124393
    -0.000373932    -0.000357443
     -0.00155689     -0.00162869
     -0.00534083     -0.00509047
    -0.000981153     -0.00104279
    -0.000859403    -0.000918773
     -0.00534358     -0.00533511
    -0.000422213     -0.00045531
    -0.000446469    -0.000491919
    -0.000497553    -0.000502161
     -0.00559343     -0.00562664
    -0.000431785    -0.000498146
      -0.0013162     -0.00135889
     -0.00158979     -0.00156922
     -0.00138289     -0.00145718
     -0.00381495     -0.00388126
     -0.00540632     -0.00514158
     -0.00628515     -0.00612476
    -0.000944593    -0.000949964
     -0.00115887     -0.00119703
     -0.00225456     -0.00228944
     -0.00246752     -0.00247934
     -0.00464263     -0.00447474
     -0.00173996     -0.00182154
     -0.00180523     -0.00187646
     -0.00126358      -0.0012894
     -0.00145727     -0.00154729
      -0.0032809     -0.00339719
     -0.00666815     -0.00680136
     -0.00203964     -0.00215904
     -0.00048539     -0.00048402
     -0.00222533     -0.00220374
     -0.00375086      -0.0035322
    -0.000778976    -0.000787413
     -0.00270698      -0.0027128
    -0.000530929    -0.000534458
    -0.000452288    -0.000476781
    -0.000870269    -0.000891166
     -0.00145777     -0.00146793
    -0.000640351    -0.000656422
    -0.000700188    -0.000737994
    -0.000273503    -0.000298244
    -0.000805502     -0.00082487
     -0.00303409     -0.00297331
    -0.000382014    -0.000437794
     -0.00154903     -0.00165613
    -0.000818345    -0.000888577
    -0.000407365    -0.000408049
     -0.00409058     -0.00408819
     -0.00174968     -0.00178434
     -0.00520598      -0.0052505
     -0.00032544    -0.000328716
    -0.000350748    -0.000340377
      -0.0016091     -0.00166347
    -0.000651961    -0.000669389
     -0.00122238     -0.00124876
      -0.0015209     -0.00158913
     -0.00093196     -0.00103538
     -0.00031114    -0.000334243
     -0.00134915     -0.00141526
     -0.00192236     -0.00201717
    -0.000380484    -0.000405733
    -0.000994721     -0.00101458
    -0.000955665     -0.00097028
     -0.00117131     -0.00128548
    -0.000525508    -0.000545009
    -0.000887755    -0.000921221
     -0.00207301     -0.00221959
     -0.00388923     -0.00395361
    -0.000343792    -0.000353531
    -0.000817474    -0.000876063
     -0.00180625     -0.00183983
    -0.000591135    -0.000619976
       -0.001828     -0.00181201
     -0.00418126     -0.00415845
     -0.00233577     -0.00239454
     -0.00031088    -0.000297069
    -0.000764229    -0.000761233
      -0.0011672     -0.00115171
     -0.00356993     -0.00357803
     -0.00348744      -0.0036195
     -0.00101197     -0.00110707
     -0.00130834     -0.00133583
     -0.00414842     -0.00410801
     -0.00482745     -0.00475063
      -0.0005262    -0.000552622
    -0.000343234    -0.000402692
     -0.00745189     -0.00757847
     -0.00547252     -0.00532917
     -0.00391803     -0.00401932
     -0.00052099    -0.000524041
      -0.0036107     -0.00355774
    -0.000646284    -0.000704444
    -0.000420334    -0.000430904
     -0.00671564      -0.0064455
    -0.000383763    -0.000401275
    -0.000624852    -0.000646238
    -0.000830851    -0.000885411
     -0.00111876     -0.00114666
    -0.000390929    -0.000396908
       -0.007838      -0.0080097
    -0.000550685    -0.000605145
     -0.00429014     -0.00431229
      -0.0012679     -0.00136003
    -0.000826148    -0.000895463
     -0.00602751     -0.00589416
    -0.000397627    -0.000396841
    -0.000814336    -0.000872554
     -0.00111879     -0.00115646
    -0.000827726    -0.000878738
     -0.00343034     -0.00329693
     -0.00405922     -0.00408364
      -0.0013788     -0.00145266
     -0.00284076     -0.00281713
    -0.000460243    -0.000468843
    -0.000977845    -0.000988136
    -0.000670151    -0.000682247
     -0.00171119     -0.00170173
     -0.00372579     -0.00378159
    -0.000387076    -0.000396748
     -0.00169333       -0.001735
     -0.00464767      -0.0047189
    -0.000469988     -0.00049146
     -0.00107713     -0.00124425
    -0.000632508    -0.000662356
     -0.00700715     -0.00695464
     -0.00120286     -0.00116668
     -0.00249614     -0.00256864
     -0.00095381     -0.00101032
     -0.00189174     -0.00204718
     -0.00192503     -0.00200707
     -0.00153835     -0.00150791
    -0.000866817    -0.000864387
     -0.00203649     -0.00225638
      -0.0016787     -0.00171715
     -0.00174894     -0.00180201
    -0.000902283    -0.000909801
     -0.00124785     -0.00123677
     -0.00402897     -0.00387117
     -0.00392331      -0.0038745
     -0.00352062      -0.0034038
    -0.000343829    -0.000364395
    -0.000679583    -0.000717327
     -0.00196351     -0.00198097
     -0.00329537     -0.00337013
     -0.00186588     -0.00183617
     -0.00351101     -0.00355325
    -0.000311737    -0.000329669
    -0.000404878    -0.000478916
    -0.000587785    -0.000608415
     -0.00153095     -0.00161221
      -0.0018288     -0.00191822
      -0.0011673     -0.00115422
     -0.00125478     -0.00134393
     -0.00340296     -0.00338823
     -0.00274938     -0.00288136
    -0.000457049    -0.000458744
     -0.00324481     -0.00331556
    -0.000798542    -0.000801075
     -0.00775652     -0.00767506
     -0.00169063     -0.00184474
     -0.00147801     -0.00154774
    -0.000479377    -0.000534203
    -0.000996738     -0.00101217
     -0.00480956     -0.00482578
     -0.00183522     -0.00188741
     -0.00148011     -0.00151577
    -0.000462559    -0.000494003
     -0.00348299     -0.00362399
    -0.000753545    -0.000751365
     -0.00100224     -0.00100731
      -0.0041655     -0.00412113
     -0.00292627     -0.00295618
    -0.000704081    -0.000711167
      -0.0016016     -0.00164119
    -0.000797949    -0.000837358
     -0.00397586     -0.00402354
    -0.000747787    -0.000810239
    -0.000605347     -0.00065402
    -0.000497216    -0.000519844
     -0.00116095      -0.0011287
    -0.000580884    -0.000599358
     -0.00185307     -0.00188949
    -0.000417406    -0.000494717
    -0.000887945    -0.000910039
    -0.000837381    -0.000917863
    -0.000652273    -0.000669334
     -0.00195819     -0.00196252
     -0.00050389    -0.000576128
     -0.00220344     -0.00220456
     -0.00376189     -0.00389484
    -0.000895264    -0.000928922
     -0.00101579      -0.0010262
    -0.000473494    -0.000466195
     -0.00199855     -0.00209255
     -0.00434903     -0.00427323
    -0.000700865    -0.000722696
    -0.000902015    -0.000886782
     -0.00115825     -0.00117815
    -0.000404358    -0.000457815
     -0.00821995     -0.00776176
      -0.0068329     -0.00684787
     -0.00192057     -0.00198648
    -0.000604762    -0.000601014
     -0.00054195     -0.00058385
    -0.000592361    -0.000599427
     -0.00277201     -0.00283526
     -0.00171657       -0.001689
     -0.00276226     -0.00286545
     -0.00159805     -0.00161825
    -0.000316249    -0.000328559
     -0.00310461     -0.00315579
     -0.00193287     -0.00197013
    -0.000432176     -0.00048408
      -0.0083336     -0.00829746
     -0.00676807     -0.00674373
    -0.000891603    -0.000984436
     -0.00238704     -0.00239298
       -0.002574     -0.00248448
     -0.00133072     -0.00136106
     -0.00140299     -0.00147479
    -0.000488613    -0.000510518
    -0.000856486    -0.000917373
    -0.000876822     -0.00098789
    -0.000485152    -0.000508822
     -0.00425701     -0.00431686
      -0.0011573     -0.00113769
     -0.00374114     -0.00386536
    -0.000741288    -0.000770073
     -0.00125149     -0.00135513
     -0.00725947     -0.00722221
    -0.000729345    -0.000779934
    -0.000381862    -0.000417502
     -0.00128781     -0.00134764
    -0.000482261    -0.000506836
     -0.00692612     -0.00684058
     -0.00036704    -0.000405583
     -0.00204015     -0.00205234
     -0.00817366       -0.008215
     -0.00237251     -0.00232863
    -0.000911715    -0.000908326
    -0.000408533     -0.00042374
     -0.00171323     -0.00174757
    -0.000858779    -0.000944355
     -0.00763682     -0.00772504
      -0.0013934     -0.00138992
    -0.000847919    -0.000837087
     -0.00224906     -0.00240656
     -0.00222503     -0.00229943
     -0.00139398     -0.00143578
     -0.00095684    -0.000969893
    -0.000283416    -0.000346885
     -0.00459704     -0.00461562
    -0.000591979    -0.000619465
     -0.00348048     -0.00339574
      -0.0011181     -0.00123182
     -0.00168904     -0.00175542
    -0.000503289    -0.000515567
     -0.00042119    -0.000451583
     -0.00151558     -0.00159671
     -0.00053758    -0.000588572
     -0.00112488     -0.00113782
     -0.00055867    -0.000602881
     -0.00649343     -0.00637762
     -0.00355916     -0.00360929
     -0.00148244     -0.00149843
     -0.00289321     -0.00297574
     -0.00107228     -0.00109012
     -0.00652575     -0.00663677
    -0.000647291      -0.0006411
     -0.00422751     -0.00417091
    -0.000337313    -0.000351847
    -0.000355259    -0.000361337
    -0.000671451    -0.000719408
      -0.0015841     -0.00161518
     -0.00203717      -0.0020214
     -0.00130904     -0.00138145
     -0.00209446     -0.00213984
     -0.00145358     -0.00161985
    -0.000913424    -0.000938643
     -0.00035066    -0.000381229
    -0.000363829    -0.000419906
     -0.00151674     -0.00152697
     -0.00454537     -0.00464428
    -0.000492469     -0.00051223
    -0.000389128    -0.000400982
     -0.00173293     -0.00188229
    -0.000703524    -0.000756246
     -0.00802358     -0.00810575
     -0.00255237     -0.00259692
     -0.00305573     -0.00298741
    -0.000918345    -0.000931464
     -0.00131758     -0.00127451
     -0.00339947      -0.0034185
    -0.000448341    -0.000467851
     -0.00381648     -0.00376454
    -0.000681187    -0.000705003
     -0.00627406     -0.00611907
     -0.00127944     -0.00133755
     -0.00196314     -0.00203817
    -0.000619353    -0.000608655
     -0.00171001     -0.00179545
     -0.00065254    -0.000725385
     -0.00150993     -0.00157022
    -0.000735245    -0.000778855
     -0.00144257     -0.00144088
     -0.00252987     -0.00259779
    -0.000700421    -0.000694116
     -0.00290432     -0.00295002
    -0.000729425    -0.000799776
     -0.00678174     -0.00659926
     -0.00169502     -0.00167064
    -0.000287789    -0.000327807
     -0.00325295     -0.00326528
     -0.00384531     -0.00381922
    -0.000585751    -0.000598232
    -0.000827649    -0.000924713
    -0.000517447    -0.000577775
    -0.000696383    -0.000743966
    -0.000455247    -0.000478505
    -0.000386981    -0.000423206
    -0.000378889    -0.000398209
    -0.000899224     -0.00087759
     -0.00102863     -0.00107439
     -0.00146595      -0.0014605
    -0.000590162     -0.00062737
     -0.00209675     -0.00209359
    -0.000409328    -0.000409001
     -0.00118053     -0.00119942
     -0.00250177     -0.00256338
    -0.000317841    -0.000340958
     -0.00103542     -0.00107132
     -0.00274375     -0.00272188
     -0.00298549     -0.00293144
     -0.00185844     -0.00183244
     -0.00152805     -0.00155264
    -0.000533374    -0.000524985
    -0.000349329    -0.000344506
     -0.00129279     -0.00144984
     -0.00114006     -0.00117777
    -0.000637451    -0.000703912
     -0.00390498     -0.00396837
    -0.000364788    -0.000347546
     -0.00252743     -0.00256356
    -0.000931024    -0.000962369
     -0.00158075     -0.00160949
    -0.000886219    -0.000950548
    -0.000591929    -0.000600862
    -0.000913446    -0.000921037
    -0.000994734     -0.00100404
    -0.000513606     -0.00053589
     -0.00684045     -0.00666796
     -0.00054335    -0.000566956
      -0.0018879     -0.00191451
    -0.000716824    -0.000715486
     -0.00114808     -0.00122193
     -0.00341263     -0.00339288
     -0.00371068     -0.00371129
     -0.00296006     -0.00301453
    -0.000769372    -0.000838342
     -0.00415903     -0.00414879
     -0.00102638     -0.00110387
     -0.00347623     -0.00344941
     -0.00294598     -0.00299004
     -0.00238513     -0.00234385
     -0.00172237     -0.00171916
     -0.00385494     -0.00375707
     -0.00106219     -0.00110134
     -0.00157637     -0.00166385
    -0.000711828     -0.00078303
     -0.00254915     -0.00256297
     -0.00366787     -0.00381126
     -0.00187669     -0.00192336
    -0.000935829    -0.000991133
    -0.000263882     -0.00030936
     -0.00203438     -0.00216458
     -0.00463717     -0.00455448
     -0.00242607     -0.00242223
     -0.00322137     -0.00326083
     -0.00379268     -0.00375638
     -0.00372636     -0.00364968
    -0.000522747    -0.000550438
     -0.00718098     -0.00729872
     -0.00086863    -0.000852486
    -0.000368881    -0.000384405
     -0.00625785     -0.00625099
     -0.00154114     -0.00157916
     -0.00142037     -0.00135598
    -0.000655563    -0.000677658
     -0.00190093     -0.00187911
      -0.0059441     -0.00581672
     -0.00261872     -0.00263119
    -0.000526706    -0.000560637
     -0.00102016     -0.00104812
     -0.00473341     -0.00464146
    -0.000563291    -0.000605879
      -0.0025259     -0.00261551
     -0.00173643     -0.00177043
    -0.000563969    -0.000576827
     -0.00101662      -0.0010871
     -0.00375778     -0.00370942
    -0.000714187    -0.000719274
      -0.0013838     -0.00143513
     -0.00835014     -0.00866056
    -0.000440514    -0.000468197
    -0.000633151    -0.000663633
    -0.000537693    -0.000581627
     -0.00139117     -0.00142354
    -0.000659366    -0.000657726
    -0.000838529    -0.000848644
    -0.000685117    -0.000726253
     -0.00173934      -0.0017642
     -0.00111898     -0.00124877
     -0.00537601     -0.00519054
     -0.00285213     -0.00305699
     -0.00530896     -0.00522587
    -0.000530505    -0.000561418
     -0.00111922     -0.00117635
    -0.000476124    -0.000519767
     -0.00369011     -0.00368881
     -0.00167257     -0.00177345
     -0.00150612     -0.00149865
     -0.00240191     -0.00241985
     -0.00159923     -0.00159416
     -0.00103825     -0.00107472
     -0.00308601     -0.00309894
     -0.00494006     -0.00489594
    -0.000495975    -0.000533452
     -0.00376803     -0.00376935
     -0.00228493     -0.00235781
     -0.00165211     -0.00170303
     -0.00350581     -0.00349958
     -0.00113816     -0.00125571
     -0.00160978     -0.00167303
      -0.0006336    -0.000657089
     -0.00191294     -0.00195575
     -0.00651171     -0.00638663
    -0.000349972     -0.00037229
     -0.00119013     -0.00123732
    -0.000994345    -0.000981327
     -0.00138879     -0.00140317
    -0.000424439    -0.000455018
     -0.00265837     -0.00280481
    -0.000874145    -0.000875476
    -0.000696621    -0.000694648
     -0.00164308     -0.00165001
     -0.00121545     -0.00125285
    -0.000497052    -0.000514469
     -0.00123401     -0.00132783
      -0.0018531     -0.00186852
    -0.000704582    -0.000736693
     -0.00151365      -0.0016693
    -0.000716084    -0.000852188
    -0.000667388    -0.000687094
    -0.000407526    -0.000442433
     -0.00399376     -0.00400829
     -0.00127341     -0.00127124
    -0.000596857    -0.000580248
     -0.00255206     -0.00260014
    -0.000645712    -0.000670068
     -0.00435691     -0.00431057
      -0.0012557     -0.00130783
     -0.00186045     -0.00189733
     -0.00134378     -0.00144575
     -0.00101819     -0.00109441
     -0.00258748     -0.00254463
    -0.000867789    -0.000919328
     -0.00343897     -0.00337115
    -0.000475204    -0.000486386
     -0.00751629     -0.00736425
    -0.000509318    -0.000534627
     -0.00330747     -0.00343977
    -0.000599736    -0.000636221
     -0.00562154     -0.00551219
     -0.00343898     -0.00340641
    -0.000769224    -0.000836358
     -0.00157062     -0.00160343
      -0.0032587     -0.00318245
     -0.00179417     -0.00172982
    -0.000663315    -0.000655344
     -0.00368715      -0.0036754
     -0.00101025     -0.00111063
      -0.0068676     -0.00674591
     -0.00100646     -0.00109115
     -0.00134964     -0.00135581
    -0.000349653     -0.00040288
     -0.00125637     -0.00136036
    -0.000444499    -0.000453354
    -0.000411282    -0.000423025
    -0.000239905    -0.000285568
      -0.0020077     -0.00201835
     -0.00338373     -0.00355094
     -0.00468557      -0.0047381
    -0.000588585    -0.000626329
    -0.000819062    -0.000893472
     -0.00512291     -0.00516454
     -0.00308659     -0.00323259
     -0.00169596     -0.00173098
    -0.000306766    -0.000331625
     -0.00174974      -0.0018954
     -0.00117329     -0.00121806
    -0.000836266    -0.000930811
     -0.00162795     -0.00168045
    -0.000359589    -0.000375656
     -0.00687994     -0.00682378
      -0.0035571     -0.00349772
    -0.000530367      -0.0005924
     -0.00164416     -0.00162529
    -0.000536471     -0.00061467
     -0.00208661     -0.00208562
     -0.00600711     -0.00579033
     -0.00287257      -0.0028574
    -0.000319977    -0.000367625
     -0.00553629     -0.00540268
    -0.000298985    -0.000360046
     -0.00401135     -0.00383136
     -0.00125487     -0.00134715
    -0.000808152    -0.000849085
     -0.00562487     -0.00544101
     -0.00124911     -0.00133466
     -0.00163147     -0.00166698
    -0.000853689    -0.000883504
     -0.00215681     -0.00232232
    -0.000643663    -0.000669221
     -0.00101626     -0.00106295
    -0.000470407    -0.000490647
     -0.00454627     -0.00445881
     -0.00102767      -0.0011122
     -0.00071795     -0.00074773
    -0.000553058    -0.000592114
    -0.000719846    -0.000749828
     -0.00280779     -0.00286591
     -0.00339968     -0.00336719
    -0.000963082     -0.00100709
     -0.00266929     -0.00269307
     -0.00044151    -0.000455663
     -0.00316698     -0.00314164
     -0.00217173     -0.00219789
      -0.0036015     -0.00362313
    -0.000704299    -0.000710395
     -0.00134899     -0.00137787
     -0.00327594     -0.00336583
     -0.00280433      -0.0027632
     -0.00566496     -0.00580097
    -0.000830168      -0.0008445
    -0.000622997    -0.000638701
      -0.0032222     -0.00335123
     -0.00349337     -0.00353955
     -0.00296671     -0.00292895
     -0.00652151     -0.00648171
     -0.00236299     -0.00238683
    -0.000347683    -0.000357545
     -0.00468934     -0.00468105
    -0.000629602    -0.000645838
     -0.00842742     -0.00881547
     -0.00553976     -0.00546898
     -0.00493412     -0.00482089
    -0.000843755      -0.0008697
    -0.000827781    -0.000875422
     -0.00142654     -0.00146163
      -0.0013957     -0.00147866
    -0.000653293    -0.000715412
     -0.00418204      -0.0041676
    -0.000421217    -0.000442135
     -0.00169015     -0.00175826
    -0.000297894    -0.000311759
    -0.000871457    -0.000867869
    -0.000712768    -0.000706565
     -0.00202639     -0.00211454
     -0.00150732     -0.00153437
    -0.000475482    -0.000501263
     -0.00474894     -0.00461446
     -0.00073436    -0.000759424
    -0.000654085    -0.000673766
    -0.000909502     -0.00101447
    -0.000345799    -0.000391143
     -0.00400363     -0.00395426
     -0.00406094     -0.00405691
      -0.0017872     -0.00178643
    -0.000359072    -0.000387273
     -0.00293396     -0.00296876
     -0.00313859     -0.00315109
    -0.000327104     -0.00034464
    -0.000823447    -0.000843483
     -0.00134406     -0.00140119
     -0.00200299     -0.00203555
     -0.00114537     -0.00117613
     -0.00206355     -0.00208995
    -0.000740464     -0.00073423
     -0.00634917     -0.00624375
     -0.00150859     -0.00157156
    -0.000345875    -0.000395151
     -0.00203562     -0.00208253
     -0.00132993     -0.00143878
     -0.00419658     -0.00427572
     -0.00396386     -0.00406776
    -0.000342578    -0.000403807
     -0.00353772     -0.00336492
     -0.00178813     -0.00188907
    -0.000302897    -0.000300814
     -0.00195295     -0.00204602
     -0.00300403     -0.00304172
     -0.00151876     -0.00155684
      -0.0027936     -0.00291767
     -0.00116165     -0.00122501
     -0.00384105     -0.00378019
    -0.000526905    -0.000539622
     -0.00201345        -0.00201
    -0.000595479    -0.000631583
     -0.00745614     -0.00763828
     -0.00146141      -0.0015445
    -0.000895121    -0.000938707
    -0.000428455    -0.000462215
    -0.000841543    -0.000878432
     -0.00174977     -0.00184395
     -0.00450216     -0.00425483
      -0.0010442     -0.00106585
    -0.000558147    -0.000610109
     -0.00102919     -0.00106061
    -0.000705072    -0.000680205
     -0.00057116    -0.000616934
    -0.000404907    -0.000414555
       -0.005483     -0.00534549
     -0.00489874      -0.0048698
    -0.000534787    -0.000540998
       -0.003215     -0.00326741
     -0.00123439     -0.00127348
     -0.00095638    -0.000969979
     -0.00152987     -0.00157692
     -0.00469336     -0.00468524
     -0.00053073    -0.000583682
    -0.000985902    -0.000982997
     -0.00115114     -0.00121237
     -0.00205462      -0.0021546
    -0.000363111    -0.000364156
    -0.000967476     -0.00108631
     -0.00304056     -0.00301019
    -0.000724411    -0.000740864
     -0.00184356     -0.00202811
     -0.00100125     -0.00101039
     -0.00304381      -0.0032462
     -0.00102091     -0.00104718
     -0.00154032     -0.00152256
     -0.00680335     -0.00652099
     -0.00454836     -0.00466602
     -0.00120455     -0.00124465
    -0.000876318     -0.00094537
    -0.000670671    -0.000690509
    -0.000542301    -0.000602169
    -0.000859682    -0.000869874
     -0.00118037     -0.00124555
    -0.000270579    -0.000301823


==> scatterplots/h2o/anisotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     0.000163838    -4.39252e-05
     -0.00156234     -0.00155021
     0.000549968     0.000569321
      0.00219922      0.00226405
      0.00138683      0.00153948
      0.00220647      0.00221732
     0.000756508     0.000590864
     -0.00191711     -0.00200376
     -0.00154413     -0.00149861
      0.00276306      0.00275117
     0.000253407     0.000318718
      0.00339549      0.00338691
      8.0496e-05     0.000117324
     -0.00150186      -0.0015169
     -0.00385135     -0.00384606
     -0.00117229     -0.00118414
     -0.00201366     -0.00218562
     -0.00165754      -0.0016834
     -0.00576611     -0.00616324
      0.00246476      0.00245707
     -0.00135876     -0.00137739
     -0.00920729      -0.0091679
      -0.0183735      -0.0184906
     0.000988809      0.00107971
     -0.00269732     -0.00274278
     -0.00189932     -0.00192491
    -0.000237393     -0.00024377
      -0.0140814      -0.0138678
    -0.000942925    -0.000941734
     -0.00621499     -0.00614004
     -0.00669894     -0.00658669
      0.00330204       0.0031022
      0.00332875      0.00337897
      -0.0070783     -0.00702991
       -0.001975     -0.00203015
      -0.0083527     -0.00834156
     -0.00868395     -0.00843295
     -0.00251024     -0.00271064
      -0.0017271     -0.00164684
     0.000156665    -8.57158e-05
     -0.00349024     -0.00361708
      0.00136531      0.00137979
     -9.7966e-05    -0.000112711
     -0.00167576     -0.00172079
     -0.00325181     -0.00348694
     -0.00202186     -0.00196829
    -0.000506889    -0.000517515
      0.00117831      0.00120052
     -0.00301827     -0.00300037
     -0.00335654     -0.00346156
      -0.0101439     -0.00967813
    -0.000952243    -0.000991699
     -0.00284619     -0.00286776
      0.00309579      0.00318169
     -0.00865753     -0.00878185
     -0.00494302     -0.00511968
      0.00050773     0.000534842
     -0.00043536    -0.000434401
      0.00341047      0.00347005
     -0.00123617     -0.00127137
      0.00169379      0.00174309
    -0.000417087     -0.00045133
      0.00304614      0.00310607
      -0.0053488     -0.00511357
     -0.00226149     -0.00230938
    -0.000652206    -0.000690369
     0.000626117     0.000636327
     -0.00203933     -0.00224542
     -0.00567452     -0.00571805
      -0.0091133     -0.00895512
     0.000995082      0.00114269
     -0.00847983     -0.00864008
      0.00140091      0.00145358
       0.0013822      0.00137963
      -0.0135288      -0.0128431
      -0.0134681      -0.0132578
     -0.00034437    -0.000410739
     -0.00522239     -0.00558332
     -0.00243566     -0.00240533
     0.000669497     0.000555107
      -0.0031658     -0.00346231
       -0.015777      -0.0154889
      0.00135972      0.00137266
     -0.00159255      -0.0016393
    -0.000231391    -0.000264276
     -0.00968913     -0.00920421
    -0.000108783    -0.000387436
      0.00392132      0.00398388
      0.00395008      0.00360276
    -0.000748113    -0.000752919
    -0.000595409    -0.000649335
      0.00054348     0.000539729
     -0.00357879     -0.00365804
    -0.000554271    -0.000581911
      0.00231823      0.00234631
      0.00242866      0.00248735
     -0.00603255     -0.00593119
      -0.0036541     -0.00373722
     -0.00201233     -0.00209815
    -0.000919797    -0.000951068
     -0.00825992     -0.00827894
       0.0023941      0.00233626
      -0.0055461     -0.00559125
     0.000588235     0.000606526
      -0.0022348     -0.00227985
     -0.00131062    -0.000993239
      0.00143361      0.00169436
      -0.0125495      -0.0124182
       -0.001753     -0.00176993
     -0.00293438     -0.00298322
      0.00259151      0.00265508
     -0.00624016     -0.00630774
     -0.00262866     -0.00274507
    -0.000757563     -0.00075619
      0.00223226      0.00234659
     -0.00146609      -0.0014982
     -0.00289371     -0.00289974
      0.00161894      0.00168032
     0.000510983     0.000500762
     -0.00189526     -0.00193094
      0.00244588      0.00231158
      0.00120298      0.00105147
     -0.00216039     -0.00169381
      0.00444836      0.00448335
     -0.00979333     -0.00995434
     -0.00725192     -0.00756467
      0.00382568      0.00397754
     0.000284869     0.000299935
    -0.000791923    -0.000846844
      0.00268186      0.00278569
      -0.0116735      -0.0117234
     -0.00270208     -0.00267916
     -0.00120789     -0.00119245
     -0.00740781     -0.00748613
     -0.00494105     -0.00488522
     -0.00808058      -0.0082231
    -0.000554475    -0.000571413
     -0.00425193      -0.0043363
      -0.0047871     -0.00486151
     -0.00167815     -0.00166158
      -0.0110465      -0.0115932
    -0.000957305    -0.000789898
      -0.0022829     -0.00228556
      -0.0204131      -0.0206354
     -0.00431384     -0.00439664
      8.3865e-05     9.58187e-05
     0.000273832     1.60565e-05
     -0.00223417     -0.00228843
     -0.00112286     -0.00114428
     -0.00301176     -0.00310372
      0.00142562      0.00146783
      0.00149938      0.00148595
     -0.00804226     -0.00807706
     0.000830041     0.000813097
    -0.000862521    -0.000894744
      -0.0024012     -0.00247194
      0.00261625      0.00260501
    -0.000449439    -0.000431208
     0.000978476     0.000923617
     -0.00128755     -0.00141237
     -0.00104231     -0.00105841
     -0.00060095    -0.000502247
     -0.00300562     -0.00304745
    -0.000917598    -0.000555358
     -0.00374922     -0.00371929
    -0.000632305    -0.000623817
     -0.00511679     -0.00495873
     -0.00469823     -0.00497536
     -0.00898845     -0.00889446
     -0.00127866     -0.00130496
     -0.00104748      -0.0010491
      -0.0099377     -0.00985996
      0.00210695      0.00205478
      -0.0203997      -0.0208979
     -0.00110893     -0.00118488
     -0.00976794     -0.00977268
     -0.00247137      -0.0024941
     -0.00121863     -0.00122098
     -0.00165688     -0.00170131
     -0.00190442     -0.00204034
     -0.00363673      -0.0036542
     -0.00282167     -0.00287705
      0.00156749      0.00159165
     0.000259704     0.000258271
       8.069e-06    -2.44096e-06
     -0.00292612     -0.00295435
      0.00178251      0.00186762
     0.000316302     0.000333111
      -0.0027761     -0.00302013
     -0.00234957     -0.00240294
     -9.3486e-05    -0.000128032
      0.00138898      0.00138108
    -0.000645477    -0.000726201
     -0.00458757     -0.00477258
     -0.00935343     -0.00929224
      -0.0141869      -0.0135895
      0.00329589      0.00324871
       0.0013234       0.0013334
     -0.00718037     -0.00705953
     -0.00509042     -0.00531902
     -0.00160201     -0.00158925
     -0.00102687      -0.0010513
     0.000243466     0.000195064
     0.000785496     0.000799875
     -0.00393818     -0.00391705
    -0.000279673    -0.000273349
     0.000238154     0.000509466
      0.00127071      0.00128455
      0.00116192      0.00117789
     -0.00175396     -0.00176812
     0.000838253     0.000828862
     -0.00189217     -0.00198559
       0.0003029     0.000306492
    -0.000979161    -0.000961574
      0.00174928      0.00179182
     -0.00536763     -0.00567168
     -0.00447449     -0.00443701
     -0.00123361     -0.00124332
     -0.00272814     -0.00270356
    -0.000581518    -0.000579485
      0.00149741      0.00151757
     -0.00453405     -0.00465529
     -0.00887761     -0.00882355
     -0.00234051     -0.00235093
    -0.000596558    -0.000663208
      0.00072997     0.000740616
     -0.00881924     -0.00887758
      0.00190066      0.00192503
     -0.00318714     -0.00341752
     0.000567921      0.00057569
      0.00203235      0.00176537
      0.00129623      0.00128715
     -0.00219917     -0.00223704
     -0.00458997     -0.00463489
       7.502e-06     4.36622e-06
    -0.000812034    -0.000771563
      -0.0018368     -0.00187137
     -0.00120539     -0.00122088
     -0.00131851     -0.00133856
      -0.0114661      -0.0112221
     -0.00376337     -0.00382792
     -0.00199893     -0.00201884
      0.00212738       0.0021484
      0.00169024      0.00175662
      0.00182518      0.00188463
     0.000539017     0.000492771
    -0.000494624    -0.000496548
     0.000194301     0.000273805
     -0.00140698     -0.00138886
      0.00261689      0.00292954
      0.00310185       0.0031651
     -0.00309897      -0.0029912
      0.00168354      0.00175984
    -0.000478236     -0.00048055
     -0.00155913     -0.00157857
      -0.0104958      -0.0103625
      -0.0121813       -0.012352
     -0.00472793     -0.00504972
      0.00087332     0.000904523
     -0.00837158     -0.00834187
      -0.0016763     -0.00166458
       -4.85e-06     5.01855e-06
     0.000573815     0.000564189
     -0.00521124     -0.00512604
     -0.00109976     -0.00111583
      0.00137955      0.00166138
      0.00225751      0.00212918
      0.00132653      0.00134987
     -0.00263061     -0.00271316
      0.00269601      0.00271275
     -0.00334967     -0.00335461
      0.00237642      0.00258448
     0.000505984     0.000513645
    -0.000439198    -0.000705662
     -0.00599143     -0.00604952
     0.000883112     0.000792856
      0.00150432      0.00153584
     -0.00381059     -0.00382869
      -0.0016298     -0.00165343
    -0.000398303    -0.000376237
      0.00172436      0.00170971
      0.00288669      0.00284546
    -0.000895016    -0.000786544
     -0.00340399     -0.00366279
    -0.000324696    -0.000430922
       0.0025003      0.00275443
     -0.00996191     -0.00987073
      0.00102231       0.0010294
      0.00274013      0.00275191
     0.000643231     0.000672015
     0.000503187     0.000483583
     -0.00914095     -0.00937752
     0.000777062     0.000798476
     -0.00258355     -0.00254118
      -0.0124679       -0.012329
     -0.00292145      -0.0029835
      0.00139453       0.0013538
     0.000613476     0.000563331
     -0.00257608     -0.00263258
     -0.00641236      -0.0062684
     0.000645313     0.000659542
      -0.0112029      -0.0107326
     -0.00997588     -0.00984356
      0.00189358      0.00193821
      -0.0034518     -0.00352513
     -0.00279861     -0.00286582
     0.000714191     0.000790947
    -0.000918558    -0.000937048
     -0.00315179     -0.00321661
     -0.00602961     -0.00607227
     -0.00471906     -0.00496439
     -0.00130507     -0.00128415
    -0.000204172     -0.00026999
     -2.7172e-05    -0.000165423
     -0.00465896     -0.00474033
      0.00247277      0.00245585
     -0.00131597     -0.00133636
      -0.0115778      -0.0115687
     -0.00442394     -0.00445931
      0.00232594      0.00227966
      0.00263834      0.00271636
      0.00206853      0.00212597
      0.00311069      0.00285153
     -0.00190322     -0.00186274
       0.0023117      0.00236187
      -0.0035638     -0.00366348
     0.000589227     0.000581912
     -0.00251675     -0.00241194
     -0.00225428     -0.00220015
      0.00145526      0.00146813
      0.00091839      0.00088238
      0.00154856      0.00159822
      0.00245402      0.00229011
     -0.00479663     -0.00474814
     -0.00276016     -0.00281353
      0.00193041      0.00185266
      0.00286031      0.00283042
     -0.00130906      -0.0013272
      0.00293666      0.00303538
     -0.00764661     -0.00757101
     -0.00334672     -0.00349044
     0.000791915     0.000788346
     -0.00158364     -0.00161031
     -0.00100058     -0.00101142
     -0.00097519     -0.00101393
     -0.00111739     -0.00112304
      -0.0106214      -0.0106807
      0.00139867      0.00138768
     -0.00180805     -0.00186137
     -0.00265337     -0.00263574
     -0.00193684     -0.00196505
     -0.00509834     -0.00513348
      -0.0139127      -0.0138035
      -0.0098903     -0.00964728
     -0.00234991     -0.00240212
      -0.0015993     -0.00167979
     -0.00480277     -0.00481025
     -0.00275832     -0.00272344
     -0.00444957     -0.00473983
     -0.00333358     -0.00343315
     -0.00481436     -0.00484365
      0.00314971        0.003046
     -0.00293432     -0.00303742
     -0.00113444     -0.00124683
      -0.0100018      -0.0100608
     -0.00443723     -0.00452695
    -0.000885247    -0.000900918
     -0.00169094     -0.00171552
     -0.00695821     -0.00720067
     -5.7717e-05    -2.10272e-05
     -0.00149876     -0.00129482
      0.00107747      0.00111669
    -0.000931268    -0.000943834
     0.000921868     0.000938434
      0.00036455     0.000309979
    -0.000704286    -0.000696148
      0.00187986      0.00192855
      -0.0019578     -0.00195994
     -0.00285315     -0.00289177
     -0.00781389     -0.00802221
      0.00155979      0.00156955
     -0.00154894     -0.00166569
      0.00218436      0.00218505
     0.000349169     0.000348201
      -0.0103628      -0.0103815
    -0.000442249    -0.000457536
     -0.00320009     -0.00325198
     -0.00135734     -0.00138345
    -0.000164759    -0.000175163
     0.000966773     0.000984659
      0.00159454      0.00163021
     0.000362606     0.000368649
     -0.00340882      -0.0035022
      0.00079858     0.000758269
     -0.00216184     -0.00216701
      0.00298863      0.00304952
     0.000915787     0.000973369
     0.000468487     0.000466574
      0.00114634      0.00114155
     -0.00176893     -0.00177045
      0.00285561      0.00278939
       0.0012871      0.00133904
     -0.00112984      -0.0011588
      0.00141963      0.00118737
      0.00117465      0.00119321
    -0.000313134    -0.000306389
     0.000901735     0.000855929
      0.00136514      0.00131233
      0.00154243      0.00156183
      -0.0049904     -0.00520182
     -0.00720071     -0.00705965
      0.00173139      0.00188236
     -0.00182241     -0.00184761
    -0.000842712    -0.000830714
     -0.00382582     -0.00392052
     -0.00400009     -0.00416743
    -0.000858161    -0.000613495
     -0.00164814     -0.00166689
     -0.00364985     -0.00369399
     -0.00627014     -0.00621009
       -0.006361     -0.00637531
    -0.000271795    -0.000281868
     0.000289889     0.000291915
      -0.0104865      -0.0105701
      -0.0112675      -0.0114294
      -0.0050227     -0.00509739
     -0.00104706     -0.00105453
     -0.00801761     -0.00811078
      0.00126458      0.00122872
     0.000266097     0.000261628
     -0.00318086     -0.00319046
      0.00158993      0.00159925
      8.5056e-05     0.000114984
      0.00115256      0.00116737
      0.00234965      0.00237292
     -0.00205849     -0.00206734
      -0.0109932      -0.0109436
      0.00246165       0.0024636
      -0.0022124     -0.00218674
      0.00406574      0.00418286
      0.00234701      0.00236674
      -0.0148717       -0.015126
     -0.00136829     -0.00138351
    -0.000287479    -0.000271282
      0.00233267      0.00236045
      0.00128697      0.00123317
     -0.00764205     -0.00754806
     -0.00112225     -0.00107629
     0.000245672     0.000284513
     -0.00237101     -0.00229613
    -0.000508385    -0.000520194
     -0.00168932     -0.00170086
    -0.000853072    -0.000848274
     0.000333745     0.000321267
      -0.0073511     -0.00752561
     -0.00142566     -0.00145089
      0.00193663      0.00184157
      0.00148938      0.00133052
     -0.00220755      -0.0022298
     0.000813027     0.000739924
      0.00119207      0.00124778
     -0.00568204     -0.00527481
     -0.00299444     -0.00304059
    -0.000212293    -0.000120456
     -0.00147175      -0.0015265
     -0.00521926     -0.00544195
    -0.000477855    -0.000474084
     -0.00527323     -0.00540643
     0.000278077     0.000300224
     -0.00175531     -0.00202176
     -0.00335693     -0.00338386
      0.00132287      0.00124728
     0.000819349     0.000860189
     -0.00314025      -0.0032305
     -0.00851029     -0.00848467
     -0.00451102     -0.00453481
     -0.00419625     -0.00430055
      0.00150423      0.00154932
     -0.00171763     -0.00176598
     -0.00247446       -0.002483
     -0.00106085     -0.00108217
      -0.0033528     -0.00337898
     -0.00641587     -0.00665477
      0.00166424      0.00169386
      0.00207104      0.00212245
      0.00211308      0.00211794
    -0.000262265    -0.000323575
    -0.000851257    -0.000877525
     -0.00301167      -0.0030252
      0.00327557       0.0034254
     -0.00356803     -0.00355352
      0.00126158       0.0012468
     -0.00194788      -0.0019653
     0.000928046     0.000737213
    -0.000623873    -0.000623554
      -0.0110612      -0.0111077
     -1.0388e-05    -6.46288e-05
     -0.00133144     -0.00133759
     -0.00132239     -0.00139481
      0.00120037       0.0011708
    -0.000297343    -0.000256959
      0.00160612      0.00166729
     -0.00343839     -0.00349045
     0.000990251     0.000991048
     -0.00371059     -0.00405152
     -0.00100656    -0.000997037
     -0.00243488     -0.00244812
     -0.00697997     -0.00702133
      0.00207089      0.00235522
     0.000585748     0.000639807
      0.00144646      0.00159914
     0.000466983     0.000475917
     -0.00302732     -0.00296286
     -0.00121436     -0.00127693
      0.00117077      0.00117915
    -0.000575208     -0.00057623
     -0.00286397     -0.00285329
     0.000321905     0.000335706
     -6.2499e-05     4.05322e-05
    -0.000359634    -0.000400585
     -0.00168335     -0.00171177
      0.00260368      0.00265623
     0.000801267     0.000834845
     0.000489833     0.000458604
    -0.000679847     -0.00071588
      0.00160708      0.00174141
      0.00217705      0.00204246
     -0.00190806     -0.00193517
     -0.00184766      -0.0018458
     -0.00195236     -0.00195689
      0.00340042      0.00332777
      -0.0027605     -0.00272781
     0.000471379     0.000424984
     -0.00101277     -0.00100022
     -0.00103349     -0.00105977
      -0.0016045     -0.00166065
      -0.0221001      -0.0223572
      -0.0176944      -0.0177442
      0.00169613       0.0018242
    -0.000255446    -0.000240436
      0.00237224      0.00240066
     -0.00235911     -0.00237278
     -0.00326588     -0.00352359
     -0.00175678     -0.00168926
      0.00371855      0.00387361
      0.00127304      0.00137171
      0.00167158      0.00167886
      0.00287535      0.00288246
     -0.00547257     -0.00567751
    -0.000369326    -0.000392581
      -0.0172236      -0.0168828
     -0.00936113     -0.00948013
    -0.000774857    -0.000806164
      0.00167644      0.00160257
     -0.00594238     -0.00591778
     -0.00244089     -0.00251983
    -0.000842623    -0.000944929
     -0.00124109     -0.00127022
      0.00115282      0.00118563
     -0.00180591     -0.00189385
      0.00135439      0.00138573
      0.00141812      0.00120568
       -0.003076     -0.00307795
     -0.00206604     -0.00186209
      0.00067468     0.000653241
      -0.0027016     -0.00280525
     -0.00367708     -0.00318235
     -0.00194715     -0.00198659
     -0.00171585     -0.00177403
      0.00112711      0.00106492
      0.00120148      0.00120329
      -0.0125892      -0.0119952
     0.000607052     0.000606734
      0.00271757      0.00264876
      -0.0224206      -0.0228112
     -0.00637292     -0.00649089
      0.00120365      0.00122077
     -0.00164587     -0.00167374
      0.00258066      0.00250904
      0.00280995      0.00283243
     -0.00828796     -0.00824196
     -0.00165283     -0.00158916
     -0.00252663     -0.00258069
     0.000797886     0.000707831
      0.00193351      0.00197453
     -0.00331411     -0.00333651
     -0.00210606     -0.00210987
     0.000789943     0.000799727
     -0.00359552     -0.00353272
     -0.00158569     -0.00161967
     -0.00662941     -0.00698519
      0.00305101      0.00308143
     -0.00257742      -0.0026883
     -0.00160833     -0.00163063
     0.000389001     0.000392164
     -0.00189382     -0.00190986
      0.00240054      0.00243448
    -0.000755406    -0.000706293
    -0.000825206    -0.000867403
     -0.00454738     -0.00457959
      0.00373045      0.00393739
     0.000660426     0.000691946
     -0.00367943     -0.00389442
      0.00179368      0.00176036
     -0.00766883     -0.00774586
     -0.00209743     -0.00212676
     -0.00425475     -0.00410199
     0.000932625     0.000955156
     0.000507559     0.000497884
      0.00289082      0.00293186
      0.00101724      0.00114037
     -0.00352564     -0.00348718
    -0.000367296    -0.000406524
      0.00255256      0.00242007
      0.00344062      0.00351393
      0.00180996      0.00181274
     0.000634858     0.000650089
     0.000575391     0.000566497
      0.00122869      0.00129507
    -0.000543455     -0.00032476
     -0.00118636     -0.00119763
      0.00157767      0.00159966
      0.00435701      0.00443514
      0.00130033      0.00134324
      -0.0148494      -0.0148383
     -0.00181783     -0.00178784
     -0.00747579     -0.00754988
     -0.00171691     -0.00171641
     -0.00253375     -0.00249136
     -0.00556581     -0.00539112
     -0.00119373     -0.00121679
     -0.00348606     -0.00372412
     0.000399491     0.000408491
     -0.00984081     -0.00968101
      -0.0036524     -0.00366871
      0.00299294      0.00284006
    -0.000396413    -0.000358606
     -0.00367401     -0.00382297
     -0.00169254     -0.00178482
      0.00360342      0.00366446
      0.00227743      0.00234261
    -0.000328705    -0.000395092
     -0.00517747     -0.00512371
     -0.00128732     -0.00126564
     -0.00442548     -0.00432847
     -0.00271784      -0.0028483
     -0.00406237       -0.004204
     -0.00111394     -0.00108128
     -0.00175148     -0.00179083
     -0.00194358     -0.00199764
     -0.00673498     -0.00676244
     0.000137777     0.000166908
      0.00284466      0.00289234
      0.00166779      0.00171006
     -0.00235398     -0.00239125
     0.000304033     0.000274045
     0.000428123     0.000420974
    -0.000484637    -0.000479592
     -0.00226941     -0.00231718
      0.00238208       0.0024651
     -0.00222937     -0.00219341
     -0.00259971     -0.00263698
     -0.00357806     -0.00356886
     -0.00122246     -0.00122958
     -0.00249455     -0.00254442
     -0.00542016     -0.00559497
     -0.00144281     -0.00147866
      0.00147676      0.00148921
     -0.00280674     -0.00270045
     -0.00615449     -0.00623861
     -0.00533366     -0.00534099
     -0.00462977     -0.00468179
     -0.00141325     -0.00142998
     -0.00150746     -0.00152935
       0.0011309     0.000992456
      0.00303842      0.00299181
     -0.00239778     -0.00247286
    -0.000411468     -0.00056807
      -0.0013197     -0.00133143
     0.000979201      0.00110691
     -0.00338466     -0.00344424
      0.00227583      0.00231522
     -0.00267768     -0.00275794
     -0.00125663     -0.00126632
    -0.000924977    -0.000885429
     -0.00102883     -0.00103162
    -0.000930206    -0.000948696
     -0.00168715     -0.00134286
     0.000234725     0.000238474
       0.0043455      0.00437979
     -0.00172137     -0.00173821
      0.00415155      0.00419117
    -0.000802669    -0.000727895
     0.000850731     0.000634478
     -0.00675838      -0.0069202
      0.00180855       0.0018547
     -0.00654827     -0.00654368
     -0.00164966     -0.00171214
      -0.0059354     -0.00601745
      0.00173242      0.00158782
     -0.00323121     -0.00322878
     -0.00453079     -0.00454926
     -0.00719356     -0.00715882
      0.00182871      0.00184518
      0.00123168       0.0011229
     -0.00209596      -0.0021737
     -0.00677919     -0.00691989
      0.00421811      0.00435205
    -0.000735892    -0.000806641
    -0.000473917    -0.000475167
     -7.6478e-05    -0.000102209
      0.00153167      0.00138013
    -0.000591635    -0.000324893
       0.0011415      0.00109769
    -0.000357894    -0.000248412
      -0.0101328     -0.00997222
     -0.00514328     -0.00513868
    -0.000953192    -0.000974894
       -0.014705       -0.014643
    -0.000330333    -0.000329874
    -0.000396895    -0.000411613
     -0.00589018     -0.00595882
     -0.00160851     -0.00168556
     -0.00306358     -0.00317003
      0.00184944      0.00180884
     -0.00419953     -0.00422029
      -0.0109718      -0.0106034
     -0.00664613     -0.00658112
     -0.00029791    -0.000300329
     -0.00222935     -0.00230655
     -0.00522527      -0.0055333
      -0.0016705     -0.00170843
     -0.00081364    -0.000821629
    -0.000579157    -0.000530312
     0.000709218     0.000746319
      0.00190616      0.00197595
      -0.0100855      -0.0101146
    -0.000432196      -0.0004606
     0.000167554     0.000135014
      -0.0167308      -0.0171882
     0.000439828     0.000416329
     -0.00101282     -0.00104268
     -0.00241124      -0.0024303
       0.0015869      0.00157151
    -0.000598087    -0.000603301
     -0.00226782     -0.00230394
      0.00257868      0.00256037
     -0.00119422     -0.00116696
     0.000846986     0.000817072
     -0.00587756     -0.00608739
     -0.00191541     -0.00190956
      -0.0124622      -0.0124805
      0.00125035      0.00126396
      0.00105915      0.00110752
    -0.000217879     -0.00021087
     -0.00914873     -0.00947064
     -0.00276629     -0.00283484
     -0.00186349     -0.00187697
      0.00154349      0.00142143
      0.00125695      0.00137109
     -0.00197993     -0.00201427
      0.00200819      0.00183225
     -0.00165351     -0.00169618
      0.00192541      0.00193127
     -0.00923902     -0.00940785
     -0.00323429     -0.00334852
      0.00242269      0.00251058
      0.00233263      0.00199881
     -0.00245492     -0.00257018
       0.0021425      0.00229816
      0.00204734      0.00203306
     0.000971336     0.000925435
     -0.00724881     -0.00733925
     -0.00153328     -0.00155278
      0.00260271      0.00265611
     -0.00139183       -0.001393
     0.000991073      0.00102947
     -0.00243795     -0.00243419
     -0.00306007     -0.00310398
     -0.00145726     -0.00145448
     -0.00134883     -0.00134921
     -0.00382685     -0.00383947
     -0.00134368     -0.00131757
      0.00120367      0.00121134
      0.00311899      0.00304713
     -0.00162781     -0.00151769
      0.00210311      0.00208542
     -0.00169329     -0.00180603
     0.000143065     0.000117546
     0.000890315     0.000904167
    -0.000550041    -0.000559574
     -0.00162701       -0.001439
     -0.00107943     -0.00106177
     -0.00176234     -0.00178446
     0.000311405     0.000409002
      0.00155909      0.00161041
    -0.000331435     -0.00035768
     0.000624095     0.000597525
     -0.00271223      -0.0027734
     -0.00371071     -0.00381264
      0.00346602      0.00347564
     -0.00375985     -0.00362657
     -0.00124062     -0.00129112
     -0.00544481     -0.00547235
      0.00116709      0.00120551
      -0.0181081      -0.0179074
     0.000597782     0.000569702
      0.00298929      0.00276216
      0.00204765      0.00209916
     -0.00769842     -0.00777018
     -0.00189065     -0.00158212
     0.000495447     0.000458858
    -0.000822932    -0.000789138
     -0.00741307     -0.00737525
     -0.00288381     -0.00296609
     -0.00106258     -0.00106402
     -0.00209927     -0.00221407
      0.00118489      0.00119446
     -0.00139626     -0.00111162
     -0.00147043     -0.00151391
      6.7468e-05     4.34418e-05
     0.000816141     0.000829818
     -0.00279541     -0.00291028
     -0.00127806     -0.00128784
      0.00126752       0.0012691
     0.000795468     0.000807895
      0.00181015       0.0019085
     -0.00579949     -0.00591866
     -0.00756579     -0.00764684
     -0.00156291     -0.00159481
     -0.00106284     -0.00110777
      -0.0014385     -0.00143591
     -0.00448986     -0.00457379
      0.00107711      0.00116771
      0.00170341      0.00174283
      0.00377946      0.00373956
      0.00228598      0.00225354
       0.0031184      0.00311406
       0.0017699      0.00175025
     0.000447526      0.00044706
      -0.0064476     -0.00640896
     -0.00231969     -0.00246415
     0.000615268     0.000584981
     -0.00420457     -0.00432343
     0.000208064     0.000194961
     -0.00534169     -0.00550432
     -0.00278889     -0.00277572
     -0.00641271     -0.00641674
      0.00148678       0.0015061
      -0.0141551      -0.0144744
      0.00130039      0.00132732
     -0.00354347     -0.00347356
     -0.00153181     -0.00158352
    -0.000663407    -0.000652323
      -0.0103384      -0.0101605
       -0.001506     -0.00156868
     -0.00316016     -0.00330084
     -0.00263748     -0.00266729
      0.00107084     0.000967054
      0.00170827      0.00174375
    -0.000424086    -0.000475932
     -0.00228324     -0.00231355
     -0.00526283     -0.00507589
     0.000620119     0.000648218
      0.00110452      0.00111499
      -3.806e-05    -4.59286e-05
    -0.000225649    -0.000203219
     0.000884532     0.000734832
     -0.00240487     -0.00220134
      0.00197822      0.00199173
      0.00495494      0.00510018
       0.0021297      0.00216158
     -0.00756057     -0.00780973
     -0.00197859     -0.00185976
     -0.00846551     -0.00888475
      0.00232411      0.00233503
      0.00196755      0.00206462
       0.0023244      0.00252324
     -0.00100109    -0.000757741
      -0.0119511      -0.0121545
      0.00103227      0.00106349
    -0.000497197     -0.00048676
     -0.00508938     -0.00518267
      0.00267608      0.00293467
     -0.00203586     -0.00203759
     -0.00412822     -0.00355548
    -0.000445946     -0.00037065
      0.00113852      0.00114811
     -0.00478742     -0.00520345
     -0.00272708     -0.00277403
       -0.019115      -0.0195687
      -0.0129678      -0.0130211
        -0.01106      -0.0113712
     -0.00037006    -0.000348192
      0.00236637      0.00243312
      0.00234987      0.00231796
      0.00256356      0.00267922
     0.000406146     0.000386088
     -0.00356516     -0.00355986
      0.00128034      0.00128516
     0.000131249     5.96208e-05
     0.000487231     0.000512905
     -0.00173759     -0.00169832
    -0.000765119    -0.000788205
      0.00343801      0.00331864
      0.00130759      0.00134481
      0.00147812      0.00151665
     -0.00981359     -0.00980514
      6.8594e-05     0.000108909
    -0.000299373    -0.000333954
     -0.00243919     -0.00255246
      0.00148129      0.00149406
      0.00186831      0.00197366
     -0.00310027     -0.00318434
     -0.00169782     -0.00170028
     0.000758533     0.000751799
     0.000815662     0.000698615
     -0.00349596     -0.00370132
      -0.0019432      -0.0019509
      0.00203553      0.00205031
     -0.00364697     -0.00380516
      0.00292202      0.00301845
      0.00203213      0.00207208
      0.00215056        0.002178
     -0.00303939     -0.00309442
     -0.00409791     -0.00421927
      0.00260942      0.00272064
      0.00220161       0.0022358
     -0.00281041     -0.00276251
     -0.00384811     -0.00391617
     -0.00276282     -0.00282825
       0.0017687      0.00167393
    -0.000151985    -0.000177196
     -0.00456792      -0.0042431
     -0.00320944     -0.00340452
      0.00204422      0.00204713
    -0.000145409    -0.000139192
     -0.00527732     -0.00549831
     0.000409471     0.000412884
      0.00236952      0.00242749
      -0.0016994     -0.00179944
    -0.000634914    -0.000798349
     0.000626153     0.000665398
     -0.00438213     -0.00434255
     -0.00171215      -0.0017255
     -0.00887239      -0.0089122
     -2.3786e-05    -2.53505e-05
    -0.000935196    -0.000958751
    -0.000161951    -0.000168093
      0.00102073     0.000985884
     -0.00519878     -0.00519063
     -0.00640861     -0.00656475
      0.00276766      0.00270929
     -0.00200952     -0.00203368
      0.00217318      0.00225802
     -0.00154352     -0.00154694
    -0.000773407    -0.000806929
     -0.00128239     -0.00129688
     -0.00523732     -0.00513243
     -0.00488399     -0.00495554
     0.000518789     0.000560462
     -0.00107761     -0.00124537
     -0.00330496     -0.00331192
      0.00247269      0.00243863
     -0.00120901     -0.00129037
     -1.1353e-05    -0.000315421
     0.000351253     0.000352877
      0.00166948      0.00162748
     -0.00270318     -0.00272915
     -0.00397095     -0.00406044
     -0.00062116    -0.000629619
    -0.000426952     -0.00051781
     -0.00410302     -0.00426334
     -0.00154498     -0.00157833
     -0.00040075    -0.000661655
     -0.00328727     -0.00336308
      0.00246408      0.00226577
      0.00197701      0.00201903
     -0.00264113     -0.00260935
      -0.0135182      -0.0135438
     -0.00568137     -0.00568713
     -0.00227842     -0.00229173
     -0.00306554     -0.00315577
     -0.00224645     -0.00229035
     -0.00121112      -0.0012389
     0.000266522     0.000284527
      -0.0041624     -0.00420666
     -0.00111632     -0.00114258


==> scatterplots/h2o/anisotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00625921      0.00689543
      0.00208238      0.00186275
     0.000161019     0.000161014
      0.00263647      0.00253202
      0.00461887      0.00431884
      0.00329449      0.00316489
       0.0079029      0.00795979
      0.00154705      0.00168953
      0.00103124     0.000954659
     0.000733821     0.000810373
     0.000583031     0.000516696
       0.0019155      0.00221461
     0.000477144     0.000406367
     0.000624217     0.000539658
       0.0142362       0.0141321
      7.3464e-05     0.000111012
      0.00286587      0.00306219
     0.000692353      0.00063767
       0.0152858       0.0156066
      0.00303342      0.00299709
     0.000700942     0.000701085
       0.0110647       0.0109157
       0.0464687       0.0477013
      0.00166946       0.0014496
     0.000412981     0.000424289
     0.000566665     0.000554487
     0.000105843     0.000117913
        0.031041       0.0312653
      0.00534402      0.00509205
      0.00758222      0.00727794
       0.0166722       0.0163783
      0.00317986        0.003429
     0.000856637     0.000922397
       0.0162398       0.0160301
     0.000152717      0.00017265
       0.0126472       0.0124951
       0.0142074       0.0140903
      0.00860134      0.00942343
       0.0127672        0.012348
      0.00597788      0.00631269
      0.00218621       0.0025905
     0.000121472     0.000112794
     0.000950427     0.000983997
     0.000654966     0.000765366
       0.0102617        0.010834
      0.00208757      0.00188932
     0.000135994     0.000110534
     0.000364667     0.000424543
      0.00132215        0.001192
      0.00155512      0.00168153
       0.0341531       0.0336444
      8.7633e-05     0.000106308
      0.00158696      0.00156711
      0.00329262      0.00324429
       0.0176557       0.0174818
       0.0096435      0.00934367
     0.000355598      0.00027288
     0.000574918     0.000554734
       0.0012414      0.00145472
     0.000189075     0.000188829
     0.000214729      0.00020145
      7.2165e-05      8.8746e-05
     0.000605932     0.000785555
         0.03535       0.0346141
     0.000919238     0.000853399
       0.0001572     0.000156686
     0.000288831     0.000277141
      0.00231665      0.00262055
      0.00329561      0.00327311
        0.023688       0.0235776
      0.00247651      0.00253055
      0.00744235      0.00774536
      0.00144375       0.0015773
     0.000300508     0.000365798
        0.036866       0.0355919
       0.0307632       0.0309497
     0.000155516     0.000222764
       0.0140786       0.0145826
      0.00373184      0.00350538
      0.00813306      0.00819701
        0.016285       0.0163636
       0.0269188       0.0260637
     0.000630001     0.000764946
     0.000117801     0.000103315
      0.00060578     0.000649506
         0.03187        0.031018
        0.012567       0.0128373
      0.00109643      0.00124338
      0.00519307      0.00545797
     0.000538416     0.000487144
      0.00352229      0.00376825
       0.0011716      0.00109274
     0.000970594      0.00111689
     0.000959206     0.000994796
      0.00167523      0.00157247
     0.000400086     0.000418842
      0.00796022       0.0079682
      0.00439766      0.00436134
       0.0183884       0.0183951
     0.000372058     0.000361471
       0.0113801       0.0115268
      0.00274979      0.00284824
       0.0126856       0.0125818
      0.00022942     0.000241542
     0.000597766     0.000616992
       0.0122361       0.0117179
      0.00669367      0.00664365
       0.0162303       0.0159671
      0.00209778      0.00201156
      0.00260392      0.00261448
      0.00239621      0.00274255
      0.00676837      0.00672618
       0.0003236      0.00043516
     0.000360098     0.000283871
      0.00195816      0.00188346
     0.000275448     0.000278975
      0.00109824     0.000980709
      0.00100736     0.000881106
     0.000146868     0.000157478
     0.000327729     0.000366036
      0.00351301      0.00365634
      0.00139807      0.00174932
        0.023154       0.0223765
      0.00423008      0.00435009
       0.0143052        0.014263
      0.00561712      0.00583937
      0.00822467      0.00833654
     0.000977819      0.00103333
      0.00208118      0.00206513
      0.00211412      0.00195701
       0.0185217       0.0185065
      0.00635218      0.00615943
     0.000716668     0.000573571
       0.0184768       0.0184003
       0.0137963       0.0138623
      0.00609043      0.00612692
     0.000369021     0.000444671
      0.00388997      0.00400732
      0.00412956      0.00412278
      0.00190029      0.00167451
       0.0161497       0.0165412
       0.0187599       0.0184585
      0.00560518       0.0056687
        0.037525       0.0371379
      0.00228946      0.00235332
     0.000962672     0.000855429
       0.0172032       0.0172238
     0.000430982     0.000509561
      0.00402706      0.00394495
      0.00478173      0.00506008
     0.000474391     0.000390656
       0.0162486       0.0162329
       0.0141476       0.0142516
      0.00171602      0.00220463
     0.000315658     0.000328001
     0.000305146     0.000327071
      0.00116145      0.00117192
     0.000492325     0.000427368
      0.00233016      0.00230479
       0.0206926       0.0204887
     0.000348821     0.000400167
      0.00495971      0.00471419
      0.00074001     0.000812763
         0.02245       0.0218789
       0.0066585      0.00639301
      0.00291333      0.00269763
      0.00956401      0.00953623
      0.00498998      0.00526693
       0.0157781       0.0154925
      8.0841e-05     0.000100771
     0.000177128     0.000140895
      0.00941982       0.0092123
     0.000786856     0.000859219
       0.0419405       0.0430552
      0.00125113      0.00136694
        0.019428       0.0190367
      0.00181312       0.0018683
       0.0111489       0.0110826
     0.000109954     0.000113635
       0.0123247       0.0124258
       0.0130516       0.0133996
     0.000892645     0.000870325
     0.000157761     0.000146516
     0.000229586     0.000183985
     0.000383455     0.000483595
       0.0039995      0.00420887
      0.00221626      0.00198503
     0.000217583     0.000229184
       0.0192953       0.0191784
      0.00036307     0.000360134
      0.00123484      0.00139688
      0.00346443      0.00338629
       0.0118914        0.011804
      0.00291815      0.00333127
       0.0190992       0.0191618
       0.0398451       0.0389477
       0.0026983      0.00280707
     0.000244146     0.000241357
       0.0174948       0.0176148
      0.00543405      0.00568237
      0.00121718      0.00110387
     0.000400888     0.000338308
       0.0011506       0.0012754
     0.000258892     0.000265735
      0.00158885      0.00166802
      8.6947e-05     0.000120408
       0.0146862       0.0140649
      9.3966e-05     9.49885e-05
     0.000103985     0.000125394
     0.000388147     0.000372726
     0.000235622     0.000220435
      0.00704085      0.00748387
      0.00191919      0.00198688
      0.00237268      0.00220265
     0.000124172     0.000121996
      0.00501243      0.00527274
      0.00145028      0.00155498
     0.000501694     0.000483936
      0.00414251      0.00383299
     0.000187296     0.000198889
     0.000120878     0.000123121
      0.00208586      0.00210689
       0.0410244       0.0408936
     0.000517061     0.000552218
      0.00100361      0.00104714
     0.000341722     0.000296712
       0.0145029       0.0144243
      6.3549e-05     7.92626e-05
      0.00171433      0.00219102
     0.000337377      0.00029811
        0.013217       0.0132603
     0.000311507     0.000346578
      0.00050943     0.000437881
       0.0116141       0.0114682
      0.00013931     0.000153924
     0.000366534     0.000327294
     0.000300484     0.000288674
     0.000713492     0.000669034
      6.8728e-05     9.30327e-05
       0.0201537       0.0198338
      0.00119157      0.00124532
      0.00642632      0.00671025
      0.00122872      0.00116065
      0.00202884      0.00181895
     0.000399588     0.000376684
     0.000249492     0.000347258
     0.000572299     0.000595334
     0.000840143     0.000750316
     0.000443056      0.00038608
       0.0106481        0.010319
      0.00149092      0.00141442
       0.0269067       0.0266008
      0.00379836      0.00420227
      0.00213055       0.0021536
     0.000101077     9.63529e-05
       0.0260982       0.0253199
       0.0239355       0.0240827
       0.0035712      0.00423408
     0.000824392     0.000749564
       0.0112769       0.0111936
       0.0215012       0.0213063
     0.000166588     0.000177095
     0.000372801     0.000326664
       0.0149134       0.0148152
     0.000447833     0.000482246
       0.0143733       0.0140035
      0.00217177      0.00243667
      0.00011562     0.000135755
     0.000343948     0.000376134
     0.000265072     0.000281971
      0.00519526      0.00536661
      0.00668723      0.00703815
     0.000244434      0.00023413
      0.00299898      0.00378468
      0.00558421      0.00570202
      0.00428217      0.00447086
     0.000403614     0.000335884
      0.00769557       0.0074394
      0.00144298      0.00149784
      0.00032455     0.000318274
     0.000285832     0.000302183
      0.00130401      0.00137796
      0.00291471      0.00268374
      0.00505363      0.00527841
      0.00761076      0.00765268
      0.00673353      0.00630289
       0.0137088       0.0133738
      0.00114748       0.0012581
       0.0031961      0.00320745
      0.00249906      0.00240901
      0.00217831      0.00234961
       0.0139462       0.0139758
     0.000115798     0.000115442
       0.0202687        0.020011
       0.0284516       0.0279644
     0.000849261     0.000866476
      0.00146757      0.00143168
     0.000728889     0.000858982
     0.000894122      0.00098801
       0.0161686       0.0159109
     0.000594894     0.000642404
         0.02577        0.025129
      0.00901941      0.00902922
     0.000879595     0.000753473
      0.00241592       0.0022741
      0.00271909      0.00267368
      0.00275965      0.00264901
     0.000116424     0.000138767
     0.000395876     0.000495523
      0.00679012      0.00651907
       0.0156287       0.0157414
     0.000790101     0.000681858
      0.00249378      0.00246556
      0.00312966       0.0034152
      0.00437549      0.00427748
      0.00098209     0.000996864
      0.00105281     0.000950919
       0.0156108       0.0152743
      0.00362681      0.00354309
      0.00208776      0.00207064
      0.00196408      0.00187966
       0.0108834       0.0108115
      0.00605723      0.00624575
     0.000993505     0.000915046
     0.000543971     0.000497838
      0.00226714      0.00264851
     0.000578291     0.000619273
      0.00181636      0.00165098
      0.00498121      0.00491589
      8.1214e-05     0.000103386
      0.00313822      0.00325792
     0.000251757     0.000209907
      0.00509839      0.00536176
       0.0305221       0.0307039
      0.00127944      0.00126743
      0.00180305      0.00204372
       0.0016634      0.00164735
     0.000128855     0.000107918
      0.00200392      0.00208798
       0.0169749       0.0169913
     0.000703086     0.000860683
     0.000489578     0.000665279
       0.0220411       0.0221083
     0.000184337     0.000172266
     0.000197938     0.000212941
     0.000249837     0.000203007
       0.0176794        0.017857
     0.000125276       0.0001938
      0.00176538      0.00173467
      0.00248789       0.0021947
      0.00194546      0.00183898
       0.0110317       0.0108497
        0.018592       0.0181335
       0.0225624       0.0227088
     0.000825813     0.000813751
       0.0012416      0.00136546
       0.0039018       0.0039687
      0.00534583      0.00513669
       0.0149748       0.0149665
      0.00251539      0.00262015
      0.00300607      0.00301968
      0.00163217      0.00169216
      0.00155358      0.00169733
      0.00842123      0.00842733
       0.0333612       0.0342064
      0.00361568      0.00373815
     0.000243107     0.000219193
      0.00454674      0.00436402
      0.00984727       0.0095606
      0.00056829      0.00053201
      0.00516164      0.00503191
     0.000306921     0.000266831
     0.000203715     0.000218131
     0.000665999     0.000709584
      0.00223076      0.00213725
     0.000427269     0.000389359
     0.000461332     0.000430316
      7.2303e-05     7.70085e-05
      0.00062184     0.000618883
      0.00716112      0.00742546
     0.000126313     0.000146191
       0.0019812       0.0020811
      0.00055599     0.000626935
     0.000156763     0.000152632
       0.0113091        0.011322
      0.00285788      0.00289526
       0.0219226       0.0221934
      9.4459e-05     9.62262e-05
     0.000103058     0.000101506
      0.00238053      0.00227828
     0.000404822       0.0003948
      0.00184714      0.00169131
      0.00198578       0.0022324
     0.000656682     0.000776939
      9.3195e-05     0.000100048
      0.00145952      0.00156473
      0.00286988      0.00302719
      0.00020393     0.000168856
      0.00107971      0.00106865
     0.000895155     0.000853944
      0.00104629      0.00129368
     0.000249917     0.000216913
     0.000679391     0.000701375
      0.00313396      0.00362911
       0.0118074       0.0115929
     0.000109554     0.000105146
     0.000581718     0.000688746
      0.00342055      0.00333208
     0.000468245     0.000408639
      0.00266595      0.00280297
       0.0122427        0.012075
       0.0046321      0.00447042
      8.8634e-05     7.83767e-05
     0.000613741     0.000495701
      0.00125791      0.00129913
       0.0083435      0.00879907
      0.00829519       0.0087658
     0.000864193      0.00102029
      0.00162019       0.0015958
        0.013099       0.0127708
       0.0154689       0.0156744
     0.000205374     0.000280854
      8.5565e-05     0.000126441
       0.0425554       0.0437411
       0.0178859       0.0182439
       0.0101153       0.0100704
      0.00031684     0.000245106
       0.0096071      0.00940879
      0.00032336     0.000428278
     0.000189168      0.00018289
       0.0305784       0.0300691
     0.000155334     0.000169021
     0.000337846     0.000340451
     0.000563152     0.000606095
      0.00141083      0.00134445
     0.000139532      0.00015257
       0.0400294        0.040388
     0.000237615     0.000312072
       0.0143915       0.0143886
      0.00147771      0.00150081
     0.000561847     0.000632038
       0.0216901        0.021756
      0.00013778     0.000151482
     0.000692628     0.000619443
      0.00130273      0.00129048
     0.000685663     0.000747928
      0.00796423      0.00793719
        0.014249       0.0141602
      0.00160438      0.00159038
      0.00664443      0.00632108
     0.000198951     0.000196352
      0.00112042     0.000972302
     0.000572007     0.000469787
      0.00247447      0.00248657
      0.00963699      0.00966173
     0.000112133     0.000150458
      0.00261931      0.00280538
       0.0135331       0.0136898
     0.000214553     0.000216449
      0.00079428      0.00115022
      0.00040656     0.000368534
       0.0356987        0.035269
      0.00130027      0.00128321
      0.00554535      0.00524696
     0.000924853     0.000910471
      0.00280446        0.003238
       0.0032613      0.00321327
      0.00214292      0.00215655
     0.000827854      0.00073741
      0.00291387      0.00344403
      0.00284889      0.00263823
      0.00319398      0.00318431
      0.00067834     0.000692946
      0.00131224      0.00136844
       0.0111576       0.0108305
       0.0100012       0.0103326
      0.00928315      0.00899735
     0.000152599     0.000124793
      0.00040434     0.000456076
      0.00381153      0.00359234
      0.00748286      0.00755135
      0.00283841      0.00278702
      0.00784416      0.00833668
      9.7764e-05     9.94887e-05
      8.9467e-05     0.000170809
     0.000377608     0.000375819
       0.0020804      0.00228221
      0.00303791      0.00298782
      0.00122321      0.00115087
      0.00171689      0.00159674
      0.00917018      0.00914928
      0.00516772      0.00542857
     0.000215407     0.000188402
      0.00756892       0.0079272
     0.000681483     0.000611654
       0.0416162       0.0415634
      0.00225611      0.00238943
      0.00178121       0.0018156
     0.000194968     0.000221836
      0.00115744       0.0011033
       0.0190796       0.0191122
      0.00355853      0.00335252
      0.00196992      0.00198766
     0.000242702     0.000225712
      0.00750573      0.00814205
     0.000577069     0.000482494
      0.00100714     0.000901955
       0.0113529       0.0116495
      0.00676264      0.00636432
     0.000488436     0.000409347
      0.00201087      0.00200202
     0.000662277     0.000694115
       0.0136401       0.0134803
     0.000438315     0.000511061
     0.000387453      0.00041934
     0.000226492     0.000206786
      0.00127907      0.00110403
     0.000464776     0.000389619
       0.0033735      0.00304525
     0.000138424     0.000188309
     0.000752235     0.000763448
     0.000603589     0.000686479
     0.000354532      0.00038203
      0.00300062      0.00307424
     0.000223913     0.000250965
      0.00388698      0.00371649
      0.00918406       0.0096902
     0.000670015     0.000670892
     0.000904517      0.00084244
     0.000224769     0.000195828
      0.00337227      0.00357575
       0.0131346       0.0131596
      0.00056343     0.000518827
     0.000865696     0.000732097
      0.00131011      0.00123701
     0.000131194      0.00017072
       0.0344507       0.0339892
       0.0298706       0.0298862
      0.00292211      0.00302359
     0.000403484     0.000351325
     0.000279207      0.00031038
     0.000350853     0.000360881
      0.00568805      0.00601383
      0.00247348      0.00227875
      0.00559022      0.00575266
      0.00274845      0.00245141
      8.3509e-05      0.00010182
      0.00669044      0.00696722
      0.00302433      0.00314428
     0.000229546     0.000207277
        0.043705       0.0437354
        0.032929       0.0331504
     0.000656818     0.000718329
      0.00523877       0.0051951
      0.00510141      0.00492994
      0.00158708      0.00168629
      0.00135787      0.00165304
     0.000182424     0.000198442
      0.00058079       0.0007099
     0.000695305     0.000762649
     0.000217646      0.00022065
       0.0122535       0.0123814
      0.00133084      0.00115979
       0.0101295      0.00984517
     0.000580306     0.000600909
      0.00127462       0.0015002
       0.0325253       0.0320147
     0.000492865     0.000562664
      9.4549e-05     0.000132508
      0.00153181      0.00158282
     0.000290597     0.000271515
         0.03118       0.0301265
     0.000103197     0.000119926
      0.00413396      0.00415329
       0.0412256       0.0418593
      0.00461663       0.0044452
     0.000862398     0.000807437
     0.000154904     0.000150691
      0.00280148      0.00292744
     0.000485939     0.000669551
       0.0422073       0.0425908
      0.00166504      0.00149398
     0.000716997     0.000624578
       0.0038449      0.00405249
      0.00404368      0.00401826
      0.00166793      0.00185085
     0.000847613     0.000809113
       5.468e-05     9.31203e-05
        0.014974       0.0147185
      0.00031433     0.000334199
      0.00853478      0.00896627
      0.00105375      0.00124642
      0.00216004      0.00241748
     0.000242838     0.000219675
     0.000237133     0.000210556
      0.00183708       0.0018937
     0.000258136     0.000297325
       0.0012049      0.00112559
       0.0003406     0.000322741
       0.0290367       0.0287896
      0.00820267      0.00838423
      0.00249982      0.00228707
      0.00595235       0.0066042
      0.00125198      0.00125765
       0.0267639       0.0270916
     0.000448566     0.000363689
       0.0125553       0.0120355
      9.2965e-05     0.000114451
     0.000131685     0.000117158
     0.000438347     0.000419478
      0.00243659        0.002156
      0.00367956      0.00343398
      0.00193563      0.00186186
      0.00443419      0.00449338
       0.0016627      0.00197914
      0.00106704      0.00101235
      9.7183e-05     0.000123602
     0.000106817     0.000131618
      0.00239913      0.00217977
       0.0144996       0.0142422
     0.000207402     0.000221606
     0.000181349     0.000160479
      0.00223356      0.00265285
     0.000346972     0.000468478
       0.0433258       0.0439685
        0.005453      0.00534831
      0.00699074      0.00681765
     0.000950885     0.000809626
      0.00154291      0.00138874
      0.00851698       0.0082131
     0.000185689     0.000184358
       0.0107577       0.0109401
     0.000512324     0.000500763
       0.0222315       0.0224573
      0.00161996      0.00160115
      0.00314154       0.0034511
     0.000323598     0.000311281
       0.0021779      0.00244031
     0.000321295      0.00041067
      0.00196387      0.00200733
     0.000545456     0.000515193
       0.0018686      0.00192095
      0.00513039      0.00508863
      0.00046966     0.000399808
      0.00655512      0.00625387
     0.000357533     0.000500615
       0.0336514       0.0336296
      0.00264752      0.00249217
      7.2472e-05     8.71777e-05
      0.00875054      0.00874475
       0.0118817       0.0116986
     0.000278761     0.000293871
     0.000540668     0.000710298
     0.000216858     0.000279901
      0.00041435     0.000536804
     0.000220578     0.000205254
     0.000106886     0.000144715
     0.000133394     0.000145557
     0.000740555       0.0007483
      0.00118426      0.00106696
      0.00207542      0.00181847
     0.000304895     0.000370395
      0.00388651      0.00360176
     0.000152387     0.000136498
        0.001094      0.00120789
      0.00496669      0.00536081
      6.8254e-05     9.29446e-05
       0.0012271      0.00117051
      0.00601592      0.00570607
      0.00679059      0.00669281
      0.00321785      0.00302256
      0.00204051      0.00218637
      0.00030496     0.000263548
     0.000109449     0.000101332
      0.00131345      0.00159294
       0.0013444      0.00144635
     0.000306821     0.000428485
       0.0134446       0.0135794
     0.000114441     0.000105796
      0.00481549      0.00478418
      0.00080994     0.000839828
      0.00206539      0.00215088
     0.000669024     0.000713053
     0.000373864      0.00032942
      0.00078807     0.000728667
      0.00103242      0.00092852
     0.000327413     0.000266024
       0.0270726        0.026788
     0.000413081     0.000350391
      0.00295145      0.00288477
     0.000543943     0.000498775
      0.00122215      0.00123477
      0.00983829      0.00956553
        0.010476       0.0107883
      0.00596077      0.00614621
     0.000552772     0.000580872
        0.013736       0.0134433
      0.00113328      0.00109216
      0.00889175      0.00877013
      0.00735728      0.00745072
      0.00443266      0.00430967
      0.00272846      0.00272909
       0.0107085       0.0103696
       0.0014148      0.00131665
      0.00179682      0.00213672
     0.000420987     0.000510662
      0.00494846      0.00510417
      0.00787965      0.00884354
       0.0033531       0.0033568
     0.000945534     0.000886789
      4.1104e-05     7.00508e-05
      0.00352858      0.00365974
       0.0132514       0.0134197
      0.00509892      0.00509568
      0.00960406       0.0093442
       0.0108618       0.0108259
      0.00913776      0.00939969
     0.000286576     0.000278077
       0.0346231       0.0351223
     0.000688861     0.000656242
     0.000134344     0.000139258
        0.030468       0.0309996
      0.00219908      0.00230782
      0.00176514      0.00177882
      0.00048524     0.000484105
      0.00338975      0.00320456
       0.0218823       0.0212316
      0.00520912      0.00532415
     0.000365097       0.0003093
     0.000926408      0.00101484
         0.01308       0.0136674
     0.000320349     0.000320148
      0.00643828      0.00629446
      0.00277599      0.00263074
     0.000255947     0.000289255
     0.000919757     0.000957975
      0.00983585      0.00983587
     0.000509626     0.000454116
      0.00166693      0.00167667
       0.0463486       0.0480494
     0.000214717     0.000193882
     0.000452483        0.000429
     0.000254504     0.000330414
      0.00195202       0.0019111
     0.000488149     0.000419199
     0.000780799     0.000666747
     0.000496252     0.000561007
      0.00228974      0.00234988
      0.00100681      0.00124961
       0.0164521       0.0167164
      0.00597656      0.00612379
       0.0194199       0.0191215
     0.000270038     0.000310067
      0.00118422      0.00116759
     0.000224483      0.00024467
      0.00881078      0.00939373
      0.00274186      0.00274222
      0.00229421      0.00213279
       0.0052598       0.0053398
      0.00213723      0.00203253
      0.00113928      0.00110029
      0.00847582      0.00847562
       0.0196593       0.0197764
     0.000199056     0.000250827
      0.00984709      0.00993936
      0.00445443      0.00448458
      0.00251639      0.00237423
      0.00967402      0.00991675
      0.00121733      0.00127815
      0.00218154      0.00204876
     0.000451163     0.000471075
       0.0032877      0.00341996
       0.0286752       0.0285601
     0.000123197     0.000121851
      0.00180328      0.00168214
      0.00100919     0.000891944
      0.00213897      0.00202457
     0.000179293     0.000200915
      0.00521868       0.0053897
     0.000684747     0.000621759
     0.000473696     0.000402236
      0.00241772      0.00238045
       0.0013992      0.00134888
      0.00021768     0.000255582
        0.001313      0.00151988
      0.00304112      0.00277929
     0.000623295     0.000611766
      0.00198984      0.00213385
     0.000434613     0.000583086
     0.000493096     0.000470567
     0.000137266     0.000146219
       0.0119578       0.0115413
      0.00139485      0.00138666
      0.00033724     0.000330043
      0.00496561      0.00471278
     0.000484596     0.000408292
       0.0147269       0.0147259
      0.00155254      0.00152188
      0.00322995      0.00321323
      0.00156537      0.00167845
     0.000940554      0.00096951
      0.00488539      0.00479533
     0.000722736      0.00075709
      0.00938564      0.00923282
     0.000227251     0.000218041
       0.0339606       0.0334283
     0.000212364     0.000261301
      0.00765989      0.00801825
     0.000276114     0.000332321
        0.022639       0.0224443
      0.00873374       0.0083785
     0.000572039     0.000576479
      0.00218663      0.00200688
      0.00855128      0.00826299
      0.00273628      0.00264301
     0.000478597     0.000383754
      0.00893372      0.00936809
     0.000870866      0.00097852
       0.0276838       0.0262899
     0.000859389     0.000903173
      0.00194109      0.00182338
      0.00011267     0.000130539
      0.00122262      0.00134429
     0.000172194     0.000174879
     0.000219306     0.000196534
       4.521e-05     6.19751e-05
      0.00312129      0.00323773
      0.00915763      0.00928213
        0.015573       0.0154757
      0.00034539     0.000334785
     0.000523867     0.000581741
       0.0210848       0.0211998
      0.00788225      0.00789134
      0.00294129      0.00269126
      6.5298e-05       8.791e-05
      0.00216062      0.00255137
      0.00129507      0.00140545
     0.000517334     0.000677524
      0.00245927      0.00247379
     0.000190697     0.000148672
       0.0335044       0.0332979
      0.00848925      0.00864557
     0.000209085     0.000252643
      0.00223747      0.00223445
     0.000210958     0.000309211
      0.00366777      0.00363034
       0.0252489       0.0251166
      0.00618877      0.00607093
      9.0456e-05     0.000109513
       0.0172409        0.017472
      8.1308e-05     0.000102021
       0.0109874       0.0105571
       0.0011386      0.00130237
     0.000599638     0.000664046
       0.0196344       0.0193897
      0.00122544      0.00152076
      0.00222837      0.00244552
      0.00070315     0.000661459
      0.00351445      0.00387459
     0.000458296     0.000447485
     0.000881097     0.000955173
     0.000204629     0.000224737
       0.0133288       0.0130572
     0.000827742     0.000950418
     0.000511928     0.000561044
     0.000291461     0.000298757
     0.000510554     0.000447118
      0.00701249      0.00700392
      0.00818774       0.0079654
     0.000785555      0.00087032
      0.00551922      0.00518073
     0.000206557     0.000197351
      0.00738483      0.00761933
      0.00404948      0.00382219
      0.00813028      0.00870264
     0.000566103     0.000544261
       0.0016645      0.00158634
      0.00726615       0.0075565
      0.00562731      0.00549638
       0.0226423       0.0229193
     0.000900624     0.000803274
     0.000450183     0.000373409
       0.0087407      0.00873246
      0.00851406      0.00849083
       0.0067165      0.00665858
       0.0292182       0.0282789
      0.00470581      0.00446689
      0.00012878     0.000121377
       0.0144763        0.014845
     0.000368187     0.000380271
       0.0495455        0.051609
       0.0193366       0.0192756
       0.0154067       0.0153745
     0.000656731      0.00059248
     0.000686307     0.000638792
      0.00195157      0.00205061
      0.00165823      0.00165953
     0.000392087     0.000429046
       0.0135657       0.0135949
     0.000226083      0.00019575
      0.00304545      0.00297105
      7.0564e-05     8.53499e-05
     0.000721496     0.000610723
     0.000438759     0.000480818
      0.00314501      0.00344514
      0.00200955       0.0019531
     0.000198099     0.000203664
       0.0149579       0.0147094
      0.00052054     0.000464862
     0.000382464     0.000372752
     0.000594097     0.000822126
      6.8089e-05     0.000111102
       0.0101849       0.0104126
       0.0125545       0.0126269
      0.00313096      0.00294815
      9.0405e-05     0.000125459
      0.00784765      0.00785204
      0.00682433      0.00710505
     0.000104792     0.000105734
     0.000641815     0.000694713
      0.00134181      0.00155718
      0.00314018      0.00304549
       0.0014693      0.00141752
      0.00366721      0.00365013
     0.000537429     0.000535116
       0.0234029       0.0228567
      0.00190851      0.00192909
      9.8008e-05     0.000130044
      0.00330741       0.0034021
      0.00167331      0.00177069
       0.0132839       0.0132659
      0.00974974       0.0101323
      6.1167e-05     0.000122336
      0.00849076      0.00828163
       0.0024284      0.00273364
      9.6192e-05     9.80734e-05
      0.00269816      0.00291429
      0.00558597      0.00632757
      0.00276765      0.00257136
      0.00636864      0.00628072
      0.00114994       0.0013749
       0.0104466       0.0106113
      0.00024293     0.000238882
      0.00358703      0.00341114
     0.000306469     0.000386406
       0.0412445       0.0422346
      0.00166441      0.00176409
     0.000654562     0.000715798
     0.000132037     0.000151945
     0.000688771     0.000745591
      0.00284915      0.00290365
       0.0138636       0.0134476
      0.00123667      0.00125685
     0.000301805      0.00031259
      0.00126376      0.00109369
      0.00050697     0.000450164
     0.000272358     0.000308595
     0.000125476     0.000165491
        0.021001       0.0203995
       0.0186939       0.0186696
     0.000239148     0.000218032
      0.00705629      0.00758794
      0.00152014      0.00152306
      0.00108918      0.00108079
      0.00224258      0.00228591
        0.017958       0.0180549
      0.00024138     0.000275763
      0.00104669      0.00100489
      0.00109456      0.00121385
       0.0036082      0.00366421
     0.000116683     0.000126314
     0.000861316     0.000932928
      0.00744018      0.00754106
     0.000533094     0.000490377
      0.00261237       0.0030798
     0.000903419     0.000917167
      0.00617805      0.00676048
     0.000974848     0.000989631
      0.00191404      0.00185461
        0.026193       0.0262388
       0.0139071       0.0140644
      0.00128994      0.00127036
     0.000631756     0.000744898
     0.000466089     0.000408429
     0.000244126     0.000273074
     0.000778632     0.000699228
      0.00129334      0.00143261
      5.6701e-05     6.90634e-05


==> scatterplots/h2o/anisotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
    -0.000812179    -0.000816823
    -0.000203081    -0.000173428
     -7.7921e-05     -7.4899e-05
    -0.000321107     -0.00030848
    -0.000498561    -0.000497095
    -0.000328684    -0.000383543
    -0.000484598    -0.000647003
    -0.000323159    -0.000291088
    -0.000248152    -0.000204274
    -0.000187575    -0.000196786
      -0.0001956    -0.000146661
    -0.000293072    -0.000332916
    -0.000130368    -0.000109541
     -0.00014217    -0.000120518
    -0.000521637    -0.000801123
     -6.3245e-05    -6.85884e-05
    -0.000341552      -0.0003211
    -0.000155382    -0.000130772
     -0.00134344     -0.00134658
    -0.000323868    -0.000358658
    -0.000157446    -0.000135756
     -0.00104841    -0.000862682
     -0.00130141     -0.00181203
    -0.000178082     -0.00015067
     -0.00020782    -0.000185177
    -0.000180006    -0.000161682
     -6.9015e-05    -6.54205e-05
     -0.00255256     -0.00225837
    -0.000331277    -0.000377411
    -0.000639159    -0.000563943
    -0.000785127    -0.000896581
    -0.000418832    -0.000507796
     -0.00038937    -0.000392997
    -0.000844002    -0.000826038
     -8.0832e-05    -7.42198e-05
     -0.00115627    -0.000962902
     -0.00137457     -0.00119416
     -0.00104958     -0.00100157
     -0.00109626     -0.00100767
    -0.000544922    -0.000593529
    -0.000489091    -0.000454691
     -6.5822e-05     -5.9472e-05
    -0.000234118     -0.00018595
    -0.000230933    -0.000212611
     -0.00082441    -0.000901174
    -0.000271879    -0.000237228
     -8.4957e-05    -6.89141e-05
    -0.000178053    -0.000170397
    -0.000274386    -0.000213049
    -0.000432389    -0.000389092
      -0.0011951     -0.00161852
      -7.963e-05    -7.80265e-05
    -0.000305508    -0.000235958
    -0.000326181    -0.000360083
    -0.000720696    -0.000878499
     -0.00133575     -0.00106016
     -8.6761e-05    -7.40979e-05
    -0.000136768    -0.000129291
    -0.000252332    -0.000277686
    -0.000112359    -9.87814e-05
     -8.4713e-05    -7.03866e-05
          -7e-05    -7.19541e-05
     -0.00017949    -0.000194743
     -0.00135133     -0.00191415
    -0.000222461    -0.000188493
     -9.1995e-05    -8.47672e-05
    -0.000109286    -0.000100704
      -0.0004982    -0.000464366
    -0.000768752    -0.000625246
     -0.00112045     -0.00116615
    -0.000543882    -0.000538203
      -0.0013197     -0.00117215
    -0.000318116     -0.00029826
    -0.000123626    -0.000123758
     -0.00135758     -0.00174033
     -0.00131976      -0.0012881
    -0.000112918    -0.000117972
     -0.00126461     -0.00128713
    -0.000303606      -0.0002708
     -0.00052964    -0.000665999
     -0.00114143     -0.00126429
     -0.00143749     -0.00141776
     -0.00027522    -0.000297818
     -8.7396e-05    -6.90205e-05
    -0.000146403    -0.000125828
     -0.00138286     -0.00155095
    -0.000772549    -0.000953578
    -0.000509709    -0.000554289
    -0.000520712    -0.000672507
    -0.000129056    -0.000111237
    -0.000619021    -0.000655923
    -0.000196199    -0.000169853
    -0.000310697    -0.000283481
    -0.000188683    -0.000170168
    -0.000235966    -0.000238483
    -0.000123008    -0.000119321
    -0.000763481    -0.000675163
    -0.000596888    -0.000491969
    -0.000674321     -0.00108887
    -0.000135271    -0.000104875
     -0.00134924     -0.00117653
    -0.000319355    -0.000349469
    -0.000937236    -0.000891434
     -9.4176e-05    -8.33004e-05
    -0.000219366    -0.000186122
    -0.000680101    -0.000771968
     -0.00100085    -0.000997747
     -0.00141884     -0.00122439
    -0.000287669    -0.000261294
    -0.000397189    -0.000330187
    -0.000720284    -0.000856322
    -0.000790622    -0.000687289
    -0.000145802      -0.0001392
      -8.234e-05    -6.72437e-05
    -0.000551626    -0.000526083
    -0.000138068    -0.000121753
    -0.000208612    -0.000156463
    -0.000150024    -0.000131732
     -8.8869e-05    -8.42328e-05
     -0.00014813    -0.000132629
    -0.000388333    -0.000469747
    -0.000272907    -0.000287594
     -0.00136856     -0.00156362
     -0.00115566     -0.00137141
     -0.00173421     -0.00146339
    -0.000589727    -0.000495498
     -0.00112566     -0.00127765
    -0.000207207     -0.00016277
    -0.000410846      -0.0003319
    -0.000392053     -0.00038336
     -0.00104063    -0.000985064
    -0.000400513    -0.000468021
    -0.000112235    -9.02985e-05
    -0.000857932     -0.00104108
     -0.00136525     -0.00132904
    -0.000901963    -0.000744293
    -0.000114085     -0.00010881
    -0.000467923    -0.000416102
    -0.000760131    -0.000654101
    -0.000192331    -0.000160473
     -0.00150074       -0.001345
    -0.000664231      -0.0010535
    -0.000412509    -0.000495746
     -0.00204434     -0.00196139
    -0.000509688    -0.000433999
    -0.000151355    -0.000128158
    -0.000716587     -0.00118532
    -0.000202456    -0.000178362
    -0.000408262    -0.000387877
    -0.000408935    -0.000465991
    -0.000120936    -0.000111013
     -0.00080598     -0.00116286
    -0.000779947    -0.000937787
    -0.000492619    -0.000599249
    -0.000139175    -0.000124034
    -0.000107224    -9.59514e-05
    -0.000242659    -0.000260425
    -0.000144792    -0.000111579
    -0.000298235    -0.000297266
    -0.000900869     -0.00131039
    -0.000124874    -0.000116992
      -0.0004875     -0.00047278
    -0.000308246    -0.000280379
     -0.00106507     -0.00151934
    -0.000402876    -0.000409069
    -0.000257117    -0.000249708
    -0.000930192    -0.000878331
    -0.000881342    -0.000742106
     -0.00103231     -0.00094037
     -9.1042e-05     -8.8414e-05
     -8.9996e-05    -6.83823e-05
     -0.00164508     -0.00140778
    -0.000216568    -0.000228312
     -0.00185545       -0.001708
    -0.000272982    -0.000251554
    -0.000840886    -0.000976884
    -0.000389515    -0.000343746
    -0.000614905    -0.000681783
     -8.7137e-05    -7.87406e-05
     -0.00133703     -0.00124014
     -0.00152922     -0.00153457
    -0.000233491    -0.000204145
     -6.7261e-05    -6.11323e-05
     -7.9122e-05    -6.41589e-05
    -0.000146229    -0.000149011
    -0.000506056    -0.000479942
     -0.00022601    -0.000229607
    -0.000105668    -0.000103498
     -0.00110144     -0.00127283
    -0.000156129    -0.000138814
    -0.000299858    -0.000297553
    -0.000324726    -0.000356806
       -0.000558    -0.000787028
    -0.000636875    -0.000562616
     -0.00138845     -0.00131848
     -0.00149306     -0.00167318
    -0.000329713    -0.000384318
    -0.000113917    -0.000109915
     -0.00123173      -0.0012734
    -0.000718438    -0.000661553
    -0.000171438    -0.000135094
    -0.000125751    -0.000101885
     -0.00028352     -0.00030208
    -0.000113854    -0.000109422
    -0.000449086    -0.000390024
     -7.8795e-05    -8.33334e-05
      -0.0013919     -0.00147227
     -8.5182e-05    -8.37499e-05
     -6.7191e-05    -6.64166e-05
    -0.000177037    -0.000149504
     -9.5904e-05    -8.53275e-05
    -0.000523513    -0.000634228
    -0.000269675    -0.000288104
    -0.000251739    -0.000224469
    -0.000116288    -0.000104156
    -0.000686951    -0.000621878
    -0.000479932    -0.000419845
    -0.000145399    -0.000123182
    -0.000287135    -0.000291245
      -8.916e-05    -8.79762e-05
     -9.2003e-05    -9.08645e-05
    -0.000463645    -0.000371979
     -0.00131977     -0.00195459
    -0.000176398    -0.000161742
    -0.000233485    -0.000219143
     -9.6524e-05    -7.90333e-05
      -0.0010153    -0.000885933
     -7.3492e-05    -7.70554e-05
     -0.00044528    -0.000457839
     -0.00010538    -8.77293e-05
    -0.000666596     -0.00102274
    -0.000123579    -0.000122171
    -0.000125771    -0.000104928
    -0.000425076    -0.000564718
     -8.2455e-05    -7.80137e-05
    -0.000127818    -9.82957e-05
     -0.00010531    -8.46996e-05
    -0.000185905    -0.000160342
     -8.7289e-05    -8.71974e-05
     -0.00134343     -0.00130277
     -0.00028595    -0.000252512
    -0.000659931    -0.000645767
    -0.000195583    -0.000185734
    -0.000224159    -0.000223717
    -0.000195171     -0.00016651
    -0.000123811    -0.000128446
    -0.000140639    -0.000136887
    -0.000214172    -0.000163772
    -0.000169271    -0.000136262
    -0.000884575     -0.00099075
    -0.000403712    -0.000399685
    -0.000990815     -0.00156674
    -0.000759493    -0.000785059
    -0.000267231    -0.000284894
     -8.5345e-05    -7.37826e-05
     -0.00156158     -0.00161886
    -0.000831212     -0.00101029
    -0.000597283    -0.000545042
    -0.000143791    -0.000122346
     -0.00173486     -0.00157801
    -0.000901528     -0.00135666
     -9.4995e-05    -8.87069e-05
    -0.000110888    -9.45651e-05
    -0.000683891     -0.00093546
    -0.000132877    -0.000126367
    -0.000707764     -0.00100683
    -0.000334587    -0.000384097
     -6.5377e-05    -6.16564e-05
    -0.000118161    -0.000103541
    -0.000220045    -0.000212304
    -0.000509505    -0.000511956
    -0.000866661     -0.00106217
    -0.000104033    -9.77915e-05
    -0.000432941    -0.000427378
    -0.000703918    -0.000592667
    -0.000390531    -0.000475635
    -0.000119716     -0.00010793
    -0.000589102    -0.000552339
    -0.000270727    -0.000255963
    -0.000153871    -0.000130051
    -0.000134018    -0.000133939
    -0.000264604    -0.000290503
    -0.000312176    -0.000261018
    -0.000914541     -0.00086245
    -0.000797524     -0.00078231
    -0.000940886    -0.000924483
     -0.00126163     -0.00111582
    -0.000312706    -0.000346595
    -0.000314593    -0.000360342
     -0.00027281    -0.000284354
    -0.000280577    -0.000321931
    -0.000992842    -0.000956069
     -8.2158e-05    -8.10969e-05
    -0.000855647     -0.00122995
     -0.00179945     -0.00180797
    -0.000231454    -0.000205058
    -0.000228496    -0.000215664
    -0.000184148    -0.000168761
    -0.000230695    -0.000200551
    -0.000729822    -0.000919111
    -0.000237676    -0.000224986
     -0.00142372      -0.0014244
     -0.00158751     -0.00136449
    -0.000151327    -0.000137598
    -0.000247487    -0.000214295
    -0.000459635    -0.000383185
     -0.00032197    -0.000300664
     -9.7422e-05    -9.24615e-05
    -0.000218933    -0.000204712
    -0.000807975    -0.000632661
      -0.0012544     -0.00127624
    -0.000148939    -0.000114966
    -0.000335705    -0.000302117
    -0.000503717    -0.000475447
    -0.000479038    -0.000409498
    -0.000232992    -0.000243556
    -0.000233426    -0.000181398
     -0.00158573     -0.00134467
    -0.000659757     -0.00054603
    -0.000300099    -0.000329345
    -0.000485787    -0.000475206
    -0.000629003    -0.000848605
    -0.000518867    -0.000689624
    -0.000253698    -0.000198844
    -0.000211684    -0.000191284
    -0.000533982    -0.000496333
    -0.000164816    -0.000164667
    -0.000315047    -0.000237878
    -0.000886285    -0.000722429
     -7.5197e-05    -7.86001e-05
    -0.000352951     -0.00036769
     -9.8675e-05      -8.178e-05
    -0.000477164     -0.00061189
    -0.000907799     -0.00154302
    -0.000267217    -0.000229279
    -0.000302727    -0.000344573
    -0.000273491     -0.00029385
     -8.7441e-05    -6.62047e-05
    -0.000278379    -0.000295673
      -0.0018597     -0.00160832
    -0.000204648    -0.000185505
    -0.000157649    -0.000148902
    -0.000704048     -0.00127863
     -8.6114e-05    -7.23188e-05
    -0.000107447     -9.4534e-05
     -7.8654e-05     -6.0642e-05
     -0.00125727     -0.00110476
     -9.3236e-05    -0.000100465
     -0.00027223    -0.000231157
    -0.000234482    -0.000203734
    -0.000267388    -0.000228192
    -0.000822405    -0.000816115
     -0.00185213       -0.001533
     -0.00182536     -0.00171164
     -0.00025277    -0.000210336
    -0.000303257     -0.00027305
    -0.000628646    -0.000526135
    -0.000375513    -0.000344667
     -0.00123353     -0.00113886
    -0.000582052     -0.00050693
    -0.000568978    -0.000488836
    -0.000288847    -0.000316399
    -0.000266374    -0.000234011
    -0.000705822    -0.000735901
    -0.000795273     -0.00142203
    -0.000477588    -0.000425919
    -0.000101963    -8.03433e-05
    -0.000488458    -0.000401597
     -0.00146054     -0.00116627
     -0.00019684    -0.000155373
    -0.000610652    -0.000545683
     -9.3196e-05    -7.47084e-05
    -0.000108366    -0.000102183
      -0.0001822    -0.000154367
     -0.00028849    -0.000263139
    -0.000139679    -0.000107409
    -0.000139402    -0.000120729
     -9.5066e-05    -8.85578e-05
    -0.000172084    -0.000149951
     -0.00124844     -0.00109708
    -0.000120525    -0.000120857
     -0.00028885    -0.000253365
    -0.000261672    -0.000263591
     -7.6222e-05    -6.89513e-05
     -0.00111768     -0.00102141
      -0.0003085     -0.00033619
    -0.000594549     -0.00113404
     -9.7812e-05    -8.94758e-05
     -7.7644e-05    -6.62323e-05
    -0.000254748    -0.000224773
    -0.000106978    -9.78416e-05
     -0.00023452    -0.000229337
    -0.000452909    -0.000401826
    -0.000230877    -0.000246816
    -0.000112775    -0.000105249
    -0.000417388    -0.000402516
    -0.000547279    -0.000498349
     -8.5663e-05     -7.2335e-05
    -0.000210563    -0.000212346
    -0.000288848    -0.000226171
    -0.000225629    -0.000248561
    -0.000106117    -9.46887e-05
    -0.000195356    -0.000150575
    -0.000395784    -0.000439791
    -0.000561714    -0.000782336
     -6.0366e-05    -5.65291e-05
    -0.000174491    -0.000173838
    -0.000330184    -0.000360892
    -0.000127516    -0.000113813
     -0.00044121    -0.000398052
      -0.0013761      -0.0011596
    -0.000407077    -0.000427132
      -8.916e-05    -7.37702e-05
    -0.000107855    -8.34838e-05
    -0.000384925    -0.000321542
     -0.00070764    -0.000702313
     -0.00125824     -0.00158203
    -0.000293995    -0.000286508
    -0.000342728    -0.000300525
    -0.000828935    -0.000736727
    -0.000895994     -0.00104979
    -0.000121336     -0.00012276
     -7.9508e-05    -8.40698e-05
     -0.00111004      -0.0019891
     -0.00145482     -0.00146951
      -0.0010443     -0.00099738
      -8.338e-05    -6.87881e-05
    -0.000804093    -0.000721408
    -0.000132978    -0.000139068
     -9.2226e-05    -8.41809e-05
     -0.00115561     -0.00174806
    -0.000109698    -0.000109839
    -0.000153153    -0.000120912
    -0.000226405    -0.000211145
     -0.00022313    -0.000225578
    -0.000134396    -0.000124292
     -0.00123325     -0.00159245
    -0.000122109    -0.000130233
    -0.000648061    -0.000978271
    -0.000371832    -0.000393802
    -0.000236408    -0.000235845
     -0.00150606     -0.00132782
    -0.000106418    -0.000100631
    -0.000142785    -0.000129894
    -0.000217999    -0.000222874
    -0.000182923    -0.000182306
     -0.00113665    -0.000950926
    -0.000531555    -0.000885419
    -0.000257131    -0.000232257
    -0.000546097    -0.000477918
    -0.000115408    -9.68364e-05
    -0.000169354    -0.000146284
    -0.000120533    -0.000102148
    -0.000380626    -0.000299196
    -0.000589677    -0.000567809
    -0.000113057    -0.000111865
    -0.000355991    -0.000413425
    -0.000782098     -0.00104614
    -0.000126983    -0.000110155
      -0.0002304    -0.000250212
    -0.000159222    -0.000132765
     -0.00110297     -0.00185762
    -0.000404863    -0.000326521
    -0.000379203    -0.000373429
    -0.000204114    -0.000176726
    -0.000616011    -0.000563378
    -0.000295703    -0.000287189
    -0.000568357    -0.000458211
     -0.00017733    -0.000144811
    -0.000402779    -0.000393876
    -0.000298521     -0.00025698
    -0.000343056    -0.000378271
    -0.000201552    -0.000157122
    -0.000324571    -0.000255553
     -0.00121297    -0.000975004
      -0.0015083     -0.00140265
     -0.00124051    -0.000960767
     -6.9945e-05      -6.221e-05
     -0.00016435    -0.000154148
    -0.000290037    -0.000279357
    -0.000710228    -0.000671538
    -0.000551888    -0.000440989
    -0.000613523    -0.000680882
      -7.265e-05    -7.12486e-05
     -8.3798e-05    -9.15034e-05
    -0.000134334    -0.000131004
    -0.000310116    -0.000327347
    -0.000423582    -0.000360712
     -0.00028532    -0.000207323
    -0.000232921     -0.00023578
    -0.000659936     -0.00066333
    -0.000826888     -0.00095838
     -0.00012258    -0.000106709
    -0.000527417      -0.0006717
    -0.000148629    -0.000113964
     -0.00141863      -0.0018791
    -0.000343641    -0.000353247
    -0.000312452    -0.000285952
    -0.000117287    -0.000113653
    -0.000212183    -0.000204374
    -0.000581569     -0.00112033
    -0.000292701     -0.00032094
    -0.000402447    -0.000330327
     -9.4125e-05    -8.14592e-05
    -0.000697516    -0.000685461
    -0.000110115    -8.75516e-05
     -0.00023823    -0.000193686
     -0.00153686     -0.00138258
    -0.000890775    -0.000931615
    -0.000132761    -0.000108501
    -0.000458356    -0.000419166
    -0.000168494    -0.000169343
    -0.000449663    -0.000712901
    -0.000187485    -0.000182764
    -0.000140985    -0.000139471
     -8.7683e-05    -7.81274e-05
    -0.000200715    -0.000153532
    -0.000121664    -0.000106295
    -0.000230836     -0.00022282
    -0.000105421    -0.000110786
    -0.000163624    -0.000154258
     -0.00027719    -0.000284439
    -0.000130756    -0.000105177
    -0.000520423    -0.000430756
      -9.297e-05    -8.87986e-05
    -0.000910101    -0.000867207
     -0.00143434     -0.00166028
    -0.000165828    -0.000138414
    -0.000183918    -0.000143939
    -0.000132301      -0.0001123
    -0.000368881    -0.000441543
    -0.000625065    -0.000884057
    -0.000142059    -0.000120061
    -0.000152663    -0.000125468
    -0.000208619    -0.000160048
     -9.1108e-05    -8.55923e-05
     -0.00297281      -0.0025322
     -0.00136108     -0.00130096
    -0.000700647     -0.00072913
      -0.0001016    -9.23379e-05
    -0.000116366    -0.000117984
    -0.000202679    -0.000180358
    -0.000806445    -0.000768146
    -0.000409153    -0.000311284
    -0.000555243     -0.00065831
     -0.00021583    -0.000214207
     -8.6575e-05     -8.9081e-05
    -0.000535599     -0.00067081
    -0.000493427    -0.000431442
     -9.0808e-05    -7.65061e-05
     -0.00148226     -0.00154045
     -0.00107647      -0.0014975
    -0.000184466    -0.000174954
    -0.000416594    -0.000487317
    -0.000833313    -0.000659607
    -0.000328483     -0.00028121
    -0.000232627    -0.000226548
     -8.6937e-05    -7.28957e-05
    -0.000231828    -0.000229887
    -0.000213218    -0.000201453
     -0.00010876    -9.49489e-05
    -0.000683601    -0.000937142
    -0.000245642    -0.000184078
      -0.0011795     -0.00127303
    -0.000166127    -0.000156651
    -0.000363259    -0.000320178
     -0.00169225      -0.0019862
    -0.000218684    -0.000202538
      -7.256e-05    -6.94067e-05
    -0.000265763    -0.000245084
    -0.000117708    -0.000107835
     -0.00119478     -0.00152647
     -8.3971e-05    -8.12538e-05
    -0.000398275    -0.000498323
     -0.00162574     -0.00158822
    -0.000560222    -0.000448878
     -0.00017293     -0.00014605
     -8.9911e-05    -7.77434e-05
    -0.000349701     -0.00041361
     -0.00015411    -0.000165539
     -0.00118045     -0.00196785
    -0.000242382    -0.000195673
    -0.000138144    -0.000109559
    -0.000624607    -0.000656825
    -0.000327757    -0.000352961
     -0.00036955    -0.000340456
    -0.000228422    -0.000171039
     -6.7054e-05    -7.53707e-05
    -0.000749752    -0.000836329
    -0.000106205     -0.00010464
     -0.00134715     -0.00118466
    -0.000435239    -0.000487717
    -0.000287374    -0.000295612
    -0.000103488    -8.77243e-05
    -0.000102665    -8.84436e-05
    -0.000328818     -0.00030137
    -0.000175371    -0.000171341
    -0.000299845    -0.000235914
    -0.000127058    -0.000107118
     -0.00104549     -0.00155236
     -0.00101802     -0.00122831
    -0.000246854    -0.000240249
    -0.000705016    -0.000712856
    -0.000235177    -0.000242646
     -0.00123666     -0.00138753
    -0.000103563    -7.95676e-05
      -0.0014302     -0.00128177
     -8.3767e-05    -8.67727e-05
     -6.7358e-05    -5.85184e-05
     -0.00022322    -0.000209976
    -0.000203767    -0.000184152
    -0.000427872     -0.00032288
     -0.00024672    -0.000225444
    -0.000418191     -0.00051912
    -0.000366182    -0.000429915
     -0.00021879    -0.000218853
     -7.6692e-05    -7.72743e-05
     -6.8205e-05    -6.61408e-05
    -0.000275632    -0.000235857
    -0.000776962    -0.000934061
     -9.7354e-05    -8.90957e-05
     -8.5945e-05    -7.88386e-05
    -0.000555399    -0.000650393
    -0.000148263    -0.000142067
     -0.00135693     -0.00164637
    -0.000527978    -0.000456982
    -0.000666879    -0.000590502
     -0.00015581    -0.000129019
    -0.000335478    -0.000244092
    -0.000720941    -0.000661709
     -9.9528e-05     -8.3803e-05
    -0.000833781    -0.000849951
    -0.000140184    -0.000137017
     -0.00205591     -0.00190223
    -0.000305056    -0.000258053
    -0.000380582    -0.000455503
    -0.000132667    -0.000105951
    -0.000370067    -0.000319992
    -0.000113399     -0.00010369
    -0.000653706    -0.000676706
    -0.000149735    -0.000141065
    -0.000339669    -0.000290969
    -0.000671255    -0.000610363
    -0.000141286    -0.000103576
    -0.000490313    -0.000447437
    -0.000148959    -0.000141097
     -0.00113508     -0.00192842
    -0.000293843     -0.00025409
     -8.9378e-05    -8.63358e-05
    -0.000461066    -0.000582181
    -0.000748501    -0.000789979
     -0.00013207    -0.000111732
    -0.000251338    -0.000271209
    -0.000130695    -0.000132532
    -0.000214993    -0.000209285
     -9.2386e-05    -7.92793e-05
     -8.0225e-05    -7.49956e-05
     -8.4563e-05    -8.36756e-05
    -0.000287075    -0.000232673
    -0.000174065    -0.000165026
    -0.000221998    -0.000183578
    -0.000166798    -0.000157815
    -0.000313944    -0.000272975
     -7.3775e-05    -5.74598e-05
    -0.000281279    -0.000237563
    -0.000962329    -0.000878228
     -7.0523e-05    -6.43808e-05
    -0.000206685    -0.000200066
    -0.000671181    -0.000536528
    -0.000577688    -0.000551404
      -0.0005134    -0.000412074
    -0.000599505    -0.000528029
    -0.000138421    -0.000107305
     -9.0192e-05    -7.93052e-05
     -0.00033113    -0.000350473
    -0.000273854    -0.000305646
    -0.000166472    -0.000158529
    -0.000569816    -0.000909045
     -8.1811e-05    -7.08878e-05
    -0.000651216     -0.00068849
    -0.000292431    -0.000253491
    -0.000264453    -0.000273885
    -0.000153776    -0.000132879
     -9.6365e-05    -7.91976e-05
    -0.000250016    -0.000182679
    -0.000229941     -0.00017993
     -9.3191e-05    -7.68928e-05
     -0.00179509     -0.00207669
    -0.000118549    -0.000102449
    -0.000923142    -0.000944823
    -0.000202901    -0.000163839
    -0.000538653    -0.000544013
     -0.00051307    -0.000648652
    -0.000633274     -0.00089873
    -0.000500753     -0.00043298
    -0.000263272    -0.000268092
    -0.000534586    -0.000677098
    -0.000198583    -0.000169507
    -0.000578482    -0.000582422
    -0.000497316    -0.000642279
    -0.000830659    -0.000640782
     -0.00063851    -0.000527935
     -0.00129805     -0.00104576
    -0.000222651    -0.000220999
    -0.000287956    -0.000295472
    -0.000154342    -0.000139521
    -0.000672596    -0.000596146
     -0.00105733     -0.00139649
    -0.000366356     -0.00035272
     -0.00016511    -0.000144153
     -5.4492e-05    -5.53569e-05
    -0.000387934      -0.0004019
     -0.00191461     -0.00188566
    -0.000423899    -0.000466261
    -0.000388183    -0.000572216
     -0.00134515     -0.00109611
     -0.00142358     -0.00142043
    -0.000137433    -0.000115523
     -0.00147335     -0.00158134
      -0.0002086    -0.000154771
     -8.9391e-05    -8.26038e-05
    -0.000847307     -0.00161217
    -0.000390333    -0.000343467
    -0.000483816    -0.000389531
    -0.000157238    -0.000151033
    -0.000480383    -0.000376216
     -0.00155697     -0.00138059
    -0.000731416     -0.00063518
     -9.7048e-05    -8.05304e-05
    -0.000242598    -0.000208484
     -0.00125015     -0.00117681
     -0.00013169    -0.000113116
    -0.000403069      -0.0004948
    -0.000268719    -0.000240894
      -9.759e-05    -8.66445e-05
    -0.000354939     -0.00035299
     -0.00150202     -0.00129883
    -0.000136267    -0.000109585
    -0.000262707    -0.000225005
     -0.00126301     -0.00170378
     -8.5863e-05    -7.25537e-05
    -0.000159383    -0.000132425
    -0.000175353    -0.000169723
    -0.000269599    -0.000257966
    -0.000117133     -9.1829e-05
    -0.000137656    -0.000111073
    -0.000187703    -0.000200827
    -0.000431228    -0.000364194
    -0.000301937    -0.000326464
    -0.000908094      -0.0010359
    -0.000885427    -0.000920995
     -0.00134503      -0.0011741
    -0.000127788    -0.000130774
    -0.000345813    -0.000316137
     -9.7805e-05    -9.35186e-05
     -0.00132065     -0.00118983
    -0.000344377    -0.000303088
    -0.000336071    -0.000258202
    -0.000435743    -0.000543569
    -0.000435376    -0.000354233
    -0.000217186    -0.000182188
    -0.000519214     -0.00072817
    -0.000724958     -0.00128423
    -0.000107174    -0.000112002
     -0.00160545     -0.00142385
    -0.000661459    -0.000585493
    -0.000415926    -0.000382785
    -0.000613675    -0.000871389
    -0.000291864    -0.000266726
     -0.00031771    -0.000295372
    -0.000164954    -0.000166277
    -0.000351112    -0.000412216
      -0.0010798      -0.0013445
     -9.8257e-05    -8.85982e-05
    -0.000252392    -0.000265427
    -0.000163645    -0.000138015
    -0.000251857     -0.00027054
    -0.000157399    -0.000146129
    -0.000570889    -0.000559807
    -0.000148201    -0.000116377
    -0.000104464    -8.27451e-05
    -0.000467088    -0.000366486
    -0.000255095    -0.000201825
    -0.000114196    -0.000119386
    -0.000263139    -0.000294736
    -0.000331477    -0.000284748
    -0.000185615    -0.000182411
    -0.000283273    -0.000265304
    -0.000185615    -0.000207968
    -0.000131333    -0.000123643
     -8.2817e-05    -7.60307e-05
    -0.000619046    -0.000687553
    -0.000297913    -0.000241219
    -0.000172261    -0.000136277
    -0.000619349    -0.000641165
    -0.000106066     -9.2675e-05
     -0.00066461     -0.00104709
    -0.000251514    -0.000216354
    -0.000438047    -0.000365847
    -0.000422879    -0.000374427
    -0.000448268    -0.000440044
    -0.000694402    -0.000568454
    -0.000186264    -0.000158168
    -0.000791529    -0.000681963
     -8.9589e-05    -7.99655e-05
      -0.0013207     -0.00144463
    -0.000109545    -0.000109129
    -0.000558939    -0.000731405
    -0.000108456    -0.000106743
      -0.0010594     -0.00115674
      -0.0013748     -0.00141805
    -0.000139141    -0.000120965
    -0.000314797    -0.000277672
     -0.00106385    -0.000922389
    -0.000574383    -0.000434313
    -0.000101067    -8.29871e-05
    -0.000548637    -0.000708967
    -0.000318202    -0.000335032
     -0.00117125     -0.00157645
    -0.000193499    -0.000177734
    -0.000262913    -0.000229696
     -9.1335e-05    -9.68425e-05
    -0.000255907    -0.000234699
    -0.000105188    -8.79791e-05
     -0.00010635      -9.703e-05
     -6.8264e-05    -7.26753e-05
    -0.000774051     -0.00078066
    -0.000605044    -0.000587588
    -0.000999821    -0.000976219
    -0.000151098    -0.000132087
    -0.000153865    -0.000144003
    -0.000618755     -0.00118695
    -0.000548338    -0.000539731
    -0.000260054    -0.000238521
     -6.5231e-05    -6.82266e-05
    -0.000317152    -0.000369825
    -0.000240526    -0.000260796
    -0.000165829    -0.000181095
    -0.000318135    -0.000311113
     -8.0152e-05    -6.64491e-05
     -0.00102231     -0.00161418
    -0.000993707    -0.000886104
    -0.000111772    -0.000113768
    -0.000400491    -0.000314865
    -0.000124671    -0.000132822
    -0.000496063    -0.000419303
    -0.000869758      -0.0014768
    -0.000655386     -0.00052129
      -9.975e-05    -0.000101059
     -0.00181196     -0.00165758
     -6.5309e-05    -6.34253e-05
      -0.0017875     -0.00163169
     -0.00026283    -0.000242115
    -0.000150377    -0.000156707
     -0.00183649     -0.00165082
    -0.000281693    -0.000285395
    -0.000407148     -0.00038572
    -0.000179294    -0.000152975
    -0.000488558    -0.000482339
    -0.000132337    -0.000124668
    -0.000168684    -0.000156775
    -0.000158047    -0.000144911
     -0.00132734     -0.00116593
    -0.000266987     -0.00026712
    -0.000166191    -0.000170998
     -0.00011072      -9.822e-05
    -0.000125517    -0.000108863
    -0.000434005    -0.000540094
     -0.00108571    -0.000995059
    -0.000175153    -0.000171473
     -0.00106475     -0.00111424
     -9.4714e-05    -9.18839e-05
     -0.00135597     -0.00117701
      -0.0005233    -0.000460641
     -0.00084913    -0.000830379
    -0.000158142     -0.00015688
    -0.000394524    -0.000343668
    -0.000898771    -0.000925284
    -0.000907695     -0.00081996
     -0.00104075     -0.00106713
    -0.000174718    -0.000167806
    -0.000121036    -9.24779e-05
    -0.000507982    -0.000518597
     -0.00135161     -0.00133939
    -0.000455113    -0.000464705
     -0.00145009     -0.00181838
    -0.000432501    -0.000364156
      -7.613e-05    -7.07012e-05
     -0.00127074     -0.00128402
    -0.000177739     -0.00015758
      -0.0013754     -0.00183154
     -0.00118022     -0.00107296
    -0.000951819    -0.000992258
    -0.000167137    -0.000145647
    -0.000195508    -0.000183346
      -0.0002934    -0.000331091
     -0.00035828    -0.000357062
    -0.000156501    -0.000153016
    -0.000551961    -0.000785038
     -9.2908e-05    -8.14267e-05
    -0.000308182    -0.000307367
     -6.9404e-05    -7.20443e-05
    -0.000153061    -0.000108539
    -0.000152401     -0.00014108
    -0.000369625    -0.000437852
      -0.0004154    -0.000327395
    -0.000141309    -0.000129108
     -0.00102033    -0.000931553
    -0.000147728    -0.000127751
    -0.000131004    -0.000110507
    -0.000214327    -0.000216347
     -6.2876e-05    -6.51174e-05
     -0.00166237     -0.00160822
     -0.00073725    -0.000853626
    -0.000326147    -0.000273206
     -7.3956e-05    -7.74627e-05
    -0.000486478    -0.000638623
    -0.000501751    -0.000542058
     -0.00011042    -0.000100929
    -0.000172277    -0.000179655
    -0.000305604    -0.000266355
    -0.000772265    -0.000745667
    -0.000227717     -0.00024165
    -0.000381701      -0.0003974
    -0.000244516    -0.000203384
     -0.00127131     -0.00143179
    -0.000304208    -0.000310382
    -0.000114646    -0.000117313
    -0.000680479      -0.0006135
    -0.000469162    -0.000408699
    -0.000622728    -0.000733136
     -0.00069358    -0.000834841
     -6.5275e-05    -6.81864e-05
     -0.00130608     -0.00118804
     -0.00037061    -0.000347045
     -9.4442e-05    -9.49056e-05
    -0.000497639    -0.000489095
    -0.000857647    -0.000781997
    -0.000279193    -0.000288408
    -0.000446811    -0.000534791
    -0.000306266    -0.000292906
    -0.000638188    -0.000786489
      -0.0001383    -0.000122468
    -0.000509953       -0.000432
    -0.000172045    -0.000163207
     -0.00104014     -0.00189567
    -0.000352158    -0.000349954
    -0.000228495    -0.000214468
      -9.348e-05    -9.12588e-05
    -0.000179101    -0.000174689
    -0.000600494    -0.000512433
      -0.0017905     -0.00148331
    -0.000259085    -0.000275735
    -0.000144931    -0.000132356
    -0.000170888    -0.000154148
    -0.000177143    -0.000144224
     -9.5664e-05    -8.46162e-05
     -0.00011494    -0.000111146
      -0.0015111     -0.00141636
    -0.000657148    -0.000924736
    -0.000116868    -0.000102981
    -0.000551967    -0.000665365
      -0.0003251    -0.000273656
    -0.000243451    -0.000253835
    -0.000320231    -0.000304447
    -0.000759027     -0.00125876
    -0.000139081    -0.000138578
    -0.000201668    -0.000193965
    -0.000291065    -0.000268814
    -0.000450729    -0.000400497
      -9.295e-05    -8.45132e-05
    -0.000224041    -0.000211953
    -0.000764851    -0.000697261
    -0.000167269    -0.000140762
    -0.000476759    -0.000484123
    -0.000265542    -0.000211895
    -0.000700253    -0.000801769
    -0.000179612    -0.000169241
    -0.000354165    -0.000273182
     -0.00227377     -0.00199909
    -0.000857536    -0.000804622
    -0.000183347    -0.000152685
    -0.000225391    -0.000200937
    -0.000106867    -8.77675e-05
    -0.000130218    -0.000124764
    -0.000196538    -0.000149726
    -0.000432857    -0.000381188
     -7.8203e-05       -7.82e-05


==> scatterplots/h2o/anisotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
      0.00214584      0.00242118
     -0.00113786      -0.0013855
     0.000220385     0.000229865
      0.00275714      0.00266917
      0.00295938      0.00276074
      0.00332374       0.0031385
      0.00486135      0.00458103
     -0.00209227     -0.00207077
      -0.0018948      -0.0018842
      0.00239984      0.00238791
    -0.000188621    -0.000140464
      0.00335335      0.00343547
    -0.000315647    -0.000345054
     -0.00175758     -0.00186366
      0.00527091      0.00486333
     -0.00151898     -0.00153057
     -0.00147463     -0.00161859
     -0.00191138     -0.00202831
      0.00240817      0.00219598
       0.0032959      0.00318968
     -0.00169235     -0.00175719
     -0.00379618      -0.0036106
       0.0172485       0.0172901
      0.00119089       0.0010596
     -0.00316692     -0.00322783
     -0.00229417     -0.00237608
    -0.000559227    -0.000570723
      0.00526818      0.00641485
      0.00157572      0.00124128
     -0.00273135     -0.00296097
      0.00374519      0.00339733
      0.00409314      0.00399553
      0.00275329       0.0027602
       0.0028573      0.00281196
     -0.00233999     -0.00241548
     -0.00185661     -0.00166536
     -0.00141176    -0.000887879
     0.000735535      0.00133875
      0.00504707      0.00495812
       0.0024866      0.00244513
     -0.00363435     -0.00343313
       0.0010733      0.00106622
    -0.000472624    -0.000404055
     -0.00214025      -0.0021229
      0.00173874      0.00180093
     -0.00175082     -0.00193525
    -0.000839007    -0.000843591
     0.000660016     0.000679728
     -0.00324198     -0.00326199
     -0.00368429     -0.00378886
       0.0144214       0.0138898
     -0.00126657     -0.00134204
     -0.00296676     -0.00296474
      0.00400603       0.0039052
      0.00257065      0.00211844
      -0.0011373     -0.00106963
     0.000264169     0.000209706
    -0.000750072    -0.000784103
      0.00310168       0.0032045
     -0.00158896     -0.00165488
       0.0013331      0.00135367
    -0.000724115    -0.000802309
      0.00255198      0.00264162
       0.0195967       0.0189149
     -0.00255544     -0.00268238
     -0.00100591     -0.00107825
     0.000290276     0.000275051
     -0.00209357     -0.00218247
     -0.00538942     -0.00533327
      0.00640901      0.00650022
      0.00101488      0.00114096
      -0.0062967     -0.00620824
      0.00114041       0.0012376
     0.000937005     0.000965075
       0.0126676       0.0118631
      0.00779523      0.00809294
    -0.000779764    -0.000855768
      0.00208324      0.00197359
      -0.0011632     -0.00136488
      0.00475396      0.00459242
      0.00610802      0.00569215
      0.00222137       0.0015755
     0.000801882     0.000800638
     -0.00194955     -0.00195695
    -0.000627676    -0.000632227
       0.0125178       0.0119738
      0.00668607      0.00649152
      0.00330438      0.00333053
      0.00597642      0.00569995
     -0.00104647     -0.00113935
    -5.25748e-05    -0.000180145
     0.000450683     0.000368014
     -0.00404789     -0.00402723
    -0.000881311    -0.000942989
      0.00249563      0.00238754
      0.00203289      0.00204602
     -0.00244348     -0.00232732
      -0.0023519      -0.0023646
       0.0100668      0.00966579
     -0.00132417     -0.00133756
     -0.00304438     -0.00276519
      0.00297945      0.00287155
      0.00136345     0.000987419
     0.000180198     0.000185391
     -0.00268618     -0.00270269
      0.00577011      0.00544747
      0.00365799        0.003837
     -0.00393788     -0.00379594
     -0.00141753     -0.00158156
     -0.00256869       -0.002571
       0.0023523      0.00242981
     -0.00370067     -0.00373963
     -0.00314325     -0.00322571
     -0.00105834      -0.0011165
      0.00199299       0.0020052
     -0.00186901     -0.00192016
     -0.00313755     -0.00319402
      0.00151723      0.00143833
     0.000164261     0.000156669
     -0.00233454     -0.00235642
      0.00348852       0.0033734
     0.000891256     0.000916289
       0.0120049       0.0119601
      0.00484353      0.00468751
     -0.00286608     -0.00268271
     -0.00539808     -0.00541953
      0.00694576      0.00711526
    -9.23196e-05     6.58329e-06
    -0.000763867    -0.000775856
      0.00279109      0.00266492
    -0.000237203    -0.000288271
     0.000301875     5.62548e-05
      -0.0014451     -0.00154431
      0.00374231      0.00359913
       0.0020052      0.00232333
     -0.00617872     -0.00607214
     -0.00102686    -0.000988567
     -0.00310988     -0.00321993
     -0.00398145     -0.00409211
     -0.00138386     -0.00157612
     -0.00261033     -0.00240926
       0.0113875       0.0109675
     1.92281e-05    -3.37264e-05
      0.00536252      0.00491265
     -0.00439241     -0.00438871
    -4.52817e-05    -0.000183585
       0.0112187       0.0106934
     -0.00273598     -0.00274223
      0.00022655     0.000132814
     -0.00139663     -0.00134249
      0.00118837       0.0011448
       0.0108619       0.0107292
     -5.4556e-05    -0.000195576
      0.00043274     0.000530113
     -0.00124016     -0.00129787
     -0.00282882     -0.00289008
      0.00249324      0.00243405
    -0.000811666    -0.000814211
      0.00141363      0.00129105
       0.0118167       0.0113247
     -0.00149008     -0.00147812
      0.00117459     0.000984482
     -0.00353492     -0.00356396
       0.0137619        0.013232
    -0.000500094     -0.00077189
     0.000324123     6.60105e-05
    -0.000750888    -0.000524714
     -0.00359348     -0.00341231
     0.000209143     0.000212041
     -0.00162394      -0.0016462
     -0.00138648     -0.00140057
     -0.00669388     -0.00653244
       0.0017589      0.00174445
      0.00994003       0.0102211
     -0.00139115     -0.00140332
      0.00271934      0.00215466
      -0.0026734     -0.00265508
       0.0048323      0.00462257
     -0.00198836     -0.00203535
      0.00393649      0.00422734
      0.00247563      0.00290255
     -0.00318248     -0.00329496
      0.00126231      0.00124751
     -4.5502e-07    -6.30664e-05
    -0.000454019    -0.000427788
     -0.00181389     -0.00172309
      0.00235231      0.00217427
     -3.1598e-05    -3.65067e-05
      0.00887169       0.0084217
     -0.00277555     -0.00284651
    -0.000515942    -0.000506921
      0.00259208      0.00240232
      0.00639837      0.00603997
     -0.00448208     -0.00434478
      0.00176809      0.00210245
       0.0142131       0.0140385
      0.00384883      0.00376404
     0.000987059     0.000978923
      0.00299956       0.0030276
     -0.00342243       -0.003461
     -0.00170862     -0.00179143
     -0.00140737     -0.00146776
     -0.00015573    -0.000237336
     0.000443016     0.000428862
     -0.00419592     -0.00415021
    -0.000624477    -0.000614677
      0.00810924      0.00783711
      0.00098015     0.000988833
     0.000816522     0.000841303
     -0.00216952     -0.00219732
     0.000525933     0.000476669
       0.0011521      0.00129319
      0.00048854     0.000467164
     -0.00048556     -0.00067634
      0.00135862      0.00138516
     -0.00397075     -0.00400812
     -0.00487755     -0.00477466
     -0.00166965     -0.00169944
     -0.00105008     -0.00136579
    -0.000935553    -0.000940396
      0.00119539      0.00120161
     -0.00461752     -0.00464007
       0.0214316       0.0208132
       -0.002772     -0.00277277
    -0.000921059     -0.00103061
     0.000406102     0.000364282
    -0.000599317    -0.000665355
      0.00161054      0.00162497
     -0.00356414     -0.00360049
     0.000219886     0.000173044
      0.00978545      0.00929663
     0.000900369     0.000894047
       -0.002522     -0.00263081
      0.00254919      0.00213239
    -0.000358019    -0.000385094
     -0.00123687     -0.00119814
     -0.00225663     -0.00226672
     -0.00150647     -0.00158511
     -0.00165657     -0.00166207
       0.0006876     0.000730612
     -0.00405858     -0.00411834
     0.000318459     0.000430236
      0.00206037      0.00194984
      0.00214079      0.00197254
      0.00133462      0.00137578
     8.49136e-05     5.11065e-05
    -0.000865962    -0.000871639
    -0.000178537    -0.000161323
     -0.00183162     -0.00182768
      0.00807109      0.00796378
      0.00282251        0.002724
       0.0153357         0.01475
      0.00217335      0.00247077
    -0.000203878    -0.000237531
     -0.00189035     -0.00191382
      0.00598245      0.00544608
      0.00420983      0.00394322
     -0.00429333     -0.00410699
      0.00066202     0.000610015
     -0.00394081     -0.00361789
       0.0122191       0.0117713
    -0.000393502    -0.000409678
     0.000296661     0.000218775
      0.00362244      0.00346102
     -0.00150913     -0.00151884
      0.00995942      0.00960343
      0.00240898      0.00242065
      0.00100138     0.000998348
       -0.003077     -0.00314872
      0.00220318      0.00216965
     -0.00145116     -0.00137013
      0.00469679      0.00495184
     0.000178641     0.000162329
    -0.000259289     1.53795e-05
     -0.00408201     -0.00406028
      0.00232227      0.00231196
      0.00124739      0.00120792
    -0.000187558    -0.000363041
     -0.00176367     -0.00176352
    -0.000856393    -0.000827538
      0.00134952      0.00133424
      0.00277644      0.00272483
    -0.000277159    -0.000349592
     -0.00230041     -0.00252161
       0.0028502      0.00268349
      0.00497733      0.00482477
     -0.00277297     -0.00275279
     0.000657482     0.000569863
      0.00359401      0.00353933
      0.00123177      0.00112564
     0.000717011     0.000774867
     -0.00155418     -0.00167731
     0.000474587     0.000486783
       0.0104519       0.0100584
      0.00562881       0.0055071
     -0.00330267     -0.00338906
      0.00138931      0.00129431
     0.000190573     0.000165897
     -0.00302069     -0.00299928
       0.0038067      0.00345182
     0.000138048     0.000145037
      0.00527554      0.00535364
     -0.00697725     -0.00672711
      0.00177061      0.00168622
     -0.00295847     -0.00319348
     -0.00241342     -0.00251313
      0.00125585      0.00118158
     -0.00128924     -0.00128589
     -0.00368442     -0.00372174
     -0.00334917     -0.00347076
      0.00393158      0.00363468
     -0.00159616     -0.00165096
     0.000230814     0.000139651
     0.000402769     0.000486258
     -0.00328204     -0.00341906
      0.00228852      0.00222837
     -0.00154804     -0.00162777
     -0.00350777     -0.00325992
     -0.00376769     -0.00384638
      0.00266183       0.0025399
       0.0024689      0.00239436
       0.0080169      0.00785551
      0.00578297      0.00552874
     -0.00226539     -0.00224427
      0.00186835      0.00184184
     -0.00365685     -0.00350791
     0.000229055     0.000221988
     -0.00256333     -0.00251519
     -0.00110011    -0.000903538
      0.00113585      0.00114479
      0.00160482      0.00164644
      0.00118333       0.0011844
      0.00443445      0.00432396
       0.0171139       0.0167877
     -0.00292962     -0.00306299
      0.00192388      0.00195247
      0.00299214      0.00287632
     -0.00165142      -0.0016527
      0.00302241      0.00311305
     0.000986602      0.00178554
     -0.00386795     -0.00391477
     0.000242418     0.000347392
       0.0133866       0.0130219
     -0.00133142     -0.00137694
     -0.00134204     -0.00140445
     -0.00145172     -0.00149321
    -0.000706321    -0.000471633
     0.000992757     0.000968303
     -0.00170682     -0.00180767
     -0.00206461      -0.0023025
     -0.00172432     -0.00191483
     0.000731861      0.00044143
     -0.00383572     -0.00351659
      0.00325267      0.00413916
     -0.00277563     -0.00281535
     -0.00189285     -0.00188575
     -0.00405972     -0.00395342
    -0.000461561    -0.000625708
      0.00375277      0.00373979
     -0.00336444     -0.00339445
     -0.00439444     -0.00445925
      0.00316868      0.00306434
     -0.00317416     -0.00320731
      0.00284866      0.00255373
       0.0146512       0.0146516
       -0.003518     -0.00361518
      -0.0012405     -0.00126074
    -8.34471e-05    -0.000191779
     -0.00323174     -0.00315779
    -0.000499402     -0.00047057
     0.000117677     0.000256678
     0.000751061     0.000762049
     -0.00129636     -0.00131953
     0.000503495      0.00056017
      0.00076167      0.00061989
     -0.00107787     -0.00109706
      0.00148828      0.00148062
     -0.00226107     -0.00228004
     -0.00323993     -0.00328912
     -0.00562616     -0.00546386
      0.00117872      0.00114595
     -0.00150191     -0.00160526
      0.00163165      0.00161236
     1.84252e-05     1.69972e-05
     -0.00495472     -0.00493661
     0.000236575     0.000189989
       0.0120059       0.0117502
     -0.00169514     -0.00171768
     -0.00049766    -0.000489324
      0.00139542      0.00128349
      0.00122795      0.00124365
     0.000692106     0.000516195
     -0.00354191      -0.0034546
     0.000264107      0.00020487
     -0.00250229     -0.00252046
      0.00260076      0.00269643
      0.00115206      0.00131469
     0.000202948     0.000151396
     0.000983339     0.000940418
     -0.00218978      -0.0021905
      0.00246702      0.00249117
     0.000899409     0.000906208
     -0.00157237      -0.0015711
      0.00194657        0.001964
      0.00797824      0.00758623
    -0.000610662    -0.000615932
     0.000473093     0.000463233
      0.00251489      0.00230835
      0.00128065      0.00122246
     -0.00475202     -0.00480149
     -0.00145431     -0.00122921
      0.00343368      0.00334295
     -0.00214287     -0.00214979
      -0.0011154     -0.00119995
     -0.00423026     -0.00422414
     -0.00039374    -0.000150829
      0.00213601      0.00239094
     -0.00215713     -0.00213014
       -0.003765     -0.00385386
       0.0012372      0.00112121
      0.00260234      0.00265824
    -0.000722725    -0.000695271
    -5.19652e-05    -7.89703e-05
       0.0218916       0.0218767
     -0.00136578     -0.00124736
    -0.000523308    -0.000740592
     -0.00134165     -0.00141355
     -0.00331192     -0.00348892
     0.000798306     0.000790825
    -6.20719e-05     -7.9174e-05
       0.0179867       0.0171966
      0.00125089      0.00125233
    -0.000374946      -0.0003337
     0.000633329     0.000640135
      0.00237039      0.00229425
     -0.00245908     -0.00245662
       0.0183426        0.018319
      0.00202232      0.00202903
      0.00655385      0.00626259
      0.00383491      0.00383083
       0.0018198      0.00182493
     -0.00177515     -0.00161516
     -0.00174442     -0.00174478
    -0.000570421    -0.000683087
      0.00225179      0.00222144
     0.000939576     0.000885396
     -0.00479663     -0.00435662
       0.0079213      0.00755504
     0.000161239     0.000118405
     0.000583387     0.000421855
    -0.000900234    -0.000907488
     -0.00174974     -0.00190684
     -0.00108657     -0.00118374
     0.000581468     0.000667425
     -0.00244805     -0.00263037
     -0.00182417     -0.00182656
      0.00239687      0.00237383
      0.00890177      0.00860988
     -0.00260505     -0.00263544
     0.000259081     0.000321875
     0.000786925     0.000794587
       0.0203321       0.0196271
     -0.00342523     -0.00338565
      0.00225118      0.00198715
     -0.00174415     -0.00185705
     -0.00516127     -0.00512716
     0.000423762     0.000313111
     -0.00544161       -0.005439
     2.84581e-05    -1.27369e-05
     -0.00142775     -0.00141838
     -0.00258494     -0.00284932
      0.00229256      0.00211791
     0.000357975     0.000446053
      -0.0034914     -0.00345693
     -0.00333668     -0.00317642
    -0.000721475    -0.000146698
    -0.000424978    -0.000344979
      0.00124101      0.00124388
     -0.00218484     -0.00222192
     -0.00104594      -0.0012946
      0.00196107      0.00200874
     -0.00313337     -0.00307268
     -0.00306522     -0.00299476
       0.0013769      0.00138974
      0.00166921      0.00171286
      0.00175945      0.00174142
    -0.000107907    -0.000101138
    -0.000233187    -0.000350639
     -0.00331674     -0.00331358
        0.003449      0.00337977
      0.00107375      0.00107103
      0.00259279       0.0025324
     -0.00232503     -0.00235985
      0.00434909       0.0043109
    -0.000914807    -0.000958732
       0.0197049        0.019157
     0.000115767      4.3522e-06
     -0.00141633     -0.00145739
     -0.00173703     -0.00184165
      0.00111124      0.00101314
       0.0125626       0.0121911
      0.00290133      0.00268827
     -0.00348494     -0.00350929
     0.000669927     0.000632685
    -0.000770834     -0.00064843
     -0.00130705     -0.00137404
     -0.00271751     -0.00281193
     -0.00227029     -0.00179611
       0.0046398      0.00444919
     0.000219997     0.000207234
      0.00130173       0.0014319
     0.000141548      0.00013308
      0.00565526      0.00528925
     -0.00174438     -0.00180529
     0.000802173     0.000788736
    -0.000940661    -0.000978951
     -0.00299068     -0.00308497
     7.34016e-05     4.59695e-06
      0.00113121     0.000872213
    -0.000753388    -0.000835659
     -0.00201155     -0.00205351
       0.0020589      0.00208552
     0.000354976     0.000419385
     0.000826943     0.000954061
     -0.00106279     -0.00114626
      0.00210704      0.00210501
       0.0054698      0.00545491
     -0.00232462     -0.00236717
      -0.0021729     -0.00221406
     -0.00234893     -0.00235913
      0.00425116      0.00421962
      0.00475952      0.00467639
     0.000174628     7.89577e-05
     -0.00122853     -0.00131561
     -0.00114253     -0.00122211
     -0.00197693     -0.00204781
    -0.000878433    -0.000610573
      0.00280181      0.00263342
      0.00179417      0.00190201
    -0.000568646    -0.000597528
      0.00198673      0.00199847
     -0.00283708     -0.00283569
     -0.00155336     -0.00157008
      -0.0015398     -0.00154548
      0.00573547      0.00585599
      0.00212292      0.00190595
      0.00135287      0.00136075
      0.00560023      0.00572465
     -0.00505506     -0.00515219
    -0.000670173    -0.000756962
       0.0149152       0.0151551
       0.0143801       0.0140954
     -0.00122421     -0.00129125
        0.003886      0.00370241
     -0.00463327      -0.0045057
     -0.00260589     -0.00259407
     -0.00117693     -0.00107765
     -0.00164288     -0.00166704
     0.000610835     0.000694145
     -0.00224256     -0.00238215
     0.000967714     0.000987782
      0.00809651      0.00776207
     -0.00320964      -0.0033115
      0.00252786      0.00218679
     0.000329287     0.000299902
     -0.00314752     -0.00311391
       0.0184084       0.0184252
     -0.00244451     -0.00246602
     -0.00208168     -0.00213904
      0.00103265     0.000967735
     0.000885634     0.000850489
      0.00919456      0.00833536
     0.000255374     0.000232287
      0.00424319      0.00407853
      0.00765761      0.00757033
     -0.00493328     -0.00508182
     0.000951189     0.000936762
     -0.00199935     -0.00203788
      0.00320005      0.00315198
      0.00226824      0.00236397
        0.023432       0.0230279
     -0.00167549     -0.00174509
     -0.00281791     -0.00293352
      0.00151834      0.00139966
      0.00324363      0.00319146
     -0.00351837     -0.00341105
     -0.00249613     -0.00249612
     0.000491882     0.000463042
      0.00536214      0.00511392
     -0.00197939     -0.00202753
     -0.00371278     -0.00347241
      0.00247725      0.00249046
     -0.00248678      -0.0024454
     -0.00198121     -0.00202818
     9.70514e-05     5.44441e-05
      -0.0019888     -0.00201964
      0.00193116      0.00194528
     -0.00105013     -0.00103931
     -0.00118365     -0.00127498
       0.0156133       0.0150817
      0.00689387      0.00706723
       0.0013473      0.00115371
     -0.00166371     -0.00144371
      0.00169615      0.00163461
       0.0103259       0.0102744
     -0.00241268     -0.00250194
      0.00184028      0.00173176
     0.000604225     0.000627415
     0.000214037     0.000191039
      0.00241331       0.0023857
      0.00160079      0.00142434
     -0.00248089      -0.0025791
    -5.97665e-05    -0.000230182
      0.00427846      0.00406711
      0.00320288      0.00332836
      0.00171241      0.00162935
     0.000303466     0.000310475
     0.000245754     0.000203586
      0.00174647      0.00161628
      0.00808015      0.00779963
     -0.00157942     -0.00159288
      0.00128125      0.00127525
       0.0041692      0.00437519
     0.000779042      0.00088357
       0.0175495       0.0177189
      0.00027571     0.000217347
       -0.004533     -0.00466716
     -0.00186957     -0.00200591
     -0.00274098     -0.00271864
     -0.00152933     -0.00163769
      -0.0015669     -0.00159904
      0.00204268      0.00198298
     7.61325e-05     4.44037e-05
      0.00282863      0.00368007
     -0.00370056     -0.00376901
      0.00365107      0.00364439
    -0.000841427    -0.000782841
     -0.00370198      -0.0036512
     -0.00215158     -0.00222764
      0.00325386      0.00323593
      0.00192004      0.00190949
    -0.000340759    -0.000326986
     -0.00354371     -0.00356851
      -0.0016792     -0.00168683
     -0.00148383     -0.00173021
      -0.0032591     -0.00332372
       0.0200938       0.0193418
    -0.000561507    -0.000630569
     -0.00206386     -0.00212956
      0.00268619      0.00253768
    -3.99483e-06     -0.00026722
      -0.0003158    -0.000268716
      0.00227455      0.00234861
      0.00122601      0.00125825
      -0.0028859     -0.00286491
    -3.01988e-05    -8.82859e-05
     6.17647e-05     5.65572e-05
    -0.000818537    -0.000824311
     -0.00278478     -0.00275845
      0.00232892       0.0022513
     -0.00190379     -0.00209341
      -0.0030762     -0.00308926
     -0.00222411     -0.00247756
      -0.0015603     -0.00156864
     -0.00293489     -0.00286469
     -0.00439348     -0.00427044
     -0.00176863     -0.00179986
      0.00142075      0.00134132
    -0.000518734    -0.000561964
     -0.00321848     -0.00336344
     -0.00468577     -0.00478398
     -0.00493438     -0.00484452
     -0.00179893     -0.00182093
     -0.00184682     -0.00186296
     0.000735181     0.000656867
      0.00292177      0.00289687
     -0.00291896     -0.00294699
      0.00793211      0.00758127
     -0.00165971     -0.00165405
      0.00238812      0.00238355
     -0.00386502     -0.00390668
      0.00241119      0.00249547
     -0.00307847     -0.00316858
     -0.00158214     -0.00163221
     -0.00135483     -0.00131453
     -0.00127453     -0.00134928
     -0.00121784     -0.00130842
       0.0153753       0.0156236
    -2.33868e-05    -9.40853e-05
      0.00424699      0.00413614
     -0.00213238     -0.00216283
      0.00359327      0.00352577
      0.00470145      0.00440096
      0.00644508      0.00630355
     -0.00453671     -0.00451834
      0.00129789      0.00127576
      0.00199177      0.00156685
     -0.00178528     -0.00195269
     -0.00148002     -0.00168277
      0.00529931      0.00508829
     -0.00236627      -0.0022248
     -0.00441042     -0.00435521
     -0.00242152     -0.00234898
      0.00191117      0.00179042
      0.00108607      0.00119212
     -0.00256516     -0.00262279
     -0.00536948      -0.0053368
      0.00694551      0.00754728
     0.000226828     0.000114071
    -0.000663687    -0.000764086
     -0.00035648    -0.000403019
      0.00246385      0.00228613
      0.00518819      0.00589253
      0.00317134      0.00308614
      0.00526212      0.00492571
     -0.00527576     -0.00494615
     -0.00186795     -0.00145793
     -0.00134677     -0.00138804
      0.00981564      0.00998675
    -0.000764189    -0.000727806
    -0.000725603    -0.000748221
       0.0161568       0.0159126
     -0.00146369     -0.00145436
     -0.00336985     -0.00331742
      0.00150922      0.00144595
     -0.00337936      -0.0034805
      0.00205376      0.00213896
     -0.00516384       -0.004947
    -0.000565642    -0.000644528
     -0.00261832      -0.0026191
      0.00102598      0.00142399
     -0.00206103     -0.00213017
      0.00242649      0.00210804
     9.89867e-05    -1.85192e-05
     0.000294415     0.000357287
      0.00139828      0.00141329
     -0.00646629     -0.00630227
    -0.000790338    -0.000859629
      0.00010507     6.24241e-05
       0.0185416       0.0188922
     0.000121883     6.09025e-05
     -0.00137657     -0.00144138
     -0.00289356     -0.00288972
      0.00180151      0.00171628
    -0.000901403    -0.000953617
     -0.00248668      -0.0026293
      0.00219161      0.00217369
     -0.00119152     -0.00107077
     0.000369992     0.000394041
      0.00348286      0.00355369
    -9.43712e-05    -0.000238475
    -0.000695564    -0.000784319
     0.000856936     0.000870411
     0.000703948     0.000689961
    -0.000573873    -0.000591338
     -0.00608027     -0.00571249
     -0.00216006     -0.00231885
     -0.00152223     -0.00162312
       0.0037278      0.00356829
      0.00124267      0.00133579
     -0.00214189      -0.0022298
      0.00647885      0.00612545
       0.0114137       0.0110403
      0.00151753      0.00152701
     -0.00576567     -0.00571492
     -0.00204818      -0.0021858
      0.00275519      0.00267021
      0.00740419      0.00709048
     -0.00274051     -0.00291792
      0.00233319      0.00229492
      0.00168959      0.00166385
      0.00185171      0.00182634
       0.0124891       0.0122744
     -0.00186566     -0.00190322
      0.00290399      0.00277317
     -0.00157483     -0.00166373
      0.00141509      0.00130005
     -0.00285947     -0.00286187
     -0.00130671     -0.00137406
     -0.00181656     -0.00185387
     -0.00168859     -0.00174249
     -0.00368985     -0.00366586
     -0.00148205     -0.00150416
     0.000806311     0.000822872
      0.00288692      0.00288028
    -0.000885226     -0.00101595
      0.00181994       0.0017559
     -0.00158882     -0.00172266
    -0.000350754     -0.00040933
     0.000570158     0.000546068
    -0.000909401    -0.000941929
      0.00524047      0.00497563
     -0.00134191     -0.00128284
      -0.0022247     -0.00220454
      0.00192593      0.00166458
      0.00127972       0.0012386
      0.00865734      0.00835301
     0.000602901     0.000516192
     -0.00195512     -0.00202046
      -0.0040488     -0.00412416
      0.00287739      0.00281808
     -0.00243287     -0.00220816
     -0.00160691     -0.00165862
    -0.000805312    -0.000812888
      0.00082317     0.000847115
      0.00566827      0.00525785
     0.000183676     0.000171998
       0.0063968       0.0062455
      0.00160728      0.00167371
      0.00720063      0.00698376
      0.00138137      0.00135393
     0.000135478     4.94642e-05
    -0.000593919    -0.000765608
     -0.00381339     -0.00388992
     -0.00274619     -0.00271009
     -0.00135971     -0.00143566
      0.00216798      0.00231989
     0.000675917     0.000647019
       0.0168474       0.0156592
     -0.00184952     -0.00192981
     0.000322336     0.000197658
     0.000483142     0.000449489
     -0.00314791     -0.00324547
     -0.00166813     -0.00166952
     0.000965949     0.000939354
      0.00053079     0.000506241
      0.00191545      0.00209288
     -0.00102428     -0.00124442
      0.00165981      0.00131414
     -0.00197795     -0.00204729
     -0.00153454     -0.00159463
       0.0129571       0.0126184
     -0.00056365    -0.000842792
      0.00196659      0.00178642
      0.00139671      0.00142854
      0.00378159      0.00391751
       0.0021195       0.0021221
      0.00261865      0.00265297
      0.00217711      0.00211664
     0.000195783     0.000148645
       0.0176149       0.0170446
      0.00110366      0.00132143
     0.000173743      0.00011595
     -0.00414469     -0.00417274
    -0.000253923    -0.000268054
     -0.00445933     -0.00460696
       0.0143533       0.0139584
     -0.00405867     -0.00405145
       0.0011534      0.00113704
      -0.0053844     -0.00520587
      0.00101613      0.00100192
      0.00071834     0.000819243
     -0.00196643     -0.00193866
     -0.00104268     -0.00102498
     0.000519637     0.000947988
      -0.0018699     -0.00176817
     -0.00310307     -0.00308631
     -0.00299385     -0.00308307
      0.00174656      0.00180835
       0.0013782      0.00137981
     -0.00076158    -0.000786975
     -0.00272846      -0.0027539
      0.00137806      0.00163089
      0.00010828     0.000156697
     0.000718074     0.000734456
    -0.000424279    -0.000457595
    -0.000574417    -0.000635023
      0.00432684      0.00404909
     0.000807039     0.000932816
      0.00159923      0.00164676
      0.00639198      0.00611083
      0.00179685      0.00180531
     -0.00546506     -0.00534559
    -0.000844378    -0.000929565
     -0.00521604     -0.00516936
      0.00201282      0.00199328
      0.00178889      0.00181569
       0.0050507       0.0054464
      0.00055704     0.000825161
      0.00312378      0.00279386
     0.000903384     0.000824453
    -0.000808312    -0.000865926
    -0.000430272     -0.00071564
      0.00578971      0.00603894
     0.000977372     0.000945295
       0.0157602       0.0151809
      0.00127584       0.0011476
     0.000841418      0.00083674
      0.00283724      0.00263449
     -0.00318982     -0.00323106
       0.0191238       0.0195913
     -0.00117909     -0.00115368
     -0.00227879     -0.00258553
    -0.000742262    -0.000800064
      0.00200261      0.00197255
      0.00250352      0.00249033
      0.00240078      0.00241152
    -3.49602e-05    -8.91177e-05
      0.00463542      0.00451536
     0.000987783     0.000950807
      0.00105645     0.000842179
     0.000190167     0.000211618
     -0.00206484     -0.00209345
     -0.00121285     -0.00118737
      0.00404469      0.00406239
      0.00127514      0.00131483
      0.00104927      0.00107396
     -0.00131894     -0.00131629
    -0.000312283    -0.000340574
    -0.000719813    -0.000768608
     -0.00300799     -0.00302209
      0.00113963      0.00114407
      0.00566765      0.00621107
      0.00404253      0.00391319
    -0.000806643    -0.000949512
     0.000413075     0.000405116
      0.00489028       0.0046161
    -0.000625323    -0.000625632
     -0.00228529     -0.00230412
      0.00166219      0.00169519
     -0.00403374     -0.00401587
      0.00309822      0.00307338
      0.00207917       0.0020164
      0.00321938      0.00317918
     -0.00353785      -0.0035571
       0.0105239      0.00971651
      0.00263005      0.00267759
      0.00183453      0.00184113
     -0.00248469     -0.00234328
     -0.00412791     -0.00418832
       0.0050454      0.00486025
      0.00638737      0.00645404
     -0.00050207    -0.000535889
     -0.00154422     -0.00106597
     -0.00306632      -0.0030754
      0.00174405        0.001748
     -2.7345e-05     8.71939e-05
     -0.00391622     -0.00340059
      0.00128175      0.00103887
      0.00520713       0.0050011
     -0.00208877     -0.00205256
      0.00482674       0.0047662
     0.000191174     0.000222962
     -0.00350683      -0.0036004
     -0.00219747     -0.00217215
        0.022247       0.0222174
    -0.000245877    -0.000256814
     -0.00144567     -0.00145476
    -0.000558552    -0.000579753
     0.000664503     0.000642016
       -0.004927     -0.00492784
     -3.8416e-05     5.33202e-05
      0.00266006      0.00257593
     -0.00242869      -0.0024894
      0.00220087      0.00209883
      -0.0019486     -0.00195766
     -0.00117908     -0.00121818
     -0.00168755     -0.00167475
      0.00754514      0.00740034
      0.00747026      0.00718796
     9.80437e-05      0.00012291
      0.00187844      0.00202351
     -0.00343368     -0.00344818
      0.00232862      0.00225445
     -0.00091548     -0.00101066
       0.0116132       0.0109884
    -9.05091e-05    -0.000117168
      0.00149347      0.00141625
     -0.00311883      -0.0030857
     -0.00302889     -0.00317065
    -0.000967831    -0.000963091
    -0.000806894    -0.000953413
    -0.000903829    -0.000908237
     -0.00192526     -0.00200188
    -0.000282563    -0.000340021
     -0.00371675     -0.00374254
      0.00455953      0.00459039
      0.00171751      0.00175104
     -0.00271904      -0.0026543
      0.00208507       0.0028546
      0.00207661      0.00219653
     -0.00242465     -0.00247678
     -0.00358436     -0.00362323
      -0.0025713     -0.00268025
     -0.00165444     -0.00171441
    -5.02655e-05    -8.02895e-05
     -0.00460812      -0.0045661
     -0.00141438     -0.00146251


==> scatterplots/h2o/fullisotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
     -0.00038637    -0.000444883
     -6.4542e-05    -9.11432e-05
       -3.47e-06    -4.56171e-06
    -0.000105005    -0.000113115
     -0.00017521    -0.000184115
     -0.00012512    -7.00654e-05
    -0.000368882    -0.000246497
     -8.4433e-05    -0.000106517
     -5.0757e-05    -7.15387e-05
     -2.2116e-05    -2.09921e-05
     -3.1678e-05    -3.73466e-05
     -8.2046e-05    -0.000111786
      -9.645e-06    -2.63635e-05
     -2.0042e-05    -3.12938e-05
    -0.000579022    -0.000475888
      -2.489e-06    -7.93062e-06
    -0.000129628    -0.000187494
     -2.3581e-05    -3.98874e-05
    -0.000955799     -0.00102928
    -0.000122792    -9.14566e-05
     -2.8972e-05    -5.01828e-05
    -0.000695377    -0.000663324
     -0.00145323     -0.00185301
     -4.5793e-05    -6.08751e-05
     -3.5619e-05    -5.37785e-05
     -2.6176e-05    -5.14167e-05
      -4.858e-06    -9.89488e-06
     -0.00158703     -0.00138532
    -0.000202035    -0.000172182
    -0.000317326    -0.000396653
    -0.000646731    -0.000694457
    -0.000134804     -5.8309e-05
     -5.4054e-05    -4.87502e-05
     -0.00074743    -0.000722468
      -7.831e-06    -2.02869e-05
    -0.000814142     -0.00073148
    -0.000791548    -0.000692284
    -0.000533806    -0.000605035
     -0.00074206    -0.000570054
    -0.000294792    -0.000306554
    -0.000159061    -0.000199928
       -2.46e-06    -4.93365e-06
     -5.5476e-05    -6.05348e-05
     -4.0607e-05    -6.10987e-05
    -0.000522737    -0.000645317
     -7.4154e-05    -0.000112447
      -7.876e-06    -1.17607e-05
      -1.549e-05    -3.47076e-05
     -6.9915e-05    -8.40214e-05
    -0.000139588    -0.000187062
     -0.00145865     -0.00150309
       -6.89e-06    -1.71323e-05
     -9.0563e-05    -0.000108967
    -0.000135841    -0.000147396
    -0.000742268    -0.000796947
    -0.000823667    -0.000520011
      -6.592e-06    -8.23989e-06
     -1.7384e-05    -1.99254e-05
     -5.0395e-05    -8.11384e-05
     -1.0439e-05    -2.10537e-05
      -5.832e-06    -1.51363e-05
      -3.796e-06     -1.3847e-05
     -2.0694e-05    -5.08609e-05
     -0.00162977     -0.00144382
     -3.8975e-05    -6.81455e-05
      -8.033e-06    -1.91439e-05
      -7.105e-06    -6.38662e-06
    -0.000185611    -0.000252701
    -0.000326284     -0.00029102
       -0.001171     -0.00120649
    -0.000142427     -0.00014611
    -0.000754966    -0.000780214
       -7.76e-05    -0.000107725
      -7.633e-06    -1.19184e-05
     -0.00159601     -0.00177396
     -0.00139654     -0.00171222
     -1.2036e-05    -3.15113e-05
    -0.000852224     -0.00100261
    -0.000118973    -0.000165271
    -0.000367042    -0.000282343
    -0.000904437    -0.000960656
     -0.00113526      -0.0014022
     -3.8585e-05    -6.12058e-05
      -9.524e-06    -1.23387e-05
     -2.2474e-05    -3.56238e-05
     -0.00149772     -0.00156059
    -0.000639607    -0.000639898
     -8.7501e-05    -6.31917e-05
    -0.000235233    -0.000113845
     -1.8242e-05    -3.24213e-05
     -0.00023977     -0.00032416
     -3.9785e-05     -4.2637e-05
     -7.3774e-05    -9.94859e-05
     -4.2596e-05    -7.56989e-05
     -5.7456e-05    -4.20923e-05
      -1.225e-05    -2.79252e-05
    -0.000473661     -0.00051591
    -0.000269564    -0.000256486
    -0.000830498    -0.000629942
     -2.0799e-05    -2.71355e-05
     -0.00088113    -0.000835059
    -0.000118864    -0.000115119
    -0.000679061    -0.000866919
      -9.243e-06    -2.24665e-05
     -4.1065e-05    -5.82092e-05
    -0.000513542    -0.000492378
    -0.000356873    -0.000264725
     -0.00104544     -0.00120585
     -8.3581e-05    -0.000100851
    -0.000143516    -0.000162255
    -0.000186018    -0.000156558
    -0.000430027    -0.000464876
     -2.1847e-05    -5.06692e-05
      -7.828e-06    -1.58948e-05
    -0.000128476    -8.91382e-05
     -1.6135e-05    -2.96719e-05
      -4.578e-05    -6.40197e-05
     -2.7905e-05     -3.4028e-05
      -2.663e-06    -3.91007e-06
     -1.9821e-05    -3.40593e-05
     -0.00014677    -8.70821e-05
     -6.0173e-05    -0.000102127
     -0.00124902     -0.00118182
    -0.000333884    -0.000155439
     -0.00119966     -0.00097573
    -0.000283136    -0.000363405
    -0.000480755    -0.000340284
     -4.5782e-05    -6.51693e-05
    -0.000137564    -0.000134045
     -8.4576e-05     -9.3334e-05
    -0.000745486    -0.000872682
    -0.000245256    -0.000242969
     -1.6492e-05    -3.04293e-05
    -0.000887348    -0.000982804
    -0.000729178    -0.000637262
    -0.000459908    -0.000425208
     -1.3421e-05    -2.72228e-05
    -0.000184766    -0.000286568
    -0.000351346    -0.000378568
     -5.2269e-05    -7.63651e-05
    -0.000965975    -0.000925178
    -0.000817929     -0.00065609
    -0.000244978    -0.000238419
     -0.00159258      -0.0019502
    -0.000186316    -0.000208221
     -3.0049e-05    -4.64181e-05
    -0.000859968    -0.000550698
     -3.5083e-05    -5.20865e-05
    -0.000179443    -0.000177884
    -0.000198099    -0.000248757
      -9.618e-06    -7.11744e-06
    -0.000876884    -0.000769436
    -0.000629404    -0.000820293
    -0.000121999    -0.000174907
     -1.5466e-05    -2.74952e-05
     -1.3509e-05    -2.73812e-05
     -3.6948e-05    -1.47216e-05
     -2.5099e-05    -3.01015e-05
     -9.1376e-05    -8.15043e-05
     -0.00109576    -0.000836356
     -1.6565e-05    -3.03048e-05
    -0.000170228    -0.000213005
     -7.3775e-05    -0.000100588
     -0.00105017    -0.000902214
    -0.000239283    -0.000277048
     -9.8737e-05    -9.72668e-05
    -0.000495739    -0.000517253
    -0.000428941     -0.00036646
    -0.000681488    -0.000685055
      -8.557e-06    -1.59495e-05
      -9.472e-06    -1.37171e-05
     -0.00101673    -0.000835875
     -2.3116e-05    -9.36691e-06
      -0.0013694     -0.00189054
     -7.0593e-05    -9.83526e-05
    -0.000828376    -0.000941407
    -0.000119639    -0.000155832
    -0.000539465    -0.000600013
      -8.243e-06    -1.45072e-05
    -0.000804731    -0.000598252
    -0.000737208     -0.00061674
     -4.8111e-05    -8.17025e-05
      -3.513e-06    -8.58991e-06
      -4.549e-06    -7.27516e-06
     -1.2051e-05    -2.01344e-05
    -0.000217611    -0.000250833
     -7.1224e-05    -5.37948e-05
      -4.404e-06    -5.70928e-06
     -0.00102779     -0.00104767
     -1.6674e-05    -3.63563e-05
     -5.4464e-05     -0.00010547
    -0.000139701    -0.000103241
     -0.00052411    -0.000415667
    -0.000250634    -0.000295549
     -0.00098875    -0.000873195
     -0.00171768     -0.00194736
    -0.000113208    -8.13687e-05
      -4.232e-06    -2.75302e-06
     -0.00080102     -0.00103101
    -0.000356142    -0.000407254
     -3.8956e-05    -6.13951e-05
     -1.2989e-05    -2.67772e-05
      -4.734e-05    -9.79962e-05
      -5.468e-06    -4.59112e-06
    -0.000134822      -0.0001644
      -3.058e-06    -7.43656e-06
    -0.000871694    -0.000645067
        2.53e-07     1.62955e-06
      -2.419e-06     -6.3606e-06
     -2.5623e-05    -3.77043e-05
      -5.724e-06    -9.50364e-06
    -0.000329079    -0.000352101
     -7.5054e-05    -6.52008e-05
     -8.6436e-05    -0.000112269
      -3.693e-06     -9.5623e-06
    -0.000325998    -0.000355461
    -0.000145393    -0.000168796
     -1.7885e-05    -3.98922e-05
    -0.000134927    -0.000149105
      -5.204e-06    -8.72181e-06
       -5.24e-07     1.20256e-06
    -0.000161552    -0.000157777
     -0.00168549     -0.00157535
     -2.9107e-05    -4.72361e-05
     -5.7863e-05    -9.19984e-05
      -8.955e-06    -1.72537e-05
    -0.000641132    -0.000720049
        6.71e-07     1.55448e-06
     -0.00013744    -0.000220841
      -9.968e-06    -2.24507e-05
    -0.000670875     -0.00044353
       -8.68e-06    -1.22543e-05
     -1.4904e-05     -3.1695e-05
    -0.000427166    -0.000427399
      -5.515e-06     -1.6856e-05
     -1.5609e-05    -2.65461e-05
     -1.3345e-05     -2.4464e-05
     -3.0808e-05    -4.76653e-05
      -6.276e-06    -1.19897e-05
     -0.00114322     -0.00121418
     -5.8846e-05     -0.00010888
    -0.000348782    -0.000471062
     -4.2148e-05    -5.12685e-05
     -6.5155e-05    -4.94177e-05
     -1.8114e-05    -2.44217e-05
     -1.1555e-05    -2.78717e-05
     -1.9741e-05    -2.57862e-05
     -3.3716e-05    -4.79763e-05
     -2.9365e-05     -3.5282e-05
     -0.00048357    -0.000392433
     -6.6729e-05    -6.75626e-05
     -0.00133151     -0.00100781
    -0.000219491    -0.000223523
     -8.6293e-05    -7.43651e-05
      -7.868e-06    -1.37828e-05
     -0.00127629     -0.00151437
    -0.000846982    -0.000975931
    -0.000234956    -0.000336685
     -2.4096e-05    -3.21832e-05
    -0.000991009    -0.000731571
     -0.00111068    -0.000841742
      -5.877e-06    -1.88348e-05
      -8.627e-06    -1.01906e-05
    -0.000727054    -0.000680065
     -1.8178e-05    -3.00687e-05
    -0.000647297    -0.000586719
     -8.6804e-05    -6.03377e-05
      -2.802e-06    -8.95881e-06
     -1.6343e-05    -3.53871e-05
     -1.5062e-05    -1.77448e-05
    -0.000261945    -0.000294488
    -0.000361951    -0.000368532
      -5.571e-06    -5.81446e-06
    -0.000143742    -0.000275446
    -0.000352202    -0.000437494
    -0.000194339    -0.000142465
      -7.789e-06    -5.42576e-06
    -0.000347815    -0.000339947
     -6.5767e-05    -8.46077e-05
     -1.8942e-05    -2.81086e-05
      -5.088e-06    -1.93438e-06
     -4.4591e-05    -1.86553e-05
     -9.9812e-05     -0.00013088
    -0.000464604    -0.000522223
    -0.000477533    -0.000489633
    -0.000404233    -0.000271751
    -0.000871286    -0.000760172
      -5.842e-05    -9.52804e-05
    -0.000143131    -0.000106382
     -9.2342e-05    -7.90717e-05
     -8.4321e-05    -7.53181e-05
    -0.000702088    -0.000822514
       -9.14e-07    -2.48368e-07
    -0.000939666     -0.00080832
     -0.00134682     -0.00157218
     -4.1464e-05     -7.9466e-05
     -5.6198e-05    -5.35307e-05
     -3.4764e-05    -6.57491e-05
     -4.9539e-05    -8.09801e-05
    -0.000701951    -0.000696465
     -3.4622e-05    -4.60443e-05
      -0.0014036     -0.00149187
    -0.000979371    -0.000916244
     -2.3298e-05    -2.02742e-05
     -8.4299e-05    -0.000115989
    -0.000172551      -0.0001805
     -9.4332e-05      -0.0001355
      -8.673e-06    -1.38894e-05
     -3.9334e-05    -6.32512e-05
    -0.000408671    -0.000380338
    -0.000919049    -0.000994697
     -2.4756e-05    -4.27046e-05
    -0.000111088    -0.000113434
    -0.000191312    -0.000213836
    -0.000207181    -0.000250982
     -3.0339e-05    -1.07019e-05
     -5.4568e-05    -6.46433e-05
     -0.00108182    -0.000871064
    -0.000281162    -0.000292472
      -7.809e-05     -4.1301e-05
     -8.7472e-05     -8.2024e-05
    -0.000521019    -0.000417961
    -0.000283467    -0.000145346
     -5.7434e-05    -6.87399e-05
     -2.3279e-05     -3.0956e-05
    -0.000183231    -0.000227727
      -1.771e-05    -1.76993e-05
     -8.3356e-05    -9.97798e-05
    -0.000377398    -0.000260122
       -4.45e-07    -1.21047e-06
    -0.000137375    -0.000134709
       -6.06e-06       -1.48e-05
    -0.000233157    -0.000140055
     -0.00126861     -0.00107501
     -6.8364e-05    -0.000101912
     -7.0701e-05     -4.7238e-05
     -6.1089e-05    -3.06835e-05
      -9.839e-06    -1.22644e-05
     -8.2907e-05    -9.57253e-05
     -0.00114114     -0.00077397
     -3.8524e-05     -7.7831e-05
     -2.2023e-05    -5.19852e-05
     -0.00102324    -0.000730383
      -6.854e-06    -1.53757e-05
     -1.0873e-05    -2.22476e-05
      -7.962e-06    -1.61704e-05
    -0.000913648     -0.00125398
      -6.169e-06    -2.23186e-05
     -7.5724e-05    -9.88273e-05
     -7.4859e-05    -9.91716e-05
     -8.2668e-05    -0.000115287
    -0.000564097    -0.000587112
     -0.00125666     -0.00104993
     -0.00130896    -0.000963404
     -5.4179e-05    -7.46357e-05
     -7.3031e-05    -9.36572e-05
    -0.000275551    -0.000306967
    -0.000206035    -0.000228722
    -0.000896299    -0.000718498
    -0.000224238    -0.000243202
    -0.000211944    -0.000266319
     -6.0773e-05    -3.04802e-05
     -6.9778e-05    -0.000134709
    -0.000451424    -0.000494369
     -0.00124478     -0.00122188
     -0.00017922    -0.000282838
     -1.1012e-05     -1.7492e-05
    -0.000225459    -0.000211325
    -0.000909402    -0.000562832
      -3.416e-05    -4.07613e-05
    -0.000227581    -0.000232506
      -9.207e-06    -1.39926e-05
      -8.154e-06     -1.5343e-05
     -3.1902e-05    -4.55944e-05
     -8.7384e-05    -8.34865e-05
     -2.0817e-05     -3.2116e-05
     -1.3322e-05    -2.85506e-05
      -6.999e-06    -1.34549e-05
     -3.1032e-05    -4.86415e-05
    -0.000690865    -0.000609467
       -4.85e-06    -1.31705e-05
     -9.6296e-05    -0.000156044
     -2.8678e-05    -4.12859e-05
       -3.92e-06    -6.56798e-06
    -0.000692819    -0.000817154
    -0.000120885    -0.000101198
    -0.000916029    -0.000704062
      -9.006e-06    -1.49709e-05
      -7.567e-06    -1.10112e-05
     -8.8035e-05    -0.000115091
      -1.247e-05    -1.56116e-05
     -6.0737e-05    -4.49931e-05
    -0.000145054     -0.00018124
     -2.8317e-05    -6.36164e-05
      -9.729e-06    -1.75065e-05
     -8.0855e-05    -8.31001e-05
    -0.000163963    -0.000167488
      -3.321e-06    -4.30544e-06
     -3.7433e-05    -2.37615e-05
     -7.1497e-05    -7.53011e-05
     -3.7941e-05     -5.4883e-05
      -5.981e-06    -1.60663e-05
      -3.881e-05    -5.28151e-05
    -0.000138226    -0.000189846
    -0.000552889    -0.000478255
      -2.924e-06    -5.35738e-06
     -1.8395e-05    -2.36148e-05
    -0.000134373    -0.000100067
     -1.1373e-05    -1.02452e-05
    -0.000158361    -0.000181003
    -0.000938892    -0.000873714
    -0.000186975    -0.000204678
      -9.053e-06    -1.12646e-05
     -1.4347e-05     -2.8296e-05
    -0.000110226    -0.000109617
    -0.000459574    -0.000535413
    -0.000555349    -0.000510154
     -6.7216e-05    -9.54427e-05
     -8.4287e-05    -0.000130461
    -0.000614279    -0.000577374
    -0.000782119    -0.000834732
      -8.768e-06     -1.7675e-05
      -4.677e-06    -1.65896e-05
     -0.00161537     -0.00150308
     -0.00105686     -0.00127667
    -0.000653609    -0.000810126
      -7.057e-06    -1.48435e-05
    -0.000486621    -0.000528922
     -1.0371e-05    -2.19288e-05
      -4.778e-06     -7.5187e-06
     -0.00153959     -0.00114284
       -9.11e-07     1.51361e-06
     -1.9844e-05    -2.84097e-05
     -2.5125e-05    -4.21221e-05
     -4.8208e-05     -3.5233e-05
     -1.4796e-05    -2.29066e-05
      -0.0016223     -0.00185779
      -4.144e-06    -5.98731e-06
     -0.00068707    -0.000537796
     -6.8812e-05    -8.00018e-05
       -2.65e-05    -4.22751e-05
     -0.00106005      -0.0011608
      -9.864e-06    -1.65326e-05
      -1.845e-05    -4.13848e-05
     -4.6816e-05    -3.77096e-05
     -2.2413e-05    -2.65091e-05
    -0.000551822    -0.000453045
    -0.000614717    -0.000449025
      -5.288e-05    -0.000101329
    -0.000303187    -0.000302658
     -1.5148e-05    -2.12489e-05
      -3.364e-05    -4.35338e-05
     -1.4816e-05    -2.18066e-05
    -0.000134938    -0.000131143
    -0.000418483    -0.000539355
     -1.0508e-05    -1.89846e-05
    -0.000109735    -6.50263e-05
    -0.000690933     -0.00070573
     -1.5078e-05    -2.60335e-05
     -4.0692e-05    -9.87705e-05
     -1.9978e-05    -2.84998e-05
     -0.00157442     -0.00131792
    -0.000123338    -0.000115841
    -0.000206533    -0.000223342
     -3.9325e-05      -6.812e-05
    -0.000238718    -0.000312613
    -0.000138958    -0.000156961
    -0.000204607    -0.000177039
     -3.3327e-05    -4.03646e-05
    -0.000147042    -0.000256836
     -9.9679e-05    -0.000141223
    -0.000132297    -9.26904e-05
      -3.588e-05    -4.76427e-05
     -9.0969e-05      -0.0001005
    -0.000742036    -0.000568073
    -0.000780005    -0.000514082
    -0.000750762    -0.000488897
      -2.045e-06    -2.86631e-06
     -2.7627e-05    -4.79686e-05
    -0.000129471    -0.000146337
    -0.000455342    -0.000498624
    -0.000201209      -0.0001793
    -0.000368973     -0.00051487
       -7.16e-07    -9.30549e-07
      -2.619e-06    -1.69218e-05
      -9.117e-06    -6.14216e-06
     -8.4974e-05    -0.000103191
    -0.000167459    -0.000195989
     -7.5659e-05    -8.16458e-05
     -5.5753e-05    -6.47162e-05
    -0.000465501    -0.000454999
    -0.000260239    -0.000291798
      -1.293e-05    -2.12381e-05
    -0.000375645    -0.000325096
     -2.5246e-05    -3.56703e-05
       -0.001675     -0.00165118
     -9.5683e-05    -0.000169037
     -7.5635e-05    -0.000127784
     -1.2939e-05    -3.13028e-05
     -3.7654e-05    -2.91272e-05
    -0.000828512    -0.000585802
    -0.000135392    -0.000106889
    -0.000133915    -0.000167429
      -6.342e-06    -9.01771e-06
    -0.000385466    -0.000555361
     -1.3898e-05     -2.9042e-05
     -4.9299e-05    -7.06514e-05
    -0.000940891    -0.000834945
    -0.000376676    -0.000288423
     -1.7345e-05    -2.88658e-05
     -9.5638e-05    -0.000103326
     -2.1269e-05    -2.02173e-05
    -0.000531946    -0.000447443
     -3.3067e-05     -6.3135e-05
      -9.719e-06    -7.68276e-06
      -7.045e-06    -1.84594e-05
     -4.4112e-05    -6.53212e-05
      -1.073e-05     -1.1642e-05
     -9.5889e-05     -0.00011832
      -9.351e-06    -2.71898e-05
     -2.8865e-05    -4.09342e-05
     -3.3801e-05    -4.63344e-05
     -1.7794e-05    -2.95476e-05
    -0.000184894    -0.000166583
      -9.998e-06    -2.77578e-05
    -0.000273477    -0.000146557
    -0.000695076    -0.000665686
     -2.5485e-05    -5.42635e-05
     -3.0045e-05    -5.73786e-05
     -1.5544e-05    -2.25881e-05
    -0.000154088    -0.000124665
    -0.000640491    -0.000553955
     -1.7257e-05    -2.34178e-05
     -2.6773e-05    -4.05363e-05
     -5.2281e-05    -7.00915e-05
      -8.152e-06    -2.02022e-05
     -0.00203625     -0.00218314
      -0.0011804     -0.00159132
    -0.000202853    -0.000167732
     -1.0321e-05    -1.48615e-05
      -6.408e-06    -7.44564e-06
     -3.3778e-05    -4.34696e-05
    -0.000397075     -0.00041596
    -0.000130769    -0.000136341
    -0.000255789    -0.000271255
     -8.4698e-05    -8.52606e-05
        6.01e-07     2.10358e-06
    -0.000325346    -0.000307828
    -0.000180532     -0.00022243
      -7.408e-06      -1.566e-05
     -0.00175033     -0.00222678
     -0.00134329     -0.00127031
     -3.0104e-05    -6.88437e-05
    -0.000225573    -0.000167782
    -0.000384986    -0.000312596
     -9.2877e-05    -0.000116246
     -5.6562e-05    -9.79476e-05
      -8.671e-06    -2.09041e-05
     -3.4462e-05     -5.5364e-05
     -4.1918e-05    -8.33955e-05
     -1.0414e-05    -1.89161e-05
    -0.000634463    -0.000561788
     -6.1546e-05    -7.61488e-05
    -0.000614995    -0.000621534
     -1.8284e-05    -2.05567e-05
    -0.000105787    -0.000143957
     -0.00148808     -0.00127458
     -4.2194e-05    -6.37592e-05
      -5.965e-06    -1.76812e-05
     -7.2693e-05    -9.30089e-05
      -6.479e-06    -5.44096e-06
      -0.0012753     -0.00156734
      -3.864e-06    -1.25948e-05
    -0.000169905    -9.17546e-05
       -0.001348     -0.00198964
    -0.000244252    -0.000252393
     -3.0217e-05    -3.47765e-05
      -9.943e-06    -1.83185e-05
    -0.000119155    -6.39788e-05
     -1.4766e-05    -3.49005e-05
     -0.00167001     -0.00151443
     -5.1921e-05    -8.42031e-05
     -2.2213e-05    -3.99702e-05
    -0.000250791     -0.00031511
    -0.000180776    -0.000179267
    -0.000108659    -0.000142815
     -5.2422e-05    -6.02782e-05
      -2.271e-06    -1.22808e-05
    -0.000669572    -0.000680063
      -9.844e-06     -2.0494e-05
    -0.000790525    -0.000678237
     -7.4173e-05    -7.90287e-05
     -9.2983e-05    -0.000135329
      -8.939e-06    -2.06478e-05
      -5.228e-06    -6.70139e-06
     -8.7667e-05    -0.000141411
      -1.457e-05    -2.32473e-05
     -7.4898e-05    -8.23684e-05
     -1.3313e-05    -2.77161e-05
     -0.00133707     -0.00113394
    -0.000462064    -0.000417207
     -8.3645e-05    -7.23091e-05
    -0.000338408    -0.000435852
     -4.2053e-05    -2.62777e-05
     -0.00100682      -0.0010876
     -1.2961e-05    -2.42673e-05
    -0.000802608    -0.000545755
       -2.85e-07     3.77126e-07
       -2.59e-06    -4.07164e-06
     -2.1186e-05    -2.57237e-05
     -6.5171e-05    -9.12717e-05
    -0.000169758    -0.000185493
     -7.2336e-05    -7.58319e-05
     -0.00019563    -0.000104674
     -8.0676e-05    -0.000123905
      -3.238e-05    -1.58255e-05
      -1.223e-06    -2.63546e-06
      -4.421e-06    -1.52355e-05
     -8.8975e-05    -9.28507e-05
    -0.000553629    -0.000575862
     -1.0643e-05     -2.1004e-05
      -2.703e-06    -3.20058e-06
    -0.000133034    -0.000157103
     -1.6471e-05    -3.87204e-05
     -0.00154639     -0.00177809
     -0.00027911    -0.000302238
    -0.000325355    -0.000377091
     -2.9389e-05    -4.51669e-05
     -9.7085e-05    -9.46456e-05
    -0.000360089    -0.000397808
     -1.0992e-05    -2.09551e-05
    -0.000578689    -0.000559037
     -1.4312e-05    -1.77561e-05
      -0.0012321     -0.00104698
     -8.3621e-05    -0.000118816
    -0.000139694    -9.92838e-05
     -1.6591e-05     -2.6739e-05
    -0.000125785    -0.000187681
     -1.4391e-05    -3.66709e-05
    -0.000149792    -9.35809e-05
     -1.7859e-05    -3.32281e-05
     -9.8422e-05     -0.00010795
    -0.000295511    -0.000329653
      -1.983e-05    -3.04597e-05
    -0.000218845    -0.000297642
     -2.0403e-05    -5.21284e-05
     -0.00157837     -0.00114711
    -0.000106211    -0.000119825
      -7.682e-06    -1.65327e-05
     -0.00040676     -0.00033177
    -0.000556926    -0.000558549
     -1.4517e-05    -2.60935e-05
     -3.1796e-05    -5.51139e-05
      -1.049e-05    -2.53189e-05
      -3.489e-05    -5.62797e-05
      -7.177e-06    -1.29642e-05
      -6.038e-06    -1.58478e-05
      -3.842e-06    -8.07305e-06
     -6.9632e-05    -7.22374e-05
     -3.4725e-05    -4.34185e-05
     -6.1885e-05    -8.96528e-05
     -2.4422e-05    -4.04302e-05
    -0.000121863    -0.000169818
       -7.12e-06    -1.37901e-05
     -7.2534e-05    -0.000102533
    -0.000475913    -0.000496459
      -5.705e-06    -1.26441e-05
     -4.1011e-05    -3.54228e-05
    -0.000312982    -0.000282712
    -0.000291407    -0.000345589
    -0.000198118    -0.000200947
    -0.000217561    -0.000229327
     -1.8841e-05    -2.45614e-05
       -9.29e-06    -1.40403e-05
     -8.5245e-05     -0.00014566
      -4.713e-05     -1.7242e-05
      -2.408e-05    -4.66142e-05
    -0.000626268    -0.000420583
      -7.855e-06     -1.2205e-05
    -0.000227924     -0.00023121
      -6.684e-05     -9.2873e-05
     -8.4837e-05    -8.38646e-05
     -2.9823e-05    -5.96826e-05
     -1.1081e-05    -1.90504e-05
     -5.4455e-05     -5.4397e-05
     -5.3437e-05    -6.45814e-05
      -8.247e-06    -1.67084e-05
     -0.00137466     -0.00110333
      -9.294e-06    -9.84272e-06
    -0.000238912    -9.47701e-05
     -3.5232e-05    -4.57875e-05
     -9.3689e-05    -5.23918e-05
    -0.000408475    -0.000346554
    -0.000537723    -0.000358189
    -0.000278284     -0.00041006
     -3.0787e-05    -3.84434e-05
    -0.000502335    -0.000517887
      -4.394e-05    -6.82678e-05
    -0.000381672    -0.000433065
    -0.000347095    -0.000261451
     -0.00035194    -0.000247479
    -0.000247214    -0.000241091
    -0.000783487     -0.00063099
     -4.7498e-05    -3.05313e-05
     -7.8099e-05    -0.000112519
     -2.4015e-05    -4.76365e-05
    -0.000317006    -0.000365209
    -0.000427056    -0.000500397
    -0.000147333    -0.000143828
     -3.4364e-05    -4.88067e-05
      -2.732e-06    -1.03805e-05
    -0.000174095    -0.000202722
    -0.000919818     -0.00050654
    -0.000219117    -0.000180128
    -0.000374498    -0.000290151
    -0.000866867    -0.000857509
    -0.000712492    -0.000515301
     -1.9978e-05    -2.93181e-05
      -0.0014482     -0.00171316
     -4.5486e-05    -4.76997e-05
       -4.78e-06    -9.66852e-06
     -0.00131585     -0.00101815
    -0.000122785    -0.000140867
    -0.000167221    -0.000141834
     -1.2655e-05    -9.51583e-06
    -0.000188276    -0.000194362
     -0.00135559     -0.00143246
    -0.000376699    -0.000426151
      -9.076e-06    -1.26028e-05
     -5.2616e-05    -7.06604e-05
    -0.000845186    -0.000924914
     -1.5892e-05    -3.14885e-05
    -0.000269184    -0.000205038
     -9.2696e-05    -0.000127436
       -9.19e-06    -1.74137e-05
     -5.6079e-05    -5.61102e-05
    -0.000956883    -0.000910224
     -1.7314e-05    -3.24957e-05
     -8.2908e-05     -0.00011087
     -0.00146306     -0.00181332
      -6.286e-06    -1.18202e-05
       -2.37e-05    -3.51466e-05
     -2.3775e-05    -3.96002e-05
     -7.6647e-05    -7.61901e-05
     -1.4966e-05    -2.25494e-05
     -2.3477e-05    -3.85088e-05
     -1.0509e-05    -3.18559e-07
    -0.000116468    -0.000141495
     -6.2887e-05    -0.000103102
      -0.0008076    -0.000929357
    -0.000417963    -0.000501104
    -0.000999309    -0.000947887
      -5.162e-06    -2.76436e-06
      -7.439e-05    -7.75127e-05
      -6.548e-06    -1.10045e-05
    -0.000731572    -0.000728129
    -0.000118689    -0.000172663
    -0.000110763    -0.000114908
     -0.00023784    -0.000151904
    -0.000116901    -0.000105966
     -4.5802e-05    -6.72376e-05
    -0.000399927    -0.000243192
    -0.000927137     -0.00062089
      -3.781e-06     -6.2245e-06
     -0.00100026    -0.000933131
    -0.000321928     -0.00036306
    -0.000115859    -0.000116606
    -0.000482962    -0.000310814
      -7.289e-05    -0.000127351
     -6.3371e-05    -9.96606e-05
     -1.0359e-05    -3.61229e-06
    -0.000143276    -0.000106011
     -0.00134572      -0.0012372
      -7.352e-06     -1.5382e-05
     -5.9482e-05    -3.32567e-05
      -3.421e-05    -4.73961e-05
     -7.4301e-05    -5.33493e-05
     -1.8973e-05    -3.04262e-05
    -0.000236065    -0.000371274
     -2.1702e-05    -4.26447e-05
     -1.2366e-05    -2.68083e-05
    -0.000170547    -0.000183794
      -6.703e-05    -9.28289e-05
       -3.79e-06     -3.9913e-06
     -4.7924e-05    -3.71223e-05
    -0.000113964    -0.000141499
     -1.6264e-05    -6.18842e-06
     -8.8456e-05     -0.00014944
     -2.6734e-05    -6.09984e-05
     -1.4532e-05    -1.33239e-05
      -6.284e-06    -1.70981e-05
    -0.000477526     -0.00044847
      -8.601e-05    -0.000103389
     -3.0481e-05    -3.30756e-05
    -0.000179677    -0.000191498
     -1.2191e-05    -2.12843e-05
    -0.000716642     -0.00049677
      -6.652e-05    -8.52117e-05
    -0.000174341    -0.000198981
    -0.000136799    -0.000181934
      -6.273e-05    -4.44806e-05
    -0.000276525     -0.00025947
     -3.4969e-05    -5.42136e-05
    -0.000515643    -0.000477487
      -6.384e-06    -1.04389e-05
     -0.00134727     -0.00175998
      -7.607e-06    -1.51352e-05
    -0.000385973    -0.000356138
      -8.292e-06    -1.86707e-05
     -0.00105903    -0.000960497
    -0.000647934    -0.000399486
     -2.3643e-05    -4.19867e-05
     -7.2197e-05    -0.000112978
    -0.000629045    -0.000546759
    -0.000230105     -0.00017561
     -1.1349e-05    -2.22199e-05
    -0.000430685    -0.000430304
      -5.139e-05    -7.22525e-05
     -0.00140133     -0.00140633
     -3.8513e-05    -7.67245e-05
     -7.3671e-05    -7.39737e-05
       -4.68e-06    -1.39142e-05
      -6.284e-05    -0.000124217
     -1.2581e-05    -1.99219e-05
      -3.244e-06    -2.02192e-06
       -1.72e-06    -7.94664e-06
    -0.000234231    -0.000158087
    -0.000393647    -0.000555327
    -0.000662026    -0.000795314
     -2.0742e-05     -3.6985e-05
      -2.264e-05    -5.35229e-05
    -0.000947571    -0.000674184
    -0.000321119    -0.000449607
     -9.5793e-05    -0.000108541
              -0    -7.77806e-07
     -9.1605e-05    -0.000116981
     -4.7738e-05    -3.36628e-05
     -1.4988e-05    -2.44858e-05
    -0.000105979    -0.000112422
      -2.699e-06    -3.39035e-06
     -0.00153962     -0.00130678
    -0.000515091     -0.00042215
      -8.471e-06    -2.70137e-05
     -0.00013293    -0.000145045
     -1.1802e-05    -3.35935e-05
    -0.000202732    -0.000221999
     -0.00122989    -0.000893063
    -0.000306773    -0.000356802
       -4.11e-06    -1.12251e-05
     -0.00112193     -0.00129868
      -1.276e-06    -4.74758e-06
    -0.000926723    -0.000494434
     -5.5512e-05    -0.000105309
     -2.0388e-05    -2.57901e-05
     -0.00131495    -0.000992065
      -5.854e-05    -9.48698e-05
    -0.000132658    -0.000160867
     -2.6529e-05    -5.46049e-05
    -0.000193363    -0.000257881
     -1.2372e-05    -1.34219e-05
     -3.3644e-05    -5.38298e-05
     -2.1398e-05    -3.32715e-05
    -0.000814357    -0.000599474
     -4.4921e-05    -7.83187e-05
     -1.4233e-05    -9.51848e-06
     -1.3902e-05    -2.64723e-05
     -1.3958e-05    -3.10682e-05
    -0.000328382    -0.000250662
    -0.000490445    -0.000392875
     -2.6313e-05    -3.53659e-05
    -0.000348139    -0.000165177
       -3.18e-06    -3.36546e-06
    -0.000766367     -0.00066774
    -0.000220244     -0.00022921
    -0.000430176    -0.000598647
     -1.4954e-05    -7.44264e-06
     -9.9637e-05     -9.2344e-05
    -0.000365146    -0.000338528
    -0.000357145    -0.000251216
    -0.000861716     -0.00119095
     -2.4627e-05    -1.68848e-05
     -1.7267e-05    -2.56205e-05
    -0.000351406    -0.000450739
    -0.000555446    -0.000316414
    -0.000281439     -0.00029186
     -0.00135815     -0.00116022
    -0.000188541    -0.000217599
      -2.072e-06    -3.50735e-06
    -0.000891561    -0.000969532
     -2.3585e-05    -4.25262e-05
     -0.00150389     -0.00197422
    -0.000827864    -0.000990958
    -0.000739549     -0.00084876
      -1.804e-05    -4.16735e-05
     -2.6784e-05    -4.19269e-05
     -7.7977e-05    -4.68356e-05
     -6.7038e-05    -9.10161e-05
       -2.34e-05    -4.41976e-05
     -0.00063114    -0.000526846
      -4.511e-06    -5.27922e-06
    -0.000121917    -0.000108551
       -3.31e-07     -3.8037e-07
     -2.4227e-05    -4.07932e-05
     -2.1324e-05    -3.05518e-05
    -0.000142313    -0.000131324
    -0.000119279    -0.000108812
     -1.0161e-05    -1.71732e-05
    -0.000693985     -0.00071153
     -1.9328e-05    -3.67801e-05
     -1.7815e-05    -3.35874e-05
     -3.9069e-05    -8.16278e-05
      -1.081e-06    -7.26055e-06
    -0.000719552      -0.0003677
    -0.000613459    -0.000567799
    -0.000126436    -0.000134652
      -2.834e-06    -8.22257e-06
    -0.000352598    -0.000249252
    -0.000313352    -0.000366691
      -9.356e-06      -1.678e-05
     -1.9433e-05    -1.26645e-05
     -7.8907e-05    -0.000125798
    -0.000188724    -0.000113448
     -4.9174e-05    -3.28514e-05
    -0.000153144    -0.000150911
     -5.0915e-05    -5.74269e-05
     -0.00116064     -0.00138602
     -7.5081e-05    -0.000100285
      -4.563e-06    -1.25345e-05
    -0.000265588    -0.000252658
    -0.000154019    -0.000192023
    -0.000656391    -0.000632401
    -0.000473626    -0.000545213
        -3.4e-06    -1.65668e-05
    -0.000623259    -0.000414178
    -0.000126538    -0.000188797
        9.73e-07     3.31151e-06
    -0.000129506    -0.000184295
    -0.000363188    -0.000453057
     -9.7419e-05    -7.03053e-05
    -0.000290614    -0.000290806
     -7.1408e-05    -0.000102461
    -0.000505697      -0.0004358
     -1.2704e-05    -2.08107e-05
    -0.000188323    -0.000221596
     -2.4262e-05    -3.89204e-05
     -0.00162884     -0.00149676
     -7.2934e-05    -0.000115613
     -4.1419e-05    -6.90432e-05
      -6.703e-06    -1.91792e-05
     -2.4358e-05      -3.047e-05
    -0.000227112     -0.00027769
     -0.00120079    -0.000767019
     -4.0986e-05    -1.49011e-05
     -1.7901e-05    -3.58696e-05
     -3.5988e-05    -3.79866e-05
     -2.9834e-05    -3.77634e-05
     -1.1207e-05     -2.7998e-05
     -1.0793e-05    -1.84986e-05
     -0.00122445    -0.000954111
    -0.000783718    -0.000681541
      -8.238e-06    -1.85126e-05
    -0.000333268    -0.000355858
     -8.9358e-05    -0.000115922
     -3.3411e-05    -1.11964e-05
     -9.8946e-05    -0.000114275
     -0.00088107    -0.000561787
     -1.3331e-05    -2.87845e-05
     -3.5138e-05    -2.65675e-05
     -6.8004e-05    -0.000101795
    -0.000160785    -0.000258819
      -7.292e-06    -1.18828e-05
     -4.9741e-05    -9.09176e-05
    -0.000435578    -0.000418016
     -2.1698e-05    -4.07088e-05
    -0.000173861    -0.000253846
     -6.6109e-05     -7.6707e-05
    -0.000338535     -0.00044493
     -3.3826e-05    -4.19108e-05
      -9.747e-05    -0.000117547
     -0.00151254      -0.0011984
    -0.000743253    -0.000889307
     -4.8264e-05    -7.73172e-05
     -4.8867e-05    -8.03438e-05
       -1.34e-05    -2.88182e-05
     -1.4924e-05    -3.43669e-05
     -3.9198e-05    -4.70628e-05
    -0.000125839    -0.000153831
      -5.981e-06    -1.34409e-05


==> scatterplots/h2o/fullisotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00307866     -0.00306303
     -0.00139029     -0.00134328
     -0.00040921     -0.00041929
     -0.00165243     -0.00162295
     -0.00237256     -0.00202531
     -0.00172341      -0.0017028
     -0.00294458     -0.00307933
     -0.00131462     -0.00131534
       -0.001083    -0.000957293
    -0.000887354    -0.000970522
    -0.000797781    -0.000683158
     -0.00158252     -0.00180046
    -0.000733275    -0.000664552
    -0.000717726    -0.000691067
     -0.00401328     -0.00410475
    -0.000354417    -0.000404798
     -0.00185566     -0.00204403
    -0.000767222    -0.000773863
     -0.00481232     -0.00482828
     -0.00175561     -0.00177407
    -0.000848117    -0.000882029
     -0.00390985     -0.00347124
     -0.00809203     -0.00862052
      -0.0012435     -0.00115959
    -0.000639137    -0.000616458
    -0.000755334    -0.000755528
    -0.000353805    -0.000370452
     -0.00755187     -0.00595034
     -0.00229207      -0.0022599
     -0.00314209     -0.00272755
     -0.00479618     -0.00443761
     -0.00183513     -0.00195833
    -0.000988673    -0.000828976
     -0.00471273     -0.00445481
    -0.000429044    -0.000470496
     -0.00418072     -0.00374771
     -0.00476907     -0.00378021
     -0.00377218     -0.00368808
     -0.00415477     -0.00358136
     -0.00280823     -0.00295014
     -0.00168217     -0.00166909
     -0.00034521    -0.000359459
     -0.00103549    -0.000959286
    -0.000847917    -0.000864451
       -0.003924      -0.0043113
      -0.0014705     -0.00132814
    -0.000375278    -0.000333753
    -0.000689421    -0.000667438
     -0.00120156     -0.00103661
     -0.00131088     -0.00127063
     -0.00693408     -0.00777267
    -0.000315445     -0.00035647
     -0.00131145     -0.00122895
     -0.00192035     -0.00197103
      -0.0049646     -0.00507293
     -0.00367837     -0.00272243
    -0.000505808    -0.000479779
    -0.000735479    -0.000739938
     -0.00124747     -0.00136252
    -0.000419074    -0.000437916
    -0.000484876    -0.000482312
    -0.000305398    -0.000352103
    -0.000899911     -0.00101948
     -0.00742338     -0.00787741
    -0.000951756    -0.000888088
    -0.000410876    -0.000426609
    -0.000508282    -0.000518436
     -0.00168708       -0.001687
     -0.00191548      -0.0015986
     -0.00587424     -0.00587716
      -0.0017704     -0.00145117
     -0.00318456     -0.00289015
     -0.00130854     -0.00127598
    -0.000614442    -0.000659222
       -0.007716     -0.00866506
     -0.00678361     -0.00694239
    -0.000465956    -0.000503027
     -0.00465614     -0.00485325
      -0.0020368     -0.00188563
     -0.00315191     -0.00327344
     -0.00496529     -0.00516212
     -0.00634765     -0.00625112
    -0.000874035    -0.000815732
    -0.000377887    -0.000320467
    -0.000833189    -0.000862542
     -0.00678245     -0.00707748
        -0.00436     -0.00477671
     -0.00111616    -0.000907483
     -0.00241079     -0.00261432
    -0.000689476    -0.000703367
     -0.00212067     -0.00201174
     -0.00102841     -0.00100893
     -0.00105522      -0.0010465
     -0.00105497     -0.00109614
     -0.00120441     -0.00119044
    -0.000660598    -0.000694403
       -0.003134     -0.00299629
     -0.00222901      -0.0020258
     -0.00480446     -0.00501324
    -0.000620362    -0.000587168
     -0.00393423     -0.00360196
     -0.00172622      -0.0018722
     -0.00415974     -0.00399871
    -0.000534038      -0.0005505
    -0.000788712    -0.000747175
     -0.00396169     -0.00361908
     -0.00311157      -0.0023424
     -0.00515435     -0.00491059
     -0.00139106     -0.00140204
     -0.00169752     -0.00161934
     -0.00172912     -0.00143215
     -0.00300823     -0.00273034
    -0.000670543    -0.000728802
    -0.000570704    -0.000531074
     -0.00151732     -0.00116029
    -0.000524161    -0.000529304
     -0.00108769    -0.000967919
     -0.00093115    -0.000910171
    -0.000402058    -0.000414264
    -0.000599055      -0.0006161
     -0.00193526     -0.00203795
     -0.00137671     -0.00155118
     -0.00637122      -0.0062912
     -0.00234536     -0.00175865
     -0.00444412     -0.00381627
     -0.00289042      -0.0027459
     -0.00349818     -0.00297625
     -0.00110202      -0.0010446
     -0.00150471     -0.00134159
     -0.00152825     -0.00130772
     -0.00529927     -0.00463042
     -0.00270245     -0.00267705
    -0.000825153    -0.000747275
     -0.00558143     -0.00611503
     -0.00475559     -0.00386989
     -0.00282669     -0.00244998
    -0.000713902    -0.000750246
     -0.00209523     -0.00207057
     -0.00221243     -0.00194946
      -0.0013614     -0.00125504
     -0.00524683     -0.00458163
     -0.00493288     -0.00509111
     -0.00264556     -0.00278927
     -0.00811246     -0.00778249
     -0.00167203     -0.00148456
    -0.000910415    -0.000906549
     -0.00468186     -0.00509334
    -0.000695248    -0.000706531
     -0.00208995     -0.00200935
     -0.00255957     -0.00275265
    -0.000581089    -0.000552849
     -0.00520315     -0.00593639
     -0.00475052     -0.00524594
     -0.00149871     -0.00142705
    -0.000538652    -0.000560831
    -0.000612031    -0.000627881
     -0.00100485     -0.00102373
    -0.000684661    -0.000614942
     -0.00150539     -0.00150546
     -0.00559166     -0.00654606
    -0.000655149    -0.000678898
     -0.00252644     -0.00215425
     -0.00088729    -0.000856697
     -0.00565534     -0.00556364
     -0.00276722     -0.00257985
     -0.00160105     -0.00155835
     -0.00377218      -0.0033261
     -0.00257495     -0.00222053
     -0.00486667     -0.00413734
    -0.000326522    -0.000333843
    -0.000416664    -0.000377652
      -0.0035142      -0.0027386
    -0.000895228     -0.00091186
     -0.00837593      -0.0075373
     -0.00118978     -0.00119788
     -0.00527142     -0.00548897
       -0.001506     -0.00136401
     -0.00394355     -0.00391833
    -0.000346061    -0.000346017
     -0.00434198     -0.00366481
     -0.00467276     -0.00373707
    -0.000971849    -0.000926417
    -0.000392169    -0.000419596
    -0.000406074    -0.000413549
    -0.000687263    -0.000757999
     -0.00216359      -0.0021933
     -0.00134923     -0.00129484
    -0.000455411    -0.000486982
     -0.00551824     -0.00589183
    -0.000616247    -0.000599908
     -0.00130297     -0.00126551
      -0.0017969     -0.00184419
     -0.00376544      -0.0038491
     -0.00192516     -0.00189394
     -0.00560044       -0.004479
     -0.00823442     -0.00874527
     -0.00170244     -0.00186549
    -0.000462337    -0.000467313
     -0.00528212     -0.00479131
     -0.00269146     -0.00254163
     -0.00111341     -0.00105166
    -0.000642648    -0.000580682
     -0.00121894     -0.00119274
     -0.00048205    -0.000515955
     -0.00126268     -0.00119381
      -0.0003499    -0.000378861
     -0.00455156     -0.00389339
    -0.000299593     -0.00029892
    -0.000379775    -0.000400265
    -0.000601043    -0.000571292
    -0.000446313    -0.000467021
     -0.00314398     -0.00350987
     -0.00138882     -0.00146688
     -0.00154091     -0.00149855
    -0.000394844    -0.000365442
     -0.00260261     -0.00243207
     -0.00122802     -0.00113103
    -0.000774448    -0.000730794
     -0.00204239     -0.00193777
    -0.000446967     -0.00046383
    -0.000330372    -0.000338241
     -0.00154414     -0.00135567
     -0.00770999     -0.00841795
     -0.00074304    -0.000745154
     -0.00103676      -0.0010384
    -0.000560109     -0.00055693
     -0.00462659     -0.00394369
    -0.000280849    -0.000307982
     -0.00150861     -0.00156016
    -0.000570064    -0.000562382
      -0.0041264      -0.0045824
    -0.000575109    -0.000603193
    -0.000691591    -0.000655812
     -0.00362265      -0.0035713
    -0.000416861    -0.000435706
    -0.000647939    -0.000573092
    -0.000601663    -0.000560723
    -0.000797857    -0.000774876
    -0.000313225    -0.000317627
      -0.0055134     -0.00542385
     -0.00114199     -0.00111003
     -0.00310022     -0.00298291
       -0.001058     -0.00108443
     -0.00128898     -0.00123643
    -0.000676863    -0.000580539
    -0.000568229    -0.000643375
    -0.000783257    -0.000805721
    -0.000965093    -0.000836363
    -0.000669066    -0.000587764
     -0.00382577     -0.00329109
     -0.00129982     -0.00107958
     -0.00614972     -0.00717013
     -0.00232957     -0.00194218
     -0.00150267     -0.00154948
    -0.000339092    -0.000332064
     -0.00678203     -0.00685945
     -0.00586621     -0.00555745
     -0.00230437     -0.00245677
    -0.000867803    -0.000861492
     -0.00412028     -0.00314599
     -0.00559356     -0.00654604
    -0.000454369    -0.000459158
     -0.00053044     -0.00054664
     -0.00466877     -0.00512875
    -0.000706145    -0.000730766
     -0.00443839     -0.00461738
     -0.00159891     -0.00174236
    -0.000372597    -0.000430435
    -0.000655831      -0.0006738
    -0.000522796    -0.000467193
     -0.00252531     -0.00257537
     -0.00313825     -0.00291294
    -0.000462171    -0.000466945
     -0.00224239     -0.00252701
     -0.00261867     -0.00244682
     -0.00225814     -0.00240727
    -0.000533036    -0.000511556
     -0.00313563     -0.00284411
     -0.00124036     -0.00122707
    -0.000609828     -0.00053864
     -0.00052157    -0.000525765
     -0.00110506     -0.00116251
     -0.00188487     -0.00161951
     -0.00257091     -0.00233787
     -0.00316081     -0.00302518
     -0.00291138     -0.00229535
     -0.00438699     -0.00359172
     -0.00114118     -0.00109137
     -0.00188449     -0.00196847
     -0.00154537      -0.0015374
     -0.00159958     -0.00170439
     -0.00466453     -0.00459135
    -0.000335201    -0.000338916
     -0.00543792     -0.00578979
     -0.00720865     -0.00685104
    -0.000957562    -0.000936258
     -0.00118809     -0.00118275
    -0.000932881     -0.00102727
      -0.0010585     -0.00100285
     -0.00451775     -0.00468597
    -0.000829861    -0.000750322
     -0.00646421     -0.00663515
      -0.0034539     -0.00292669
    -0.000827936    -0.000791469
      -0.0015908     -0.00155916
     -0.00170171     -0.00155131
     -0.00180168     -0.00167064
    -0.000381013    -0.000375874
    -0.000670236    -0.000699943
     -0.00289304     -0.00237952
     -0.00480461     -0.00488268
    -0.000907503    -0.000818641
       -0.001612     -0.00155743
     -0.00200469     -0.00193027
     -0.00231235     -0.00214903
    -0.000903009    -0.000924255
    -0.000996886    -0.000896024
     -0.00487321     -0.00399183
     -0.00202964     -0.00175715
     -0.00137368     -0.00138233
     -0.00156026     -0.00124879
     -0.00378504     -0.00386154
     -0.00258262     -0.00276038
     -0.00104454    -0.000899481
    -0.000752361    -0.000656468
     -0.00164297      -0.0016299
    -0.000755937    -0.000787481
     -0.00146454     -0.00122281
     -0.00256336     -0.00193837
    -0.000324987    -0.000353463
     -0.00196146     -0.00199712
     -0.00051225    -0.000477549
     -0.00240764     -0.00265683
     -0.00643517     -0.00662941
     -0.00111331     -0.00111972
     -0.00143614     -0.00159204
       -0.001197     -0.00122595
    -0.000373932    -0.000329198
     -0.00155689     -0.00161307
     -0.00534083     -0.00401289
    -0.000981153     -0.00102416
    -0.000859403    -0.000916447
     -0.00534358     -0.00570122
    -0.000422213    -0.000441613
    -0.000446469     -0.00048199
    -0.000497553    -0.000468769
     -0.00559343     -0.00526155
    -0.000431785    -0.000490131
      -0.0013162     -0.00128097
     -0.00158979     -0.00143805
     -0.00138289     -0.00134641
     -0.00381495     -0.00366757
     -0.00540632     -0.00437824
     -0.00628515     -0.00476192
    -0.000944593    -0.000869834
     -0.00115887     -0.00114758
     -0.00225456     -0.00201116
     -0.00246752     -0.00235879
     -0.00464263     -0.00420486
     -0.00173996     -0.00154786
     -0.00180523     -0.00165518
     -0.00126358     -0.00130036
     -0.00145727      -0.0014633
      -0.0032809     -0.00330302
     -0.00666815     -0.00705481
     -0.00203964     -0.00198823
     -0.00048539    -0.000463022
     -0.00222533     -0.00203893
     -0.00375086     -0.00272407
    -0.000778976    -0.000675822
     -0.00270698     -0.00216419
    -0.000530929    -0.000511207
    -0.000452288    -0.000469596
    -0.000870269    -0.000855635
     -0.00145777     -0.00140375
    -0.000640351    -0.000610508
    -0.000700188    -0.000668731
    -0.000273503    -0.000285404
    -0.000805502    -0.000793699
     -0.00303409     -0.00259506
    -0.000382014    -0.000390104
     -0.00154903     -0.00157478
    -0.000818345    -0.000752067
    -0.000407365    -0.000405245
     -0.00409058     -0.00396402
     -0.00174968     -0.00181646
     -0.00520598     -0.00533925
     -0.00032544    -0.000312594
    -0.000350748    -0.000326066
      -0.0016091     -0.00155867
    -0.000651961    -0.000664131
     -0.00122238     -0.00119126
      -0.0015209     -0.00150983
     -0.00093196    -0.000933976
     -0.00031114     -0.00031654
     -0.00134915     -0.00116961
     -0.00192236     -0.00163947
    -0.000380484    -0.000389215
    -0.000994721     -0.00100052
    -0.000955665    -0.000839821
     -0.00117131     -0.00135732
    -0.000525508    -0.000487361
    -0.000887755    -0.000837886
     -0.00207301     -0.00235806
     -0.00388923     -0.00400078
    -0.000343792    -0.000352975
    -0.000817474    -0.000904433
     -0.00180625     -0.00180485
    -0.000591135    -0.000591176
       -0.001828     -0.00172324
     -0.00418126     -0.00372293
     -0.00233577     -0.00224818
     -0.00031088      -0.0002775
    -0.000764229    -0.000697407
      -0.0011672     -0.00103156
     -0.00356993     -0.00375223
     -0.00348744     -0.00297765
     -0.00101197    -0.000963017
     -0.00130834     -0.00120671
     -0.00414842     -0.00373103
     -0.00482745     -0.00517392
      -0.0005262    -0.000560611
    -0.000343234     -0.00038423
     -0.00745189      -0.0083883
     -0.00547252     -0.00568819
     -0.00391803     -0.00357465
     -0.00052099    -0.000488106
      -0.0036107     -0.00333509
    -0.000646284     -0.00072348
    -0.000420334    -0.000422321
     -0.00671564     -0.00788162
    -0.000383763    -0.000396251
    -0.000624852    -0.000569831
    -0.000830851    -0.000767875
     -0.00111876     -0.00111684
    -0.000390929    -0.000373609
       -0.007838     -0.00832732
    -0.000550685    -0.000632371
     -0.00429014     -0.00478919
      -0.0012679     -0.00115517
    -0.000826148    -0.000779358
     -0.00602751     -0.00540945
    -0.000397627    -0.000385594
    -0.000814336    -0.000802656
     -0.00111879     -0.00114488
    -0.000827726    -0.000879601
     -0.00343034     -0.00269849
     -0.00405922     -0.00419579
      -0.0013788     -0.00130197
     -0.00284076     -0.00247007
    -0.000460243    -0.000433361
    -0.000977845    -0.000929688
    -0.000670151    -0.000636856
     -0.00171119     -0.00154571
     -0.00372579     -0.00370977
    -0.000387076    -0.000389318
     -0.00169333     -0.00181266
     -0.00464767     -0.00541878
    -0.000469988    -0.000467607
     -0.00107713     -0.00120375
    -0.000632508    -0.000576742
     -0.00700715     -0.00813434
     -0.00120286     -0.00100561
     -0.00249614     -0.00236125
     -0.00095381    -0.000949796
     -0.00189174     -0.00192185
     -0.00192503     -0.00197529
     -0.00153835     -0.00129418
    -0.000866817    -0.000802902
     -0.00203649     -0.00225456
      -0.0016787     -0.00156098
     -0.00174894      -0.0017932
    -0.000902283    -0.000807195
     -0.00124785     -0.00113572
     -0.00402897      -0.0031396
     -0.00392331     -0.00294024
     -0.00352062     -0.00269975
    -0.000343829    -0.000352227
    -0.000679583    -0.000689924
     -0.00196351     -0.00187205
     -0.00329537     -0.00312523
     -0.00186588     -0.00152802
     -0.00351101     -0.00385149
    -0.000311737    -0.000329883
    -0.000404878    -0.000486369
    -0.000587785    -0.000601728
     -0.00153095      -0.0016483
      -0.0018288     -0.00173413
      -0.0011673     -0.00100879
     -0.00125478     -0.00127911
     -0.00340296     -0.00336583
     -0.00274938      -0.0024299
    -0.000457049    -0.000426179
     -0.00324481     -0.00371532
    -0.000798542    -0.000756683
     -0.00775652     -0.00838692
     -0.00169063     -0.00169644
     -0.00147801     -0.00139722
    -0.000479377    -0.000508787
    -0.000996738    -0.000977096
     -0.00480956     -0.00498011
     -0.00183522     -0.00182248
     -0.00148011     -0.00137421
    -0.000462559    -0.000484925
     -0.00348299     -0.00372782
    -0.000753545    -0.000700222
     -0.00100224    -0.000895185
      -0.0041655     -0.00360418
     -0.00292627     -0.00235219
    -0.000704081    -0.000634844
      -0.0016016     -0.00130574
    -0.000797949    -0.000836285
     -0.00397586     -0.00395424
    -0.000747787    -0.000757236
    -0.000605347    -0.000659864
    -0.000497216    -0.000480321
     -0.00116095       -0.001025
    -0.000580884    -0.000564932
     -0.00185307     -0.00171126
    -0.000417406    -0.000466027
    -0.000887945    -0.000895939
    -0.000837381    -0.000751524
    -0.000652273    -0.000629574
     -0.00195819     -0.00168511
     -0.00050389    -0.000558819
     -0.00220344     -0.00159722
     -0.00376189     -0.00334013
    -0.000895264    -0.000853806
     -0.00101579    -0.000932194
    -0.000473494    -0.000428703
     -0.00199855     -0.00219731
     -0.00434903     -0.00473982
    -0.000700865    -0.000689602
    -0.000902015    -0.000816584
     -0.00115825     -0.00110948
    -0.000404358    -0.000464838
     -0.00821995     -0.00729277
      -0.0068329     -0.00658014
     -0.00192057     -0.00152539
    -0.000604762    -0.000581082
     -0.00054195    -0.000593484
    -0.000592361    -0.000547058
     -0.00277201     -0.00255189
     -0.00171657     -0.00141634
     -0.00276226     -0.00282302
     -0.00159805     -0.00150098
    -0.000316249    -0.000332352
     -0.00310461     -0.00334465
     -0.00193287     -0.00184755
    -0.000432176    -0.000465814
      -0.0083336      -0.0090591
     -0.00676807      -0.0069944
    -0.000891603    -0.000917967
     -0.00238704     -0.00239519
       -0.002574     -0.00204013
     -0.00133072     -0.00130982
     -0.00140299     -0.00154621
    -0.000488613     -0.00049518
    -0.000856486    -0.000804297
    -0.000876822    -0.000916972
    -0.000485152    -0.000473464
     -0.00425701     -0.00494009
      -0.0011573     -0.00100736
     -0.00374114     -0.00319693
    -0.000741288    -0.000760405
     -0.00125149     -0.00124311
     -0.00725947     -0.00678233
    -0.000729345    -0.000730505
    -0.000381862    -0.000423118
     -0.00128781     -0.00129092
    -0.000482261     -0.00048879
     -0.00692612     -0.00778805
     -0.00036704    -0.000381967
     -0.00204015     -0.00209182
     -0.00817366     -0.00804444
     -0.00237251     -0.00209053
    -0.000911715    -0.000868522
    -0.000408533    -0.000401755
     -0.00171323     -0.00179948
    -0.000858779    -0.000991224
     -0.00763682     -0.00843643
      -0.0013934     -0.00121501
    -0.000847919    -0.000783869
     -0.00224906     -0.00208121
     -0.00222503      -0.0022753
     -0.00139398     -0.00137727
     -0.00095684     -0.00085319
    -0.000283416     -0.00033372
     -0.00459704     -0.00468147
    -0.000591979    -0.000629789
     -0.00348048     -0.00302356
      -0.0011181    -0.000966404
     -0.00168904     -0.00182552
    -0.000503289    -0.000490442
     -0.00042119    -0.000432392
     -0.00151558      -0.0014506
     -0.00053758    -0.000506424
     -0.00112488    -0.000972515
     -0.00055867    -0.000572445
     -0.00649343      -0.0068795
     -0.00355916     -0.00318013
     -0.00148244     -0.00141259
     -0.00289321      -0.0030482
     -0.00107228     -0.00107604
     -0.00652575     -0.00563886
    -0.000647291    -0.000598853
     -0.00422751      -0.0031931
    -0.000337313    -0.000357809
    -0.000355259    -0.000355305
    -0.000671451    -0.000585638
      -0.0015841     -0.00144492
     -0.00203717     -0.00178135
     -0.00130904     -0.00132736
     -0.00209446     -0.00217638
     -0.00145358     -0.00149039
    -0.000913424    -0.000902325
     -0.00035066    -0.000394212
    -0.000363829    -0.000416543
     -0.00151674     -0.00141035
     -0.00454537      -0.0039935
    -0.000492469    -0.000507495
    -0.000389128    -0.000389335
     -0.00173293     -0.00164514
    -0.000703524    -0.000725388
     -0.00802358     -0.00830052
     -0.00255237     -0.00243151
     -0.00305573     -0.00280141
    -0.000918345    -0.000863073
     -0.00131758     -0.00108029
     -0.00339947     -0.00288203
    -0.000448341    -0.000448976
     -0.00381648     -0.00382233
    -0.000681187    -0.000692254
     -0.00627406     -0.00493611
     -0.00127944     -0.00124416
     -0.00196314      -0.0021949
    -0.000619353    -0.000548184
     -0.00171001     -0.00174078
     -0.00065254    -0.000739316
     -0.00150993     -0.00116188
    -0.000735245    -0.000711884
     -0.00144257     -0.00136969
     -0.00252987     -0.00225262
    -0.000700421    -0.000619876
     -0.00290432     -0.00253256
    -0.000729425    -0.000801435
     -0.00678174     -0.00778738
     -0.00169502     -0.00157446
    -0.000287789    -0.000318309
     -0.00325295     -0.00336962
     -0.00384531     -0.00372923
    -0.000585751    -0.000539764
    -0.000827649    -0.000816464
    -0.000517447    -0.000529812
    -0.000696383    -0.000715397
    -0.000455247     -0.00046478
    -0.000386981    -0.000426336
    -0.000378889    -0.000399894
    -0.000899224     -0.00078024
     -0.00102863     -0.00102322
     -0.00146595     -0.00131413
    -0.000590162     -0.00060726
     -0.00209675     -0.00190701
    -0.000409328     -0.00038868
     -0.00118053     -0.00112383
     -0.00250177     -0.00227562
    -0.000317841    -0.000347133
     -0.00103542     -0.00104057
     -0.00274375     -0.00224777
     -0.00298549     -0.00286077
     -0.00185844     -0.00161298
     -0.00152805     -0.00134477
    -0.000533374    -0.000480746
    -0.000349329    -0.000325306
     -0.00129279     -0.00132268
     -0.00114006     -0.00118834
    -0.000637451    -0.000704208
     -0.00390498     -0.00413503
    -0.000364788    -0.000334717
     -0.00252743     -0.00219887
    -0.000931024    -0.000868701
     -0.00158075     -0.00162966
    -0.000886219    -0.000924178
    -0.000591929    -0.000579911
    -0.000913446    -0.000775643
    -0.000994734    -0.000891957
    -0.000513606    -0.000502133
     -0.00684045     -0.00622816
     -0.00054335    -0.000536997
      -0.0018879      -0.0013413
    -0.000716824    -0.000648972
     -0.00114808     -0.00088562
     -0.00341263     -0.00334165
     -0.00371068     -0.00419369
     -0.00296006     -0.00291648
    -0.000769372     -0.00067541
     -0.00415903     -0.00394416
     -0.00102638     -0.00106716
     -0.00347623     -0.00336898
     -0.00294598     -0.00310139
     -0.00238513     -0.00181766
     -0.00172237     -0.00148229
     -0.00385494     -0.00307377
     -0.00106219     -0.00105656
     -0.00157637     -0.00173391
    -0.000711828    -0.000784571
     -0.00254915     -0.00240775
     -0.00366787     -0.00368452
     -0.00187669     -0.00190567
    -0.000935829    -0.000954667
    -0.000263882    -0.000319095
     -0.00203438     -0.00213922
     -0.00463717     -0.00327659
     -0.00242607     -0.00243581
     -0.00322137     -0.00317763
     -0.00379268     -0.00328276
     -0.00372636     -0.00288006
    -0.000522747    -0.000508733
     -0.00718098      -0.0068368
     -0.00086863    -0.000756645
    -0.000368881    -0.000377851
     -0.00625785     -0.00687262
     -0.00154114     -0.00151297
     -0.00142037     -0.00116843
    -0.000655563    -0.000664403
     -0.00190093     -0.00166066
      -0.0059441     -0.00567661
     -0.00261872     -0.00244689
    -0.000526706    -0.000537184
     -0.00102016     -0.00102068
     -0.00473341     -0.00470761
    -0.000563291     -0.00057958
      -0.0025259     -0.00261555
     -0.00173643     -0.00165528
    -0.000563969    -0.000579333
     -0.00101662    -0.000854007
     -0.00375778     -0.00321974
    -0.000714187     -0.00067183
      -0.0013838     -0.00135462
     -0.00835014      -0.0084272
    -0.000440514    -0.000453499
    -0.000633151    -0.000620184
    -0.000537693    -0.000560511
     -0.00139117     -0.00137765
    -0.000659366    -0.000622621
    -0.000838529    -0.000799808
    -0.000685117     -0.00072726
     -0.00173934     -0.00149147
     -0.00111898     -0.00110375
     -0.00537601     -0.00597419
     -0.00285213     -0.00258609
     -0.00530896     -0.00450491
    -0.000530505    -0.000568202
     -0.00111922    -0.000968249
    -0.000476124    -0.000524148
     -0.00369011     -0.00329906
     -0.00167257     -0.00166615
     -0.00150612     -0.00136398
     -0.00240191     -0.00250863
     -0.00159923     -0.00128459
     -0.00103825     -0.00101104
     -0.00308601     -0.00324871
     -0.00494006     -0.00540123
    -0.000495975    -0.000549556
     -0.00376803     -0.00320054
     -0.00228493     -0.00211372
     -0.00165211     -0.00145978
     -0.00350581       -0.003878
     -0.00113816     -0.00115139
     -0.00160978      -0.0013974
      -0.0006336    -0.000645562
     -0.00191294     -0.00203012
     -0.00651171     -0.00668371
    -0.000349972    -0.000355948
     -0.00119013     -0.00118983
    -0.000994345     -0.00092036
     -0.00138879     -0.00137054
    -0.000424439    -0.000424649
     -0.00265837     -0.00254771
    -0.000874145    -0.000807859
    -0.000696621    -0.000652427
     -0.00164308     -0.00146455
     -0.00121545     -0.00115012
    -0.000497052    -0.000520376
     -0.00123401     -0.00140342
      -0.0018531     -0.00162614
    -0.000704582    -0.000716361
     -0.00151365     -0.00160141
    -0.000716084    -0.000767019
    -0.000667388    -0.000673802
    -0.000407526    -0.000423438
     -0.00399376     -0.00354119
     -0.00127341     -0.00116075
    -0.000596857    -0.000531607
     -0.00255206     -0.00209619
    -0.000645712    -0.000631852
     -0.00435691     -0.00478757
      -0.0012557     -0.00125358
     -0.00186045     -0.00176164
     -0.00134378     -0.00128215
     -0.00101819    -0.000825785
     -0.00258748        -0.00208
    -0.000867789    -0.000900295
     -0.00343897     -0.00317056
    -0.000475204    -0.000478188
     -0.00751629     -0.00782018
    -0.000509318    -0.000538755
     -0.00330747     -0.00386487
    -0.000599736    -0.000644886
     -0.00562154     -0.00553398
     -0.00343898     -0.00254487
    -0.000769224    -0.000808991
     -0.00157062     -0.00137372
      -0.0032587     -0.00274921
     -0.00179417     -0.00143451
    -0.000663315    -0.000608803
     -0.00368715     -0.00417102
     -0.00101025    -0.000927644
      -0.0068676     -0.00811062
     -0.00100646     -0.00104105
     -0.00134964     -0.00128825
    -0.000349653    -0.000363712
     -0.00125637     -0.00127012
    -0.000444499    -0.000419417
    -0.000411282     -0.00040415
    -0.000239905    -0.000264878
      -0.0020077     -0.00153976
     -0.00338373     -0.00334588
     -0.00468557     -0.00407286
    -0.000588585    -0.000577739
    -0.000819062     -0.00085639
     -0.00512291     -0.00540085
     -0.00308659     -0.00298516
     -0.00169596     -0.00159692
    -0.000306766     -0.00034635
     -0.00174974     -0.00203294
     -0.00117329     -0.00124542
    -0.000836266    -0.000986813
     -0.00162795     -0.00162744
    -0.000359589    -0.000353368
     -0.00687994     -0.00777535
      -0.0035571      -0.0029833
    -0.000530367    -0.000563123
     -0.00164416     -0.00147347
    -0.000536471    -0.000573646
     -0.00208661     -0.00192449
     -0.00600711     -0.00666194
     -0.00287257     -0.00253268
    -0.000319977    -0.000328656
     -0.00553629     -0.00512508
    -0.000298985    -0.000373717
     -0.00401135     -0.00280032
     -0.00125487      -0.0012309
    -0.000808152    -0.000864916
     -0.00562487     -0.00434226
     -0.00124911     -0.00136183
     -0.00163147     -0.00160325
    -0.000853689    -0.000822288
     -0.00215681      -0.0022694
    -0.000643663    -0.000656498
     -0.00101626     -0.00107292
    -0.000470407    -0.000457702
     -0.00454627     -0.00344117
     -0.00102767    -0.000966144
     -0.00071795    -0.000752185
    -0.000553058    -0.000555582
    -0.000719846    -0.000686417
     -0.00280779     -0.00289884
     -0.00339968     -0.00268111
    -0.000963082     -0.00102855
     -0.00266929     -0.00196555
     -0.00044151    -0.000453143
     -0.00316698     -0.00267505
     -0.00217173     -0.00187741
      -0.0036015     -0.00372412
    -0.000704299    -0.000691026
     -0.00134899     -0.00113158
     -0.00327594     -0.00276542
     -0.00280433     -0.00208728
     -0.00566496      -0.0052902
    -0.000830168    -0.000802779
    -0.000622997    -0.000584783
      -0.0032222     -0.00318733
     -0.00349337     -0.00255251
     -0.00296671     -0.00292475
     -0.00652151     -0.00626115
     -0.00236299     -0.00209538
    -0.000347683    -0.000351707
     -0.00468934     -0.00475203
    -0.000629602    -0.000603696
     -0.00842742     -0.00886078
     -0.00553976     -0.00494882
     -0.00493412     -0.00492262
    -0.000843755    -0.000783792
    -0.000827781    -0.000763425
     -0.00142654     -0.00149234
      -0.0013957     -0.00122333
    -0.000653293    -0.000656194
     -0.00418204     -0.00438223
    -0.000421217    -0.000424814
     -0.00169015     -0.00171012
    -0.000297894    -0.000318229
    -0.000871457    -0.000774048
    -0.000712768     -0.00069297
     -0.00202639     -0.00226007
     -0.00150732     -0.00128325
    -0.000475482    -0.000433372
     -0.00474894     -0.00416012
     -0.00073436     -0.00068475
    -0.000654085    -0.000636633
    -0.000909502     -0.00094893
    -0.000345799     -0.00041427
     -0.00400363       -0.002833
     -0.00406094      -0.0042629
      -0.0017872     -0.00167727
    -0.000359072    -0.000397812
     -0.00293396     -0.00302444
     -0.00313859     -0.00334819
    -0.000327104    -0.000325752
    -0.000823447    -0.000851953
     -0.00134406     -0.00132315
     -0.00200299     -0.00149467
     -0.00114537     -0.00115923
     -0.00206355     -0.00206327
    -0.000740464    -0.000656561
     -0.00634917     -0.00721577
     -0.00150859      -0.0014517
    -0.000345875    -0.000352101
     -0.00203562     -0.00170909
     -0.00132993     -0.00126939
     -0.00419658     -0.00430824
     -0.00396386     -0.00448634
    -0.000342578    -0.000408195
     -0.00353772     -0.00259034
     -0.00178813     -0.00187756
    -0.000302897    -0.000291506
     -0.00195295     -0.00176778
     -0.00300403     -0.00282913
     -0.00151876     -0.00149092
      -0.0027936     -0.00285107
     -0.00116165     -0.00119026
     -0.00384105     -0.00402117
    -0.000526905    -0.000467999
     -0.00201345     -0.00175279
    -0.000595479    -0.000612683
     -0.00745614     -0.00827991
     -0.00146141     -0.00135742
    -0.000895121    -0.000827577
    -0.000428455    -0.000443556
    -0.000841543     -0.00087288
     -0.00174977     -0.00161887
     -0.00450216     -0.00336711
      -0.0010442     -0.00104769
    -0.000558147    -0.000583576
     -0.00102919    -0.000992485
    -0.000705072    -0.000621409
     -0.00057116    -0.000609389
    -0.000404907    -0.000408357
       -0.005483     -0.00478484
     -0.00489874     -0.00489153
    -0.000534787    -0.000487179
       -0.003215     -0.00365575
     -0.00123439     -0.00117745
     -0.00095638    -0.000942532
     -0.00152987     -0.00153783
     -0.00469336     -0.00522645
     -0.00053073    -0.000523147
    -0.000985902    -0.000955296
     -0.00115114     -0.00107972
     -0.00205462     -0.00196542
    -0.000363111    -0.000356465
    -0.000967476     -0.00100437
     -0.00304056     -0.00289384
    -0.000724411    -0.000687308
     -0.00184356     -0.00192459
     -0.00100125    -0.000911107
     -0.00304381      -0.0032171
     -0.00102091     -0.00103274
     -0.00154032     -0.00131171
     -0.00680335     -0.00534322
     -0.00454836     -0.00449642
     -0.00120455     -0.00120696
    -0.000876318    -0.000895092
    -0.000670671    -0.000658453
    -0.000542301    -0.000581483
    -0.000859682    -0.000781493
     -0.00118037     -0.00112141
    -0.000270579     -0.00029554


==> scatterplots/h2o/fullisotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     0.000163838      0.00102125
     -0.00156234     -0.00343346
     0.000549968     0.000940818
      0.00219922      0.00302997
      0.00138683      0.00283246
      0.00220647      0.00290811
     0.000756508       0.0011387
     -0.00191711     -0.00173552
     -0.00154413    -0.000713968
      0.00276306      0.00412481
     0.000253407      0.00155644
      0.00339549      0.00364903
      8.0496e-05      0.00101147
     -0.00150186     -0.00267042
     -0.00385135       -0.005448
     -0.00117229     -0.00103117
     -0.00201366     -0.00384481
     -0.00165754     -0.00320962
     -0.00576611     -0.00717137
      0.00246476      0.00318299
     -0.00135876     -0.00259308
     -0.00920729     -0.00982317
      -0.0183735      -0.0162642
     0.000988809      0.00144044
     -0.00269732     -0.00411978
     -0.00189932     -0.00321427
    -0.000237393    -0.000203595
      -0.0140814      -0.0109346
    -0.000942925     -0.00282512
     -0.00621499     -0.00594423
     -0.00669894     -0.00778218
      0.00330204      0.00588395
      0.00332875      0.00368143
      -0.0070783     -0.00655117
       -0.001975     -0.00289559
      -0.0083527     -0.00857206
     -0.00868395     -0.00576468
     -0.00251024     -0.00193734
      -0.0017271    -0.000275671
     0.000156665      0.00101695
     -0.00349024     -0.00295953
      0.00136531      0.00154236
     -9.7966e-05      0.00178014
     -0.00167576     -0.00172026
     -0.00325181     -0.00352783
     -0.00202186     -0.00288588
    -0.000506889    -0.000266966
      0.00117831      0.00129802
     -0.00301827     -0.00204421
     -0.00335654     -0.00581228
      -0.0101439      -0.0119521
    -0.000952243     -0.00207006
     -0.00284619       -0.003256
      0.00309579      0.00336799
     -0.00865753      -0.0107978
     -0.00494302     -0.00148333
      0.00050773     0.000192302
     -0.00043536    -0.000652618
      0.00341047      0.00345115
     -0.00123617     -0.00239227
      0.00169379      0.00223794
    -0.000417087     -0.00156411
      0.00304614      0.00350996
      -0.0053488     -0.00491303
     -0.00226149     -0.00327492
    -0.000652206     -0.00174345
     0.000626117     0.000511215
     -0.00203933     -0.00423247
     -0.00567452     -0.00651484
      -0.0091133     -0.00992881
     0.000995082      0.00199031
     -0.00847983      -0.0121113
      0.00140091      0.00150755
       0.0013822      0.00273737
      -0.0135288      -0.0160957
      -0.0134681      -0.0172331
     -0.00034437    -0.000899151
     -0.00522239     -0.00647343
     -0.00243566     -0.00200083
     0.000669497      0.00329574
      -0.0031658     -0.00481882
       -0.015777      -0.0181634
      0.00135972     0.000714248
     -0.00159255     -0.00182206
    -0.000231391     0.000460606
     -0.00968913      -0.0116878
    -0.000108783     7.76659e-05
      0.00392132      0.00390345
      0.00395008      0.00628334
    -0.000748113     -0.00190044
    -0.000595409     -0.00431855
      0.00054348     0.000601033
     -0.00357879     -0.00369931
    -0.000554271     -0.00173349
      0.00231823      0.00245714
      0.00242866      0.00271115
     -0.00603255     -0.00812257
      -0.0036541     -0.00367741
     -0.00201233     -0.00153314
    -0.000919797      -0.0005701
     -0.00825992     -0.00937031
       0.0023941      0.00202021
      -0.0055461      -0.0103478
     0.000588235     0.000644501
      -0.0022348     -0.00314252
     -0.00131062    -0.000265547
      0.00143361      0.00333227
      -0.0125495      -0.0162859
       -0.001753     -0.00315853
     -0.00293438     -0.00351804
      0.00259151      0.00134777
     -0.00624016     -0.00735769
     -0.00262866     -0.00384334
    -0.000757563    -0.000710509
      0.00223226      0.00366032
     -0.00146609     -0.00253271
     -0.00289371     -0.00222849
      0.00161894      0.00193264
     0.000510983     0.000803662
     -0.00189526     -0.00249291
      0.00244588      0.00438435
      0.00120298      0.00210679
     -0.00216039     -0.00225012
      0.00444836       0.0026068
     -0.00979333      -0.0095267
     -0.00725192     -0.00840056
      0.00382568      0.00497897
     0.000284869      0.00186166
    -0.000791923    -0.000326278
      0.00268186      0.00330125
      -0.0116735     -0.00929843
     -0.00270208     -0.00179614
     -0.00120789    -0.000790501
     -0.00740781       -0.007232
     -0.00494105     -0.00269725
     -0.00808058     -0.00871376
    -0.000554475     0.000537724
     -0.00425193      -0.0071151
      -0.0047871      -0.0074729
     -0.00167815     -0.00169618
      -0.0110465      -0.0106633
    -0.000957305      0.00061887
      -0.0022829     -0.00202526
      -0.0204131      -0.0198385
     -0.00431384     -0.00515512
      8.3865e-05     -0.00148798
     0.000273832     0.000492992
     -0.00223417     -0.00249048
     -0.00112286    -0.000316958
     -0.00301176     -0.00153219
      0.00142562      0.00159132
      0.00149938      0.00245825
     -0.00804226     -0.00874332
     0.000830041     -0.00156462
    -0.000862521     -0.00165039
      -0.0024012     -0.00273373
      0.00261625      0.00389136
    -0.000449439     0.000649544
     0.000978476      0.00131227
     -0.00128755     1.74899e-06
     -0.00104231    -0.000602849
     -0.00060095      0.00113572
     -0.00300562     -0.00416588
    -0.000917598     -0.00316559
     -0.00374922     -0.00316592
    -0.000632305      -0.0024722
     -0.00511679     -0.00550011
     -0.00469823     -0.00286272
     -0.00898845     -0.00633533
     -0.00127866     -0.00129424
     -0.00104748     -0.00117415
      -0.0099377      -0.0104596
      0.00210695      0.00346284
      -0.0203997      -0.0177636
     -0.00110893      -0.0013157
     -0.00976794      -0.0127022
     -0.00247137     -0.00297311
     -0.00121863     -0.00261327
     -0.00165688      -0.0024058
     -0.00190442      0.00170123
     -0.00363673     -0.00287472
     -0.00282167     -0.00385891
      0.00156749      0.00173096
     0.000259704    -0.000784376
       8.069e-06     0.000740049
     -0.00292612     -0.00354871
      0.00178251      0.00156325
     0.000316302     0.000569193
      -0.0027761     -0.00374763
     -0.00234957     -0.00363916
     -9.3486e-05    -0.000845781
      0.00138898      0.00181328
    -0.000645477     0.000141847
     -0.00458757     -0.00546066
     -0.00935343     -0.00495993
      -0.0141869       -0.013731
      0.00329589       0.0048784
       0.0013234      0.00184639
     -0.00718037     -0.00921379
     -0.00509042     -0.00616478
     -0.00160201     -0.00169604
     -0.00102687     -0.00106767
     0.000243466     -0.00132536
     0.000785496     0.000948533
     -0.00393818     -0.00552874
    -0.000279673     0.000190019
     0.000238154    -0.000567233
      0.00127071      0.00180382
      0.00116192      0.00203783
     -0.00175396     -0.00226573
     0.000838253     0.000360521
     -0.00189217    -0.000968963
       0.0003029     0.000916089
    -0.000979161     -0.00183474
      0.00174928      0.00262516
     -0.00536763     -0.00697436
     -0.00447449     -0.00556871
     -0.00123361      -0.0014548
     -0.00272814     -0.00293882
    -0.000581518    -0.000596627
      0.00149741      0.00218154
     -0.00453405     -0.00525301
     -0.00887761     -0.00832979
     -0.00234051     -0.00301209
    -0.000596558     -0.00119997
      0.00072997     0.000677717
     -0.00881924     -0.00760311
      0.00190066      0.00295017
     -0.00318714     -0.00603824
     0.000567921     0.000377983
      0.00203235      0.00307329
      0.00129623      0.00208201
     -0.00219917     -0.00302839
     -0.00458997     -0.00695009
       7.502e-06    -0.000634963
    -0.000812034     0.000200828
      -0.0018368     -0.00123381
     -0.00120539     -0.00189021
     -0.00131851     -0.00126054
      -0.0114661      -0.0135582
     -0.00376337     -0.00564114
     -0.00199893     -0.00407385
      0.00212738      0.00224767
      0.00169024      0.00132279
      0.00182518      0.00316955
     0.000539017      0.00102435
    -0.000494624    -0.000536606
     0.000194301      0.00123058
     -0.00140698    -0.000856453
      0.00261689      0.00445795
      0.00310185      0.00377957
     -0.00309897     -0.00236283
      0.00168354      0.00187723
    -0.000478236    -0.000563782
     -0.00155913     -0.00202393
      -0.0104958      -0.0143454
      -0.0121813      -0.0104435
     -0.00472793     -0.00540796
      0.00087332      0.00109479
     -0.00837158     -0.00899299
      -0.0016763    -0.000653902
       -4.85e-06    -2.80743e-05
     0.000573815     -0.00037453
     -0.00521124     -0.00601456
     -0.00109976     -0.00117467
      0.00137955      0.00197574
      0.00225751      0.00438089
      0.00132653      0.00125569
     -0.00263061     -0.00324178
      0.00269601      0.00290644
     -0.00334967     -0.00359396
      0.00237642     0.000861685
     0.000505984      0.00039704
    -0.000439198      -0.0011549
     -0.00599143     -0.00857982
     0.000883112       0.0024116
      0.00150432      0.00146715
     -0.00381059     -0.00140771
      -0.0016298    -0.000930763
    -0.000398303    -0.000264713
      0.00172436      0.00249013
      0.00288669      0.00459647
    -0.000895016      0.00132223
     -0.00340399     -0.00646701
    -0.000324696     -0.00201724
       0.0025003      0.00375685
     -0.00996191     -0.00768135
      0.00102231     -0.00104409
      0.00274013      0.00403094
     0.000643231      0.00168436
     0.000503187      0.00248985
     -0.00914095      -0.0103619
     0.000777062      0.00118002
     -0.00258355     2.31223e-05
      -0.0124679      -0.0160899
     -0.00292145     -0.00434291
      0.00139453      0.00174331
     0.000613476     5.18317e-05
     -0.00257608     -0.00316536
     -0.00641236     -0.00807735
     0.000645313     0.000215278
      -0.0112029      -0.0128624
     -0.00997588      -0.0126081
      0.00189358      0.00193528
      -0.0034518     -0.00471156
     -0.00279861     -0.00410516
     0.000714191      0.00132743
    -0.000918558    -0.000395142
     -0.00315179     -0.00421626
     -0.00602961     -0.00576289
     -0.00471906     -0.00563041
     -0.00130507    -0.000729702
    -0.000204172     0.000224593
     -2.7172e-05     0.000960216
     -0.00465896     -0.00511186
      0.00247277      0.00320569
     -0.00131597     -0.00201471
      -0.0115778     -0.00794355
     -0.00442394     -0.00607057
      0.00232594      0.00301803
      0.00263834      0.00395235
      0.00206853      0.00282232
      0.00311069      0.00471496
     -0.00190322     -0.00141224
       0.0023117      0.00297019
      -0.0035638     -0.00392885
     0.000589227      0.00110312
     -0.00251675    -0.000857989
     -0.00225428     -0.00125358
      0.00145526      0.00233122
      0.00091839      0.00261038
      0.00154856      0.00223477
      0.00245402       0.0044988
     -0.00479663     -0.00415531
     -0.00276016     -0.00460539
      0.00193041      0.00404126
      0.00286031      0.00318959
     -0.00130906     -0.00145292
      0.00293666      0.00375224
     -0.00764661     -0.00298235
     -0.00334672     -0.00387303
     0.000791915      0.00190014
     -0.00158364    -0.000111956
     -0.00100058     -0.00178734
     -0.00097519     -0.00189557
     -0.00111739     -0.00140518
      -0.0106214      -0.0146262
      0.00139867      0.00135906
     -0.00180805     -0.00300027
     -0.00265337     -0.00218593
     -0.00193684     -0.00393581
     -0.00509834     -0.00791533
      -0.0139127      -0.0129183
      -0.0098903     -0.00360641
     -0.00234991     -0.00320699
      -0.0015993     -0.00147379
     -0.00480277     -0.00636977
     -0.00275832     -0.00277801
     -0.00444957     -0.00135376
     -0.00333358     -0.00477352
     -0.00481436     -0.00720239
      0.00314971      0.00404155
     -0.00293432     -0.00419506
     -0.00113444     -0.00189959
      -0.0100018     -0.00825772
     -0.00443723     -0.00729819
    -0.000885247      -0.0010945
     -0.00169094     -0.00117404
     -0.00695821      -0.0030498
     -5.7717e-05      0.00022726
     -0.00149876      0.00159708
      0.00107747      0.00201137
    -0.000931268     -0.00131889
     0.000921868      0.00213735
      0.00036455     0.000459672
    -0.000704286    -0.000983174
      0.00187986      0.00215163
      -0.0019578     -0.00283708
     -0.00285315     -0.00364716
     -0.00781389     -0.00853367
      0.00155979      0.00115997
     -0.00154894      -0.0032055
      0.00218436      0.00175271
     0.000349169     0.000744645
      -0.0103628       -0.012363
    -0.000442249    -0.000347635
     -0.00320009     -0.00263829
     -0.00135734     -0.00160701
    -0.000164759     0.000339406
     0.000966773     0.000892365
      0.00159454      0.00219623
     0.000362606    -0.000760611
     -0.00340882     -0.00398656
      0.00079858    -0.000559739
     -0.00216184     -0.00313491
      0.00298863      0.00372202
     0.000915787       0.0014583
     0.000468487    -0.000326111
      0.00114634      0.00131996
     -0.00176893     -0.00195925
      0.00285561      0.00416426
       0.0012871      0.00207767
     -0.00112984     -0.00105251
      0.00141963       0.0023631
      0.00117465      0.00112183
    -0.000313134    -0.000408448
     0.000901735      0.00168927
      0.00136514      0.00172331
      0.00154243      0.00103616
      -0.0049904     -0.00565014
     -0.00720071       -0.009332
      0.00173139      0.00186249
     -0.00182241     -0.00213428
    -0.000842712    -0.000745266
     -0.00382582     -0.00348738
     -0.00400009     -0.00364063
    -0.000858161     -0.00493618
     -0.00164814     -0.00303085
     -0.00364985     -0.00518456
     -0.00627014     -0.00549558
       -0.006361     -0.00739833
    -0.000271795     0.000555323
     0.000289889    -0.000529284
      -0.0104865      -0.0114742
      -0.0112675      -0.0134365
      -0.0050227      -0.0100898
     -0.00104706     -0.00147724
     -0.00801761      -0.0088061
      0.00126458      0.00209686
     0.000266097     0.000431653
     -0.00318086     -0.00193434
      0.00158993      0.00245924
      8.5056e-05     0.000700655
      0.00115256      0.00130898
      0.00234965       0.0025548
     -0.00205849     -0.00244481
      -0.0109932      -0.0135402
      0.00246165       0.0037341
      -0.0022124     -0.00212275
      0.00406574      0.00433397
      0.00234701      0.00208343
      -0.0148717      -0.0154894
     -0.00136829     -0.00119089
    -0.000287479     -0.00122087
      0.00233267      0.00283518
      0.00128697      0.00175004
     -0.00764205     -0.00708038
     -0.00112225     -0.00049554
     0.000245672     0.000225271
     -0.00237101    -0.000700918
    -0.000508385    -0.000531797
     -0.00168932     -0.00252894
    -0.000853072     -0.00161288
     0.000333745      0.00261033
      -0.0073511     -0.00947604
     -0.00142566     -0.00137462
      0.00193663      0.00349091
      0.00148938       0.0015161
     -0.00220755     -0.00320006
     0.000813027    -7.65132e-05
      0.00119207      0.00162497
     -0.00568204     -0.00515291
     -0.00299444     -0.00209642
    -0.000212293    -0.000485808
     -0.00147175     -0.00274071
     -0.00521926     -0.00744203
    -0.000477855     -0.00141956
     -0.00527323     -0.00544243
     0.000278077      0.00114766
     -0.00175531     -0.00426228
     -0.00335693     -0.00490734
      0.00132287      0.00151804
     0.000819349      0.00225683
     -0.00314025     -0.00209683
     -0.00851029      -0.0058952
     -0.00451102     -0.00373354
     -0.00419625     -0.00111713
      0.00150423      0.00190645
     -0.00171763     -0.00225318
     -0.00247446      -0.0031968
     -0.00106085     -0.00240731
      -0.0033528     -0.00271215
     -0.00641587     -0.00740089
      0.00166424      0.00221715
      0.00207104      0.00239023
      0.00211308      0.00238209
    -0.000262265     0.000329367
    -0.000851257     -0.00210201
     -0.00301167     -0.00256103
      0.00327557      0.00393943
     -0.00356803     -0.00342383
      0.00126158    -0.000936694
     -0.00194788     -0.00258647
     0.000928046      0.00269784
    -0.000623873    -0.000765994
      -0.0110612      -0.0102442
     -1.0388e-05     -0.00224222
     -0.00133144     -0.00234138
     -0.00132239       -0.002632
      0.00120037      0.00104108
    -0.000297343      0.00147837
      0.00160612      0.00114867
     -0.00343839     -0.00506631
     0.000990251     0.000653419
     -0.00371059     -0.00617655
     -0.00100656    -0.000764506
     -0.00243488     -0.00282472
     -0.00697997     -0.00873512
      0.00207089      0.00300145
     0.000585748      0.00141152
      0.00144646      0.00304396
     0.000466983     0.000602389
     -0.00302732     -0.00248142
     -0.00121436     -0.00201485
      0.00117077      0.00179772
    -0.000575208    -0.000992354
     -0.00286397     -0.00213259
     0.000321905    -0.000342227
     -6.2499e-05     0.000265266
    -0.000359634     -0.00154052
     -0.00168335     -0.00197627
      0.00260368      0.00296305
     0.000801267       0.0018648
     0.000489833      0.00231793
    -0.000679847     -0.00207568
      0.00160708      0.00270889
      0.00217705     8.22759e-05
     -0.00190806     -0.00213064
     -0.00184766     -0.00159917
     -0.00195236     -0.00198419
      0.00340042      0.00447052
      -0.0027605     -0.00197464
     0.000471379     -9.2569e-05
     -0.00101277    -0.000670483
     -0.00103349     -0.00100862
      -0.0016045     -0.00239644
      -0.0221001      -0.0248594
      -0.0176944      -0.0189746
      0.00169613      0.00241379
    -0.000255446     0.000180685
      0.00237224      0.00310524
     -0.00235911     -0.00248032
     -0.00326588       -0.004337
     -0.00175678    -0.000475466
      0.00371855       0.0047811
      0.00127304      0.00142241
      0.00167158      0.00274404
      0.00287535      0.00448823
     -0.00547257     -0.00660329
    -0.000369326      -0.0016352
      -0.0172236      -0.0206101
     -0.00936113     -0.00834685
    -0.000774857     -0.00153539
      0.00167644      0.00276737
     -0.00594238     -0.00462255
     -0.00244089     -0.00278018
    -0.000842623     0.000353869
     -0.00124109     -0.00126403
      0.00115282      0.00166618
     -0.00180591     -0.00394235
      0.00135439      0.00174748
      0.00141812      0.00150099
       -0.003076     -0.00333069
     -0.00206604     -0.00592943
      0.00067468      0.00128039
      -0.0027016     -0.00383324
     -0.00367708     -0.00168031
     -0.00194715       -0.002446
     -0.00171585     -0.00215556
      0.00112711      0.00105061
      0.00120148      0.00122118
      -0.0125892       -0.015408
     0.000607052      0.00016474
      0.00271757      0.00470779
      -0.0224206      -0.0218669
     -0.00637292     -0.00639669
      0.00120365      0.00232866
     -0.00164587     -0.00227361
      0.00258066      0.00452196
      0.00280995      0.00406569
     -0.00828796     -0.00569308
     -0.00165283    -0.000285141
     -0.00252663     -0.00319368
     0.000797886    -0.000513523
      0.00193351      0.00198704
     -0.00331411     -0.00337645
     -0.00210606     -0.00226465
     0.000789943    -5.08818e-05
     -0.00359552     -0.00330946
     -0.00158569     -0.00161265
     -0.00662941     -0.00533603
      0.00305101      0.00282892
     -0.00257742     -0.00236339
     -0.00160833     -0.00221366
     0.000389001    -0.000128118
     -0.00189382     -0.00286467
      0.00240054      0.00259858
    -0.000755406    -0.000790804
    -0.000825206     -0.00176249
     -0.00454738     -0.00384291
      0.00373045      0.00312288
     0.000660426     0.000424716
     -0.00367943      -0.0038601
      0.00179368       0.0025645
     -0.00766883     -0.00439728
     -0.00209743     -0.00260136
     -0.00425475     -0.00304332
     0.000932625      0.00181287
     0.000507559     8.89445e-06
      0.00289082      0.00353608
      0.00101724      0.00185434
     -0.00352564     -0.00334289
    -0.000367296     -0.00188194
      0.00255256      0.00356986
      0.00344062      0.00216177
      0.00180996      0.00180803
     0.000634858      0.00119667
     0.000575391    -0.000196831
      0.00122869       0.0018237
    -0.000543455      0.00108967
     -0.00118636     -0.00130836
      0.00157767      0.00179047
      0.00435701      0.00399916
      0.00130033       0.0022861
      -0.0148494      -0.0130585
     -0.00181783     -0.00256559
     -0.00747579     -0.00632976
     -0.00171691     -0.00256281
     -0.00253375     -0.00131325
     -0.00556581     -0.00531387
     -0.00119373     -0.00193973
     -0.00348606     -0.00284441
     0.000399491     0.000672165
     -0.00984081      -0.0074376
      -0.0036524     -0.00528947
      0.00299294      0.00541912
    -0.000396413     0.000717353
     -0.00367401     -0.00502309
     -0.00169254     -0.00261882
      0.00360342      0.00431904
      0.00227743      0.00268571
    -0.000328705      0.00108158
     -0.00517747     -0.00693842
     -0.00128732     -0.00098128
     -0.00442548     -0.00409833
     -0.00271784     -0.00331693
     -0.00406237     -0.00340614
     -0.00111394     0.000230429
     -0.00175148     -0.00286807
     -0.00194358     -0.00244047
     -0.00673498     -0.00831014
     0.000137777     0.000934082
      0.00284466      0.00311345
      0.00166779      0.00185788
     -0.00235398     -0.00258877
     0.000304033    -0.000251868
     0.000428123      0.00075329
    -0.000484637    -0.000345908
     -0.00226941     -0.00162389
      0.00238208      0.00283933
     -0.00222937     -0.00185576
     -0.00259971     -0.00315596
     -0.00357806     -0.00293998
     -0.00122246     -0.00137615
     -0.00249455     -0.00167921
     -0.00542016     -0.00668522
     -0.00144281     -0.00155448
      0.00147676      0.00151411
     -0.00280674     -0.00188168
     -0.00615449     -0.00436237
     -0.00533366     -0.00609154
     -0.00462977     -0.00532792
     -0.00141325     -0.00169131
     -0.00150746     -0.00171464
       0.0011309     0.000534457
      0.00303842       0.0050985
     -0.00239778     -0.00275862
    -0.000411468    -0.000410027
      -0.0013197    -0.000845562
     0.000979201      0.00109029
     -0.00338466     -0.00502488
      0.00227583      0.00417163
     -0.00267768     -0.00392293
     -0.00125663     -0.00176022
    -0.000924977    -0.000505993
     -0.00102883     -0.00179314
    -0.000930206     -0.00209547
     -0.00168715     0.000749495
     0.000234725    -0.000652125
       0.0043455      0.00546661
     -0.00172137     -0.00198408
      0.00415155      0.00475439
    -0.000802669      0.00129276
     0.000850731      0.00294175
     -0.00675838      -0.0087952
      0.00180855      0.00168495
     -0.00654827     -0.00533989
     -0.00164966      -0.0033213
      -0.0059354     -0.00592322
      0.00173242      0.00242449
     -0.00323121     -0.00204335
     -0.00453079     -0.00508571
     -0.00719356     -0.00676657
      0.00182871       0.0013414
      0.00123168      0.00280783
     -0.00209596     -0.00297834
     -0.00677919     -0.00793399
      0.00421811       0.0027478
    -0.000735892    -0.000822663
    -0.000473917     -0.00152823
     -7.6478e-05    -0.000315572
      0.00153167      0.00090855
    -0.000591635      0.00243389
       0.0011415       0.0034948
    -0.000357894     0.000508489
      -0.0101328      -0.0125098
     -0.00514328     -0.00606464
    -0.000953192     -0.00159843
       -0.014705      -0.0141753
    -0.000330333      0.00111693
    -0.000396895    -0.000679006
     -0.00589018     -0.00558678
     -0.00160851     -0.00143761
     -0.00306358     -0.00157677
      0.00184944      0.00202084
     -0.00419953     -0.00488068
      -0.0109718      -0.0136537
     -0.00664613     -0.00782142
     -0.00029791     -0.00137994
     -0.00222935     -0.00202974
     -0.00522527     -0.00453565
      -0.0016705     -0.00296877
     -0.00081364     -0.00221895
    -0.000579157    -0.000450078
     0.000709218      0.00211156
      0.00190616      0.00212226
      -0.0100855      -0.0125892
    -0.000432196    -0.000716029
     0.000167554    -0.000214152
      -0.0167308      -0.0125318
     0.000439828    -0.000120196
     -0.00101282      -0.0017838
     -0.00241124     -0.00278522
       0.0015869      0.00201345
    -0.000598087     -0.00088544
     -0.00226782     -0.00315218
      0.00257868      0.00416049
     -0.00119422     -3.4867e-05
     0.000846986    -0.000515377
     -0.00587756     -0.00405969
     -0.00191541     -0.00621498
      -0.0124622      -0.0117235
      0.00125035      0.00223965
      0.00105915      0.00046396
    -0.000217879    -0.000393728
     -0.00914873      -0.0114375
     -0.00276629     -0.00522237
     -0.00186349      -0.0019631
      0.00154349      0.00267555
      0.00125695      0.00352298
     -0.00197993     -0.00319455
      0.00200819       0.0028305
     -0.00165351    -0.000787762
      0.00192541      0.00295415
     -0.00923902       -0.012802
     -0.00323429     -0.00497469
      0.00242269      0.00221512
      0.00233263      0.00380633
     -0.00245492     -0.00487291
       0.0021425      0.00343418
      0.00204734      0.00301875
     0.000971336      0.00175299
     -0.00724881     -0.00644395
     -0.00153328     -0.00242313
      0.00260271       0.0034027
     -0.00139183    -0.000710189
     0.000991073      0.00143942
     -0.00243795     -0.00316937
     -0.00306007     -0.00536159
     -0.00145726    -0.000956574
     -0.00134883     -0.00108272
     -0.00382685      -0.0047709
     -0.00134368     -0.00191488
      0.00120367      0.00224695
      0.00311899      0.00512986
     -0.00162781    -0.000336403
      0.00210311      0.00224056
     -0.00169329     -0.00411752
     0.000143065     -0.00167495
     0.000890315     0.000834187
    -0.000550041     -0.00124342
     -0.00162701      0.00106941
     -0.00107943    -0.000328774
     -0.00176234     -0.00102989
     0.000311405      0.00153109
      0.00155909      0.00190873
    -0.000331435     0.000880933
     0.000624095     0.000383176
     -0.00271223     -0.00386476
     -0.00371071     -0.00572041
      0.00346602      0.00356375
     -0.00375985     -0.00159663
     -0.00124062     -0.00208109
     -0.00544481     -0.00540225
      0.00116709       0.0021631
      -0.0181081      -0.0199743
     0.000597782      0.00119636
      0.00298929      0.00378065
      0.00204765      0.00304345
     -0.00769842     -0.00668182
     -0.00189065     -0.00245501
     0.000495447    -0.000269598
    -0.000822932    -0.000593231
     -0.00741307     -0.00755261
     -0.00288381    -0.000811741
     -0.00106258     -0.00104224
     -0.00209927    -7.45621e-05
      0.00118489    -3.00232e-05
     -0.00139626     -0.00390515
     -0.00147043     -0.00287671
      6.7468e-05     0.000232727
     0.000816141    -4.95476e-05
     -0.00279541     -0.00441533
     -0.00127806     -0.00157085
      0.00126752      0.00120827
     0.000795468     0.000147625
      0.00181015      0.00319064
     -0.00579949     -0.00931976
     -0.00756579     -0.00762996
     -0.00156291     -0.00267269
     -0.00106284     -0.00212859
      -0.0014385    -0.000229751
     -0.00448986     -0.00742164
      0.00107711      0.00150481
      0.00170341      0.00280393
      0.00377946      0.00530657
      0.00228598      0.00405108
       0.0031184      0.00445424
       0.0017699      0.00210354
     0.000447526    -0.000448305
      -0.0064476     -0.00764488
     -0.00231969     4.97046e-05
     0.000615268    -0.000284664
     -0.00420457     -0.00344264
     0.000208064    -0.000239366
     -0.00534169     -0.00641477
     -0.00278889    -0.000439562
     -0.00641271     -0.00656649
      0.00148678      0.00104551
      -0.0141551      -0.0173541
      0.00130039      0.00159229
     -0.00354347     -0.00222709
     -0.00153181     -0.00226559
    -0.000663407    -0.000392038
      -0.0103384     -0.00625278
       -0.001506      -0.0010627
     -0.00316016     -0.00346659
     -0.00263748     -0.00327255
      0.00107084     0.000564174
      0.00170827      0.00261828
    -0.000424086    -0.000116972
     -0.00228324     -0.00285578
     -0.00526283     -0.00178669
     0.000620119     0.000783808
      0.00110452      0.00183829
      -3.806e-05      -0.0008701
    -0.000225649    -0.000461766
     0.000884532      0.00076112
     -0.00240487     -0.00170501
      0.00197822      0.00343393
      0.00495494      0.00618171
       0.0021297      0.00286434
     -0.00756057     -0.00820992
     -0.00197859     -0.00138972
     -0.00846551     -0.00922264
      0.00232411      0.00327128
      0.00196755      0.00294558
       0.0023244      0.00333923
     -0.00100109       0.0019009
      -0.0119511      -0.0140687
      0.00103227     0.000911711
    -0.000497197    -0.000988671
     -0.00508938     -0.00807278
      0.00267608       0.0044566
     -0.00203586     0.000678557
     -0.00412822     -0.00193982
    -0.000445946     0.000387975
      0.00113852      0.00145033
     -0.00478742     -0.00587198
     -0.00272708     -0.00415759
       -0.019115      -0.0172401
      -0.0129678      -0.0115554
        -0.01106      -0.0126753
     -0.00037006    -0.000229438
      0.00236637      0.00276484
      0.00234987       0.0038822
      0.00256356      0.00313514
     0.000406146     0.000403638
     -0.00356516     -0.00366475
      0.00128034     0.000976056
     0.000131249     -0.00123718
     0.000487231      0.00103907
     -0.00173759     -0.00127609
    -0.000765119      0.00040013
      0.00343801       0.0048606
      0.00130759      0.00244248
      0.00147812      0.00213924
     -0.00981359     -0.00698256
      6.8594e-05     0.000440907
    -0.000299373    -0.000856281
     -0.00243919     -0.00388914
      0.00148129      0.00202221
      0.00186831      0.00476383
     -0.00310027     -0.00243816
     -0.00169782     -0.00184882
     0.000758533      0.00131068
     0.000815662      0.00138854
     -0.00349596     -0.00309405
      -0.0019432     -0.00270853
      0.00203553      0.00370087
     -0.00364697     -0.00429179
      0.00292202      0.00457476
      0.00203213      0.00294088
      0.00215056      0.00375097
     -0.00303939      -0.0038019
     -0.00409791     -0.00672498
      0.00260942        0.003001
      0.00220161      0.00230934
     -0.00281041     -0.00409565
     -0.00384811     -0.00598999
     -0.00276282     -0.00425078
       0.0017687      0.00234008
    -0.000151985    -0.000671311
     -0.00456792     -0.00174834
     -0.00320944     -0.00427859
      0.00204422      0.00305341
    -0.000145409    -0.000280911
     -0.00527732     -0.00492677
     0.000409471     -0.00106051
      0.00236952      0.00215946
      -0.0016994     -0.00151572
    -0.000634914      0.00182309
     0.000626153       0.0012734
     -0.00438213     -0.00406964
     -0.00171215     -0.00146989
     -0.00887239     -0.00915612
     -2.3786e-05    -0.000828468
    -0.000935196     -0.00105782
    -0.000161951    -0.000423828
      0.00102073      0.00170982
     -0.00519878     -0.00777879
     -0.00640861     -0.00321034
      0.00276766      0.00394725
     -0.00200952     -0.00336582
      0.00217318      0.00210188
     -0.00154352     -0.00119459
    -0.000773407    -0.000843123
     -0.00128239     -0.00089336
     -0.00523732     -0.00416822
     -0.00488399      -0.0042021
     0.000518789      0.00128884
     -0.00107761     0.000245622
     -0.00330496      -0.0046809
      0.00247269      0.00326839
     -0.00120901     -0.00194953
     -1.1353e-05     0.000284031
     0.000351253    -0.000516679
      0.00166948      0.00209889
     -0.00270318     -0.00342213
     -0.00397095     -0.00602435
     -0.00062116    -0.000118794
    -0.000426952      -0.0023672
     -0.00410302     -0.00398133
     -0.00154498     -0.00218529
     -0.00040075    -0.000966069
     -0.00328727     -0.00386637
      0.00246408      0.00169803
      0.00197701      0.00322293
     -0.00264113      -0.0014442
      -0.0135182     -0.00932586
     -0.00568137     -0.00886901
     -0.00227842     -0.00288526
     -0.00306554     -0.00438098
     -0.00224645     -0.00309471
     -0.00121112     -0.00220665
     0.000266522       0.0003395
      -0.0041624     -0.00550188
     -0.00111632     -0.00165851


==> scatterplots/h2o/fullisotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00625921      0.00876097
      0.00208238      0.00166859
     0.000161019     0.000144363
      0.00263647      0.00246318
      0.00461887      0.00404756
      0.00329449      0.00218767
       0.0079029      0.00664594
      0.00154705      0.00187559
      0.00103124      0.00121061
     0.000733821      0.00079904
     0.000583031     0.000768002
       0.0019155      0.00278711
     0.000477144     0.000549442
     0.000624217     0.000487418
       0.0142362       0.0108325
      7.3464e-05     0.000160874
      0.00286587      0.00366194
     0.000692353     0.000586938
       0.0152858       0.0183248
      0.00303342      0.00249582
     0.000700942     0.000770655
       0.0110647       0.0105102
       0.0464687       0.0395055
      0.00166946      0.00123036
     0.000412981     0.000684628
     0.000566665     0.000693403
     0.000105843     0.000175411
        0.031041       0.0273804
      0.00534402      0.00373027
      0.00758222      0.00679084
       0.0166722       0.0135928
      0.00317986      0.00294797
     0.000856637      0.00133064
       0.0162398       0.0139334
     0.000152717     0.000302894
       0.0126472        0.011991
       0.0142074       0.0130906
      0.00860134       0.0118879
       0.0127672       0.0111723
      0.00597788      0.00692109
      0.00218621      0.00324122
     0.000121472     0.000119141
     0.000950427      0.00116377
     0.000654966     0.000971979
       0.0102617         0.01362
      0.00208757      0.00197534
     0.000135994     0.000173765
     0.000364667     0.000730236
      0.00132215      0.00138193
      0.00155512      0.00259195
       0.0341531       0.0343693
      8.7633e-05     0.000242889
      0.00158696      0.00179729
      0.00329262      0.00329995
       0.0176557       0.0162245
       0.0096435      0.00896473
     0.000355598     0.000181326
     0.000574918     0.000467477
       0.0012414      0.00185466
     0.000189075     0.000265464
     0.000214729     0.000322521
      7.2165e-05     0.000202152
     0.000605932      0.00114634
         0.03535       0.0354232
     0.000919238     0.000971885
       0.0001572     0.000275738
     0.000288831     0.000210038
      0.00231665      0.00386357
      0.00329561      0.00389647
        0.023688       0.0224486
      0.00247651      0.00311107
      0.00744235       0.0102132
      0.00144375      0.00208853
     0.000300508     0.000397447
        0.036866       0.0409087
       0.0307632       0.0296936
     0.000155516     0.000496954
       0.0140786       0.0182395
      0.00373184      0.00302937
      0.00813306       0.0075987
        0.016285       0.0192403
       0.0269188       0.0251676
     0.000630001       0.0012498
     0.000117801     0.000181128
      0.00060578     0.000749845
         0.03187       0.0309688
        0.012567       0.0154799
      0.00109643      0.00174254
      0.00519307      0.00502824
     0.000538416     0.000505246
      0.00352229       0.0052786
       0.0011716     0.000911266
     0.000970594      0.00150117
     0.000959206      0.00123961
      0.00167523      0.00115838
     0.000400086     0.000586117
      0.00796022       0.0079622
      0.00439766      0.00424489
       0.0183884       0.0156868
     0.000372058     0.000471224
       0.0113801       0.0123137
      0.00274979      0.00287272
       0.0126856       0.0133221
      0.00022942     0.000391234
     0.000597766     0.000808392
       0.0122361       0.0101072
      0.00669367       0.0065662
       0.0162303       0.0187645
      0.00209778      0.00183035
      0.00260392      0.00270236
      0.00239621      0.00357487
      0.00676837      0.00741626
       0.0003236     0.000788924
     0.000360098     0.000273132
      0.00195816      0.00231184
     0.000275448     0.000375598
      0.00109824      0.00112901
      0.00100736     0.000760474
     0.000146868     0.000142579
     0.000327729     0.000506895
      0.00351301      0.00316389
      0.00139807      0.00229749
        0.023154       0.0259301
      0.00423008      0.00483308
       0.0143052       0.0142052
      0.00561712      0.00644936
      0.00822467      0.00849091
     0.000977819      0.00131141
      0.00208118      0.00234576
      0.00211412      0.00214358
       0.0185217       0.0154209
      0.00635218      0.00529791
     0.000716668     0.000555682
       0.0184768       0.0227043
       0.0137963       0.0130282
      0.00609043      0.00649925
     0.000369021     0.000574053
      0.00388997      0.00408218
      0.00412956      0.00520921
      0.00190029      0.00140698
       0.0161497        0.016709
       0.0187599       0.0161762
      0.00560518      0.00564645
        0.037525       0.0362389
      0.00228946      0.00313322
     0.000962672     0.000853437
       0.0172032       0.0160987
     0.000430982      0.00076909
      0.00402706      0.00349578
      0.00478173      0.00569448
     0.000474391     0.000232177
       0.0162486       0.0213914
       0.0141476       0.0176351
      0.00171602      0.00327937
     0.000315658     0.000409789
     0.000305146      0.00045648
      0.00116145     0.000827914
     0.000492325     0.000527277
      0.00233016      0.00193722
       0.0206926       0.0254824
     0.000348821     0.000532824
      0.00495971      0.00437979
      0.00074001      0.00131084
         0.02245       0.0201215
       0.0066585      0.00513454
      0.00291333      0.00191931
      0.00956401      0.00988083
      0.00498998      0.00588277
       0.0157781       0.0131734
      8.0841e-05     0.000212782
     0.000177128      0.00022947
      0.00941982       0.0100452
     0.000786856     0.000667885
       0.0419405        0.034533
      0.00125113      0.00165631
        0.019428       0.0189342
      0.00181312      0.00251659
       0.0111489       0.0113672
     0.000109954     0.000199282
       0.0123247       0.0123718
       0.0130516       0.0131159
     0.000892645      0.00117453
     0.000157761     0.000181523
     0.000229586     0.000141305
     0.000383455     0.000534386
       0.0039995      0.00447621
      0.00221626      0.00131026
     0.000217583     0.000198037
       0.0192953       0.0230341
      0.00036307     0.000439738
      0.00123484      0.00193498
      0.00346443      0.00260536
       0.0118914       0.0100453
      0.00291815      0.00443092
       0.0190992       0.0160426
       0.0398451       0.0417044
       0.0026983      0.00269747
     0.000244146     0.000171868
       0.0174948          0.0172
      0.00543405      0.00668951
      0.00121718      0.00112001
     0.000400888     0.000408839
       0.0011506       0.0017674
     0.000258892     0.000209608
      0.00158885      0.00216211
      8.6947e-05     0.000156427
       0.0146862       0.0133112
      9.3966e-05     5.79036e-05
     0.000103985     0.000165231
     0.000388147     0.000497744
     0.000235622     0.000209454
      0.00704085      0.00875661
      0.00191919      0.00175074
      0.00237268      0.00205524
     0.000124172     0.000269776
      0.00501243      0.00596464
      0.00145028      0.00215144
     0.000501694       0.0006949
      0.00414251      0.00292993
     0.000187296     0.000196013
     0.000120878     7.85986e-05
      0.00208586      0.00252041
       0.0410244        0.038836
     0.000517061     0.000694223
      0.00100361      0.00146843
     0.000341722     0.000304383
       0.0145029       0.0125784
      6.3549e-05     6.78124e-05
      0.00171433      0.00349642
     0.000337377     0.000382595
        0.013217       0.0135228
     0.000311507     0.000346894
      0.00050943     0.000459183
       0.0116141      0.00852422
      0.00013931     0.000293591
     0.000366534     0.000514861
     0.000300484     0.000424125
     0.000713492     0.000705334
      6.8728e-05     0.000163715
       0.0201537       0.0207152
      0.00119157      0.00140907
      0.00642632      0.00795054
      0.00122872      0.00110638
      0.00202884      0.00120518
     0.000399588      0.00063127
     0.000249492     0.000526962
     0.000572299     0.000582897
     0.000840143      0.00101226
     0.000443056      0.00056379
       0.0106481      0.00913074
      0.00149092      0.00173128
       0.0269067       0.0296458
      0.00379836      0.00493663
      0.00213055      0.00189584
     0.000101077      0.00018853
       0.0260982       0.0299397
       0.0239355       0.0190331
       0.0035712      0.00581909
     0.000824392     0.000698058
       0.0112769       0.0120088
       0.0215012       0.0254408
     0.000166588     0.000345821
     0.000372801     0.000247833
       0.0149134       0.0164273
     0.000447833     0.000550764
       0.0143733       0.0142069
      0.00217177      0.00239836
      0.00011562     0.000198934
     0.000343948      0.00057401
     0.000265072     0.000520613
      0.00519526      0.00557546
      0.00668723      0.00803791
     0.000244434     0.000175327
      0.00299898      0.00565046
      0.00558421      0.00606852
      0.00428217      0.00427755
     0.000403614     0.000196207
      0.00769557      0.00670081
      0.00144298      0.00155793
      0.00032455     0.000552185
     0.000285832     0.000218343
      0.00130401      0.00107589
      0.00291471       0.0026531
      0.00505363      0.00745486
      0.00761076      0.00873622
      0.00673353      0.00611238
       0.0137088       0.0115874
      0.00114748       0.0018026
       0.0031961      0.00295867
      0.00249906      0.00191376
      0.00217831      0.00228737
       0.0139462       0.0153424
     0.000115798     8.12197e-05
       0.0202687       0.0206304
       0.0284516       0.0301312
     0.000849261      0.00105242
      0.00146757      0.00122876
     0.000728889      0.00122576
     0.000894122      0.00141422
       0.0161686       0.0144707
     0.000594894      0.00098057
         0.02577       0.0280973
      0.00901941       0.0110323
     0.000879595     0.000508803
      0.00241592      0.00209764
      0.00271909      0.00293966
      0.00275965      0.00265425
     0.000116424     0.000215313
     0.000395876     0.000857286
      0.00679012      0.00602061
       0.0156287       0.0183536
     0.000790101     0.000800478
      0.00249378      0.00230006
      0.00312966      0.00404619
      0.00437549      0.00443238
      0.00098209     0.000673878
      0.00105281      0.00104894
       0.0156108       0.0142676
      0.00362681      0.00413734
      0.00208776      0.00149927
      0.00196408      0.00221649
       0.0108834       0.0103564
      0.00605723      0.00548929
     0.000993505      0.00121863
     0.000543971     0.000747965
      0.00226714      0.00341389
     0.000578291     0.000535026
      0.00181636      0.00189995
      0.00498121       0.0052621
      8.1214e-05     0.000105142
      0.00313822      0.00328302
     0.000251757      0.00034163
      0.00509839       0.0051568
       0.0305221       0.0254111
      0.00127944      0.00153975
      0.00180305      0.00200108
       0.0016634      0.00118332
     0.000128855     0.000198395
      0.00200392      0.00228652
       0.0169749       0.0155776
     0.000703086      0.00131108
     0.000489578      0.00103831
       0.0220411        0.019349
     0.000184337     0.000208958
     0.000197938     0.000322008
     0.000249837     0.000286838
       0.0176794       0.0202876
     0.000125276     0.000405892
      0.00176538      0.00158394
      0.00248789      0.00183104
      0.00194546      0.00197429
       0.0110317       0.0107853
        0.018592        0.016784
       0.0225624       0.0189806
     0.000825813       0.0010325
       0.0012416      0.00156947
       0.0039018      0.00481512
      0.00534583       0.0044326
       0.0149748       0.0141493
      0.00251539       0.0036414
      0.00300607      0.00345515
      0.00163217      0.00134477
      0.00155358      0.00222634
      0.00842123      0.00931516
       0.0333612       0.0277731
      0.00361568      0.00392071
     0.000243107     0.000275283
      0.00454674      0.00391071
      0.00984727      0.00928392
      0.00056829     0.000800576
      0.00516164      0.00500141
     0.000306921     0.000295279
     0.000203715     0.000256979
     0.000665999      0.00090856
      0.00223076      0.00174214
     0.000427269     0.000516974
     0.000461332     0.000610201
      7.2303e-05     0.000141356
      0.00062184     0.000743727
      0.00716112      0.00825579
     0.000126313     0.000308107
       0.0019812      0.00244507
      0.00055599      0.00096327
     0.000156763     0.000156705
       0.0113091       0.0130486
      0.00285788      0.00256353
       0.0219226       0.0170203
      9.4459e-05     0.000186532
     0.000103058     0.000184339
      0.00238053      0.00220237
     0.000404822     0.000388131
      0.00184714      0.00110724
      0.00198578      0.00278777
     0.000656682      0.00119311
      9.3195e-05     0.000186713
      0.00145952      0.00199263
      0.00286988      0.00356624
      0.00020393     0.000115788
      0.00107971     0.000793094
     0.000895155      0.00120736
      0.00104629      0.00160792
     0.000249917     0.000365587
     0.000679391     0.000984832
      0.00313396      0.00461579
       0.0118074       0.0109755
     0.000109554     0.000106856
     0.000581718     0.000721259
      0.00342055      0.00253041
     0.000468245     0.000281703
      0.00266595      0.00305495
       0.0122427        0.013378
       0.0046321      0.00431193
      8.8634e-05     0.000150037
     0.000613741     0.000522164
      0.00125791      0.00163566
       0.0083435       0.0107639
      0.00829519       0.0101269
     0.000864193      0.00162673
      0.00162019      0.00173938
        0.013099       0.0108242
       0.0154689       0.0177948
     0.000205374     0.000359823
      8.5565e-05     0.000295202
       0.0425554       0.0375007
       0.0178859       0.0226184
       0.0101153        0.012255
      0.00031684     0.000231999
       0.0096071       0.0091696
      0.00032336     0.000540668
     0.000189168     0.000170633
       0.0305784       0.0353289
     0.000155334     0.000114082
     0.000337846     0.000582209
     0.000563152     0.000923895
      0.00141083      0.00102236
     0.000139532     0.000274156
       0.0400294       0.0382595
     0.000237615     0.000342542
       0.0143915        0.014538
      0.00147771      0.00186277
     0.000561847     0.000952654
       0.0216901       0.0205533
      0.00013778     0.000231921
     0.000692628     0.000726736
      0.00130273      0.00109006
     0.000685663     0.000712921
      0.00796423      0.00822065
        0.014249       0.0113312
      0.00160438      0.00188779
      0.00664443      0.00544736
     0.000198951     0.000351475
      0.00112042     0.000791553
     0.000572007     0.000371332
      0.00247447      0.00265116
      0.00963699      0.00985863
     0.000112133     0.000260031
      0.00261931      0.00254052
       0.0135331         0.01869
     0.000214553     0.000329061
      0.00079428      0.00185822
      0.00040656     0.000579614
       0.0356987       0.0364194
      0.00130027      0.00173419
      0.00554535      0.00455249
     0.000924853     0.000985491
      0.00280446      0.00457632
       0.0032613       0.0031415
      0.00214292      0.00257886
     0.000827854     0.000748297
      0.00291387      0.00482069
      0.00284889      0.00226816
      0.00319398      0.00251325
      0.00067834     0.000988751
      0.00131224      0.00172232
       0.0111576      0.00979746
       0.0100012       0.0104212
      0.00928315      0.00855852
     0.000152599     9.60757e-05
      0.00040434     0.000699898
      0.00381153      0.00277035
      0.00748286      0.00877234
      0.00283841      0.00322443
      0.00784416       0.0105445
      9.7764e-05     8.56793e-05
      8.9467e-05     0.000353959
     0.000377608     0.000290859
       0.0020804      0.00238218
      0.00303791      0.00328127
      0.00122321      0.00143904
      0.00171689      0.00151866
      0.00917018      0.00870338
      0.00516772      0.00607572
     0.000215407     0.000266191
      0.00756892      0.00944553
     0.000681483     0.000627993
       0.0416162       0.0390207
      0.00225611      0.00293534
      0.00178121      0.00221119
     0.000194968     0.000429471
      0.00115744     0.000792541
       0.0190796       0.0151721
      0.00355853      0.00254342
      0.00196992      0.00239717
     0.000242702     0.000203787
      0.00750573       0.0109002
     0.000577069     0.000516414
      0.00100714      0.00105701
       0.0113529       0.0134584
      0.00676264       0.0062993
     0.000488436     0.000557023
      0.00201087      0.00242046
     0.000662277     0.000591832
       0.0136401       0.0100959
     0.000438315      0.00092575
     0.000387453     0.000353744
     0.000226492      0.00034293
      0.00127907      0.00115832
     0.000464776     0.000260631
       0.0033735      0.00239811
     0.000138424     0.000428873
     0.000752235     0.000781741
     0.000603589      0.00108473
     0.000354532     0.000590643
      0.00300062      0.00342177
     0.000223913     0.000434163
      0.00388698      0.00404128
      0.00918406       0.0125203
     0.000670015     0.000950935
     0.000904517      0.00104703
     0.000224769     0.000296885
      0.00337227      0.00370675
       0.0131346       0.0142896
      0.00056343     0.000426736
     0.000865696     0.000686569
      0.00131011      0.00132032
     0.000131194     0.000303234
       0.0344507       0.0363347
       0.0298706       0.0271194
      0.00292211      0.00371213
     0.000403484     0.000305181
     0.000279207     0.000304817
     0.000350853     0.000569529
      0.00568805      0.00708297
      0.00247348      0.00248175
      0.00559022      0.00646211
      0.00274845      0.00182373
      8.3509e-05      7.7835e-05
      0.00669044       0.0080693
      0.00302433      0.00366883
     0.000229546     0.000227083
        0.043705       0.0444334
        0.032929       0.0283804
     0.000656818      0.00110672
      0.00523877      0.00434942
      0.00510141       0.0052747
      0.00158708       0.0019284
      0.00135787      0.00215384
     0.000182424     0.000356269
      0.00058079      0.00113209
     0.000695305      0.00119144
     0.000217646      0.00037515
       0.0122535       0.0156404
      0.00133084      0.00123633
       0.0101295       0.0107319
     0.000580306     0.000531619
      0.00127462      0.00227363
       0.0325253       0.0293039
     0.000492865     0.000885445
      9.4549e-05     0.000275126
      0.00153181       0.0017874
     0.000290597     0.000188019
         0.03118       0.0343721
     0.000103197     0.000251497
      0.00413396      0.00326742
       0.0412256       0.0367108
      0.00461663      0.00432869
     0.000862398      0.00076551
     0.000154904      0.00028155
      0.00280148      0.00248153
     0.000485939     0.000938903
       0.0422073       0.0382839
      0.00166504      0.00160365
     0.000716997     0.000638663
       0.0038449      0.00545503
      0.00404368      0.00399557
      0.00166793      0.00224268
     0.000847613      0.00108529
       5.468e-05     0.000231774
        0.014974       0.0148551
      0.00031433      0.00039123
      0.00853478       0.0102537
      0.00105375      0.00183872
      0.00216004      0.00282752
     0.000242838     0.000281835
     0.000237133     0.000151791
      0.00183708      0.00235742
     0.000258136     0.000540073
       0.0012049      0.00145443
       0.0003406     0.000381641
       0.0290367       0.0278111
      0.00820267      0.00937366
      0.00249982      0.00160052
      0.00595235      0.00806186
      0.00125198     0.000939724
       0.0267639       0.0215838
     0.000448566      0.00039061
       0.0125553       0.0107848
      9.2965e-05     9.50423e-05
     0.000131685     9.92746e-05
     0.000438347     0.000676968
      0.00243659      0.00187958
      0.00367956      0.00328789
      0.00193563      0.00146524
      0.00443419      0.00352626
       0.0016627      0.00261497
      0.00106704     0.000635937
      9.7183e-05     0.000128581
     0.000106817     0.000258352
      0.00239913      0.00187787
       0.0144996       0.0119518
     0.000207402     0.000320748
     0.000181349     0.000123354
      0.00223356      0.00348457
     0.000346972      0.00078269
       0.0433258       0.0379454
        0.005453      0.00538158
      0.00699074      0.00675322
     0.000950885     0.000747412
      0.00154291      0.00166135
      0.00851698      0.00754782
     0.000185689     0.000301502
       0.0107577        0.011212
     0.000512324     0.000436899
       0.0222315       0.0206249
      0.00161996      0.00169329
      0.00314154      0.00365051
     0.000323598     0.000523179
       0.0021779        0.003223
     0.000321295     0.000639529
      0.00196387      0.00253548
     0.000545456     0.000696527
       0.0018686      0.00205765
      0.00513039      0.00566438
      0.00046966     0.000564404
      0.00655512      0.00562537
     0.000357533     0.000870221
       0.0336514       0.0341397
      0.00264752      0.00228591
      7.2472e-05     0.000200856
      0.00875054      0.00773624
       0.0118817       0.0102995
     0.000278761     0.000521591
     0.000540668      0.00116187
     0.000216858     0.000523175
      0.00041435     0.000804751
     0.000220578     0.000210436
     0.000106886     0.000279721
     0.000133394     0.000161852
     0.000740555      0.00108741
      0.00118426     0.000985291
      0.00207542       0.0016393
     0.000304895     0.000572987
      0.00388651      0.00312237
     0.000152387     0.000234829
        0.001094      0.00171067
      0.00496669      0.00677191
      6.8254e-05     0.000192748
       0.0012271     0.000920639
      0.00601592      0.00539066
      0.00679059      0.00662313
      0.00321785      0.00302052
      0.00204051      0.00300791
      0.00030496     0.000353288
     0.000109449     0.000193636
      0.00131345      0.00251789
       0.0013444      0.00112359
     0.000306821     0.000711805
       0.0134446       0.0110967
     0.000114441     0.000178357
      0.00481549      0.00498734
      0.00080994      0.00120016
      0.00206539      0.00220264
     0.000669024     0.000985256
     0.000373864     0.000319791
      0.00078807       0.0010395
      0.00103242      0.00108193
     0.000327413     0.000245519
       0.0270726       0.0260815
     0.000413081     0.000231833
      0.00295145      0.00330585
     0.000543943     0.000639498
      0.00122215       0.0016651
      0.00983829      0.00798101
        0.010476       0.0116519
      0.00596077      0.00682848
     0.000552772     0.000915903
        0.013736       0.0103996
      0.00113328      0.00117932
      0.00889175      0.00847075
      0.00735728       0.0069171
      0.00443266      0.00470003
      0.00272846      0.00325823
       0.0107085       0.0100541
       0.0014148      0.00087771
      0.00179682       0.0026776
     0.000420987     0.000765397
      0.00494846      0.00580205
      0.00787965       0.0115658
       0.0033531      0.00304365
     0.000945534      0.00085679
      4.1104e-05     0.000166505
      0.00352858      0.00412488
       0.0132514       0.0126306
      0.00509892      0.00457689
      0.00960406      0.00683657
       0.0108618       0.0110252
      0.00913776      0.00987721
     0.000286576      0.00044606
       0.0346231       0.0292298
     0.000688861     0.000896237
     0.000134344     0.000159755
        0.030468       0.0267302
      0.00219908      0.00244424
      0.00176514      0.00218368
      0.00048524       0.0003673
      0.00338975      0.00302591
       0.0218823       0.0232482
      0.00520912      0.00622654
     0.000365097     0.000240718
     0.000926408      0.00121617
         0.01308       0.0173742
     0.000320349     0.000414318
      0.00643828      0.00487779
      0.00277599      0.00239093
     0.000255947     0.000381293
     0.000919757      0.00137062
      0.00983585       0.0118395
     0.000509626     0.000507384
      0.00166693      0.00193279
       0.0463486       0.0381486
     0.000214717     0.000193437
     0.000452483     0.000520383
     0.000254504     0.000536625
      0.00195202      0.00172279
     0.000488149     0.000392983
     0.000780799     0.000654986
     0.000496252     0.000419954
      0.00228974      0.00281766
      0.00100681       0.0019035
       0.0164521        0.022203
      0.00597656      0.00798628
       0.0194199       0.0158103
     0.000270038     0.000255258
      0.00118422      0.00157176
     0.000224483     0.000254869
      0.00881078       0.0113606
      0.00274186      0.00261541
      0.00229421      0.00199563
       0.0052598       0.0045968
      0.00213723      0.00238596
      0.00113928      0.00102087
      0.00847582      0.00725395
       0.0196593       0.0178233
     0.000199056     0.000269529
      0.00984709       0.0123954
      0.00445443      0.00528139
      0.00251639      0.00250744
      0.00967402        0.010143
      0.00121733      0.00174936
      0.00218154      0.00223868
     0.000451163     0.000331501
       0.0032877      0.00313853
       0.0286752       0.0267693
     0.000123197     0.000175209
      0.00180328      0.00110608
      0.00100919     0.000878877
      0.00213897      0.00146846
     0.000179293     0.000358536
      0.00521868      0.00593604
     0.000684747     0.000777162
     0.000473696     0.000470194
      0.00241772      0.00275269
       0.0013992      0.00155922
      0.00021768     0.000228255
        0.001313      0.00158938
      0.00304112      0.00265263
     0.000623295     0.000399376
      0.00198984      0.00269669
     0.000434613      0.00106081
     0.000493096     0.000370514
     0.000137266     0.000279394
       0.0119578      0.00940696
      0.00139485      0.00173093
      0.00033724     0.000512725
      0.00496561      0.00446179
     0.000484596      0.00043579
       0.0147269       0.0145133
      0.00155254      0.00160851
      0.00322995      0.00312451
      0.00156537      0.00251441
     0.000940554      0.00136434
      0.00488539      0.00505208
     0.000722736     0.000907788
      0.00938564      0.00842496
     0.000227251     0.000244136
       0.0339606       0.0344759
     0.000212364      0.00032454
      0.00765989        0.010211
     0.000276114     0.000450436
        0.022639       0.0199406
      0.00873374      0.00837322
     0.000572039     0.000703035
      0.00218663      0.00210081
      0.00855128      0.00805317
      0.00273628      0.00300821
     0.000478597     0.000370139
      0.00893372       0.0115487
     0.000870866      0.00146828
       0.0276838        0.037117
     0.000859389      0.00119764
      0.00194109      0.00152354
      0.00011267     0.000283042
      0.00122262      0.00191725
     0.000172194     0.000336776
     0.000219306     0.000119619
       4.521e-05     0.000166258
      0.00312129      0.00379794
      0.00915763      0.00875499
        0.015573       0.0132282
      0.00034539      0.00052391
     0.000523867     0.000870106
       0.0210848       0.0174329
      0.00788225      0.00724715
      0.00294129      0.00218474
      6.5298e-05     9.82577e-05
      0.00216062      0.00332321
      0.00129507      0.00126612
     0.000517334     0.000852672
      0.00245927      0.00244955
     0.000190697     8.87222e-05
       0.0335044       0.0334142
      0.00848925      0.00862499
     0.000209085     0.000467289
      0.00223747      0.00253091
     0.000210958     0.000613625
      0.00366777      0.00374947
       0.0252489       0.0257516
      0.00618877      0.00607015
      9.0456e-05     0.000251585
       0.0172409       0.0210318
      8.1308e-05     0.000135614
       0.0109874       0.0102994
       0.0011386      0.00185528
     0.000599638     0.000645605
       0.0196344        0.016712
      0.00122544      0.00186286
      0.00222837      0.00276114
      0.00070315     0.000784947
      0.00351445      0.00503288
     0.000458296     0.000390205
     0.000881097      0.00111015
     0.000204629     0.000419084
       0.0133288       0.0116302
     0.000827742      0.00148266
     0.000511928     0.000459578
     0.000291461     0.000471156
     0.000510554     0.000580765
      0.00701249      0.00602596
      0.00818774      0.00791536
     0.000785555     0.000960381
      0.00551922      0.00514184
     0.000206557     0.000168441
      0.00738483      0.00923805
      0.00404948      0.00401395
      0.00813028       0.0108825
     0.000566103     0.000376115
       0.0016645      0.00195197
      0.00726615      0.00769088
      0.00562731      0.00567175
       0.0226423       0.0192776
     0.000900624     0.000504703
     0.000450183      0.00044179
       0.0087407      0.00763863
      0.00851406       0.0082667
       0.0067165      0.00644999
       0.0292182       0.0255247
      0.00470581      0.00410096
      0.00012878     0.000109602
       0.0144763       0.0177253
     0.000368187     0.000506026
       0.0495455        0.041247
       0.0193366       0.0174435
       0.0154067       0.0161828
     0.000656731     0.000761995
     0.000686307     0.000881644
      0.00195157      0.00175295
      0.00165823      0.00204081
     0.000392087     0.000748471
       0.0135657        0.012333
     0.000226083     0.000142774
      0.00304545      0.00231741
      7.0564e-05     7.49208e-05
     0.000721496     0.000765702
     0.000438759     0.000572438
      0.00314501        0.003935
      0.00200955      0.00227512
     0.000198099     0.000400012
       0.0149579       0.0131066
      0.00052054      0.00065468
     0.000382464     0.000528159
     0.000594097      0.00138776
      6.8089e-05     0.000185362
       0.0101849       0.0100093
       0.0125545       0.0126319
      0.00313096      0.00252269
      9.0405e-05     0.000181895
      0.00784765       0.0065099
      0.00682433      0.00811751
     0.000104792     0.000183361
     0.000641815      0.00059291
      0.00134181      0.00216952
      0.00314018      0.00338809
       0.0014693      0.00107217
      0.00366721       0.0035863
     0.000537429     0.000794793
       0.0234029       0.0319662
      0.00190851      0.00217254
      9.8008e-05     0.000293239
      0.00330741       0.0042778
      0.00167331      0.00256918
       0.0132839       0.0126353
      0.00974974       0.0136531
      6.1167e-05     0.000290728
      0.00849076      0.00840119
       0.0024284      0.00342834
      9.6192e-05     5.28646e-05
      0.00269816      0.00355509
      0.00558597      0.00817412
      0.00276765       0.0017052
      0.00636864      0.00631658
      0.00114994      0.00171985
       0.0104466       0.0110663
      0.00024293     0.000444986
      0.00358703      0.00332127
     0.000306469     0.000577129
       0.0412445       0.0365435
      0.00166441      0.00223093
     0.000654562      0.00118377
     0.000132037     0.000314216
     0.000688771      0.00073695
      0.00284915      0.00352199
       0.0138636       0.0127462
      0.00123667     0.000868932
     0.000301805      0.00044762
      0.00126376      0.00086558
      0.00050697     0.000554128
     0.000272358     0.000493138
     0.000125476     0.000268931
        0.021001       0.0179249
       0.0186939       0.0151265
     0.000239148      0.00038368
      0.00705629      0.00940161
      0.00152014        0.001649
      0.00108918     0.000697325
      0.00224258      0.00222146
        0.017958       0.0169672
      0.00024138     0.000526447
      0.00104669     0.000750616
      0.00109456      0.00176978
       0.0036082      0.00380744
     0.000116683     0.000184069
     0.000861316      0.00140921
      0.00744018      0.00741811
     0.000533094     0.000565341
      0.00261237      0.00435474
     0.000903419      0.00124748
      0.00617805      0.00913001
     0.000974848        0.001009
      0.00191404      0.00221391
        0.026193       0.0228964
       0.0139071       0.0147332
      0.00128994      0.00137788
     0.000631756      0.00120581
     0.000466089     0.000444717
     0.000244126     0.000471045
     0.000778632     0.000850007
      0.00129334      0.00204667
      5.6701e-05     0.000165937


==> scatterplots/h2o/fullisotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
    -0.000812179    -0.000772437
    -0.000203081    -0.000175905
     -7.7921e-05    -0.000101299
    -0.000321107    -0.000312754
    -0.000498561    -0.000444559
    -0.000328684    -0.000429166
    -0.000484598    -0.000832327
    -0.000323159    -0.000373213
    -0.000248152    -0.000247343
    -0.000187575    -0.000287567
      -0.0001956    -0.000175646
    -0.000293072    -0.000395942
    -0.000130368    -0.000161492
     -0.00014217    -0.000155336
    -0.000521637    -0.000767926
     -6.3245e-05    -0.000105483
    -0.000341552     -0.00038556
    -0.000155382    -0.000194495
     -0.00134344     -0.00153507
    -0.000323868    -0.000410296
    -0.000157446    -0.000222761
     -0.00104841     -0.00095978
     -0.00130141     -0.00151329
    -0.000178082    -0.000163916
     -0.00020782    -0.000249734
    -0.000180006    -0.000245585
     -6.9015e-05     -7.4242e-05
     -0.00255256     -0.00165468
    -0.000331277    -0.000371509
    -0.000639159    -0.000596799
    -0.000785127    -0.000704155
    -0.000418832    -0.000783318
     -0.00038937    -0.000360245
    -0.000844002    -0.000832435
     -8.0832e-05    -0.000102722
     -0.00115627     -0.00102425
     -0.00137457    -0.000961531
     -0.00104958    -0.000794483
     -0.00109626    -0.000847472
    -0.000544922    -0.000766829
    -0.000489091    -0.000557438
     -6.5822e-05    -8.30214e-05
    -0.000234118    -0.000171658
    -0.000230933    -0.000288284
     -0.00082441     -0.00126883
    -0.000271879    -0.000257126
     -8.4957e-05    -8.40909e-05
    -0.000178053    -0.000201783
    -0.000274386    -0.000231111
    -0.000432389    -0.000495145
      -0.0011951     -0.00202413
      -7.963e-05    -9.89007e-05
    -0.000305508    -0.000264459
    -0.000326181    -0.000384108
    -0.000720696    -0.000853855
     -0.00133575    -0.000837295
     -8.6761e-05    -7.90254e-05
    -0.000136768    -0.000161278
    -0.000252332    -0.000278034
    -0.000112359    -0.000153884
     -8.4713e-05     -8.9383e-05
          -7e-05    -0.000102502
     -0.00017949    -0.000201859
     -0.00135133     -0.00185286
    -0.000222461    -0.000259493
     -9.1995e-05    -0.000120554
    -0.000109286    -0.000137763
      -0.0004982    -0.000543279
    -0.000768752    -0.000692413
     -0.00112045     -0.00156136
    -0.000543882    -0.000487506
      -0.0013197     -0.00136456
    -0.000318116     -0.00025662
    -0.000123626    -0.000185957
     -0.00135758     -0.00195186
     -0.00131976     -0.00195866
    -0.000112918    -0.000134258
     -0.00126461     -0.00159653
    -0.000303606    -0.000320001
     -0.00052964    -0.000803166
     -0.00114143     -0.00141356
     -0.00143749     -0.00143851
     -0.00027522    -0.000266308
     -8.7396e-05    -7.52117e-05
    -0.000146403    -0.000152901
     -0.00138286     -0.00184606
    -0.000772549     -0.00125372
    -0.000509709     -0.00041912
    -0.000520712     -0.00103842
    -0.000129056    -0.000160465
    -0.000619021    -0.000659517
    -0.000196199    -0.000214082
    -0.000310697     -0.00032754
    -0.000188683    -0.000260194
    -0.000235966    -0.000263105
    -0.000123008     -0.00013018
    -0.000763481    -0.000985495
    -0.000596888    -0.000544473
    -0.000674321      -0.0010734
    -0.000135271    -0.000104613
     -0.00134924     -0.00140961
    -0.000319355    -0.000419138
    -0.000937236     -0.00125031
     -9.4176e-05    -0.000119049
    -0.000219366    -0.000257522
    -0.000680101    -0.000634896
     -0.00100085    -0.000837195
     -0.00141884     -0.00152669
    -0.000287669    -0.000330987
    -0.000397189    -0.000424433
    -0.000720284    -0.000585198
    -0.000790622    -0.000741811
    -0.000145802    -0.000166525
      -8.234e-05    -8.68297e-05
    -0.000551626    -0.000470328
    -0.000138068    -0.000191799
    -0.000208612    -0.000162592
    -0.000150024    -0.000140185
     -8.8869e-05     -0.00012636
     -0.00014813     -0.00018559
    -0.000388333    -0.000672407
    -0.000272907    -0.000420012
     -0.00136856     -0.00147457
     -0.00115566    -0.000980943
     -0.00173421     -0.00146299
    -0.000589727    -0.000485755
     -0.00112566    -0.000889703
    -0.000207207    -0.000154074
    -0.000410846    -0.000309627
    -0.000392053    -0.000354459
     -0.00104063    -0.000999262
    -0.000400513    -0.000482555
    -0.000112235    -0.000111609
    -0.000857932     -0.00133883
     -0.00136525     -0.00107206
    -0.000901963    -0.000726502
    -0.000114085    -0.000152174
    -0.000467923    -0.000693439
    -0.000760131    -0.000801325
    -0.000192331    -0.000187709
     -0.00150074     -0.00103534
    -0.000664231    -0.000976504
    -0.000412509    -0.000624182
     -0.00204434     -0.00166207
    -0.000509688    -0.000471473
    -0.000151355    -0.000131465
    -0.000716587     -0.00147434
    -0.000202456    -0.000220255
    -0.000408262    -0.000480082
    -0.000408935    -0.000618188
    -0.000120936     -0.00011962
     -0.00080598     -0.00161037
    -0.000779947     -0.00122433
    -0.000492619    -0.000412434
    -0.000139175    -0.000179634
    -0.000107224    -0.000115039
    -0.000242659    -0.000353679
    -0.000144792    -0.000113662
    -0.000298235    -0.000354669
    -0.000900869      -0.0021672
    -0.000124874    -0.000164986
      -0.0004875    -0.000483408
    -0.000308246    -0.000377201
     -0.00106507     -0.00117785
    -0.000402876    -0.000453936
    -0.000257117    -0.000274833
    -0.000930192    -0.000659162
    -0.000881342    -0.000668456
     -0.00103231    -0.000793975
     -9.1042e-05    -0.000114238
     -8.9996e-05    -8.43657e-05
     -0.00164508     -0.00156993
    -0.000216568    -0.000345064
     -0.00185545     -0.00147183
    -0.000272982    -0.000353217
    -0.000840886     -0.00103335
    -0.000389515    -0.000388195
    -0.000614905     -0.00084549
     -8.7137e-05    -9.21884e-05
     -0.00133703    -0.000888641
     -0.00152922     -0.00121819
    -0.000233491    -0.000279913
     -6.7261e-05    -8.31053e-05
     -7.9122e-05    -7.66923e-05
    -0.000146229    -0.000232705
    -0.000506056    -0.000656929
     -0.00022601    -0.000224731
    -0.000105668    -0.000149866
     -0.00110144     -0.00159348
    -0.000156129    -0.000220124
    -0.000299858    -0.000351229
    -0.000324726    -0.000450514
       -0.000558    -0.000919529
    -0.000636875    -0.000663452
     -0.00138845     -0.00117273
     -0.00149306      -0.0018542
    -0.000329713     -0.00053713
    -0.000113917    -0.000149124
     -0.00123173     -0.00144867
    -0.000718438    -0.000659399
    -0.000171438    -0.000156456
    -0.000125751    -0.000141251
     -0.00028352    -0.000335318
    -0.000113854    -0.000155906
    -0.000449086    -0.000526753
     -7.8795e-05    -0.000120699
      -0.0013919     -0.00112688
     -8.5182e-05    -0.000120385
     -6.7191e-05    -9.65849e-05
    -0.000177037    -0.000203584
     -9.5904e-05    -0.000107417
    -0.000523513    -0.000971527
    -0.000269675    -0.000408681
    -0.000251739     -0.00026548
    -0.000116288    -0.000137835
    -0.000686951    -0.000556946
    -0.000479932    -0.000549417
    -0.000145399    -0.000159236
    -0.000287135    -0.000295985
      -8.916e-05    -0.000119873
     -9.2003e-05    -0.000130643
    -0.000463645    -0.000324132
     -0.00131977     -0.00186254
    -0.000176398    -0.000235007
    -0.000233485    -0.000281131
     -9.6524e-05    -0.000110194
      -0.0010153    -0.000885161
     -7.3492e-05    -0.000122337
     -0.00044528    -0.000430971
     -0.00010538    -0.000116574
    -0.000666596     -0.00140682
    -0.000123579     -0.00017386
    -0.000125771    -0.000149465
    -0.000425076    -0.000547392
     -8.2455e-05    -9.78188e-05
    -0.000127818    -0.000115784
     -0.00010531    -8.87735e-05
    -0.000185905    -0.000228046
     -8.7289e-05    -0.000114658
     -0.00134343     -0.00157561
     -0.00028595    -0.000414186
    -0.000659931    -0.000829877
    -0.000195583     -0.00022608
    -0.000224159     -0.00022294
    -0.000195171    -0.000204974
    -0.000123811    -0.000178455
    -0.000140639    -0.000172901
    -0.000214172    -0.000208762
    -0.000169271    -0.000154077
    -0.000884575    -0.000730749
    -0.000403712    -0.000386897
    -0.000990815     -0.00226921
    -0.000759493    -0.000683489
    -0.000267231     -0.00036513
     -8.5345e-05    -9.71959e-05
     -0.00156158     -0.00136277
    -0.000831212    -0.000893956
    -0.000597283    -0.000650699
    -0.000143791    -0.000139962
     -0.00173486     -0.00116568
    -0.000901528     -0.00214924
     -9.4995e-05    -0.000115761
    -0.000110888    -0.000112164
    -0.000683891     -0.00119061
    -0.000132877    -0.000180321
    -0.000707764    -0.000932424
    -0.000334587    -0.000619903
     -6.5377e-05    -8.10082e-05
    -0.000118161     -0.00012584
    -0.000220045    -0.000217741
    -0.000509505    -0.000718659
    -0.000866661     -0.00068932
    -0.000104033    -0.000135122
    -0.000432941    -0.000445201
    -0.000703918    -0.000911126
    -0.000390531    -0.000665922
    -0.000119716    -0.000119719
    -0.000589102    -0.000460794
    -0.000270727    -0.000319516
    -0.000153871    -0.000138396
    -0.000134018    -0.000196999
    -0.000264604    -0.000419316
    -0.000312176    -0.000292496
    -0.000914541    -0.000974117
    -0.000797524    -0.000836412
    -0.000940886    -0.000717483
     -0.00126163     -0.00113202
    -0.000312706     -0.00031254
    -0.000314593    -0.000461989
     -0.00027281    -0.000343495
    -0.000280577    -0.000469597
    -0.000992842    -0.000968816
     -8.2158e-05     -0.00011489
    -0.000855647     -0.00136853
     -0.00179945     -0.00138204
    -0.000231454    -0.000326563
    -0.000228496    -0.000286194
    -0.000184148    -0.000207738
    -0.000230695        -0.00018
    -0.000729822      -0.0010607
    -0.000237676    -0.000210409
     -0.00142372      -0.0018781
     -0.00158751      -0.0016715
    -0.000151327    -0.000150406
    -0.000247487    -0.000241487
    -0.000459635    -0.000365623
     -0.00032197    -0.000318527
     -9.7422e-05    -0.000109101
    -0.000218933    -0.000260803
    -0.000807975     -0.00068621
      -0.0012544     -0.00150796
    -0.000148939    -0.000136171
    -0.000335705    -0.000319593
    -0.000503717    -0.000456408
    -0.000479038    -0.000402614
    -0.000232992    -0.000324966
    -0.000233426    -0.000199232
     -0.00158573     -0.00110691
    -0.000659757    -0.000654847
    -0.000300099    -0.000422192
    -0.000485787    -0.000487995
    -0.000629003    -0.000840714
    -0.000518867    -0.000972831
    -0.000253698     -0.00020738
    -0.000211684    -0.000208043
    -0.000533982    -0.000623625
    -0.000164816     -0.00023967
    -0.000315047    -0.000240523
    -0.000886285    -0.000590413
     -7.5197e-05    -0.000122017
    -0.000352951    -0.000419145
     -9.8675e-05    -0.000115056
    -0.000477164     -0.00092914
    -0.000907799     -0.00126983
    -0.000267217    -0.000303529
    -0.000302727    -0.000563768
    -0.000273491    -0.000367511
     -8.7441e-05    -7.29581e-05
    -0.000278379    -0.000314218
      -0.0018597     -0.00111702
    -0.000204648    -0.000199626
    -0.000157649    -0.000162885
    -0.000704048     -0.00127804
     -8.6114e-05    -0.000117164
    -0.000107447    -0.000139241
     -7.8654e-05    -7.43921e-05
     -0.00125727     -0.00144066
     -9.3236e-05    -0.000109084
     -0.00027223    -0.000346546
    -0.000234482    -0.000213614
    -0.000267388    -0.000236962
    -0.000822405    -0.000692495
     -0.00185213     -0.00129859
     -0.00182536     -0.00138267
     -0.00025277    -0.000289889
    -0.000303257    -0.000349897
    -0.000628646    -0.000579922
    -0.000375513     -0.00038509
     -0.00123353    -0.000927729
    -0.000582052    -0.000550856
    -0.000568978    -0.000708942
    -0.000288847    -0.000437809
    -0.000266374    -0.000325846
    -0.000705822    -0.000850778
    -0.000795273     -0.00125382
    -0.000477588    -0.000703037
    -0.000101963    -0.000100291
    -0.000488458    -0.000419365
     -0.00146054    -0.000918061
     -0.00019684    -0.000158588
    -0.000610652    -0.000555149
     -9.3196e-05    -8.26292e-05
    -0.000108366    -0.000135907
      -0.0001822    -0.000156011
     -0.00028849    -0.000323402
    -0.000139679    -0.000133016
    -0.000139402    -0.000150069
     -9.5066e-05    -0.000130437
    -0.000172084    -0.000193404
     -0.00124844     -0.00115191
    -0.000120525    -0.000134443
     -0.00028885    -0.000418314
    -0.000261672    -0.000257573
     -7.6222e-05    -8.50403e-05
     -0.00111768     -0.00119136
      -0.0003085    -0.000457019
    -0.000594549    -0.000981388
     -9.7812e-05    -0.000116556
     -7.7644e-05    -6.79107e-05
    -0.000254748     -0.00028311
    -0.000106978    -0.000132952
     -0.00023452    -0.000242042
    -0.000452909    -0.000517343
    -0.000230877    -0.000275725
    -0.000112775    -0.000151942
    -0.000417388    -0.000359283
    -0.000547279    -0.000437489
     -8.5663e-05    -8.54103e-05
    -0.000210563    -0.000284341
    -0.000288848    -0.000237446
    -0.000225629    -0.000379933
    -0.000106117    -0.000130253
    -0.000195356    -0.000151166
    -0.000395784    -0.000662288
    -0.000561714    -0.000866819
     -6.0366e-05    -8.10357e-05
    -0.000174491    -0.000272404
    -0.000330184    -0.000453027
    -0.000127516    -0.000133138
     -0.00044121     -0.00037753
      -0.0013761     -0.00124058
    -0.000407077    -0.000406026
      -8.916e-05    -8.14805e-05
    -0.000107855    -0.000109046
    -0.000384925    -0.000310887
     -0.00070764    -0.000946105
     -0.00125824    -0.000950081
    -0.000293995     -0.00024298
    -0.000342728    -0.000438618
    -0.000828935    -0.000672115
    -0.000895994     -0.00139765
    -0.000121336    -0.000178175
     -7.9508e-05    -8.18623e-05
     -0.00111004     -0.00178936
     -0.00145482     -0.00175775
      -0.0010443     -0.00122295
      -8.338e-05    -9.15252e-05
    -0.000804093    -0.000719039
    -0.000132978    -0.000207856
     -9.2226e-05    -0.000109755
     -0.00115561     -0.00277402
    -0.000109698    -0.000164914
    -0.000153153    -0.000132506
    -0.000226405     -0.00023301
     -0.00022313     -0.00025623
    -0.000134396    -0.000164415
     -0.00123325     -0.00181141
    -0.000122109    -0.000210755
    -0.000648061     -0.00128852
    -0.000371832     -0.00031483
    -0.000236408    -0.000230454
     -0.00150606     -0.00113198
    -0.000106418    -0.000128152
    -0.000142785    -0.000164562
    -0.000217999    -0.000265767
    -0.000182923    -0.000268733
     -0.00113665    -0.000687526
    -0.000531555    -0.000886674
    -0.000257131    -0.000284116
    -0.000546097    -0.000485159
    -0.000115408    -9.93472e-05
    -0.000169354    -0.000157348
    -0.000120533    -0.000122228
    -0.000380626    -0.000256215
    -0.000589677    -0.000660043
    -0.000113057    -0.000147277
    -0.000355991    -0.000623267
    -0.000782098     -0.00148675
    -0.000126983     -0.00016037
      -0.0002304    -0.000218694
    -0.000159222    -0.000140042
     -0.00110297     -0.00221855
    -0.000404863    -0.000329405
    -0.000379203    -0.000361733
    -0.000204114    -0.000281515
    -0.000616011    -0.000679334
    -0.000295703    -0.000362661
    -0.000568357    -0.000422835
     -0.00017733    -0.000152963
    -0.000402779    -0.000399819
    -0.000298521    -0.000318985
    -0.000343056    -0.000501753
    -0.000201552    -0.000155065
    -0.000324571    -0.000222508
     -0.00121297    -0.000822651
      -0.0015083    -0.000939915
     -0.00124051    -0.000768512
     -6.9945e-05    -7.70493e-05
     -0.00016435    -0.000213321
    -0.000290037    -0.000323497
    -0.000710228    -0.000810644
    -0.000551888    -0.000361792
    -0.000613523    -0.000894996
      -7.265e-05    -9.79759e-05
     -8.3798e-05    -9.07337e-05
    -0.000134334    -0.000172454
    -0.000310116     -0.00047291
    -0.000423582    -0.000440657
     -0.00028532    -0.000195769
    -0.000232921    -0.000230462
    -0.000659936    -0.000889956
    -0.000826888     -0.00083513
     -0.00012258    -0.000142742
    -0.000527417     -0.00105392
    -0.000148629    -0.000137722
     -0.00141863      -0.0018557
    -0.000343641    -0.000436424
    -0.000312452    -0.000344021
    -0.000117287    -0.000165406
    -0.000212183     -0.00025128
    -0.000581569     -0.00106379
    -0.000292701    -0.000327292
    -0.000402447    -0.000455843
     -9.4125e-05     -0.00011618
    -0.000697516    -0.000702796
    -0.000110115     -0.00011542
     -0.00023823    -0.000243424
     -0.00153686     -0.00113399
    -0.000890775     -0.00073968
    -0.000132761    -0.000137248
    -0.000458356    -0.000423659
    -0.000168494    -0.000226344
    -0.000449663    -0.000632786
    -0.000187485    -0.000252425
    -0.000140985     -0.00020824
     -8.7683e-05    -9.42293e-05
    -0.000200715    -0.000166547
    -0.000121664    -0.000122645
    -0.000230836    -0.000239079
    -0.000105421    -0.000129428
    -0.000163624    -0.000176658
     -0.00027719    -0.000267816
    -0.000130756    -0.000100941
    -0.000520423    -0.000345813
      -9.297e-05    -0.000122857
    -0.000910101    -0.000746459
     -0.00143434     -0.00128948
    -0.000165828    -0.000170435
    -0.000183918    -0.000180871
    -0.000132301     -0.00014362
    -0.000368881    -0.000593274
    -0.000625065     -0.00114321
    -0.000142059    -0.000176663
    -0.000152663    -0.000152832
    -0.000208619    -0.000162967
     -9.1108e-05    -0.000119588
     -0.00297281     -0.00210367
     -0.00136108     -0.00152988
    -0.000700647    -0.000595132
      -0.0001016    -0.000111689
    -0.000116366    -0.000166742
    -0.000202679    -0.000218473
    -0.000806445     -0.00064533
    -0.000409153    -0.000336543
    -0.000555243     -0.00059138
     -0.00021583    -0.000215018
     -8.6575e-05    -0.000142289
    -0.000535599    -0.000789611
    -0.000493427    -0.000423515
     -9.0808e-05    -0.000117013
     -0.00148226     -0.00218906
     -0.00107647     -0.00137292
    -0.000184466    -0.000248766
    -0.000416594     -0.00055692
    -0.000833313    -0.000540175
    -0.000328483    -0.000362227
    -0.000232627    -0.000325942
     -8.6937e-05    -9.18751e-05
    -0.000231828    -0.000185392
    -0.000213218    -0.000295849
     -0.00010876    -9.80389e-05
    -0.000683601     -0.00137395
    -0.000245642    -0.000205867
      -0.0011795     -0.00111619
    -0.000166127      -0.0002177
    -0.000363259      -0.0003299
     -0.00169225     -0.00134932
    -0.000218684    -0.000273343
      -7.256e-05    -8.58957e-05
    -0.000265763    -0.000295507
    -0.000117708    -0.000149471
     -0.00119478     -0.00185675
     -8.3971e-05    -9.51707e-05
    -0.000398275    -0.000635239
     -0.00162574     -0.00157542
    -0.000560222    -0.000396208
     -0.00017293    -0.000158429
     -8.9911e-05    -8.68022e-05
    -0.000349701    -0.000581558
     -0.00015411    -0.000231157
     -0.00118045     -0.00178206
    -0.000242382    -0.000248783
    -0.000138144    -0.000142449
    -0.000624607    -0.000648509
    -0.000327757    -0.000417659
     -0.00036955    -0.000449798
    -0.000228422    -0.000162683
     -6.7054e-05    -6.61255e-05
    -0.000749752     -0.00078398
    -0.000106205    -0.000139948
     -0.00134715     -0.00111162
    -0.000435239    -0.000385734
    -0.000287374    -0.000401231
    -0.000103488    -0.000134298
    -0.000102665    -0.000122413
    -0.000328818    -0.000369995
    -0.000175371    -0.000158013
    -0.000299845    -0.000237879
    -0.000127058    -0.000167235
     -0.00104549      -0.0015837
     -0.00101802    -0.000931879
    -0.000246854    -0.000253414
    -0.000705016     -0.00095665
    -0.000235177     -0.00031712
     -0.00123666     -0.00120995
    -0.000103563    -9.94484e-05
      -0.0014302     -0.00106515
     -8.3767e-05    -0.000138451
     -6.7358e-05    -7.82203e-05
     -0.00022322    -0.000217905
    -0.000203767    -0.000208729
    -0.000427872    -0.000332908
     -0.00024672    -0.000314224
    -0.000418191     -0.00067754
    -0.000366182    -0.000315866
     -0.00021879    -0.000261336
     -7.6692e-05    -0.000121722
     -6.8205e-05    -8.22323e-05
    -0.000275632    -0.000241888
    -0.000776962    -0.000777269
     -9.7354e-05    -0.000131046
     -8.5945e-05    -9.68146e-05
    -0.000555399     -0.00048071
    -0.000148263    -0.000129678
     -0.00135693     -0.00146456
    -0.000527978    -0.000548008
    -0.000666879    -0.000550205
     -0.00015581    -0.000153659
    -0.000335478    -0.000249418
    -0.000720941    -0.000544255
     -9.9528e-05    -0.000116002
    -0.000833781     -0.00106187
    -0.000140184    -0.000174399
     -0.00205591     -0.00145524
    -0.000305056    -0.000376827
    -0.000380582    -0.000730477
    -0.000132667    -0.000110483
    -0.000370067    -0.000359624
    -0.000113399    -0.000131522
    -0.000653706    -0.000548553
    -0.000149735    -0.000135679
    -0.000339669    -0.000311012
    -0.000671255    -0.000499992
    -0.000141286    -0.000129882
    -0.000490313    -0.000426866
    -0.000148959    -0.000154117
     -0.00113508     -0.00249446
    -0.000293843    -0.000280397
     -8.9378e-05    -0.000120561
    -0.000461066    -0.000756674
    -0.000748501    -0.000847309
     -0.00013207    -0.000117856
    -0.000251338     -0.00021822
    -0.000130695    -0.000114196
    -0.000214993    -0.000272822
     -9.2386e-05    -0.000124782
     -8.0225e-05    -8.92102e-05
     -8.4563e-05    -0.000119992
    -0.000287075    -0.000237033
    -0.000174065    -0.000171893
    -0.000221998    -0.000209688
    -0.000166798    -0.000197604
    -0.000313944    -0.000303796
     -7.3775e-05    -6.61563e-05
    -0.000281279    -0.000252256
    -0.000962329     -0.00104626
     -7.0523e-05    -7.59945e-05
    -0.000206685    -0.000226813
    -0.000671181    -0.000495256
    -0.000577688    -0.000526153
      -0.0005134    -0.000441893
    -0.000599505    -0.000638047
    -0.000138421    -0.000130903
     -9.0192e-05    -9.43459e-05
     -0.00033113    -0.000369456
    -0.000273854    -0.000448541
    -0.000166472    -0.000205001
    -0.000569816        -0.00101
     -8.1811e-05    -8.23481e-05
    -0.000651216    -0.000537087
    -0.000292431    -0.000355879
    -0.000264453    -0.000337093
    -0.000153776    -0.000168134
     -9.6365e-05    -0.000107981
    -0.000250016    -0.000188292
    -0.000229941    -0.000191597
     -9.3191e-05    -0.000105136
     -0.00179509     -0.00137841
    -0.000118549    -0.000116447
    -0.000923142    -0.000786585
    -0.000202901    -0.000206247
    -0.000538653    -0.000472442
     -0.00051307    -0.000611518
    -0.000633274     -0.00139684
    -0.000500753    -0.000643145
    -0.000263272    -0.000248283
    -0.000534586    -0.000608298
    -0.000198583    -0.000214111
    -0.000578482    -0.000550949
    -0.000497316    -0.000783138
    -0.000830659     -0.00052961
     -0.00063851    -0.000628992
     -0.00129805      -0.0010155
    -0.000222651    -0.000252363
    -0.000287956    -0.000425854
    -0.000154342    -0.000193064
    -0.000672596    -0.000660712
     -0.00105733    -0.000936225
    -0.000366356    -0.000479268
     -0.00016511    -0.000199937
     -5.4492e-05    -7.04902e-05
    -0.000387934    -0.000528999
     -0.00191461     -0.00136162
    -0.000423899    -0.000525275
    -0.000388183    -0.000518558
     -0.00134515     -0.00149923
     -0.00142358    -0.000899487
    -0.000137433    -0.000130892
     -0.00147335     -0.00175885
      -0.0002086    -0.000143482
     -8.9391e-05    -0.000120908
    -0.000847307     -0.00160695
    -0.000390333    -0.000456083
    -0.000483816    -0.000360744
    -0.000157238    -0.000210078
    -0.000480383    -0.000429931
     -0.00155697     -0.00172992
    -0.000731416    -0.000856907
     -9.7048e-05    -9.88458e-05
    -0.000242598     -0.00023817
     -0.00125015     -0.00124768
     -0.00013169    -0.000182813
    -0.000403069    -0.000545612
    -0.000268719    -0.000291372
      -9.759e-05    -0.000105758
    -0.000354939    -0.000321398
     -0.00150202     -0.00150914
    -0.000136267    -0.000154338
    -0.000262707    -0.000307765
     -0.00126301     -0.00130373
     -8.5863e-05    -0.000112779
    -0.000159383    -0.000172736
    -0.000175353    -0.000220496
    -0.000269599    -0.000292626
    -0.000117133    -0.000115061
    -0.000137656     -0.00012493
    -0.000187703    -0.000312884
    -0.000431228    -0.000355567
    -0.000301937    -0.000254258
    -0.000908094     -0.00143896
    -0.000885427    -0.000930096
     -0.00134503      -0.0010556
    -0.000127788    -0.000203288
    -0.000345813    -0.000279321
     -9.7805e-05    -0.000125639
     -0.00132065     -0.00103705
    -0.000344377    -0.000486106
    -0.000336071    -0.000272583
    -0.000435743    -0.000734286
    -0.000435376    -0.000340076
    -0.000217186    -0.000274675
    -0.000519214    -0.000923821
    -0.000724958     -0.00150572
    -0.000107174    -0.000172557
     -0.00160545     -0.00149205
    -0.000661459    -0.000789496
    -0.000415926    -0.000331933
    -0.000613675     -0.00128482
    -0.000291864    -0.000411139
     -0.00031771    -0.000342522
    -0.000164954     -0.00024013
    -0.000351112    -0.000554293
      -0.0010798     -0.00154985
     -9.8257e-05    -0.000138506
    -0.000252392    -0.000297999
    -0.000163645    -0.000139837
    -0.000251857    -0.000308857
    -0.000157399     -0.00020016
    -0.000570889    -0.000749403
    -0.000148201    -0.000146135
    -0.000104464    -0.000109029
    -0.000467088    -0.000438887
    -0.000255095    -0.000245272
    -0.000114196    -0.000182421
    -0.000263139    -0.000478155
    -0.000331477    -0.000317287
    -0.000185615    -0.000238298
    -0.000283273    -0.000258732
    -0.000185615    -0.000183851
    -0.000131333    -0.000159897
     -8.2817e-05    -0.000100725
    -0.000619046    -0.000554974
    -0.000297913     -0.00028152
    -0.000172261    -0.000133155
    -0.000619349    -0.000631356
    -0.000106066    -0.000101441
     -0.00066461     -0.00135914
    -0.000251514    -0.000273935
    -0.000438047    -0.000520409
    -0.000422879    -0.000496189
    -0.000448268    -0.000422664
    -0.000694402    -0.000482661
    -0.000186264    -0.000228882
    -0.000791529    -0.000744288
     -8.9589e-05    -9.25327e-05
      -0.0013207     -0.00159256
    -0.000109545     -0.00015574
    -0.000558939     -0.00109245
    -0.000108456     -0.00013106
      -0.0010594     -0.00111652
      -0.0013748    -0.000987936
    -0.000139141    -0.000187681
    -0.000314797    -0.000319493
     -0.00106385    -0.000928998
    -0.000574383    -0.000364054
    -0.000101067    -0.000108783
    -0.000548637     -0.00109237
    -0.000318202    -0.000308406
     -0.00117125     -0.00220952
    -0.000193499    -0.000263096
    -0.000262913    -0.000253533
     -9.1335e-05    -9.27524e-05
    -0.000255907     -0.00033663
    -0.000105188    -8.98337e-05
     -0.00010635    -0.000124569
     -6.8264e-05    -7.11386e-05
    -0.000774051    -0.000561809
    -0.000605044    -0.000896057
    -0.000999821     -0.00105497
    -0.000151098    -0.000178713
    -0.000153865    -0.000205794
    -0.000618755     -0.00111855
    -0.000548338    -0.000751617
    -0.000260054    -0.000254867
     -6.5231e-05    -0.000108729
    -0.000317152     -0.00052411
    -0.000240526    -0.000387888
    -0.000165829    -0.000282103
    -0.000318135    -0.000341029
     -8.0152e-05    -7.36575e-05
     -0.00102231     -0.00196345
    -0.000993707    -0.000652035
    -0.000111772    -0.000147639
    -0.000400491    -0.000274921
    -0.000124671    -0.000116907
    -0.000496063    -0.000384064
    -0.000869758     -0.00189513
    -0.000655386     -0.00056522
      -9.975e-05    -9.82511e-05
     -0.00181196     -0.00155919
     -6.5309e-05    -9.45114e-05
      -0.0017875     -0.00118566
     -0.00026283    -0.000288022
    -0.000150377    -0.000220794
     -0.00183649     -0.00142568
    -0.000281693     -0.00041053
    -0.000407148    -0.000410753
    -0.000179294    -0.000227531
    -0.000488558     -0.00052013
    -0.000132337    -0.000157169
    -0.000168684    -0.000211288
    -0.000158047    -0.000189383
     -0.00132734    -0.000966215
    -0.000266987     -0.00028232
    -0.000166191    -0.000250997
     -0.00011072    -9.38156e-05
    -0.000125517    -0.000138371
    -0.000434005    -0.000697433
     -0.00108571     -0.00085113
    -0.000175153    -0.000229435
     -0.00106475    -0.000922353
     -9.4714e-05    -0.000121111
     -0.00135597     -0.00115166
      -0.0005233      -0.0004611
     -0.00084913    -0.000888038
    -0.000158142    -0.000205044
    -0.000394524    -0.000296035
    -0.000898771    -0.000721115
    -0.000907695    -0.000672439
     -0.00104075     -0.00127821
    -0.000174718    -0.000188455
    -0.000121036     -0.00010409
    -0.000507982    -0.000711216
     -0.00135161     -0.00104244
    -0.000455113     -0.00048211
     -0.00145009     -0.00140802
    -0.000432501    -0.000395134
      -7.613e-05     -9.1369e-05
     -0.00127074     -0.00147545
    -0.000177739    -0.000245536
      -0.0013754     -0.00148096
     -0.00118022     -0.00108643
    -0.000951819    -0.000958824
    -0.000167137    -0.000199009
    -0.000195508    -0.000181256
      -0.0002934    -0.000457254
     -0.00035828     -0.00034905
    -0.000156501    -0.000169565
    -0.000551961    -0.000979922
     -9.2908e-05    -0.000106252
    -0.000308182     -0.00041282
     -6.9404e-05    -0.000111822
    -0.000153061    -0.000137197
    -0.000152401    -0.000160414
    -0.000369625    -0.000629828
      -0.0004154     -0.00029687
    -0.000141309    -0.000144433
     -0.00102033    -0.000815729
    -0.000147728    -0.000165176
    -0.000131004    -0.000158375
    -0.000214327    -0.000187426
     -6.2876e-05    -9.61628e-05
     -0.00166237     -0.00120104
     -0.00073725     -0.00115331
    -0.000326147    -0.000307527
     -7.3956e-05    -0.000110262
    -0.000486478    -0.000732072
    -0.000501751    -0.000688239
     -0.00011042    -0.000145515
    -0.000172277    -0.000259032
    -0.000305604    -0.000248996
    -0.000772265    -0.000710815
    -0.000227717    -0.000294305
    -0.000381701    -0.000417236
    -0.000244516    -0.000221106
     -0.00127131     -0.00203113
    -0.000304208    -0.000275697
    -0.000114646    -0.000107862
    -0.000680479    -0.000519654
    -0.000469162     -0.00053643
    -0.000622728       -0.001004
     -0.00069358     -0.00102279
     -6.5275e-05    -6.52874e-05
     -0.00130608    -0.000801612
     -0.00037061    -0.000383428
     -9.4442e-05    -0.000136652
    -0.000497639    -0.000507947
    -0.000857647    -0.000608103
    -0.000279193    -0.000294416
    -0.000446811    -0.000580943
    -0.000306266    -0.000380079
    -0.000638188    -0.000918859
      -0.0001383    -0.000129878
    -0.000509953    -0.000531083
    -0.000172045    -0.000214022
     -0.00104014     -0.00169021
    -0.000352158    -0.000358404
    -0.000228495    -0.000222621
      -9.348e-05    -0.000126162
    -0.000179101    -0.000235825
    -0.000600494    -0.000749004
      -0.0017905     -0.00118521
    -0.000259085    -0.000379306
    -0.000144931    -0.000210017
    -0.000170888    -0.000158455
    -0.000177143    -0.000172727
     -9.5664e-05    -9.99563e-05
     -0.00011494    -0.000143106
      -0.0015111     -0.00122216
    -0.000657148    -0.000886272
    -0.000116868    -0.000136154
    -0.000551967     -0.00106748
      -0.0003251    -0.000391887
    -0.000243451    -0.000334015
    -0.000320231    -0.000352622
    -0.000759027     -0.00161013
    -0.000139081    -0.000143077
    -0.000201668     -0.00025958
    -0.000291065    -0.000224804
    -0.000450729    -0.000606058
      -9.295e-05    -0.000106147
    -0.000224041    -0.000283529
    -0.000764851    -0.000809076
    -0.000167269    -0.000200659
    -0.000476759    -0.000552536
    -0.000265542    -0.000192924
    -0.000700253    -0.000835793
    -0.000179612    -0.000208293
    -0.000354165    -0.000262888
     -0.00227377     -0.00146785
    -0.000857536     -0.00124138
    -0.000183347    -0.000199517
    -0.000225391    -0.000243422
    -0.000106867    -0.000124199
    -0.000130218    -0.000194516
    -0.000196538    -0.000156566
    -0.000432857    -0.000484353
     -7.8203e-05    -0.000112158


==> scatterplots/h2o/fullisotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
      0.00214584      0.00550187
     -0.00113786     -0.00337519
     0.000220385     0.000560029
      0.00275714      0.00344434
      0.00295938      0.00422604
      0.00332374      0.00289375
      0.00486135      0.00362649
     -0.00209227       -0.001655
      -0.0018948    -0.000779534
      0.00239984      0.00364477
    -0.000188621      0.00142829
      0.00335335      0.00412795
    -0.000315647     0.000708508
     -0.00175758     -0.00306069
      0.00527091     3.59581e-05
     -0.00151898      -0.0013885
     -0.00147463     -0.00279996
     -0.00191138     -0.00363092
      0.00240817      0.00376082
       0.0032959      0.00340299
     -0.00169235     -0.00297739
     -0.00379618     -0.00440735
       0.0172485       0.0112545
      0.00119089      0.00128642
     -0.00316692     -0.00435512
     -0.00229417      -0.0035734
    -0.000559227    -0.000482773
      0.00526818      0.00745551
      0.00157572     -0.00189845
     -0.00273135     -0.00287438
      0.00374519    -2.56051e-05
      0.00409314      0.00603197
      0.00275329       0.0037741
       0.0028573      0.00137248
     -0.00233999      -0.0031862
     -0.00185661     -0.00208449
     -0.00141176      0.00189186
     0.000735535      0.00486301
      0.00504707      0.00589772
       0.0024866      0.00391451
     -0.00363435     -0.00214477
       0.0010733      0.00121408
    -0.000472624      0.00175243
     -0.00214025     -0.00196212
      0.00173874      0.00386671
     -0.00175082     -0.00260826
    -0.000839007    -0.000522806
     0.000660016      0.00112433
     -0.00324198     -0.00201402
     -0.00368429     -0.00517315
       0.0144214       0.0111173
     -0.00126657     -0.00229967
     -0.00296676     -0.00306109
      0.00400603      0.00416541
      0.00257065     -0.00129705
      -0.0011373      0.00340166
     0.000264169    -0.000193416
    -0.000750072     -0.00110628
      0.00310168      0.00358411
     -0.00158896     -0.00273966
       0.0013331      0.00197363
    -0.000724115     -0.00183041
      0.00255198      0.00338409
       0.0195967       0.0193361
     -0.00255544     -0.00351876
     -0.00100591     -0.00203402
     0.000290276     5.86678e-05
     -0.00209357     -0.00285189
     -0.00538942      -0.0052004
      0.00640901      0.00387474
      0.00101488      0.00301659
      -0.0062967       -0.006933
      0.00114041      0.00195576
     0.000937005      0.00227772
       0.0126676       0.0124222
      0.00779523      0.00184717
    -0.000779764     -0.00107099
      0.00208324      0.00431365
      -0.0011632     -0.00134236
      0.00475396      0.00653548
      0.00610802      0.00688518
      0.00222137     -0.00208766
     0.000801882     0.000820797
     -0.00194955     -0.00204895
    -0.000627676     0.000159385
       0.0125178      0.00879686
      0.00668607      0.00888721
      0.00330438      0.00425619
      0.00597642      0.00754499
     -0.00104647     -0.00229145
    -5.25748e-05     -0.00203537
     0.000450683     0.000246648
     -0.00404789     -0.00367167
    -0.000881311     -0.00192591
      0.00249563      0.00211988
      0.00203289      0.00244476
     -0.00244348     -0.00465807
      -0.0023519     -0.00225928
       0.0100668      0.00743707
     -0.00132417    -0.000817792
     -0.00304438     -0.00290323
      0.00297945      0.00248648
      0.00136345     -0.00314166
     0.000180198      0.00034372
     -0.00268618     -0.00339703
      0.00577011      0.00509527
      0.00365799      0.00645414
     -0.00393788     -0.00516455
     -0.00141753     -0.00316206
     -0.00256869     -0.00302171
       0.0023523      0.00274873
     -0.00370067     -0.00387845
     -0.00314325     -0.00400041
     -0.00105834     -0.00107118
      0.00199299       0.0042524
     -0.00186901     -0.00290789
     -0.00313755     -0.00229401
      0.00151723      0.00160873
     0.000164261     0.000401706
     -0.00233454     -0.00282176
      0.00348852       0.0047508
     0.000891256      0.00233097
       0.0120049       0.0147324
      0.00484353      0.00454484
     -0.00286608     -0.00157652
     -0.00539808     -0.00554625
      0.00694576      0.00926365
    -9.23196e-05      0.00190923
    -0.000763867     0.000234217
      0.00279109      0.00368931
    -0.000237203    -0.000379922
     0.000301875     9.91959e-05
      -0.0014451     -0.00112413
      0.00374231      0.00703566
       0.0020052      0.00475172
     -0.00617872      -0.0058162
     -0.00102686     0.000182135
     -0.00310988      -0.0060835
     -0.00398145     -0.00539304
     -0.00138386     -0.00180832
     -0.00261033    -0.000496457
       0.0113875       0.0100714
     1.92281e-05    -3.06762e-05
      0.00536252      0.00500567
     -0.00439241     -0.00418616
    -4.52817e-05     -0.00171898
       0.0112187       0.0094733
     -0.00273598     -0.00270026
      0.00022655      0.00051151
     -0.00139663     0.000542704
      0.00118837      0.00114391
       0.0108619       0.0155334
     -5.4556e-05      0.00160123
      0.00043274    -0.000299649
     -0.00124016     -0.00200856
     -0.00282882     -0.00304755
      0.00249324      0.00332714
    -0.000811666     0.000418116
      0.00141363      0.00130786
       0.0118167       0.0159345
     -0.00149008    -0.000944214
      0.00117459      0.00266484
     -0.00353492     -0.00418953
       0.0137619      0.00931223
    -0.000500094     -0.00134221
     0.000324123     -0.00248334
    -0.000750888    -0.000121796
     -0.00359348    -0.000235385
     0.000209143      0.00122168
     -0.00162394     -0.00154549
     -0.00138648     -0.00142041
     -0.00669388     -0.00555884
       0.0017589      0.00286444
      0.00994003      0.00586968
     -0.00139115     -0.00130885
      0.00271934     -0.00123168
      -0.0026734     -0.00236457
       0.0048323      0.00339007
     -0.00198836     -0.00265923
      0.00393649      0.00892132
      0.00247563      0.00466918
     -0.00318248     -0.00397241
      0.00126231      0.00140119
     -4.5502e-07     -0.00114059
    -0.000454019     0.000263597
     -0.00181389     -0.00217357
      0.00235231      0.00130015
     -3.1598e-05     0.000124673
      0.00887169       0.0107535
     -0.00277555     -0.00405581
    -0.000515942    -0.000633009
      0.00259208       0.0020207
      0.00639837      0.00500285
     -0.00448208     -0.00388268
      0.00176809      0.00455776
       0.0142131       0.0154266
      0.00384883      0.00509189
     0.000987059      0.00139907
      0.00299956     0.000715272
     -0.00342243     -0.00308355
     -0.00170862     -0.00184554
     -0.00140737     -0.00140754
     -0.00015573     -0.00118401
     0.000443016     0.000481689
     -0.00419592     -0.00525159
    -0.000624477     -0.00016055
      0.00810924      0.00707866
      0.00098015      0.00144405
     0.000816522      0.00169985
     -0.00216952     -0.00258056
     0.000525933    -1.39666e-05
       0.0011521      0.00295415
      0.00048854      0.00072607
     -0.00048556     -0.00165581
      0.00135862       0.0023821
     -0.00397075     -0.00435419
     -0.00487755     -0.00526652
     -0.00166965     -0.00168983
     -0.00105008     -0.00239175
    -0.000935553    -0.000993038
      0.00119539      0.00179246
     -0.00461752     -0.00457017
       0.0214316       0.0186504
       -0.002772     -0.00334526
    -0.000921059     -0.00114307
     0.000406102     0.000297722
    -0.000599317    -0.000573567
      0.00161054      0.00258921
     -0.00356414      -0.0047538
     0.000219886     5.91709e-05
      0.00978545       0.0101633
     0.000900369      0.00163959
       -0.002522     -0.00340617
      0.00254919     -0.00297196
    -0.000358019    -0.000891753
     -0.00123687     2.67314e-07
     -0.00225663     -0.00148364
     -0.00150647     -0.00223546
     -0.00165657      -0.0015411
       0.0006876     -0.00105671
     -0.00405858     -0.00586517
     0.000318459    -0.000407159
      0.00206037      0.00199226
      0.00214079      0.00101919
      0.00133462      0.00299088
     8.49136e-05     0.000701613
    -0.000865962    -0.000958118
    -0.000178537      0.00114973
     -0.00183162     -0.00106979
      0.00807109      0.00917442
      0.00282251      0.00397681
       0.0153357       0.0168359
      0.00217335      0.00396466
    -0.000203878     -0.00065692
     -0.00189035     -0.00227844
      0.00598245      0.00585765
      0.00420983      0.00116223
     -0.00429333     -0.00303302
      0.00066202     0.000759208
     -0.00394081     -0.00202738
       0.0122191       0.0152499
    -0.000393502    -0.000276007
     0.000296661    -0.000795692
      0.00362244      0.00341336
     -0.00150913     -0.00156507
      0.00995942       0.0100461
      0.00240898      0.00435665
      0.00100138      0.00093422
       -0.003077      -0.0035028
      0.00220318      0.00272438
     -0.00145116     -0.00160702
      0.00469679      0.00492881
     0.000178641    -3.55144e-05
    -0.000259289       0.0012479
     -0.00408201     -0.00630673
      0.00232227      0.00347349
      0.00124739      0.00102666
    -0.000187558      0.00164825
     -0.00176367     -0.00100403
    -0.000856393    -0.000417674
      0.00134952      0.00198377
      0.00277644      0.00407188
    -0.000277159      0.00193243
     -0.00230041     -0.00284636
       0.0028502      0.00236775
      0.00497733      0.00658464
     -0.00277297     -0.00157783
     0.000657482    -0.000740674
      0.00359401      0.00445278
      0.00123177      0.00163815
     0.000717011      0.00252792
     -0.00155418     -0.00140213
     0.000474587     0.000807189
       0.0104519       0.0126869
      0.00562881      0.00423601
     -0.00330267     -0.00463277
      0.00138931      0.00144959
     0.000190573    -2.31654e-05
     -0.00302069     -0.00301497
       0.0038067    -4.98162e-05
     0.000138048     0.000189073
      0.00527554       0.0052298
     -0.00697725     -0.00709031
      0.00177061      0.00148193
     -0.00295847     -0.00453055
     -0.00241342     -0.00326292
      0.00125585      0.00185701
     -0.00128924    -0.000678695
     -0.00368442     -0.00438297
     -0.00334917     -0.00318836
      0.00393158      0.00533786
     -0.00159616    -0.000926742
     0.000230814     0.000534198
     0.000402769      0.00240589
     -0.00328204      -0.0034821
      0.00228852      0.00261964
     -0.00154804     -0.00212566
     -0.00350777     0.000354234
     -0.00376769     -0.00463769
      0.00266183      0.00267149
       0.0024689      0.00435004
       0.0080169      0.00805854
      0.00578297      0.00632569
     -0.00226539     -0.00136921
      0.00186835      0.00282269
     -0.00365685     -0.00299621
     0.000229055     0.000593298
     -0.00256333     -0.00052115
     -0.00110011      0.00121962
      0.00113585      0.00195967
      0.00160482      0.00334243
      0.00118333        0.001969
      0.00443445      0.00592958
       0.0171139       0.0122815
     -0.00292962      -0.0045908
      0.00192388       0.0038393
      0.00299214      0.00274876
     -0.00165142     -0.00166895
      0.00302241      0.00401575
     0.000986602       0.0066914
     -0.00386795     -0.00386357
     0.000242418      0.00180713
       0.0133866       0.0115274
     -0.00133142     -0.00215254
     -0.00134204     -0.00221704
     -0.00145172     -0.00167767
    -0.000706321     -0.00229481
     0.000992757      0.00114342
     -0.00170682     -0.00314267
     -0.00206461     -0.00210572
     -0.00172432     -0.00366018
     0.000731861     -0.00207716
     -0.00383572     -0.00286109
      0.00325267      0.00826614
     -0.00277563     -0.00340885
     -0.00189285     -0.00149546
     -0.00405972      -0.0044527
    -0.000461561     -0.00131801
      0.00375277      0.00694448
     -0.00336444     -0.00347405
     -0.00439444     -0.00637769
      0.00316868      0.00361767
     -0.00317416     -0.00389258
      0.00284866      0.00276741
       0.0146512      0.00998483
       -0.003518     -0.00635158
      -0.0012405     -0.00140003
    -8.34471e-05     6.70466e-05
     -0.00323174      0.00202916
    -0.000499402     0.000152665
     0.000117677      0.00364664
     0.000751061      0.00169882
     -0.00129636     -0.00168276
     0.000503495      0.00198867
      0.00076167     0.000391179
     -0.00107787     -0.00124184
      0.00148828      0.00191448
     -0.00226107     -0.00312502
     -0.00323993     -0.00393918
     -0.00562616     -0.00463432
      0.00117872     0.000930357
     -0.00150191     -0.00290957
      0.00163165      0.00166506
     1.84252e-05     0.000404497
     -0.00495472     -0.00528695
     0.000236575    -0.000158783
       0.0120059      0.00735727
     -0.00169514      -0.0018646
     -0.00049766     0.000118757
      0.00139542      0.00113786
      0.00122795      0.00177166
     0.000692106     -0.00113166
     -0.00354191      -0.0034072
     0.000264107    -0.000639952
     -0.00250229     -0.00343418
      0.00260076      0.00410265
      0.00115206       0.0027801
     0.000202948    -0.000689254
     0.000983339      0.00080443
     -0.00218978     -0.00190446
      0.00246702      0.00398005
     0.000899409      0.00180957
     -0.00157237     -0.00110955
      0.00194657       0.0037687
      0.00797824      0.00675144
    -0.000610662     -0.00074096
     0.000473093      0.00121008
      0.00251489      0.00189578
      0.00128065     0.000583306
     -0.00475202     -0.00487697
     -0.00145431     -0.00179123
      0.00343368      0.00331554
     -0.00214287     -0.00235449
      -0.0011154     -0.00105785
     -0.00423026     -0.00330378
     -0.00039374       0.0018895
      0.00213601      0.00075286
     -0.00215713     -0.00270557
       -0.003765     -0.00522097
       0.0012372     0.000348151
      0.00260234      0.00299015
    -0.000722725     0.000158685
    -5.19652e-05    -0.000716765
       0.0218916       0.0143458
     -0.00136578     0.000459303
    -0.000523308     -0.00344254
     -0.00134165     -0.00183971
     -0.00331192     -0.00421955
     0.000798306      0.00168426
    -6.20719e-05     6.26917e-05
       0.0179867       0.0215961
      0.00125089      0.00201367
    -0.000374946     0.000552118
     0.000633329      0.00118987
      0.00237039      0.00216886
     -0.00245908     -0.00273158
       0.0183426       0.0127228
      0.00202232      0.00322753
      0.00655385       0.0057997
      0.00383491      0.00464673
       0.0018198      0.00198399
     -0.00177515     -0.00263839
     -0.00174442     -0.00148925
    -0.000570421     -0.00150274
      0.00225179      0.00247688
     0.000939576      0.00128812
     -0.00479663     -0.00269879
       0.0079213       0.0053042
     0.000161239     0.000425641
     0.000583387      0.00148855
    -0.000900234    -0.000734279
     -0.00174974     -0.00286795
     -0.00108657     -0.00202244
     0.000581468      0.00332843
     -0.00244805     -0.00452657
     -0.00182417     -0.00167016
      0.00239687      0.00353048
      0.00890177       0.0125948
     -0.00260505     -0.00352501
     0.000259081     0.000260491
     0.000786925      0.00145931
       0.0203321       0.0195957
     -0.00342523     -0.00181308
      0.00225118      0.00112035
     -0.00174415     -0.00305465
     -0.00516127     -0.00577951
     0.000423762    -0.000772967
     -0.00544161     -0.00475763
     2.84581e-05     0.000899731
     -0.00142775      -0.0023528
     -0.00258494     -0.00466037
      0.00229256      0.00164366
     0.000357975      0.00223568
      -0.0034914     -0.00183324
     -0.00333668    -0.000628066
    -0.000721475      0.00229344
    -0.000424978      0.00348423
      0.00124101      0.00157039
     -0.00218484      -0.0025045
     -0.00104594     -0.00276834
      0.00196107      0.00193053
     -0.00313337     -0.00155684
     -0.00306522     -0.00211779
       0.0013769      0.00187404
      0.00166921      0.00215017
      0.00175945      0.00189262
    -0.000107907     0.000487147
    -0.000233187     -0.00119151
     -0.00331674     -0.00240819
        0.003449       0.0038838
      0.00107375     0.000568772
      0.00259279      0.00158219
     -0.00232503     -0.00291044
      0.00434909      0.00704903
    -0.000914807     -0.00106808
       0.0197049       0.0168827
     0.000115767     -0.00160877
     -0.00141633     -0.00199921
     -0.00173703     -0.00290802
      0.00111124     0.000576115
       0.0125626       0.0100208
      0.00290133      0.00143544
     -0.00348494     -0.00466662
     0.000669927     0.000247082
    -0.000770834    -0.000262319
     -0.00130705     -0.00109278
     -0.00271751     -0.00297698
     -0.00227029    -0.000849878
       0.0046398      0.00592045
     0.000219997      0.00116758
      0.00130173      0.00363169
     0.000141548     0.000111375
      0.00565526         0.00258
     -0.00174438      -0.0021619
     0.000802173      0.00127567
    -0.000940661     -0.00124243
     -0.00299068     -0.00223115
     7.34016e-05    -0.000780815
      0.00113121     0.000594717
    -0.000753388     -0.00173429
     -0.00201155     -0.00230806
       0.0020589      0.00298211
     0.000354976      0.00169538
     0.000826943      0.00354218
     -0.00106279     -0.00235095
      0.00210704      0.00425993
       0.0054698      0.00730728
     -0.00232462     -0.00225821
      -0.0021729     -0.00172258
     -0.00234893     -0.00228222
      0.00425116      0.00526202
      0.00475952      0.00587802
     0.000174628    -0.000555515
     -0.00122853    -0.000993865
     -0.00114253     -0.00103084
     -0.00197693     -0.00269783
    -0.000878433    -0.000104307
      0.00280181     -0.00155651
      0.00179417      0.00383767
    -0.000568646    -0.000221767
      0.00198673      0.00264239
     -0.00283708     -0.00271979
     -0.00155336    -0.000867214
      -0.0015398     0.000117053
      0.00573547      0.00755755
      0.00212292      0.00144488
      0.00135287      0.00234934
      0.00560023      0.00811544
     -0.00505506     -0.00542796
    -0.000670173     -0.00200661
       0.0149152       0.0103483
       0.0143801        0.010396
     -0.00122421     -0.00166425
        0.003886       0.0039969
     -0.00463327     -0.00224075
     -0.00260589     -0.00264008
     -0.00117693      0.00053761
     -0.00164288     -0.00151572
     0.000610835      0.00175322
     -0.00224256     -0.00404712
     0.000967714      0.00153221
      0.00809651       0.0102655
     -0.00320964     -0.00338375
      0.00252786     -0.00013216
     0.000329287     0.000813347
     -0.00314752     -0.00327658
       0.0184084       0.0182173
     -0.00244451     -0.00262816
     -0.00208168     -0.00240713
      0.00103265      0.00115857
     0.000885634     0.000765493
      0.00919456      0.00775192
     0.000255374    -7.34953e-05
      0.00424319      0.00515639
      0.00765761      0.00323432
     -0.00493328     -0.00480713
     0.000951189      0.00203244
     -0.00199935     -0.00249894
      0.00320005      0.00455848
      0.00226824      0.00374731
        0.023432       0.0208579
     -0.00167549    -0.000229487
     -0.00281791     -0.00352131
      0.00151834      0.00189667
      0.00324363      0.00311037
     -0.00351837     -0.00310365
     -0.00249613     -0.00225551
     0.000491882    -0.000231234
      0.00536214      0.00540012
     -0.00197939     -0.00201165
     -0.00371278     0.000104278
      0.00247725      0.00323648
     -0.00248678     -0.00189795
     -0.00198121     -0.00257721
     9.70514e-05    -0.000537833
      -0.0019888     -0.00246926
      0.00193116      0.00245097
     -0.00105013    -0.000629141
     -0.00118365     -0.00214824
       0.0156133       0.0143711
      0.00689387      0.00796732
       0.0013473     0.000286923
     -0.00166371    -0.000238938
      0.00169615      0.00208479
       0.0103259      0.00925011
     -0.00241268     -0.00293332
      0.00184028      0.00293745
     0.000604225      0.00141203
     0.000214037    -0.000329428
      0.00241331      0.00338378
      0.00160079      0.00198899
     -0.00248089     -0.00235476
    -5.97665e-05     -0.00213411
      0.00427846      0.00413752
      0.00320288      0.00284659
      0.00171241      0.00126448
     0.000303466     0.000806682
     0.000245754     -0.00045249
      0.00174647      0.00195649
      0.00808015      0.00769481
     -0.00157942     -0.00164715
      0.00128125      0.00142447
       0.0041692      0.00520078
     0.000779042      0.00217501
       0.0175495       0.0133437
      0.00027571    -0.000465772
       -0.004533     -0.00330524
     -0.00186957      -0.0028773
     -0.00274098     -0.00107625
     -0.00152933     -0.00159014
      -0.0015669     -0.00222416
      0.00204268      0.00292437
     7.61325e-05     0.000224655
      0.00282863      0.00574896
     -0.00370056     -0.00533599
      0.00365107      0.00604497
    -0.000841427     0.000555127
     -0.00370198     -0.00408818
     -0.00215158      -0.0028868
      0.00325386      0.00505051
      0.00192004      0.00250145
    -0.000340759      0.00135057
     -0.00354371     -0.00435631
      -0.0016792     -0.00119709
     -0.00148383     -0.00173004
      -0.0032591     -0.00345439
       0.0200938       0.0193047
    -0.000561507     0.000541649
     -0.00206386     -0.00312262
      0.00268619     0.000837699
    -3.99483e-06     -0.00314572
      -0.0003158      0.00077196
      0.00227455      0.00318552
      0.00122601      0.00171172
      -0.0028859     -0.00282852
    -3.01988e-05    -0.000643959
     6.17647e-05     0.000501616
    -0.000818537    -0.000712016
     -0.00278478     -0.00162599
      0.00232892      0.00258609
     -0.00190379     -0.00182993
      -0.0030762     -0.00342827
     -0.00222411     -0.00219823
      -0.0015603     -0.00160994
     -0.00293489     -0.00144715
     -0.00439348     -0.00373165
     -0.00176863      -0.0017975
      0.00142075      0.00113194
    -0.000518734     0.000483233
     -0.00321848     -0.00147175
     -0.00468577     -0.00532685
     -0.00493438     -0.00453216
     -0.00179893     -0.00197424
     -0.00184682      -0.0019547
     0.000735181      0.00121456
      0.00292177      0.00456796
     -0.00291896     -0.00300264
      0.00793211      0.00512103
     -0.00165971     -0.00109648
      0.00238812      0.00311045
     -0.00386502     -0.00514217
      0.00241119      0.00432365
     -0.00307847     -0.00408967
     -0.00158214     -0.00214738
     -0.00135483    -0.000484826
     -0.00127453     -0.00185934
     -0.00121784     -0.00247393
       0.0153753       0.0181211
    -2.33868e-05     -0.00108358
      0.00424699      0.00654981
     -0.00213238     -0.00224559
      0.00359327      0.00500903
      0.00470145      0.00497405
      0.00644508      0.00864491
     -0.00453671     -0.00593641
      0.00129789      0.00163872
      0.00199177    -1.06579e-05
     -0.00178528     -0.00349152
     -0.00148002     -0.00180546
      0.00529931      0.00519561
     -0.00236627      6.1918e-05
     -0.00441042     -0.00417986
     -0.00242152     -0.00143273
      0.00191117     0.000879663
      0.00108607      0.00321315
     -0.00256516     -0.00323822
     -0.00536948     -0.00556561
      0.00694551      0.00919251
     0.000226828    -0.000307784
    -0.000663687     -0.00187485
     -0.00035648    -0.000549033
      0.00246385      0.00216249
      0.00518819      0.00991973
      0.00317134      0.00493047
      0.00526212      0.00335872
     -0.00527576     -0.00712406
     -0.00186795    -0.000482275
     -0.00134677     -0.00182132
      0.00981564      0.00474571
    -0.000764189      0.00106534
    -0.000725603     -0.00102768
       0.0161568       0.0116457
     -0.00146369     -0.00110328
     -0.00336985      -0.0010641
      0.00150922      0.00150414
     -0.00337936     -0.00413972
      0.00205376     0.000755551
     -0.00516384     -0.00532483
    -0.000565642     -0.00178785
     -0.00261832     -0.00214307
      0.00102598      0.00595832
     -0.00206103     -0.00334833
      0.00242649    -0.000707358
     9.89867e-05    -0.000133237
     0.000294415      0.00179034
      0.00139828      0.00226137
     -0.00646629     -0.00638874
    -0.000790338     -0.00106731
      0.00010507    -5.46163e-05
       0.0185416       0.0140726
     0.000121883    -0.000504857
     -0.00137657     -0.00209148
     -0.00289356     -0.00306921
      0.00180151      0.00198978
    -0.000901403     -0.00125269
     -0.00248668     -0.00346045
      0.00219161      0.00353998
     -0.00119152     0.000794256
     0.000369992    -7.29905e-05
      0.00348286      0.00980079
    -9.43712e-05     -0.00224598
    -0.000695564     -0.00242163
     0.000856936      0.00172066
     0.000703948     0.000710638
    -0.000573873     -0.00079965
     -0.00608027     -0.00514112
     -0.00216006     -0.00493188
     -0.00152223     -0.00171894
       0.0037278      0.00387753
      0.00124267       0.0041783
     -0.00214189     -0.00352663
      0.00647885      0.00566873
       0.0114137      0.00950767
      0.00151753      0.00249534
     -0.00576567     -0.00603232
     -0.00204818     -0.00295958
      0.00275519      0.00281424
      0.00740419      0.00847569
     -0.00274051     -0.00481343
      0.00233319      0.00383327
      0.00168959      0.00246095
      0.00185171       0.0022011
       0.0124891       0.0108546
     -0.00186566     -0.00275776
      0.00290399       0.0029877
     -0.00157483    -0.000938904
      0.00141509      0.00117513
     -0.00285947     -0.00346607
     -0.00130671     -0.00309394
     -0.00181656     -0.00117605
     -0.00168859     -0.00140079
     -0.00368985     -0.00410545
     -0.00148205     -0.00184388
     0.000806311      0.00176842
      0.00288692      0.00480054
    -0.000885226     0.000231296
      0.00181994      0.00167909
     -0.00158882     -0.00343042
    -0.000350754     -0.00162601
     0.000570158     0.000357677
    -0.000909401     -0.00150529
      0.00524047      0.00593174
     -0.00134191    -0.000143503
      -0.0022247       -0.001215
      0.00192593      0.00307384
      0.00127972      0.00158995
      0.00865734      0.00875074
     0.000602901     0.000378956
     -0.00195512     -0.00322128
      -0.0040488     -0.00516627
      0.00287739      0.00363516
     -0.00243287     0.000633316
     -0.00160691      -0.0023567
    -0.000805312     -0.00136962
      0.00082317      0.00182607
      0.00566827       0.0033289
     0.000183676     0.000811273
       0.0063968      0.00867819
      0.00160728      0.00269927
      0.00720063      0.00564776
      0.00138137      0.00198591
     0.000135478    -0.000605222
    -0.000593919    -0.000298616
     -0.00381339     -0.00372441
     -0.00274619     0.000222299
     -0.00135971      -0.0014119
      0.00216798      0.00578043
     0.000675917     0.000129956
       0.0168474       0.0214853
     -0.00184952     -0.00305994
     0.000322336     0.000140511
     0.000483142    -0.000236885
     -0.00314791     -0.00422905
     -0.00166813     -0.00176325
     0.000965949     0.000797153
      0.00053079    -3.00798e-05
      0.00191545      0.00472893
     -0.00102428     -0.00536203
      0.00165981    -0.000324902
     -0.00197795     -0.00294222
     -0.00153454     -0.00237419
       0.0129571       0.0100096
     -0.00056365     -0.00436087
      0.00196659      0.00172923
      0.00139671      0.00244633
      0.00378159      0.00595575
       0.0021195      0.00365023
      0.00261865      0.00401351
      0.00217711       0.0024722
     0.000195783    -0.000789999
       0.0176149       0.0147237
      0.00110366       0.0046172
     0.000173743    -0.000555151
     -0.00414469     -0.00280517
    -0.000253923    -0.000349888
     -0.00445933     -0.00519585
       0.0143533       0.0158619
     -0.00405867     -0.00395105
       0.0011534     0.000858964
      -0.0053844      -0.0043053
      0.00101613      0.00125493
      0.00071834      0.00359187
     -0.00196643     -0.00203454
     -0.00104268    -0.000857933
     0.000519637      0.00369918
      -0.0018699     -0.00106707
     -0.00310307     -0.00288031
     -0.00299385     -0.00359203
      0.00174656      0.00254965
       0.0013782      0.00218139
     -0.00076158    -0.000344861
     -0.00272846     -0.00311706
      0.00137806      0.00483669
      0.00010828     0.000939689
     0.000718074      0.00128516
    -0.000424279     -0.00107481
    -0.000574417    -0.000736857
      0.00432684      0.00294014
     0.000807039      0.00228524
      0.00159923      0.00310097
      0.00639198      0.00827046
      0.00179685      0.00245516
     -0.00546506     -0.00346632
    -0.000844378     5.65169e-05
     -0.00521604     -0.00355097
      0.00201282      0.00274388
      0.00178889       0.0033776
       0.0050507      0.00720504
      0.00055704      0.00456172
      0.00312378     -0.00255042
     0.000903384     0.000408295
    -0.000808312     -0.00126137
    -0.000430272     -0.00478344
      0.00578971      0.00881194
     0.000977372      0.00342983
       0.0157602       0.0147555
      0.00127584      0.00178082
     0.000841418      0.00111335
      0.00283724      0.00465631
     -0.00318982     -0.00454333
       0.0191238        0.011691
     -0.00117909     -0.00113816
     -0.00227879     -0.00322265
    -0.000742262    -0.000491917
      0.00200261      0.00265987
      0.00250352      0.00363873
      0.00240078      0.00351255
    -3.49602e-05     0.000282153
      0.00463542      0.00277929
     0.000987783     0.000582485
      0.00105645     -0.00115126
     0.000190167     0.000683558
     -0.00206484     -0.00146243
     -0.00121285     8.86332e-05
      0.00404469      0.00577438
      0.00127514      0.00302866
      0.00104927      0.00194428
     -0.00131894     0.000436666
    -0.000312283     0.000208881
    -0.000719813     -0.00115672
     -0.00300799     -0.00371936
      0.00113963      0.00168988
      0.00566765       0.0103714
      0.00404253      0.00420977
    -0.000806643     -0.00144558
     0.000413075     0.000976279
      0.00489028      0.00389267
    -0.000625323     0.000620341
     -0.00228529     -0.00301322
      0.00166219      0.00317013
     -0.00403374     -0.00382021
      0.00309822      0.00564392
      0.00207917      0.00252666
      0.00321938      0.00470585
     -0.00353785      -0.0039422
       0.0105239       0.0146083
      0.00263005      0.00334585
      0.00183453      0.00213008
     -0.00248469     -0.00229926
     -0.00412791     -0.00541866
       0.0050454      0.00243986
      0.00638737      0.00993882
     -0.00050207    -0.000870631
     -0.00154422      0.00284672
     -0.00306632     -0.00330003
      0.00174405      0.00268143
     -2.7345e-05     0.000814159
     -0.00391622    -0.000642941
      0.00128175     -0.00121095
      0.00520713      0.00475322
     -0.00208877     -0.00146867
      0.00482674      0.00751353
     0.000191174       0.0010997
     -0.00350683     -0.00325384
     -0.00219747     -0.00175839
        0.022247       0.0159205
    -0.000245877    -0.000428978
     -0.00144567    -0.000993295
    -0.000558552     -0.00069851
     0.000664503       0.0013076
       -0.004927     -0.00690236
     -3.8416e-05      0.00421648
      0.00266006      0.00337428
     -0.00242869     -0.00374767
      0.00220087      0.00177854
      -0.0019486     -0.00147236
     -0.00117908     -0.00108733
     -0.00168755     -0.00119439
      0.00754514      0.00679553
      0.00747026      0.00446505
     9.80437e-05      0.00103067
      0.00187844      0.00456815
     -0.00343368     -0.00471716
      0.00232862      0.00267797
     -0.00091548      -0.0017328
       0.0116132      0.00985286
    -9.05091e-05     -0.00068524
      0.00149347      0.00160806
     -0.00311883     -0.00305867
     -0.00302889     -0.00504721
    -0.000967831     -0.00040922
    -0.000806894      -0.0023368
    -0.000903829    -0.000684155
     -0.00192526     -0.00254862
    -0.000282563     0.000657697
     -0.00371675     -0.00379962
      0.00455953      0.00633022
      0.00171751      0.00294899
     -0.00271904    -0.000922438
      0.00208507      0.00556104
      0.00207661    -0.000762925
     -0.00242465     -0.00299118
     -0.00358436     -0.00439403
      -0.0025713     -0.00346146
     -0.00165444     -0.00254597
    -5.02655e-05     0.000204385
     -0.00460812      -0.0052148
     -0.00141438     -0.00191371


==> scatterplots/h2o/isotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
     -0.00038637    -0.000465417
     -6.4542e-05    -8.68176e-05
       -3.47e-06    -5.32542e-06
    -0.000105005    -0.000115699
     -0.00017521    -0.000195993
     -0.00012512    -7.08226e-05
    -0.000368882    -0.000244036
     -8.4433e-05    -0.000108087
     -5.0757e-05    -7.27763e-05
     -2.2116e-05    -2.72566e-05
     -3.1678e-05    -4.17742e-05
     -8.2046e-05    -0.000118699
      -9.645e-06    -2.94626e-05
     -2.0042e-05    -2.83645e-05
    -0.000579022    -0.000443753
      -2.489e-06    -8.91464e-06
    -0.000129628     -0.00018723
     -2.3581e-05    -3.45788e-05
    -0.000955799     -0.00106762
    -0.000122792    -9.50008e-05
     -2.8972e-05    -4.41113e-05
    -0.000695377    -0.000638416
     -0.00145323     -0.00178591
     -4.5793e-05    -6.07671e-05
     -3.5619e-05    -4.92406e-05
     -2.6176e-05    -4.60645e-05
      -4.858e-06    -1.04867e-05
     -0.00158703     -0.00147198
    -0.000202035    -0.000158241
    -0.000317326    -0.000395418
    -0.000646731    -0.000680615
    -0.000134804    -8.38092e-05
     -5.4054e-05    -5.06267e-05
     -0.00074743    -0.000702252
      -7.831e-06    -1.88728e-05
    -0.000814142    -0.000716314
    -0.000791548    -0.000728587
    -0.000533806    -0.000627854
     -0.00074206    -0.000590628
    -0.000294792      -0.0003251
    -0.000159061    -0.000206984
       -2.46e-06    -4.79438e-06
     -5.5476e-05    -6.69764e-05
     -4.0607e-05    -6.09232e-05
    -0.000522737    -0.000690355
     -7.4154e-05    -0.000112049
      -7.876e-06    -1.17767e-05
      -1.549e-05    -3.53356e-05
     -6.9915e-05    -8.58334e-05
    -0.000139588    -0.000171271
     -0.00145865     -0.00146669
       -6.89e-06    -1.56976e-05
     -9.0563e-05    -0.000107045
    -0.000135841    -0.000145109
    -0.000742268    -0.000773664
    -0.000823667    -0.000584683
      -6.592e-06    -7.41758e-06
     -1.7384e-05    -2.03483e-05
     -5.0395e-05    -8.27869e-05
     -1.0439e-05    -1.81972e-05
      -5.832e-06    -1.58837e-05
      -3.796e-06    -1.21939e-05
     -2.0694e-05    -5.23289e-05
     -0.00162977     -0.00147123
     -3.8975e-05    -6.41364e-05
      -8.033e-06    -1.73494e-05
      -7.105e-06    -6.67647e-06
    -0.000185611     -0.00023729
    -0.000326284    -0.000284879
       -0.001171     -0.00112249
    -0.000142427    -0.000151125
    -0.000754966    -0.000730453
       -7.76e-05     -0.00010774
      -7.633e-06    -1.57612e-05
     -0.00159601     -0.00183119
     -0.00139654     -0.00151074
     -1.2036e-05    -2.96063e-05
    -0.000852224     -0.00104854
    -0.000118973    -0.000161686
    -0.000367042    -0.000305704
    -0.000904437    -0.000988941
     -0.00113526     -0.00135763
     -3.8585e-05    -5.78729e-05
      -9.524e-06     -1.2549e-05
     -2.2474e-05    -3.79061e-05
     -0.00149772     -0.00148535
    -0.000639607    -0.000685023
     -8.7501e-05     -5.9859e-05
    -0.000235233    -0.000151719
     -1.8242e-05    -2.90459e-05
     -0.00023977    -0.000288654
     -3.9785e-05     -4.0923e-05
     -7.3774e-05     -0.00010061
     -4.2596e-05     -6.8966e-05
     -5.7456e-05    -4.17611e-05
      -1.225e-05    -2.77482e-05
    -0.000473661    -0.000466854
    -0.000269564    -0.000253965
    -0.000830498     -0.00062172
     -2.0799e-05    -2.85608e-05
     -0.00088113    -0.000813443
    -0.000118864    -0.000118829
    -0.000679061     -0.00076241
      -9.243e-06    -2.13701e-05
     -4.1065e-05    -5.39095e-05
    -0.000513542    -0.000493329
    -0.000356873    -0.000298265
     -0.00104544     -0.00110921
     -8.3581e-05    -9.51219e-05
    -0.000143516    -0.000155284
    -0.000186018     -0.00014212
    -0.000430027    -0.000449739
     -2.1847e-05    -4.81573e-05
      -7.828e-06    -1.54191e-05
    -0.000128476    -9.93098e-05
     -1.6135e-05    -2.57197e-05
      -4.578e-05    -6.63282e-05
     -2.7905e-05    -3.39494e-05
      -2.663e-06    -4.91868e-06
     -1.9821e-05    -3.24114e-05
     -0.00014677    -0.000104402
     -6.0173e-05    -0.000112189
     -0.00124902     -0.00116683
    -0.000333884       -0.000137
     -0.00119966    -0.000994015
    -0.000283136    -0.000361502
    -0.000480755    -0.000359351
     -4.5782e-05    -6.92363e-05
    -0.000137564    -0.000139441
     -8.4576e-05    -9.90859e-05
    -0.000745486    -0.000875956
    -0.000245256     -0.00024549
     -1.6492e-05    -3.11179e-05
    -0.000887348     -0.00103943
    -0.000729178    -0.000674111
    -0.000459908    -0.000426773
     -1.3421e-05    -2.94385e-05
    -0.000184766    -0.000250212
    -0.000351346    -0.000349913
     -5.2269e-05    -7.47495e-05
    -0.000965975    -0.000981766
    -0.000817929    -0.000655694
    -0.000244978    -0.000248797
     -0.00159258      -0.0020091
    -0.000186316     -0.00020119
     -3.0049e-05    -4.40672e-05
    -0.000859968    -0.000570156
     -3.5083e-05    -5.14326e-05
    -0.000179443    -0.000174114
    -0.000198099    -0.000268266
      -9.618e-06    -6.70193e-06
    -0.000876884    -0.000849081
    -0.000629404      -0.0008568
    -0.000121999    -0.000158699
     -1.5466e-05    -2.53695e-05
     -1.3509e-05     -2.7284e-05
     -3.6948e-05    -2.04269e-05
     -2.5099e-05    -3.19066e-05
     -9.1376e-05     -8.2644e-05
     -0.00109576    -0.000958106
     -1.6565e-05    -3.04182e-05
    -0.000170228    -0.000226685
     -7.3775e-05    -9.27212e-05
     -0.00105017    -0.000858168
    -0.000239283    -0.000267076
     -9.8737e-05    -8.69488e-05
    -0.000495739    -0.000517769
    -0.000428941    -0.000394219
    -0.000681488     -0.00071291
      -8.557e-06    -1.53026e-05
      -9.472e-06    -1.43452e-05
     -0.00101673    -0.000812666
     -2.3116e-05    -1.64612e-05
      -0.0013694     -0.00189828
     -7.0593e-05    -9.56332e-05
    -0.000828376    -0.000915441
    -0.000119639    -0.000150455
    -0.000539465    -0.000554931
      -8.243e-06    -1.40822e-05
    -0.000804731    -0.000666548
    -0.000737208    -0.000648519
     -4.8111e-05    -7.60273e-05
      -3.513e-06    -8.29039e-06
      -4.549e-06     -6.1469e-06
     -1.2051e-05    -2.41044e-05
    -0.000217611    -0.000246216
     -7.1224e-05    -5.01332e-05
      -4.404e-06    -7.12075e-06
     -0.00102779     -0.00108196
     -1.6674e-05    -3.15133e-05
     -5.4464e-05    -0.000101597
    -0.000139701    -9.93082e-05
     -0.00052411    -0.000408089
    -0.000250634    -0.000292446
     -0.00098875    -0.000935879
     -0.00171768     -0.00192777
    -0.000113208     -9.4341e-05
      -4.232e-06    -4.06659e-06
     -0.00080102    -0.000958135
    -0.000356142    -0.000407382
     -3.8956e-05    -6.05582e-05
     -1.2989e-05    -2.64858e-05
      -4.734e-05    -9.15101e-05
      -5.468e-06    -6.00852e-06
    -0.000134822    -0.000152277
      -3.058e-06    -8.75924e-06
    -0.000871694    -0.000642655
        2.53e-07     3.90465e-07
      -2.419e-06    -7.41116e-06
     -2.5623e-05    -3.48938e-05
      -5.724e-06    -9.24342e-06
    -0.000329079    -0.000385424
     -7.5054e-05    -6.93862e-05
     -8.6436e-05    -0.000107308
      -3.693e-06    -1.14102e-05
    -0.000325998    -0.000364962
    -0.000145393    -0.000157709
     -1.7885e-05    -3.95275e-05
    -0.000134927    -0.000143405
      -5.204e-06    -9.39414e-06
       -5.24e-07    -1.38023e-07
    -0.000161552    -0.000163212
     -0.00168549     -0.00157641
     -2.9107e-05    -4.39191e-05
     -5.7863e-05    -8.74949e-05
      -8.955e-06    -1.59362e-05
    -0.000641132    -0.000732172
        6.71e-07    -3.22128e-07
     -0.00013744    -0.000207837
      -9.968e-06    -2.14391e-05
    -0.000670875    -0.000484055
       -8.68e-06     -1.4318e-05
     -1.4904e-05    -2.94249e-05
    -0.000427166     -0.00039124
      -5.515e-06    -1.59445e-05
     -1.5609e-05    -2.83779e-05
     -1.3345e-05    -2.52536e-05
     -3.0808e-05    -4.32989e-05
      -6.276e-06    -1.20882e-05
     -0.00114322      -0.0011634
     -5.8846e-05    -9.45769e-05
    -0.000348782    -0.000432462
     -4.2148e-05    -4.98106e-05
     -6.5155e-05     -4.5818e-05
     -1.8114e-05    -2.86768e-05
     -1.1555e-05    -2.95896e-05
     -1.9741e-05    -2.74837e-05
     -3.3716e-05    -5.36451e-05
     -2.9365e-05    -3.64391e-05
     -0.00048357     -0.00041304
     -6.6729e-05    -7.37529e-05
     -0.00133151     -0.00110264
    -0.000219491    -0.000229008
     -8.6293e-05    -7.75022e-05
      -7.868e-06    -1.30097e-05
     -0.00127629     -0.00154249
    -0.000846982    -0.000956706
    -0.000234956    -0.000343165
     -2.4096e-05     -3.2212e-05
    -0.000991009    -0.000742269
     -0.00111068    -0.000955492
      -5.877e-06    -1.85175e-05
      -8.627e-06     -9.4117e-06
    -0.000727054    -0.000707443
     -1.8178e-05    -2.96841e-05
    -0.000647297    -0.000595645
     -8.6804e-05     -8.1041e-05
      -2.802e-06    -9.13824e-06
     -1.6343e-05    -3.43532e-05
     -1.5062e-05    -1.90274e-05
    -0.000261945    -0.000289088
    -0.000361951    -0.000357609
      -5.571e-06    -5.87502e-06
    -0.000143742    -0.000279889
    -0.000352202    -0.000387515
    -0.000194339    -0.000160058
      -7.789e-06    -4.93854e-06
    -0.000347815      -0.0003571
     -6.5767e-05    -8.67594e-05
     -1.8942e-05    -2.91917e-05
      -5.088e-06    -4.37739e-06
     -4.4591e-05    -2.79351e-05
     -9.9812e-05     -0.00014147
    -0.000464604    -0.000478105
    -0.000477533    -0.000466085
    -0.000404233    -0.000291831
    -0.000871286    -0.000770905
      -5.842e-05    -8.84429e-05
    -0.000143131    -0.000111519
     -9.2342e-05    -7.93324e-05
     -8.4321e-05    -8.90862e-05
    -0.000702088    -0.000824287
       -9.14e-07     -1.3284e-06
    -0.000939666    -0.000867781
     -0.00134682     -0.00155634
     -4.1464e-05    -7.02731e-05
     -5.6198e-05    -5.21131e-05
     -3.4764e-05    -6.42693e-05
     -4.9539e-05    -8.03271e-05
    -0.000701951    -0.000666139
     -3.4622e-05    -4.70845e-05
      -0.0014036     -0.00144579
    -0.000979371      -0.0008497
     -2.3298e-05    -1.88389e-05
     -8.4299e-05    -0.000111308
    -0.000172551    -0.000180516
     -9.4332e-05    -0.000135314
      -8.673e-06    -1.47347e-05
     -3.9334e-05    -6.01657e-05
    -0.000408671    -0.000386408
    -0.000919049     -0.00102261
     -2.4756e-05    -4.45998e-05
    -0.000111088    -0.000116649
    -0.000191312    -0.000226611
    -0.000207181    -0.000249882
     -3.0339e-05     -1.5013e-05
     -5.4568e-05    -6.37211e-05
     -0.00108182    -0.000922469
    -0.000281162    -0.000277283
      -7.809e-05    -4.50666e-05
     -8.7472e-05    -9.43948e-05
    -0.000521019    -0.000425742
    -0.000283467    -0.000172674
     -5.7434e-05    -7.13666e-05
     -2.3279e-05    -3.42412e-05
    -0.000183231    -0.000227456
      -1.771e-05    -2.02604e-05
     -8.3356e-05    -0.000106397
    -0.000377398    -0.000287004
       -4.45e-07    -2.97024e-06
    -0.000137375    -0.000148169
       -6.06e-06    -1.68217e-05
    -0.000233157    -0.000172366
     -0.00126861     -0.00103726
     -6.8364e-05    -9.48749e-05
     -7.0701e-05    -6.55521e-05
     -6.1089e-05    -3.35338e-05
      -9.839e-06    -1.28628e-05
     -8.2907e-05    -9.99217e-05
     -0.00114114    -0.000865117
     -3.8524e-05    -7.72267e-05
     -2.2023e-05    -5.38237e-05
     -0.00102324    -0.000730588
      -6.854e-06    -1.32005e-05
     -1.0873e-05    -2.03303e-05
      -7.962e-06    -1.65652e-05
    -0.000913648     -0.00111951
      -6.169e-06    -2.16276e-05
     -7.5724e-05    -8.77913e-05
     -7.4859e-05    -9.89342e-05
     -8.2668e-05    -0.000111012
    -0.000564097    -0.000581399
     -0.00125666     -0.00107192
     -0.00130896     -0.00107397
     -5.4179e-05    -6.92157e-05
     -7.3031e-05     -9.4192e-05
    -0.000275551    -0.000291077
    -0.000206035    -0.000220423
    -0.000896299    -0.000788744
    -0.000224238    -0.000230963
    -0.000211944    -0.000239319
     -6.0773e-05    -3.81901e-05
     -6.9778e-05     -0.00012559
    -0.000451424    -0.000488438
     -0.00124478     -0.00117096
     -0.00017922    -0.000247502
     -1.1012e-05    -1.68943e-05
    -0.000225459    -0.000210587
    -0.000909402    -0.000636524
      -3.416e-05    -4.32755e-05
    -0.000227581    -0.000260521
      -9.207e-06    -1.49633e-05
      -8.154e-06    -1.53777e-05
     -3.1902e-05    -4.88747e-05
     -8.7384e-05    -7.99149e-05
     -2.0817e-05    -3.11923e-05
     -1.3322e-05    -2.98181e-05
      -6.999e-06    -1.16538e-05
     -3.1032e-05    -4.59882e-05
    -0.000690865    -0.000615583
       -4.85e-06     -1.3256e-05
     -9.6296e-05    -0.000138858
     -2.8678e-05    -4.15656e-05
       -3.92e-06    -7.28873e-06
    -0.000692819    -0.000788116
    -0.000120885    -0.000103249
    -0.000916029    -0.000667142
      -9.006e-06    -1.40433e-05
      -7.567e-06    -1.17159e-05
     -8.8035e-05    -0.000110249
      -1.247e-05    -1.59244e-05
     -6.0737e-05    -4.11059e-05
    -0.000145054    -0.000178336
     -2.8317e-05    -5.95328e-05
      -9.729e-06    -1.53422e-05
     -8.0855e-05    -8.77648e-05
    -0.000163963    -0.000176595
      -3.321e-06    -3.77515e-06
     -3.7433e-05    -2.53544e-05
     -7.1497e-05    -7.60506e-05
     -3.7941e-05    -6.52752e-05
      -5.981e-06    -1.80018e-05
      -3.881e-05    -5.50439e-05
    -0.000138226    -0.000211776
    -0.000552889     -0.00046258
      -2.924e-06    -5.13528e-06
     -1.8395e-05    -2.87132e-05
    -0.000134373    -9.66122e-05
     -1.1373e-05    -9.23488e-06
    -0.000158361    -0.000188791
    -0.000938892     -0.00082804
    -0.000186975     -0.00020076
      -9.053e-06    -1.12863e-05
     -1.4347e-05    -2.89973e-05
    -0.000110226     -0.00011416
    -0.000459574    -0.000550073
    -0.000555349    -0.000458307
     -6.7216e-05    -9.21657e-05
     -8.4287e-05    -0.000118323
    -0.000614279    -0.000577028
    -0.000782119    -0.000860098
      -8.768e-06    -2.00687e-05
      -4.677e-06    -1.54952e-05
     -0.00161537     -0.00143065
     -0.00105686     -0.00132146
    -0.000653609    -0.000708981
      -7.057e-06    -1.39922e-05
    -0.000486621    -0.000520648
     -1.0371e-05    -2.54771e-05
      -4.778e-06     -7.8416e-06
     -0.00153959     -0.00129461
       -9.11e-07    -7.11613e-07
     -1.9844e-05     -3.0473e-05
     -2.5125e-05    -4.38892e-05
     -4.8208e-05    -3.60455e-05
     -1.4796e-05     -2.1373e-05
      -0.0016223     -0.00170721
      -4.144e-06    -1.05391e-05
     -0.00068707    -0.000562287
     -6.8812e-05      -8.057e-05
       -2.65e-05    -4.24411e-05
     -0.00106005     -0.00115974
      -9.864e-06    -1.64331e-05
      -1.845e-05    -4.00327e-05
     -4.6816e-05    -4.02738e-05
     -2.2413e-05    -2.92723e-05
    -0.000551822    -0.000469091
    -0.000614717    -0.000438015
      -5.288e-05    -0.000100183
    -0.000303187    -0.000307643
     -1.5148e-05    -2.17633e-05
      -3.364e-05    -4.16158e-05
     -1.4816e-05    -1.98518e-05
    -0.000134938    -0.000143707
    -0.000418483    -0.000513312
     -1.0508e-05    -1.89101e-05
    -0.000109735    -8.23236e-05
    -0.000690933    -0.000780612
     -1.5078e-05    -2.32765e-05
     -4.0692e-05    -9.60758e-05
     -1.9978e-05    -3.01576e-05
     -0.00157442     -0.00137043
    -0.000123338    -0.000118868
    -0.000206533     -0.00022079
     -3.9325e-05    -5.99795e-05
    -0.000238718    -0.000301373
    -0.000138958    -0.000149396
    -0.000204607    -0.000184319
     -3.3327e-05    -4.15426e-05
    -0.000147042    -0.000252005
     -9.9679e-05    -0.000132738
    -0.000132297    -9.18925e-05
      -3.588e-05    -5.13498e-05
     -9.0969e-05    -0.000106644
    -0.000742036    -0.000613536
    -0.000780005     -0.00055717
    -0.000750762    -0.000544604
      -2.045e-06    -2.88138e-06
     -2.7627e-05     -4.5275e-05
    -0.000129471     -0.00013635
    -0.000455342    -0.000461147
    -0.000201209     -0.00019004
    -0.000368973    -0.000535058
       -7.16e-07    -1.86396e-06
      -2.619e-06    -1.68729e-05
      -9.117e-06    -7.67828e-06
     -8.4974e-05    -0.000111164
    -0.000167459    -0.000184418
     -7.5659e-05     -8.6272e-05
     -5.5753e-05    -6.58708e-05
    -0.000465501    -0.000435628
    -0.000260239    -0.000276293
      -1.293e-05    -1.97876e-05
    -0.000375645    -0.000370136
     -2.5246e-05    -3.46307e-05
       -0.001675     -0.00164466
     -9.5683e-05    -0.000155048
     -7.5635e-05    -0.000121866
     -1.2939e-05    -2.78046e-05
     -3.7654e-05    -2.84836e-05
    -0.000828512    -0.000569891
    -0.000135392    -0.000101963
    -0.000133915    -0.000153891
      -6.342e-06    -8.21619e-06
    -0.000385466     -0.00055754
     -1.3898e-05    -2.90687e-05
     -4.9299e-05    -6.93459e-05
    -0.000940891    -0.000826693
    -0.000376676    -0.000299256
     -1.7345e-05    -3.09222e-05
     -9.5638e-05    -0.000114305
     -2.1269e-05    -2.28237e-05
    -0.000531946    -0.000427628
     -3.3067e-05    -5.80452e-05
      -9.719e-06    -1.05867e-05
      -7.045e-06    -1.86273e-05
     -4.4112e-05    -6.71542e-05
      -1.073e-05    -1.03116e-05
     -9.5889e-05    -0.000118053
      -9.351e-06    -2.47473e-05
     -2.8865e-05     -4.2231e-05
     -3.3801e-05    -4.67329e-05
     -1.7794e-05    -3.12911e-05
    -0.000184894    -0.000182664
      -9.998e-06     -2.5071e-05
    -0.000273477    -0.000167511
    -0.000695076    -0.000616347
     -2.5485e-05    -5.35012e-05
     -3.0045e-05    -5.84306e-05
     -1.5544e-05    -2.18066e-05
    -0.000154088    -0.000139023
    -0.000640491    -0.000592536
     -1.7257e-05    -2.02073e-05
     -2.6773e-05    -3.98432e-05
     -5.2281e-05    -7.11098e-05
      -8.152e-06    -1.93435e-05
     -0.00203625     -0.00219014
      -0.0011804     -0.00148298
    -0.000202853      -0.0001696
     -1.0321e-05      -1.477e-05
      -6.408e-06    -9.72528e-06
     -3.3778e-05    -4.21125e-05
    -0.000397075    -0.000426497
    -0.000130769    -0.000145962
    -0.000255789    -0.000280754
     -8.4698e-05    -8.24243e-05
        6.01e-07    -1.54848e-07
    -0.000325346      -0.0003356
    -0.000180532     -0.00022526
      -7.408e-06    -1.32555e-05
     -0.00175033     -0.00204148
     -0.00134329     -0.00123663
     -3.0104e-05     -6.3805e-05
    -0.000225573    -0.000171979
    -0.000384986    -0.000331025
     -9.2877e-05    -0.000114016
     -5.6562e-05    -0.000105568
      -8.671e-06    -2.05549e-05
     -3.4462e-05    -5.51946e-05
     -4.1918e-05    -7.41288e-05
     -1.0414e-05     -1.9641e-05
    -0.000634463    -0.000621898
     -6.1546e-05    -7.72616e-05
    -0.000614995    -0.000565982
     -1.8284e-05    -2.22258e-05
    -0.000105787    -0.000139748
     -0.00148808     -0.00132014
     -4.2194e-05    -6.02429e-05
      -5.965e-06    -1.70077e-05
     -7.2693e-05    -9.17178e-05
      -6.479e-06    -5.26322e-06
      -0.0012753     -0.00158161
      -3.864e-06    -1.23863e-05
    -0.000169905    -0.000104636
       -0.001348     -0.00191414
    -0.000244252     -0.00026036
     -3.0217e-05    -3.69632e-05
      -9.943e-06    -1.79644e-05
    -0.000119155    -7.82969e-05
     -1.4766e-05    -3.98702e-05
     -0.00167001      -0.0015129
     -5.1921e-05    -9.01833e-05
     -2.2213e-05    -3.81472e-05
    -0.000250791    -0.000293184
    -0.000180776    -0.000174951
    -0.000108659    -0.000140629
     -5.2422e-05    -6.31643e-05
      -2.271e-06    -1.13804e-05
    -0.000669572    -0.000687125
      -9.844e-06    -2.12557e-05
    -0.000790525    -0.000716661
     -7.4173e-05    -7.43701e-05
     -9.2983e-05    -0.000141284
      -8.939e-06    -1.87785e-05
      -5.228e-06    -5.66409e-06
     -8.7667e-05    -0.000135041
      -1.457e-05    -2.36184e-05
     -7.4898e-05    -8.42927e-05
     -1.3313e-05    -2.42424e-05
     -0.00133707     -0.00114494
    -0.000462064    -0.000395363
     -8.3645e-05     -6.7541e-05
    -0.000338408    -0.000456089
     -4.2053e-05    -2.98256e-05
     -0.00100682     -0.00112561
     -1.2961e-05    -2.36401e-05
    -0.000802608    -0.000597064
       -2.85e-07    -1.70464e-06
       -2.59e-06    -3.69229e-06
     -2.1186e-05    -2.82847e-05
     -6.5171e-05    -9.42262e-05
    -0.000169758    -0.000187526
     -7.2336e-05    -6.66263e-05
     -0.00019563    -0.000112465
     -8.0676e-05    -0.000118788
      -3.238e-05    -1.65064e-05
      -1.223e-06    -4.35547e-06
      -4.421e-06    -1.40857e-05
     -8.8975e-05    -9.23848e-05
    -0.000553629    -0.000586413
     -1.0643e-05    -1.97326e-05
      -2.703e-06    -3.50782e-06
    -0.000133034    -0.000150399
     -1.6471e-05    -3.94396e-05
     -0.00154639     -0.00171953
     -0.00027911    -0.000287028
    -0.000325355    -0.000384276
     -2.9389e-05    -4.30601e-05
     -9.7085e-05    -0.000101299
    -0.000360089    -0.000408969
     -1.0992e-05    -1.93643e-05
    -0.000578689    -0.000569339
     -1.4312e-05    -1.90701e-05
      -0.0012321     -0.00110319
     -8.3621e-05    -0.000106996
    -0.000139694    -0.000126507
     -1.6591e-05    -2.82669e-05
    -0.000125785     -0.00018266
     -1.4391e-05    -3.61511e-05
    -0.000149792    -9.62536e-05
     -1.7859e-05    -3.41014e-05
     -9.8422e-05    -0.000114583
    -0.000295511     -0.00032665
      -1.983e-05    -3.22875e-05
    -0.000218845    -0.000305466
     -2.0403e-05    -5.15383e-05
     -0.00157837     -0.00122114
    -0.000106211    -0.000119834
      -7.682e-06    -1.47613e-05
     -0.00040676    -0.000317185
    -0.000556926    -0.000536521
     -1.4517e-05    -2.71687e-05
     -3.1796e-05    -5.36843e-05
      -1.049e-05    -2.49942e-05
      -3.489e-05    -5.60106e-05
      -7.177e-06     -1.1026e-05
      -6.038e-06    -1.60741e-05
      -3.842e-06    -8.61453e-06
     -6.9632e-05    -7.40558e-05
     -3.4725e-05    -4.37898e-05
     -6.1885e-05    -9.11046e-05
     -2.4422e-05     -3.9578e-05
    -0.000121863    -0.000169348
       -7.12e-06    -1.39365e-05
     -7.2534e-05    -0.000102762
    -0.000475913    -0.000484137
      -5.705e-06    -1.26385e-05
     -4.1011e-05    -3.59982e-05
    -0.000312982    -0.000298332
    -0.000291407    -0.000357318
    -0.000198118    -0.000197765
    -0.000217561    -0.000220163
     -1.8841e-05    -2.40051e-05
       -9.29e-06    -1.37374e-05
     -8.5245e-05    -0.000139111
      -4.713e-05    -2.80922e-05
      -2.408e-05    -4.64194e-05
    -0.000626268    -0.000408823
      -7.855e-06    -1.23125e-05
    -0.000227924    -0.000234513
      -6.684e-05    -8.41254e-05
     -8.4837e-05     -9.2214e-05
     -2.9823e-05    -5.66159e-05
     -1.1081e-05    -1.75258e-05
     -5.4455e-05    -5.87875e-05
     -5.3437e-05    -6.44276e-05
      -8.247e-06    -1.47686e-05
     -0.00137466     -0.00118016
      -9.294e-06    -8.71169e-06
    -0.000238912    -0.000105364
     -3.5232e-05    -4.38775e-05
     -9.3689e-05    -5.52407e-05
    -0.000408475    -0.000353656
    -0.000537723    -0.000417932
    -0.000278284    -0.000375936
     -3.0787e-05    -3.89861e-05
    -0.000502335    -0.000505838
      -4.394e-05    -6.46637e-05
    -0.000381672    -0.000439296
    -0.000347095    -0.000271015
     -0.00035194    -0.000272045
    -0.000247214    -0.000232392
    -0.000783487    -0.000640208
     -4.7498e-05    -2.85319e-05
     -7.8099e-05    -0.000124236
     -2.4015e-05    -4.59602e-05
    -0.000317006    -0.000357197
    -0.000427056    -0.000483137
    -0.000147333    -0.000139596
     -3.4364e-05    -4.45526e-05
      -2.732e-06    -1.00828e-05
    -0.000174095    -0.000197221
    -0.000919818    -0.000577885
    -0.000219117    -0.000193724
    -0.000374498    -0.000278833
    -0.000866867    -0.000773671
    -0.000712492    -0.000532041
     -1.9978e-05    -2.86245e-05
      -0.0014482     -0.00160124
     -4.5486e-05    -5.22757e-05
       -4.78e-06    -9.17728e-06
     -0.00131585    -0.000995393
    -0.000122785    -0.000138995
    -0.000167221     -0.00015084
     -1.2655e-05    -1.07429e-05
    -0.000188276    -0.000188862
     -0.00135559     -0.00133258
    -0.000376699    -0.000396851
      -9.076e-06    -1.10312e-05
     -5.2616e-05    -7.27703e-05
    -0.000845186    -0.000960586
     -1.5892e-05    -2.72569e-05
    -0.000269184    -0.000192748
     -9.2696e-05    -0.000122664
       -9.19e-06    -1.94631e-05
     -5.6079e-05    -5.85186e-05
    -0.000956883    -0.000850097
     -1.7314e-05    -3.06966e-05
     -8.2908e-05    -0.000104092
     -0.00146306     -0.00177997
      -6.286e-06    -9.97532e-06
       -2.37e-05    -3.27838e-05
     -2.3775e-05    -3.88258e-05
     -7.6647e-05    -7.73591e-05
     -1.4966e-05    -2.12814e-05
     -2.3477e-05    -3.73543e-05
     -1.0509e-05    -7.25429e-06
    -0.000116468    -0.000148583
     -6.2887e-05    -9.86097e-05
      -0.0008076     -0.00102745
    -0.000417963    -0.000443342
    -0.000999309    -0.000960804
      -5.162e-06    -6.25754e-06
      -7.439e-05    -7.92007e-05
      -6.548e-06    -1.20091e-05
    -0.000731572    -0.000723065
    -0.000118689    -0.000150912
    -0.000110763    -0.000114062
     -0.00023784    -0.000162683
    -0.000116901     -0.00011881
     -4.5802e-05    -5.92207e-05
    -0.000399927    -0.000251652
    -0.000927137    -0.000638789
      -3.781e-06    -9.26868e-06
     -0.00100026    -0.000878049
    -0.000321928    -0.000334839
    -0.000115859    -0.000120785
    -0.000482962    -0.000356958
      -7.289e-05    -0.000112379
     -6.3371e-05    -0.000109924
     -1.0359e-05    -6.79302e-06
    -0.000143276    -0.000118014
     -0.00134572     -0.00119151
      -7.352e-06    -1.30618e-05
     -5.9482e-05    -3.38133e-05
      -3.421e-05    -4.87729e-05
     -7.4301e-05     -5.3922e-05
     -1.8973e-05    -2.78247e-05
    -0.000236065    -0.000340252
     -2.1702e-05    -4.36595e-05
     -1.2366e-05    -2.69312e-05
    -0.000170547    -0.000176119
      -6.703e-05    -8.93014e-05
       -3.79e-06    -7.13682e-06
     -4.7924e-05    -5.22796e-05
    -0.000113964    -0.000147637
     -1.6264e-05    -8.19455e-06
     -8.8456e-05    -0.000144522
     -2.6734e-05    -5.63721e-05
     -1.4532e-05    -1.34484e-05
      -6.284e-06    -1.60586e-05
    -0.000477526    -0.000464251
      -8.601e-05    -0.000102357
     -3.0481e-05    -3.47917e-05
    -0.000179677    -0.000210686
     -1.2191e-05    -2.15169e-05
    -0.000716642    -0.000534181
      -6.652e-05    -8.20952e-05
    -0.000174341    -0.000181467
    -0.000136799    -0.000165715
      -6.273e-05    -4.81833e-05
    -0.000276525    -0.000276629
     -3.4969e-05    -5.10812e-05
    -0.000515643    -0.000465938
      -6.384e-06    -1.17351e-05
     -0.00134727     -0.00170969
      -7.607e-06    -1.67154e-05
    -0.000385973    -0.000401936
      -8.292e-06    -2.06986e-05
     -0.00105903    -0.000954136
    -0.000647934    -0.000415271
     -2.3643e-05    -3.77418e-05
     -7.2197e-05     -0.00011715
    -0.000629045    -0.000548096
    -0.000230105    -0.000192761
     -1.1349e-05    -2.16857e-05
    -0.000430685    -0.000485652
      -5.139e-05    -6.87432e-05
     -0.00140133     -0.00151229
     -3.8513e-05    -7.00785e-05
     -7.3671e-05    -7.30229e-05
       -4.68e-06    -1.34243e-05
      -6.284e-05    -0.000112756
     -1.2581e-05    -2.01392e-05
      -3.244e-06    -2.10363e-06
       -1.72e-06    -7.56294e-06
    -0.000234231    -0.000166179
    -0.000393647    -0.000493737
    -0.000662026     -0.00078059
     -2.0742e-05    -3.43586e-05
      -2.264e-05    -4.95779e-05
    -0.000947571     -0.00065788
    -0.000321119    -0.000407029
     -9.5793e-05    -0.000105665
              -0    -2.54318e-06
     -9.1605e-05    -0.000133529
     -4.7738e-05    -4.23404e-05
     -1.4988e-05    -3.15247e-05
    -0.000105979    -0.000114454
      -2.699e-06     -2.6088e-06
     -0.00153962     -0.00129086
    -0.000515091    -0.000463988
      -8.471e-06    -2.47509e-05
     -0.00013293    -0.000152919
     -1.1802e-05    -3.21041e-05
    -0.000202732    -0.000226434
     -0.00122989    -0.000958446
    -0.000306773    -0.000350668
       -4.11e-06    -1.10565e-05
     -0.00112193     -0.00127344
      -1.276e-06    -5.53657e-06
    -0.000926723    -0.000549771
     -5.5512e-05    -0.000100887
     -2.0388e-05    -2.85149e-05
     -0.00131495     -0.00106158
      -5.854e-05    -0.000101901
    -0.000132658    -0.000168236
     -2.6529e-05    -5.07857e-05
    -0.000193363    -0.000256225
     -1.2372e-05    -1.49993e-05
     -3.3644e-05    -5.52033e-05
     -2.1398e-05    -3.10286e-05
    -0.000814357    -0.000667057
     -4.4921e-05    -7.65903e-05
     -1.4233e-05    -1.37633e-05
     -1.3902e-05    -2.63097e-05
     -1.3958e-05    -3.15597e-05
    -0.000328382    -0.000239229
    -0.000490445    -0.000409285
     -2.6313e-05    -4.05116e-05
    -0.000348139    -0.000189507
       -3.18e-06    -4.60971e-06
    -0.000766367    -0.000670593
    -0.000220244     -0.00023202
    -0.000430176      -0.0006214
     -1.4954e-05    -9.19628e-06
     -9.9637e-05    -9.86402e-05
    -0.000365146    -0.000352642
    -0.000357145    -0.000281793
    -0.000861716     -0.00110878
     -2.4627e-05    -1.61962e-05
     -1.7267e-05    -2.57112e-05
    -0.000351406    -0.000405845
    -0.000555446    -0.000361596
    -0.000281439    -0.000304605
     -0.00135815     -0.00118627
    -0.000188541    -0.000220931
      -2.072e-06      -3.969e-06
    -0.000891561     -0.00101032
     -2.3585e-05    -3.67983e-05
     -0.00150389     -0.00188222
    -0.000827864    -0.000978558
    -0.000739549     -0.00086819
      -1.804e-05      -4.265e-05
     -2.6784e-05    -4.31939e-05
     -7.7977e-05    -5.73407e-05
     -6.7038e-05    -9.49924e-05
       -2.34e-05    -4.31017e-05
     -0.00063114     -0.00051011
      -4.511e-06    -4.57612e-06
    -0.000121917    -9.75163e-05
       -3.31e-07     -1.8009e-06
     -2.4227e-05    -4.34958e-05
     -2.1324e-05    -3.35227e-05
    -0.000142313    -0.000151301
    -0.000119279    -0.000118744
     -1.0161e-05    -1.84225e-05
    -0.000693985    -0.000729108
     -1.9328e-05    -3.73626e-05
     -1.7815e-05    -3.13371e-05
     -3.9069e-05    -7.85533e-05
      -1.081e-06    -8.40052e-06
    -0.000719552    -0.000431457
    -0.000613459    -0.000571795
    -0.000126436    -0.000129885
      -2.834e-06    -9.44691e-06
    -0.000352598    -0.000250182
    -0.000313352    -0.000383011
      -9.356e-06    -1.48098e-05
     -1.9433e-05    -1.80939e-05
     -7.8907e-05      -0.0001253
    -0.000188724    -0.000134652
     -4.9174e-05    -3.60474e-05
    -0.000153144     -0.00016081
     -5.0915e-05    -5.66809e-05
     -0.00116064     -0.00149041
     -7.5081e-05    -0.000101556
      -4.563e-06    -1.23025e-05
    -0.000265588    -0.000248229
    -0.000154019    -0.000176565
    -0.000656391    -0.000581688
    -0.000473626    -0.000585695
        -3.4e-06    -1.58282e-05
    -0.000623259    -0.000445492
    -0.000126538    -0.000192257
        9.73e-07     1.62058e-06
    -0.000129506    -0.000182909
    -0.000363188     -0.00045708
     -9.7419e-05    -6.39674e-05
    -0.000290614    -0.000280021
     -7.1408e-05    -0.000105316
    -0.000505697    -0.000477551
     -1.2704e-05    -2.20339e-05
    -0.000188323    -0.000216876
     -2.4262e-05    -3.90351e-05
     -0.00162884     -0.00142389
     -7.2934e-05    -0.000112831
     -4.1419e-05    -6.68911e-05
      -6.703e-06    -1.81073e-05
     -2.4358e-05    -3.32377e-05
    -0.000227112    -0.000247524
     -0.00120079    -0.000844551
     -4.0986e-05    -2.02697e-05
     -1.7901e-05    -3.11836e-05
     -3.5988e-05    -3.69675e-05
     -2.9834e-05    -3.72151e-05
     -1.1207e-05    -2.77208e-05
     -1.0793e-05    -1.89739e-05
     -0.00122445    -0.000966531
    -0.000783718    -0.000655488
      -8.238e-06    -2.00217e-05
    -0.000333268    -0.000403654
     -8.9358e-05    -0.000105086
     -3.3411e-05    -1.49061e-05
     -9.8946e-05    -0.000115083
     -0.00088107    -0.000592051
     -1.3331e-05    -2.74585e-05
     -3.5138e-05    -2.62996e-05
     -6.8004e-05     -0.00010071
    -0.000160785    -0.000234407
      -7.292e-06    -1.22344e-05
     -4.9741e-05    -8.21291e-05
    -0.000435578    -0.000417567
     -2.1698e-05    -3.76885e-05
    -0.000173861    -0.000253313
     -6.6109e-05    -7.86745e-05
    -0.000338535    -0.000443945
     -3.3826e-05    -4.44626e-05
      -9.747e-05    -0.000123463
     -0.00151254     -0.00130772
    -0.000743253    -0.000790678
     -4.8264e-05    -7.40146e-05
     -4.8867e-05    -7.60341e-05
       -1.34e-05    -2.67237e-05
     -1.4924e-05    -3.06003e-05
     -3.9198e-05    -4.83565e-05
    -0.000125839    -0.000145633
      -5.981e-06    -1.20279e-05


==> scatterplots/h2o/isotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00307866     -0.00306303
     -0.00139029     -0.00134328
     -0.00040921     -0.00041929
     -0.00165243     -0.00162295
     -0.00237256     -0.00202531
     -0.00172341      -0.0017028
     -0.00294458     -0.00307933
     -0.00131462     -0.00131534
       -0.001083    -0.000957293
    -0.000887354    -0.000970522
    -0.000797781    -0.000683158
     -0.00158252     -0.00180046
    -0.000733275    -0.000664552
    -0.000717726    -0.000691067
     -0.00401328     -0.00410475
    -0.000354417    -0.000404798
     -0.00185566     -0.00204403
    -0.000767222    -0.000773863
     -0.00481232     -0.00482828
     -0.00175561     -0.00177407
    -0.000848117    -0.000882029
     -0.00390985     -0.00347124
     -0.00809203     -0.00862052
      -0.0012435     -0.00115959
    -0.000639137    -0.000616458
    -0.000755334    -0.000755528
    -0.000353805    -0.000370452
     -0.00755187     -0.00595034
     -0.00229207      -0.0022599
     -0.00314209     -0.00272755
     -0.00479618     -0.00443761
     -0.00183513     -0.00195833
    -0.000988673    -0.000828976
     -0.00471273     -0.00445481
    -0.000429044    -0.000470496
     -0.00418072     -0.00374771
     -0.00476907     -0.00378021
     -0.00377218     -0.00368808
     -0.00415477     -0.00358136
     -0.00280823     -0.00295014
     -0.00168217     -0.00166909
     -0.00034521    -0.000359459
     -0.00103549    -0.000959286
    -0.000847917    -0.000864451
       -0.003924      -0.0043113
      -0.0014705     -0.00132814
    -0.000375278    -0.000333753
    -0.000689421    -0.000667438
     -0.00120156     -0.00103661
     -0.00131088     -0.00127063
     -0.00693408     -0.00777267
    -0.000315445     -0.00035647
     -0.00131145     -0.00122895
     -0.00192035     -0.00197103
      -0.0049646     -0.00507293
     -0.00367837     -0.00272243
    -0.000505808    -0.000479779
    -0.000735479    -0.000739938
     -0.00124747     -0.00136252
    -0.000419074    -0.000437916
    -0.000484876    -0.000482312
    -0.000305398    -0.000352103
    -0.000899911     -0.00101948
     -0.00742338     -0.00787741
    -0.000951756    -0.000888088
    -0.000410876    -0.000426609
    -0.000508282    -0.000518436
     -0.00168708       -0.001687
     -0.00191548      -0.0015986
     -0.00587424     -0.00587716
      -0.0017704     -0.00145117
     -0.00318456     -0.00289015
     -0.00130854     -0.00127598
    -0.000614442    -0.000659222
       -0.007716     -0.00866506
     -0.00678361     -0.00694239
    -0.000465956    -0.000503027
     -0.00465614     -0.00485325
      -0.0020368     -0.00188563
     -0.00315191     -0.00327344
     -0.00496529     -0.00516212
     -0.00634765     -0.00625112
    -0.000874035    -0.000815732
    -0.000377887    -0.000320467
    -0.000833189    -0.000862542
     -0.00678245     -0.00707748
        -0.00436     -0.00477671
     -0.00111616    -0.000907483
     -0.00241079     -0.00261432
    -0.000689476    -0.000703367
     -0.00212067     -0.00201174
     -0.00102841     -0.00100893
     -0.00105522      -0.0010465
     -0.00105497     -0.00109614
     -0.00120441     -0.00119044
    -0.000660598    -0.000694403
       -0.003134     -0.00299629
     -0.00222901      -0.0020258
     -0.00480446     -0.00501324
    -0.000620362    -0.000587168
     -0.00393423     -0.00360196
     -0.00172622      -0.0018722
     -0.00415974     -0.00399871
    -0.000534038      -0.0005505
    -0.000788712    -0.000747175
     -0.00396169     -0.00361908
     -0.00311157      -0.0023424
     -0.00515435     -0.00491059
     -0.00139106     -0.00140204
     -0.00169752     -0.00161934
     -0.00172912     -0.00143215
     -0.00300823     -0.00273034
    -0.000670543    -0.000728802
    -0.000570704    -0.000531074
     -0.00151732     -0.00116029
    -0.000524161    -0.000529304
     -0.00108769    -0.000967919
     -0.00093115    -0.000910171
    -0.000402058    -0.000414264
    -0.000599055      -0.0006161
     -0.00193526     -0.00203795
     -0.00137671     -0.00155118
     -0.00637122      -0.0062912
     -0.00234536     -0.00175865
     -0.00444412     -0.00381627
     -0.00289042      -0.0027459
     -0.00349818     -0.00297625
     -0.00110202      -0.0010446
     -0.00150471     -0.00134159
     -0.00152825     -0.00130772
     -0.00529927     -0.00463042
     -0.00270245     -0.00267705
    -0.000825153    -0.000747275
     -0.00558143     -0.00611503
     -0.00475559     -0.00386989
     -0.00282669     -0.00244998
    -0.000713902    -0.000750246
     -0.00209523     -0.00207057
     -0.00221243     -0.00194946
      -0.0013614     -0.00125504
     -0.00524683     -0.00458163
     -0.00493288     -0.00509111
     -0.00264556     -0.00278927
     -0.00811246     -0.00778249
     -0.00167203     -0.00148456
    -0.000910415    -0.000906549
     -0.00468186     -0.00509334
    -0.000695248    -0.000706531
     -0.00208995     -0.00200935
     -0.00255957     -0.00275265
    -0.000581089    -0.000552849
     -0.00520315     -0.00593639
     -0.00475052     -0.00524594
     -0.00149871     -0.00142705
    -0.000538652    -0.000560831
    -0.000612031    -0.000627881
     -0.00100485     -0.00102373
    -0.000684661    -0.000614942
     -0.00150539     -0.00150546
     -0.00559166     -0.00654606
    -0.000655149    -0.000678898
     -0.00252644     -0.00215425
     -0.00088729    -0.000856697
     -0.00565534     -0.00556364
     -0.00276722     -0.00257985
     -0.00160105     -0.00155835
     -0.00377218      -0.0033261
     -0.00257495     -0.00222053
     -0.00486667     -0.00413734
    -0.000326522    -0.000333843
    -0.000416664    -0.000377652
      -0.0035142      -0.0027386
    -0.000895228     -0.00091186
     -0.00837593      -0.0075373
     -0.00118978     -0.00119788
     -0.00527142     -0.00548897
       -0.001506     -0.00136401
     -0.00394355     -0.00391833
    -0.000346061    -0.000346017
     -0.00434198     -0.00366481
     -0.00467276     -0.00373707
    -0.000971849    -0.000926417
    -0.000392169    -0.000419596
    -0.000406074    -0.000413549
    -0.000687263    -0.000757999
     -0.00216359      -0.0021933
     -0.00134923     -0.00129484
    -0.000455411    -0.000486982
     -0.00551824     -0.00589183
    -0.000616247    -0.000599908
     -0.00130297     -0.00126551
      -0.0017969     -0.00184419
     -0.00376544      -0.0038491
     -0.00192516     -0.00189394
     -0.00560044       -0.004479
     -0.00823442     -0.00874527
     -0.00170244     -0.00186549
    -0.000462337    -0.000467313
     -0.00528212     -0.00479131
     -0.00269146     -0.00254163
     -0.00111341     -0.00105166
    -0.000642648    -0.000580682
     -0.00121894     -0.00119274
     -0.00048205    -0.000515955
     -0.00126268     -0.00119381
      -0.0003499    -0.000378861
     -0.00455156     -0.00389339
    -0.000299593     -0.00029892
    -0.000379775    -0.000400265
    -0.000601043    -0.000571292
    -0.000446313    -0.000467021
     -0.00314398     -0.00350987
     -0.00138882     -0.00146688
     -0.00154091     -0.00149855
    -0.000394844    -0.000365442
     -0.00260261     -0.00243207
     -0.00122802     -0.00113103
    -0.000774448    -0.000730794
     -0.00204239     -0.00193777
    -0.000446967     -0.00046383
    -0.000330372    -0.000338241
     -0.00154414     -0.00135567
     -0.00770999     -0.00841795
     -0.00074304    -0.000745154
     -0.00103676      -0.0010384
    -0.000560109     -0.00055693
     -0.00462659     -0.00394369
    -0.000280849    -0.000307982
     -0.00150861     -0.00156016
    -0.000570064    -0.000562382
      -0.0041264      -0.0045824
    -0.000575109    -0.000603193
    -0.000691591    -0.000655812
     -0.00362265      -0.0035713
    -0.000416861    -0.000435706
    -0.000647939    -0.000573092
    -0.000601663    -0.000560723
    -0.000797857    -0.000774876
    -0.000313225    -0.000317627
      -0.0055134     -0.00542385
     -0.00114199     -0.00111003
     -0.00310022     -0.00298291
       -0.001058     -0.00108443
     -0.00128898     -0.00123643
    -0.000676863    -0.000580539
    -0.000568229    -0.000643375
    -0.000783257    -0.000805721
    -0.000965093    -0.000836363
    -0.000669066    -0.000587764
     -0.00382577     -0.00329109
     -0.00129982     -0.00107958
     -0.00614972     -0.00717013
     -0.00232957     -0.00194218
     -0.00150267     -0.00154948
    -0.000339092    -0.000332064
     -0.00678203     -0.00685945
     -0.00586621     -0.00555745
     -0.00230437     -0.00245677
    -0.000867803    -0.000861492
     -0.00412028     -0.00314599
     -0.00559356     -0.00654604
    -0.000454369    -0.000459158
     -0.00053044     -0.00054664
     -0.00466877     -0.00512875
    -0.000706145    -0.000730766
     -0.00443839     -0.00461738
     -0.00159891     -0.00174236
    -0.000372597    -0.000430435
    -0.000655831      -0.0006738
    -0.000522796    -0.000467193
     -0.00252531     -0.00257537
     -0.00313825     -0.00291294
    -0.000462171    -0.000466945
     -0.00224239     -0.00252701
     -0.00261867     -0.00244682
     -0.00225814     -0.00240727
    -0.000533036    -0.000511556
     -0.00313563     -0.00284411
     -0.00124036     -0.00122707
    -0.000609828     -0.00053864
     -0.00052157    -0.000525765
     -0.00110506     -0.00116251
     -0.00188487     -0.00161951
     -0.00257091     -0.00233787
     -0.00316081     -0.00302518
     -0.00291138     -0.00229535
     -0.00438699     -0.00359172
     -0.00114118     -0.00109137
     -0.00188449     -0.00196847
     -0.00154537      -0.0015374
     -0.00159958     -0.00170439
     -0.00466453     -0.00459135
    -0.000335201    -0.000338916
     -0.00543792     -0.00578979
     -0.00720865     -0.00685104
    -0.000957562    -0.000936258
     -0.00118809     -0.00118275
    -0.000932881     -0.00102727
      -0.0010585     -0.00100285
     -0.00451775     -0.00468597
    -0.000829861    -0.000750322
     -0.00646421     -0.00663515
      -0.0034539     -0.00292669
    -0.000827936    -0.000791469
      -0.0015908     -0.00155916
     -0.00170171     -0.00155131
     -0.00180168     -0.00167064
    -0.000381013    -0.000375874
    -0.000670236    -0.000699943
     -0.00289304     -0.00237952
     -0.00480461     -0.00488268
    -0.000907503    -0.000818641
       -0.001612     -0.00155743
     -0.00200469     -0.00193027
     -0.00231235     -0.00214903
    -0.000903009    -0.000924255
    -0.000996886    -0.000896024
     -0.00487321     -0.00399183
     -0.00202964     -0.00175715
     -0.00137368     -0.00138233
     -0.00156026     -0.00124879
     -0.00378504     -0.00386154
     -0.00258262     -0.00276038
     -0.00104454    -0.000899481
    -0.000752361    -0.000656468
     -0.00164297      -0.0016299
    -0.000755937    -0.000787481
     -0.00146454     -0.00122281
     -0.00256336     -0.00193837
    -0.000324987    -0.000353463
     -0.00196146     -0.00199712
     -0.00051225    -0.000477549
     -0.00240764     -0.00265683
     -0.00643517     -0.00662941
     -0.00111331     -0.00111972
     -0.00143614     -0.00159204
       -0.001197     -0.00122595
    -0.000373932    -0.000329198
     -0.00155689     -0.00161307
     -0.00534083     -0.00401289
    -0.000981153     -0.00102416
    -0.000859403    -0.000916447
     -0.00534358     -0.00570122
    -0.000422213    -0.000441613
    -0.000446469     -0.00048199
    -0.000497553    -0.000468769
     -0.00559343     -0.00526155
    -0.000431785    -0.000490131
      -0.0013162     -0.00128097
     -0.00158979     -0.00143805
     -0.00138289     -0.00134641
     -0.00381495     -0.00366757
     -0.00540632     -0.00437824
     -0.00628515     -0.00476192
    -0.000944593    -0.000869834
     -0.00115887     -0.00114758
     -0.00225456     -0.00201116
     -0.00246752     -0.00235879
     -0.00464263     -0.00420486
     -0.00173996     -0.00154786
     -0.00180523     -0.00165518
     -0.00126358     -0.00130036
     -0.00145727      -0.0014633
      -0.0032809     -0.00330302
     -0.00666815     -0.00705481
     -0.00203964     -0.00198823
     -0.00048539    -0.000463022
     -0.00222533     -0.00203893
     -0.00375086     -0.00272407
    -0.000778976    -0.000675822
     -0.00270698     -0.00216419
    -0.000530929    -0.000511207
    -0.000452288    -0.000469596
    -0.000870269    -0.000855635
     -0.00145777     -0.00140375
    -0.000640351    -0.000610508
    -0.000700188    -0.000668731
    -0.000273503    -0.000285404
    -0.000805502    -0.000793699
     -0.00303409     -0.00259506
    -0.000382014    -0.000390104
     -0.00154903     -0.00157478
    -0.000818345    -0.000752067
    -0.000407365    -0.000405245
     -0.00409058     -0.00396402
     -0.00174968     -0.00181646
     -0.00520598     -0.00533925
     -0.00032544    -0.000312594
    -0.000350748    -0.000326066
      -0.0016091     -0.00155867
    -0.000651961    -0.000664131
     -0.00122238     -0.00119126
      -0.0015209     -0.00150983
     -0.00093196    -0.000933976
     -0.00031114     -0.00031654
     -0.00134915     -0.00116961
     -0.00192236     -0.00163947
    -0.000380484    -0.000389215
    -0.000994721     -0.00100052
    -0.000955665    -0.000839821
     -0.00117131     -0.00135732
    -0.000525508    -0.000487361
    -0.000887755    -0.000837886
     -0.00207301     -0.00235806
     -0.00388923     -0.00400078
    -0.000343792    -0.000352975
    -0.000817474    -0.000904433
     -0.00180625     -0.00180485
    -0.000591135    -0.000591176
       -0.001828     -0.00172324
     -0.00418126     -0.00372293
     -0.00233577     -0.00224818
     -0.00031088      -0.0002775
    -0.000764229    -0.000697407
      -0.0011672     -0.00103156
     -0.00356993     -0.00375223
     -0.00348744     -0.00297765
     -0.00101197    -0.000963017
     -0.00130834     -0.00120671
     -0.00414842     -0.00373103
     -0.00482745     -0.00517392
      -0.0005262    -0.000560611
    -0.000343234     -0.00038423
     -0.00745189      -0.0083883
     -0.00547252     -0.00568819
     -0.00391803     -0.00357465
     -0.00052099    -0.000488106
      -0.0036107     -0.00333509
    -0.000646284     -0.00072348
    -0.000420334    -0.000422321
     -0.00671564     -0.00788162
    -0.000383763    -0.000396251
    -0.000624852    -0.000569831
    -0.000830851    -0.000767875
     -0.00111876     -0.00111684
    -0.000390929    -0.000373609
       -0.007838     -0.00832732
    -0.000550685    -0.000632371
     -0.00429014     -0.00478919
      -0.0012679     -0.00115517
    -0.000826148    -0.000779358
     -0.00602751     -0.00540945
    -0.000397627    -0.000385594
    -0.000814336    -0.000802656
     -0.00111879     -0.00114488
    -0.000827726    -0.000879601
     -0.00343034     -0.00269849
     -0.00405922     -0.00419579
      -0.0013788     -0.00130197
     -0.00284076     -0.00247007
    -0.000460243    -0.000433361
    -0.000977845    -0.000929688
    -0.000670151    -0.000636856
     -0.00171119     -0.00154571
     -0.00372579     -0.00370977
    -0.000387076    -0.000389318
     -0.00169333     -0.00181266
     -0.00464767     -0.00541878
    -0.000469988    -0.000467607
     -0.00107713     -0.00120375
    -0.000632508    -0.000576742
     -0.00700715     -0.00813434
     -0.00120286     -0.00100561
     -0.00249614     -0.00236125
     -0.00095381    -0.000949796
     -0.00189174     -0.00192185
     -0.00192503     -0.00197529
     -0.00153835     -0.00129418
    -0.000866817    -0.000802902
     -0.00203649     -0.00225456
      -0.0016787     -0.00156098
     -0.00174894      -0.0017932
    -0.000902283    -0.000807195
     -0.00124785     -0.00113572
     -0.00402897      -0.0031396
     -0.00392331     -0.00294024
     -0.00352062     -0.00269975
    -0.000343829    -0.000352227
    -0.000679583    -0.000689924
     -0.00196351     -0.00187205
     -0.00329537     -0.00312523
     -0.00186588     -0.00152802
     -0.00351101     -0.00385149
    -0.000311737    -0.000329883
    -0.000404878    -0.000486369
    -0.000587785    -0.000601728
     -0.00153095      -0.0016483
      -0.0018288     -0.00173413
      -0.0011673     -0.00100879
     -0.00125478     -0.00127911
     -0.00340296     -0.00336583
     -0.00274938      -0.0024299
    -0.000457049    -0.000426179
     -0.00324481     -0.00371532
    -0.000798542    -0.000756683
     -0.00775652     -0.00838692
     -0.00169063     -0.00169644
     -0.00147801     -0.00139722
    -0.000479377    -0.000508787
    -0.000996738    -0.000977096
     -0.00480956     -0.00498011
     -0.00183522     -0.00182248
     -0.00148011     -0.00137421
    -0.000462559    -0.000484925
     -0.00348299     -0.00372782
    -0.000753545    -0.000700222
     -0.00100224    -0.000895185
      -0.0041655     -0.00360418
     -0.00292627     -0.00235219
    -0.000704081    -0.000634844
      -0.0016016     -0.00130574
    -0.000797949    -0.000836285
     -0.00397586     -0.00395424
    -0.000747787    -0.000757236
    -0.000605347    -0.000659864
    -0.000497216    -0.000480321
     -0.00116095       -0.001025
    -0.000580884    -0.000564932
     -0.00185307     -0.00171126
    -0.000417406    -0.000466027
    -0.000887945    -0.000895939
    -0.000837381    -0.000751524
    -0.000652273    -0.000629574
     -0.00195819     -0.00168511
     -0.00050389    -0.000558819
     -0.00220344     -0.00159722
     -0.00376189     -0.00334013
    -0.000895264    -0.000853806
     -0.00101579    -0.000932194
    -0.000473494    -0.000428703
     -0.00199855     -0.00219731
     -0.00434903     -0.00473982
    -0.000700865    -0.000689602
    -0.000902015    -0.000816584
     -0.00115825     -0.00110948
    -0.000404358    -0.000464838
     -0.00821995     -0.00729277
      -0.0068329     -0.00658014
     -0.00192057     -0.00152539
    -0.000604762    -0.000581082
     -0.00054195    -0.000593484
    -0.000592361    -0.000547058
     -0.00277201     -0.00255189
     -0.00171657     -0.00141634
     -0.00276226     -0.00282302
     -0.00159805     -0.00150098
    -0.000316249    -0.000332352
     -0.00310461     -0.00334465
     -0.00193287     -0.00184755
    -0.000432176    -0.000465814
      -0.0083336      -0.0090591
     -0.00676807      -0.0069944
    -0.000891603    -0.000917967
     -0.00238704     -0.00239519
       -0.002574     -0.00204013
     -0.00133072     -0.00130982
     -0.00140299     -0.00154621
    -0.000488613     -0.00049518
    -0.000856486    -0.000804297
    -0.000876822    -0.000916972
    -0.000485152    -0.000473464
     -0.00425701     -0.00494009
      -0.0011573     -0.00100736
     -0.00374114     -0.00319693
    -0.000741288    -0.000760405
     -0.00125149     -0.00124311
     -0.00725947     -0.00678233
    -0.000729345    -0.000730505
    -0.000381862    -0.000423118
     -0.00128781     -0.00129092
    -0.000482261     -0.00048879
     -0.00692612     -0.00778805
     -0.00036704    -0.000381967
     -0.00204015     -0.00209182
     -0.00817366     -0.00804444
     -0.00237251     -0.00209053
    -0.000911715    -0.000868522
    -0.000408533    -0.000401755
     -0.00171323     -0.00179948
    -0.000858779    -0.000991224
     -0.00763682     -0.00843643
      -0.0013934     -0.00121501
    -0.000847919    -0.000783869
     -0.00224906     -0.00208121
     -0.00222503      -0.0022753
     -0.00139398     -0.00137727
     -0.00095684     -0.00085319
    -0.000283416     -0.00033372
     -0.00459704     -0.00468147
    -0.000591979    -0.000629789
     -0.00348048     -0.00302356
      -0.0011181    -0.000966404
     -0.00168904     -0.00182552
    -0.000503289    -0.000490442
     -0.00042119    -0.000432392
     -0.00151558      -0.0014506
     -0.00053758    -0.000506424
     -0.00112488    -0.000972515
     -0.00055867    -0.000572445
     -0.00649343      -0.0068795
     -0.00355916     -0.00318013
     -0.00148244     -0.00141259
     -0.00289321      -0.0030482
     -0.00107228     -0.00107604
     -0.00652575     -0.00563886
    -0.000647291    -0.000598853
     -0.00422751      -0.0031931
    -0.000337313    -0.000357809
    -0.000355259    -0.000355305
    -0.000671451    -0.000585638
      -0.0015841     -0.00144492
     -0.00203717     -0.00178135
     -0.00130904     -0.00132736
     -0.00209446     -0.00217638
     -0.00145358     -0.00149039
    -0.000913424    -0.000902325
     -0.00035066    -0.000394212
    -0.000363829    -0.000416543
     -0.00151674     -0.00141035
     -0.00454537      -0.0039935
    -0.000492469    -0.000507495
    -0.000389128    -0.000389335
     -0.00173293     -0.00164514
    -0.000703524    -0.000725388
     -0.00802358     -0.00830052
     -0.00255237     -0.00243151
     -0.00305573     -0.00280141
    -0.000918345    -0.000863073
     -0.00131758     -0.00108029
     -0.00339947     -0.00288203
    -0.000448341    -0.000448976
     -0.00381648     -0.00382233
    -0.000681187    -0.000692254
     -0.00627406     -0.00493611
     -0.00127944     -0.00124416
     -0.00196314      -0.0021949
    -0.000619353    -0.000548184
     -0.00171001     -0.00174078
     -0.00065254    -0.000739316
     -0.00150993     -0.00116188
    -0.000735245    -0.000711884
     -0.00144257     -0.00136969
     -0.00252987     -0.00225262
    -0.000700421    -0.000619876
     -0.00290432     -0.00253256
    -0.000729425    -0.000801435
     -0.00678174     -0.00778738
     -0.00169502     -0.00157446
    -0.000287789    -0.000318309
     -0.00325295     -0.00336962
     -0.00384531     -0.00372923
    -0.000585751    -0.000539764
    -0.000827649    -0.000816464
    -0.000517447    -0.000529812
    -0.000696383    -0.000715397
    -0.000455247     -0.00046478
    -0.000386981    -0.000426336
    -0.000378889    -0.000399894
    -0.000899224     -0.00078024
     -0.00102863     -0.00102322
     -0.00146595     -0.00131413
    -0.000590162     -0.00060726
     -0.00209675     -0.00190701
    -0.000409328     -0.00038868
     -0.00118053     -0.00112383
     -0.00250177     -0.00227562
    -0.000317841    -0.000347133
     -0.00103542     -0.00104057
     -0.00274375     -0.00224777
     -0.00298549     -0.00286077
     -0.00185844     -0.00161298
     -0.00152805     -0.00134477
    -0.000533374    -0.000480746
    -0.000349329    -0.000325306
     -0.00129279     -0.00132268
     -0.00114006     -0.00118834
    -0.000637451    -0.000704208
     -0.00390498     -0.00413503
    -0.000364788    -0.000334717
     -0.00252743     -0.00219887
    -0.000931024    -0.000868701
     -0.00158075     -0.00162966
    -0.000886219    -0.000924178
    -0.000591929    -0.000579911
    -0.000913446    -0.000775643
    -0.000994734    -0.000891957
    -0.000513606    -0.000502133
     -0.00684045     -0.00622816
     -0.00054335    -0.000536997
      -0.0018879      -0.0013413
    -0.000716824    -0.000648972
     -0.00114808     -0.00088562
     -0.00341263     -0.00334165
     -0.00371068     -0.00419369
     -0.00296006     -0.00291648
    -0.000769372     -0.00067541
     -0.00415903     -0.00394416
     -0.00102638     -0.00106716
     -0.00347623     -0.00336898
     -0.00294598     -0.00310139
     -0.00238513     -0.00181766
     -0.00172237     -0.00148229
     -0.00385494     -0.00307377
     -0.00106219     -0.00105656
     -0.00157637     -0.00173391
    -0.000711828    -0.000784571
     -0.00254915     -0.00240775
     -0.00366787     -0.00368452
     -0.00187669     -0.00190567
    -0.000935829    -0.000954667
    -0.000263882    -0.000319095
     -0.00203438     -0.00213922
     -0.00463717     -0.00327659
     -0.00242607     -0.00243581
     -0.00322137     -0.00317763
     -0.00379268     -0.00328276
     -0.00372636     -0.00288006
    -0.000522747    -0.000508733
     -0.00718098      -0.0068368
     -0.00086863    -0.000756645
    -0.000368881    -0.000377851
     -0.00625785     -0.00687262
     -0.00154114     -0.00151297
     -0.00142037     -0.00116843
    -0.000655563    -0.000664403
     -0.00190093     -0.00166066
      -0.0059441     -0.00567661
     -0.00261872     -0.00244689
    -0.000526706    -0.000537184
     -0.00102016     -0.00102068
     -0.00473341     -0.00470761
    -0.000563291     -0.00057958
      -0.0025259     -0.00261555
     -0.00173643     -0.00165528
    -0.000563969    -0.000579333
     -0.00101662    -0.000854007
     -0.00375778     -0.00321974
    -0.000714187     -0.00067183
      -0.0013838     -0.00135462
     -0.00835014      -0.0084272
    -0.000440514    -0.000453499
    -0.000633151    -0.000620184
    -0.000537693    -0.000560511
     -0.00139117     -0.00137765
    -0.000659366    -0.000622621
    -0.000838529    -0.000799808
    -0.000685117     -0.00072726
     -0.00173934     -0.00149147
     -0.00111898     -0.00110375
     -0.00537601     -0.00597419
     -0.00285213     -0.00258609
     -0.00530896     -0.00450491
    -0.000530505    -0.000568202
     -0.00111922    -0.000968249
    -0.000476124    -0.000524148
     -0.00369011     -0.00329906
     -0.00167257     -0.00166615
     -0.00150612     -0.00136398
     -0.00240191     -0.00250863
     -0.00159923     -0.00128459
     -0.00103825     -0.00101104
     -0.00308601     -0.00324871
     -0.00494006     -0.00540123
    -0.000495975    -0.000549556
     -0.00376803     -0.00320054
     -0.00228493     -0.00211372
     -0.00165211     -0.00145978
     -0.00350581       -0.003878
     -0.00113816     -0.00115139
     -0.00160978      -0.0013974
      -0.0006336    -0.000645562
     -0.00191294     -0.00203012
     -0.00651171     -0.00668371
    -0.000349972    -0.000355948
     -0.00119013     -0.00118983
    -0.000994345     -0.00092036
     -0.00138879     -0.00137054
    -0.000424439    -0.000424649
     -0.00265837     -0.00254771
    -0.000874145    -0.000807859
    -0.000696621    -0.000652427
     -0.00164308     -0.00146455
     -0.00121545     -0.00115012
    -0.000497052    -0.000520376
     -0.00123401     -0.00140342
      -0.0018531     -0.00162614
    -0.000704582    -0.000716361
     -0.00151365     -0.00160141
    -0.000716084    -0.000767019
    -0.000667388    -0.000673802
    -0.000407526    -0.000423438
     -0.00399376     -0.00354119
     -0.00127341     -0.00116075
    -0.000596857    -0.000531607
     -0.00255206     -0.00209619
    -0.000645712    -0.000631852
     -0.00435691     -0.00478757
      -0.0012557     -0.00125358
     -0.00186045     -0.00176164
     -0.00134378     -0.00128215
     -0.00101819    -0.000825785
     -0.00258748        -0.00208
    -0.000867789    -0.000900295
     -0.00343897     -0.00317056
    -0.000475204    -0.000478188
     -0.00751629     -0.00782018
    -0.000509318    -0.000538755
     -0.00330747     -0.00386487
    -0.000599736    -0.000644886
     -0.00562154     -0.00553398
     -0.00343898     -0.00254487
    -0.000769224    -0.000808991
     -0.00157062     -0.00137372
      -0.0032587     -0.00274921
     -0.00179417     -0.00143451
    -0.000663315    -0.000608803
     -0.00368715     -0.00417102
     -0.00101025    -0.000927644
      -0.0068676     -0.00811062
     -0.00100646     -0.00104105
     -0.00134964     -0.00128825
    -0.000349653    -0.000363712
     -0.00125637     -0.00127012
    -0.000444499    -0.000419417
    -0.000411282     -0.00040415
    -0.000239905    -0.000264878
      -0.0020077     -0.00153976
     -0.00338373     -0.00334588
     -0.00468557     -0.00407286
    -0.000588585    -0.000577739
    -0.000819062     -0.00085639
     -0.00512291     -0.00540085
     -0.00308659     -0.00298516
     -0.00169596     -0.00159692
    -0.000306766     -0.00034635
     -0.00174974     -0.00203294
     -0.00117329     -0.00124542
    -0.000836266    -0.000986813
     -0.00162795     -0.00162744
    -0.000359589    -0.000353368
     -0.00687994     -0.00777535
      -0.0035571      -0.0029833
    -0.000530367    -0.000563123
     -0.00164416     -0.00147347
    -0.000536471    -0.000573646
     -0.00208661     -0.00192449
     -0.00600711     -0.00666194
     -0.00287257     -0.00253268
    -0.000319977    -0.000328656
     -0.00553629     -0.00512508
    -0.000298985    -0.000373717
     -0.00401135     -0.00280032
     -0.00125487      -0.0012309
    -0.000808152    -0.000864916
     -0.00562487     -0.00434226
     -0.00124911     -0.00136183
     -0.00163147     -0.00160325
    -0.000853689    -0.000822288
     -0.00215681      -0.0022694
    -0.000643663    -0.000656498
     -0.00101626     -0.00107292
    -0.000470407    -0.000457702
     -0.00454627     -0.00344117
     -0.00102767    -0.000966144
     -0.00071795    -0.000752185
    -0.000553058    -0.000555582
    -0.000719846    -0.000686417
     -0.00280779     -0.00289884
     -0.00339968     -0.00268111
    -0.000963082     -0.00102855
     -0.00266929     -0.00196555
     -0.00044151    -0.000453143
     -0.00316698     -0.00267505
     -0.00217173     -0.00187741
      -0.0036015     -0.00372412
    -0.000704299    -0.000691026
     -0.00134899     -0.00113158
     -0.00327594     -0.00276542
     -0.00280433     -0.00208728
     -0.00566496      -0.0052902
    -0.000830168    -0.000802779
    -0.000622997    -0.000584783
      -0.0032222     -0.00318733
     -0.00349337     -0.00255251
     -0.00296671     -0.00292475
     -0.00652151     -0.00626115
     -0.00236299     -0.00209538
    -0.000347683    -0.000351707
     -0.00468934     -0.00475203
    -0.000629602    -0.000603696
     -0.00842742     -0.00886078
     -0.00553976     -0.00494882
     -0.00493412     -0.00492262
    -0.000843755    -0.000783792
    -0.000827781    -0.000763425
     -0.00142654     -0.00149234
      -0.0013957     -0.00122333
    -0.000653293    -0.000656194
     -0.00418204     -0.00438223
    -0.000421217    -0.000424814
     -0.00169015     -0.00171012
    -0.000297894    -0.000318229
    -0.000871457    -0.000774048
    -0.000712768     -0.00069297
     -0.00202639     -0.00226007
     -0.00150732     -0.00128325
    -0.000475482    -0.000433372
     -0.00474894     -0.00416012
     -0.00073436     -0.00068475
    -0.000654085    -0.000636633
    -0.000909502     -0.00094893
    -0.000345799     -0.00041427
     -0.00400363       -0.002833
     -0.00406094      -0.0042629
      -0.0017872     -0.00167727
    -0.000359072    -0.000397812
     -0.00293396     -0.00302444
     -0.00313859     -0.00334819
    -0.000327104    -0.000325752
    -0.000823447    -0.000851953
     -0.00134406     -0.00132315
     -0.00200299     -0.00149467
     -0.00114537     -0.00115923
     -0.00206355     -0.00206327
    -0.000740464    -0.000656561
     -0.00634917     -0.00721577
     -0.00150859      -0.0014517
    -0.000345875    -0.000352101
     -0.00203562     -0.00170909
     -0.00132993     -0.00126939
     -0.00419658     -0.00430824
     -0.00396386     -0.00448634
    -0.000342578    -0.000408195
     -0.00353772     -0.00259034
     -0.00178813     -0.00187756
    -0.000302897    -0.000291506
     -0.00195295     -0.00176778
     -0.00300403     -0.00282913
     -0.00151876     -0.00149092
      -0.0027936     -0.00285107
     -0.00116165     -0.00119026
     -0.00384105     -0.00402117
    -0.000526905    -0.000467999
     -0.00201345     -0.00175279
    -0.000595479    -0.000612683
     -0.00745614     -0.00827991
     -0.00146141     -0.00135742
    -0.000895121    -0.000827577
    -0.000428455    -0.000443556
    -0.000841543     -0.00087288
     -0.00174977     -0.00161887
     -0.00450216     -0.00336711
      -0.0010442     -0.00104769
    -0.000558147    -0.000583576
     -0.00102919    -0.000992485
    -0.000705072    -0.000621409
     -0.00057116    -0.000609389
    -0.000404907    -0.000408357
       -0.005483     -0.00478484
     -0.00489874     -0.00489153
    -0.000534787    -0.000487179
       -0.003215     -0.00365575
     -0.00123439     -0.00117745
     -0.00095638    -0.000942532
     -0.00152987     -0.00153783
     -0.00469336     -0.00522645
     -0.00053073    -0.000523147
    -0.000985902    -0.000955296
     -0.00115114     -0.00107972
     -0.00205462     -0.00196542
    -0.000363111    -0.000356465
    -0.000967476     -0.00100437
     -0.00304056     -0.00289384
    -0.000724411    -0.000687308
     -0.00184356     -0.00192459
     -0.00100125    -0.000911107
     -0.00304381      -0.0032171
     -0.00102091     -0.00103274
     -0.00154032     -0.00131171
     -0.00680335     -0.00534322
     -0.00454836     -0.00449642
     -0.00120455     -0.00120696
    -0.000876318    -0.000895092
    -0.000670671    -0.000658453
    -0.000542301    -0.000581483
    -0.000859682    -0.000781493
     -0.00118037     -0.00112141
    -0.000270579     -0.00029554


==> scatterplots/h2o/isotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     0.000163838    -0.000994833
     -0.00156234      -0.0013557
     0.000549968     0.000583948
      0.00219922      0.00235631
      0.00138683      0.00174671
      0.00220647       0.0026782
     0.000756508       0.0011091
     -0.00191711     -0.00207798
     -0.00154413     -0.00153417
      0.00276306      0.00276062
     0.000253407     0.000271582
      0.00339549      0.00317317
      8.0496e-05     0.000114096
     -0.00150186     -0.00145863
     -0.00385135     -0.00209057
     -0.00117229     -0.00119668
     -0.00201366     -0.00238691
     -0.00165754     -0.00162159
     -0.00576611     -0.00793897
      0.00246476       0.0027142
     -0.00135876     -0.00136116
     -0.00920729     -0.00910348
      -0.0183735      -0.0139703
     0.000988809      0.00127495
     -0.00269732     -0.00280588
     -0.00189932      -0.0019348
    -0.000237393    -0.000254901
      -0.0140814      -0.0134764
    -0.000942925     -0.00016669
     -0.00621499     -0.00577564
     -0.00669894      -0.0050407
      0.00330204      0.00317107
      0.00332875      0.00324935
      -0.0070783     -0.00608877
       -0.001975     -0.00205936
      -0.0083527     -0.00834792
     -0.00868395     -0.00831941
     -0.00251024     -0.00410213
      -0.0017271     -0.00128776
     0.000156665    -0.000455189
     -0.00349024     -0.00392427
      0.00136531      0.00138761
     -9.7966e-05    -0.000158087
     -0.00167576     -0.00178879
     -0.00325181     -0.00511966
     -0.00202186     -0.00189796
    -0.000506889    -0.000526781
      0.00117831      0.00112537
     -0.00301827      -0.0030123
     -0.00335654      -0.0037279
      -0.0101439      -0.0105297
    -0.000952243     -0.00102374
     -0.00284619      -0.0029126
      0.00309579      0.00325494
     -0.00865753     -0.00802336
     -0.00494302     -0.00503272
      0.00050773     0.000595716
     -0.00043536    -0.000378771
      0.00341047      0.00334706
     -0.00123617     -0.00128424
      0.00169379      0.00172427
    -0.000417087    -0.000475806
      0.00304614       0.0029954
      -0.0053488     -0.00587385
     -0.00226149     -0.00229665
    -0.000652206    -0.000712916
     0.000626117     0.000672445
     -0.00203933      -0.0026682
     -0.00567452     -0.00591792
      -0.0091133     -0.00876218
     0.000995082     0.000921227
     -0.00847983     -0.00969654
      0.00140091      0.00128713
       0.0013822      0.00137319
      -0.0135288      -0.0157998
      -0.0134681      -0.0129624
     -0.00034437    -0.000481057
     -0.00522239     -0.00779943
     -0.00243566     -0.00203954
     0.000669497     0.000722374
      -0.0031658     -0.00516351
       -0.015777      -0.0151655
      0.00135972      0.00122481
     -0.00159255     -0.00165476
    -0.000231391    -0.000279815
     -0.00968913     -0.00949627
    -0.000108783     -0.00187023
      0.00392132      0.00379327
      0.00395008      0.00354841
    -0.000748113    -0.000719617
    -0.000595409     -0.00116903
      0.00054348      0.00065393
     -0.00357879     -0.00378921
    -0.000554271    -0.000612201
      0.00231823      0.00257062
      0.00242866      0.00245744
     -0.00603255      -0.0059771
      -0.0036541     -0.00370069
     -0.00201233    -0.000813873
    -0.000919797    -0.000970541
     -0.00825992     -0.00899815
       0.0023941        0.002363
      -0.0055461     -0.00581476
     0.000588235     0.000578601
      -0.0022348     -0.00232599
     -0.00131062    -0.000122087
      0.00143361      0.00158378
      -0.0125495      -0.0138542
       -0.001753     -0.00163888
     -0.00293438     -0.00299432
      0.00259151      0.00226888
     -0.00624016      -0.0065647
     -0.00262866     -0.00284417
    -0.000757563     -0.00072126
      0.00223226      0.00218433
     -0.00146609     -0.00151376
     -0.00289371     -0.00289903
      0.00161894      0.00178604
     0.000510983     0.000511616
     -0.00189526      -0.0019665
      0.00244588      0.00243992
      0.00120298     0.000820557
     -0.00216039     -0.00374918
      0.00444836      0.00408923
     -0.00979333       -0.010425
     -0.00725192     -0.00777598
      0.00382568      0.00362062
     0.000284869     0.000226557
    -0.000791923    -0.000916949
      0.00268186      0.00276586
      -0.0116735      -0.0101679
     -0.00270208     -0.00221347
     -0.00120789     -0.00112558
     -0.00740781     -0.00980284
     -0.00494105     -0.00488475
     -0.00808058      -0.0084226
    -0.000554475    -0.000604709
     -0.00425193     -0.00427659
      -0.0047871     -0.00520111
     -0.00167815     -0.00143629
      -0.0110465      -0.0121062
    -0.000957305     0.000379624
      -0.0022829     -0.00230331
      -0.0204131      -0.0208546
     -0.00431384     -0.00463082
      8.3865e-05     0.000158476
     0.000273832     0.000208554
     -0.00223417     -0.00236493
     -0.00112286    -0.000923948
     -0.00301176     -0.00344466
      0.00142562      0.00155477
      0.00149938     -0.00122242
     -0.00804226     -0.00988374
     0.000830041     0.000405568
    -0.000862521    -0.000908244
      -0.0024012      -0.0024984
      0.00261625      0.00274091
    -0.000449439    -0.000438258
     0.000978476      0.00110886
     -0.00128755     -0.00460622
     -0.00104231     -0.00109016
     -0.00060095    -0.000219969
     -0.00300562     -0.00318405
    -0.000917598     0.000322834
     -0.00374922     -0.00294556
    -0.000632305    -0.000163899
     -0.00511679     -0.00529429
     -0.00469823     -0.00533191
     -0.00898845      -0.0078721
     -0.00127866     -0.00133299
     -0.00104748     -0.00106199
      -0.0099377      -0.0102752
      0.00210695       0.0021178
      -0.0203997      -0.0169665
     -0.00110893     -0.00127228
     -0.00976794     -0.00961473
     -0.00247137     -0.00267416
     -0.00121863     -0.00114065
     -0.00165688     -0.00172042
     -0.00190442     -0.00249064
     -0.00363673     -0.00404289
     -0.00282167     -0.00293229
      0.00156749      0.00159446
     0.000259704     0.000291108
       8.069e-06    -2.11987e-05
     -0.00292612     -0.00310451
      0.00178251      0.00225573
     0.000316302     0.000351058
      -0.0027761     -0.00525706
     -0.00234957     -0.00240565
     -9.3486e-05    -0.000274502
      0.00138898      0.00175988
    -0.000645477     5.13963e-05
     -0.00458757     -0.00523441
     -0.00935343     -0.00801262
      -0.0141869      -0.0152377
      0.00329589      0.00327656
       0.0013234        0.001367
     -0.00718037     -0.00695375
     -0.00509042     -0.00574809
     -0.00160201     -0.00152923
     -0.00102687     -0.00104167
     0.000243466      6.7932e-05
     0.000785496     0.000827851
     -0.00393818      -0.0040719
    -0.000279673    -0.000282227
     0.000238154       0.0005615
      0.00127071      0.00130046
      0.00116192      0.00117196
     -0.00175396      -0.0017911
     0.000838253     0.000847582
     -0.00189217     -0.00276939
       0.0003029      0.00040023
    -0.000979161    -0.000784688
      0.00174928      0.00176213
     -0.00536763     -0.00598794
     -0.00447449     -0.00462329
     -0.00123361     -0.00127782
     -0.00272814     -0.00214087
    -0.000581518    -0.000569638
      0.00149741      0.00153717
     -0.00453405      -0.0047742
     -0.00887761     -0.00808275
     -0.00234051      -0.0023829
    -0.000596558    -0.000767117
      0.00072997     0.000766675
     -0.00881924     -0.00802802
      0.00190066      0.00193099
     -0.00318714     -0.00386617
     0.000567921     0.000576162
      0.00203235      0.00131622
      0.00129623      0.00129697
     -0.00219917     -0.00220423
     -0.00458997     -0.00291442
       7.502e-06    -2.53865e-05
    -0.000812034    -0.000809007
      -0.0018368     -0.00189843
     -0.00120539      -0.0011977
     -0.00131851     -0.00135744
      -0.0114661      -0.0119619
     -0.00376337     -0.00383721
     -0.00199893     -0.00242704
      0.00212738      0.00222715
      0.00169024      0.00210575
      0.00182518      0.00182734
     0.000539017      0.00044009
    -0.000494624    -0.000474052
     0.000194301      0.00023572
     -0.00140698      -0.0014199
      0.00261689      0.00341293
      0.00310185      0.00308016
     -0.00309897     -0.00534191
      0.00168354      0.00140337
    -0.000478236    -0.000359332
     -0.00155913     -0.00159782
      -0.0104958       -0.012979
      -0.0121813     -0.00952161
     -0.00472793     -0.00577395
      0.00087332     0.000967804
     -0.00837158      -0.0090113
      -0.0016763     -0.00447215
       -4.85e-06    -3.12889e-05
     0.000573815     0.000615098
     -0.00521124     -0.00607458
     -0.00109976      -0.0011223
      0.00137955      0.00157876
      0.00225751      0.00206003
      0.00132653       0.0013396
     -0.00263061     -0.00275889
      0.00269601      0.00265373
     -0.00334967     -0.00350561
      0.00237642      0.00196967
     0.000505984     0.000545479
    -0.000439198     -0.00149971
     -0.00599143     -0.00615061
     0.000883112     0.000805358
      0.00150432      0.00161062
     -0.00381059     -0.00345852
      -0.0016298     -0.00166295
    -0.000398303    -0.000432934
      0.00172436      0.00174487
      0.00288669      0.00295007
    -0.000895016    -0.000633748
     -0.00340399     -0.00443528
    -0.000324696    -0.000895522
       0.0025003      0.00276459
     -0.00996191     -0.00908386
      0.00102231     0.000866516
      0.00274013      0.00289155
     0.000643231     0.000926067
     0.000503187     0.000475863
     -0.00914095      -0.0101348
     0.000777062     0.000814878
     -0.00258355     -0.00316656
      -0.0124679      -0.0139262
     -0.00292145     -0.00300218
      0.00139453      0.00147501
     0.000613476     0.000458203
     -0.00257608     -0.00275852
     -0.00641236     -0.00560172
     0.000645313     0.000566054
      -0.0112029      -0.0126623
     -0.00997588      -0.0107397
      0.00189358      0.00208567
      -0.0034518     -0.00334532
     -0.00279861     -0.00291876
     0.000714191     0.000905865
    -0.000918558    -0.000956625
     -0.00315179     -0.00332143
     -0.00602961     -0.00578178
     -0.00471906     -0.00664207
     -0.00130507     -0.00127503
    -0.000204172    -0.000167573
     -2.7172e-05    -0.000437422
     -0.00465896     -0.00473591
      0.00247277      0.00258626
     -0.00131597     -0.00132271
      -0.0115778      -0.0115084
     -0.00442394     -0.00461498
      0.00232594      0.00252256
      0.00263834      0.00262616
      0.00206853      0.00235003
      0.00311069      0.00298797
     -0.00190322      -0.0019273
       0.0023117      0.00230765
      -0.0035638     -0.00399166
     0.000589227     0.000620654
     -0.00251675     -0.00244316
     -0.00225428     -0.00234259
      0.00145526      0.00147077
      0.00091839     0.000868177
      0.00154856      0.00158055
      0.00245402       0.0021838
     -0.00479663     -0.00192802
     -0.00276016     -0.00286436
      0.00193041      0.00179966
      0.00286031      0.00303584
     -0.00130906     -0.00134434
      0.00293666      0.00299822
     -0.00764661     -0.00764414
     -0.00334672     -0.00362807
     0.000791915     0.000671936
     -0.00158364    -0.000289513
     -0.00100058     -0.00100816
     -0.00097519     -0.00103751
     -0.00111739     -0.00112877
      -0.0106214      -0.0118417
      0.00139867      0.00133327
     -0.00180805     -0.00174438
     -0.00265337     -0.00234843
     -0.00193684      -0.0019371
     -0.00509834     -0.00510052
      -0.0139127      -0.0136197
      -0.0098903     -0.00852212
     -0.00234991     -0.00244028
      -0.0015993     -0.00175189
     -0.00480277     -0.00510058
     -0.00275832     -0.00228322
     -0.00444957     -0.00481185
     -0.00333358     -0.00374469
     -0.00481436     -0.00495422
      0.00314971      0.00317631
     -0.00293432      -0.0031641
     -0.00113444     -0.00165688
      -0.0100018     -0.00655754
     -0.00443723     -0.00451439
    -0.000885247    -0.000904571
     -0.00169094     -0.00148076
     -0.00695821     -0.00715326
     -5.7717e-05     -8.0895e-05
     -0.00149876     -0.00120502
      0.00107747      0.00112739
    -0.000931268    -0.000947775
     0.000921868      0.00088922
      0.00036455     0.000522042
    -0.000704286    -0.000712614
      0.00187986      0.00190141
      -0.0019578     -0.00197473
     -0.00285315     -0.00290745
     -0.00781389     -0.00853115
      0.00155979      0.00153286
     -0.00154894     -0.00171551
      0.00218436      0.00209038
     0.000349169     0.000356301
      -0.0103628      -0.0112845
    -0.000442249    -0.000317381
     -0.00320009      -0.0004526
     -0.00135734     -0.00140428
    -0.000164759     -0.00019292
     0.000966773       0.0011341
      0.00159454      0.00165641
     0.000362606     0.000675146
     -0.00340882      -0.0037298
      0.00079858     0.000647452
     -0.00216184     -0.00218763
      0.00298863      0.00290465
     0.000915787     0.000772972
     0.000468487     0.000498665
      0.00114634      0.00126372
     -0.00176893     -0.00185138
      0.00285561      0.00265808
       0.0012871       0.0013149
     -0.00112984     -0.00122435
      0.00141963     0.000693514
      0.00117465      0.00159088
    -0.000313134    -0.000299094
     0.000901735     0.000842469
      0.00136514      0.00169464
      0.00154243      0.00163598
      -0.0049904     -0.00529684
     -0.00720071     -0.00782404
      0.00173139      0.00205682
     -0.00182241     -0.00186275
    -0.000842712    -0.000788594
     -0.00382582     -0.00402171
     -0.00400009     -0.00520405
    -0.000858161     -0.00155356
     -0.00164814     -0.00185081
     -0.00364985     -0.00368196
     -0.00627014     -0.00530438
       -0.006361     -0.00773897
    -0.000271795    -0.000306484
     0.000289889     0.000250723
      -0.0104865      -0.0073768
      -0.0112675      -0.0141317
      -0.0050227     -0.00597053
     -0.00104706     -0.00102148
     -0.00801761     -0.00798157
      0.00126458      0.00119431
     0.000266097     0.000275655
     -0.00318086     -0.00702929
      0.00158993      0.00162135
      8.5056e-05     5.99334e-05
      0.00115256       0.0010872
      0.00234965      0.00254682
     -0.00205849     -0.00209791
      -0.0109932     -0.00960243
      0.00246165      0.00245418
      -0.0022124     -0.00252471
      0.00406574      0.00406427
      0.00234701       0.0022793
      -0.0148717      -0.0148451
     -0.00136829     -0.00140308
    -0.000287479    -0.000254159
      0.00233267       0.0024749
      0.00128697      0.00125501
     -0.00764205      -0.0078759
     -0.00112225     0.000343379
     0.000245672     0.000255643
     -0.00237101     -0.00175589
    -0.000508385    -0.000554676
     -0.00168932      -0.0015689
    -0.000853072    -0.000771814
     0.000333745     0.000284056
      -0.0073511      -0.0074586
     -0.00142566     -0.00148119
      0.00193663      0.00187235
      0.00148938     -0.00128589
     -0.00220755     -0.00225304
     0.000813027     0.000501493
      0.00119207      0.00120432
     -0.00568204     -0.00642366
     -0.00299444     -0.00315866
    -0.000212293     0.000378608
     -0.00147175     -0.00150157
     -0.00521926     -0.00596239
    -0.000477855    -0.000335453
     -0.00527323     -0.00553295
     0.000278077     0.000335099
     -0.00175531     -0.00255178
     -0.00335693     -0.00309537
      0.00132287      0.00153748
     0.000819349     0.000787192
     -0.00314025     -0.00333856
     -0.00851029     -0.00808593
     -0.00451102     -0.00494752
     -0.00419625      -0.0041916
      0.00150423      0.00157071
     -0.00171763     -0.00182887
     -0.00247446     -0.00197987
     -0.00106085     -0.00154445
      -0.0033528     -0.00352067
     -0.00641587     -0.00775722
      0.00166424       0.0017045
      0.00207104      0.00207387
      0.00211308      0.00216271
    -0.000262265    -0.000389855
    -0.000851257    -0.000906987
     -0.00301167     -0.00308088
      0.00327557      0.00353036
     -0.00356803     -0.00344274
      0.00126158      0.00093023
     -0.00194788     -0.00197541
     0.000928046    -0.000159093
    -0.000623873    -0.000592412
      -0.0110612      -0.0103407
     -1.0388e-05    -0.000181951
     -0.00133144      -0.0014187
     -0.00132239     -0.00144268
      0.00120037      0.00132493
    -0.000297343      0.00176421
      0.00160612      0.00214051
     -0.00343839     -0.00359315
     0.000990251      0.00101396
     -0.00371059     -0.00531433
     -0.00100656    -0.000962734
     -0.00243488     -0.00244525
     -0.00697997     -0.00812151
      0.00207089      0.00231013
     0.000585748     0.000627969
      0.00144646      0.00147543
     0.000466983     0.000526837
     -0.00302732     -0.00105902
     -0.00121436     -0.00138348
      0.00117077      0.00120854
    -0.000575208    -0.000599856
     -0.00286397     -0.00280135
     0.000321905     0.000411245
     -6.2499e-05     0.000525806
    -0.000359634    -0.000459775
     -0.00168335     -0.00169298
      0.00260368      0.00253841
     0.000801267     0.000783588
     0.000489833      0.00033269
    -0.000679847    -0.000755051
      0.00160708      0.00151342
      0.00217705     0.000603694
     -0.00190806     -0.00199082
     -0.00184766     -0.00186621
     -0.00195236     -0.00197394
      0.00340042      0.00325395
      -0.0027605      -0.0034765
     0.000471379     0.000490074
     -0.00101277    -0.000923821
     -0.00103349     -0.00103736
      -0.0016045      -0.0016945
      -0.0221001      -0.0246972
      -0.0176944      -0.0163407
      0.00169613      0.00151274
    -0.000255446    -0.000199596
      0.00237224       0.0024139
     -0.00235911     -0.00242519
     -0.00326588     -0.00402188
     -0.00175678     -0.00167192
      0.00371855      0.00354789
      0.00127304      0.00179323
      0.00167158      0.00168842
      0.00287535       0.0023234
     -0.00547257     -0.00586353
    -0.000369326    -0.000380728
      -0.0172236      -0.0175412
     -0.00936113     -0.00725999
    -0.000774857    -0.000893907
      0.00167644      0.00199895
     -0.00594238     -0.00604944
     -0.00244089      -0.0026008
    -0.000842623     -0.00114177
     -0.00124109     -0.00130536
      0.00115282      0.00105249
     -0.00180591     -0.00199775
      0.00135439      0.00135209
      0.00141812    -0.000574305
       -0.003076     -0.00303501
     -0.00206604     -0.00230223
      0.00067468     0.000691206
      -0.0027016     -0.00305537
     -0.00367708     -0.00250462
     -0.00194715     -0.00207641
     -0.00171585     -0.00180965
      0.00112711      0.00103044
      0.00120148      0.00124573
      -0.0125892      -0.0143665
     0.000607052     0.000577964
      0.00271757      0.00298813
      -0.0224206      -0.0202262
     -0.00637292     -0.00637784
      0.00120365       0.0012718
     -0.00164587     -0.00170239
      0.00258066       0.0026477
      0.00280995      0.00274341
     -0.00828796     -0.00614662
     -0.00165283     -0.00152276
     -0.00252663     -0.00253544
     0.000797886     0.000204753
      0.00193351      0.00210001
     -0.00331411     -0.00348759
     -0.00210606     -0.00216654
     0.000789943     0.000766441
     -0.00359552     -0.00363073
     -0.00158569     -0.00162545
     -0.00662941     -0.00778753
      0.00305101      0.00286932
     -0.00257742     -0.00285024
     -0.00160833     -0.00163061
     0.000389001     0.000426082
     -0.00189382     -0.00200553
      0.00240054      0.00237149
    -0.000755406    -0.000775377
    -0.000825206    -0.000862886
     -0.00454738      -0.0043741
      0.00373045      0.00331122
     0.000660426      0.00108163
     -0.00367943     -0.00474412
      0.00179368      0.00189913
     -0.00766883      -0.0052052
     -0.00209743     -0.00210136
     -0.00425475     -0.00373691
     0.000932625     0.000963488
     0.000507559     0.000513523
      0.00289082      0.00286905
      0.00101724      0.00141666
     -0.00352564     -0.00333225
    -0.000367296    -0.000180694
      0.00255256      0.00278431
      0.00344062      0.00328148
      0.00180996      0.00198547
     0.000634858     0.000651793
     0.000575391     0.000538442
      0.00122869      0.00151162
    -0.000543455     0.000876158
     -0.00118636     -0.00121717
      0.00157767      0.00162427
      0.00435701       0.0040761
      0.00130033       0.0012504
      -0.0148494      -0.0118463
     -0.00181783     -0.00174071
     -0.00747579     -0.00750307
     -0.00171691     -0.00162856
     -0.00253375     -0.00252477
     -0.00556581     -0.00504244
     -0.00119373     -0.00124019
     -0.00348606     -0.00412895
     0.000399491     0.000450508
     -0.00984081     -0.00977846
      -0.0036524     -0.00364552
      0.00299294      0.00264638
    -0.000396413    -0.000409331
     -0.00367401     -0.00409966
     -0.00169254      -0.0018454
      0.00360342      0.00343634
      0.00227743      0.00231122
    -0.000328705    -0.000436524
     -0.00517747      -0.0053502
     -0.00128732     -0.00128872
     -0.00442548     -0.00387476
     -0.00271784     -0.00295812
     -0.00406237     -0.00545714
     -0.00111394     -0.00091588
     -0.00175148     -0.00181824
     -0.00194358     -0.00153764
     -0.00673498     -0.00612982
     0.000137777     0.000110796
      0.00284466      0.00275041
      0.00166779      0.00164487
     -0.00235398     -0.00247768
     0.000304033     0.000288211
     0.000428123      0.00038719
    -0.000484637    -0.000479022
     -0.00226941     -0.00240539
      0.00238208      0.00256086
     -0.00222937        -0.00199
     -0.00259971     -0.00269366
     -0.00357806     -0.00318995
     -0.00122246      -0.0012483
     -0.00249455     -0.00269933
     -0.00542016     -0.00622496
     -0.00144281     -0.00150367
      0.00147676      0.00162879
     -0.00280674     -0.00251033
     -0.00615449     -0.00621128
     -0.00533366     -0.00526861
     -0.00462977     -0.00494954
     -0.00141325     -0.00144098
     -0.00150746     -0.00154901
       0.0011309     0.000696539
      0.00303842      0.00309763
     -0.00239778     -0.00256008
    -0.000411468     0.000533422
      -0.0013197     -0.00134632
     0.000979201     0.000984268
     -0.00338466     -0.00353407
      0.00227583       0.0023188
     -0.00267768     -0.00281746
     -0.00125663     -0.00123669
    -0.000924977    -0.000949744
     -0.00102883     -0.00103508
    -0.000930206     -0.00091388
     -0.00168715     -0.00188908
     0.000234725       0.0003059
       0.0043455      0.00412936
     -0.00172137     -0.00175908
      0.00415155      0.00403485
    -0.000802669      6.8316e-05
     0.000850731    -0.000186447
     -0.00675838     -0.00709042
      0.00180855      0.00176021
     -0.00654827      -0.0047953
     -0.00164966     -0.00169315
      -0.0059354     -0.00582926
      0.00173242      0.00178728
     -0.00323121     -0.00336707
     -0.00453079     -0.00471908
     -0.00719356     -0.00711076
      0.00182871       0.0020695
      0.00123168     0.000890154
     -0.00209596     -0.00224524
     -0.00677919     -0.00720421
      0.00421811      0.00283767
    -0.000735892    -0.000665497
    -0.000473917    -0.000408595
     -7.6478e-05    -0.000125855
      0.00153167      0.00122898
    -0.000591635     -0.00069066
       0.0011415      0.00132165
    -0.000357894      0.00115275
      -0.0101328      -0.0102043
     -0.00514328     -0.00571364
    -0.000953192     -0.00101071
       -0.014705      -0.0117547
    -0.000330333    -0.000380324
    -0.000396895    -0.000411299
     -0.00589018     -0.00403298
     -0.00160851     -0.00174251
     -0.00306358     -0.00328969
      0.00184944        0.001865
     -0.00419953     -0.00407125
      -0.0109718      -0.0117775
     -0.00664613     -0.00695509
     -0.00029791    -0.000250031
     -0.00222935     -0.00236734
     -0.00522527      -0.0076315
      -0.0016705     -0.00171896
     -0.00081364    -9.79918e-05
    -0.000579157    -0.000305133
     0.000709218      0.00072755
      0.00190616      0.00184906
      -0.0100855       -0.011028
    -0.000432196    -0.000440385
     0.000167554     0.000106113
      -0.0167308      -0.0116367
     0.000439828     0.000433581
     -0.00101282     -0.00105054
     -0.00241124     -0.00249169
       0.0015869      0.00169749
    -0.000598087    -0.000562622
     -0.00226782     -0.00224936
      0.00257868      0.00260446
     -0.00119422     -0.00130682
     0.000846986     0.000604486
     -0.00587756     -0.00915575
     -0.00191541     -0.00261573
      -0.0124622      -0.0110264
      0.00125035      0.00128521
      0.00105915     0.000994144
    -0.000217879    -0.000204485
     -0.00914873      -0.0105087
     -0.00276629     -0.00269736
     -0.00186349     -0.00175831
      0.00154349      0.00166768
      0.00125695       0.0012675
     -0.00197993     -0.00193346
      0.00200819      0.00226976
     -0.00165351     -0.00110888
      0.00192541       0.0019297
     -0.00923902      -0.0104975
     -0.00323429     -0.00362317
      0.00242269      0.00251065
      0.00233263      0.00156403
     -0.00245492     -0.00268078
       0.0021425      0.00232032
      0.00204734      0.00208974
     0.000971336      0.00100719
     -0.00724881     -0.00675816
     -0.00153328     -0.00156131
      0.00260271      0.00293889
     -0.00139183     -0.00133485
     0.000991073      0.00130872
     -0.00243795     -0.00247463
     -0.00306007     -0.00320486
     -0.00145726     -0.00146321
     -0.00134883     -0.00133498
     -0.00382685     -0.00392971
     -0.00134368     -0.00133782
      0.00120367      0.00122375
      0.00311899      0.00298158
     -0.00162781     -0.00131841
      0.00210311       0.0021775
     -0.00169329      -0.0019659
     0.000143065    -1.83536e-05
     0.000890315     0.000962602
    -0.000550041    -0.000587517
     -0.00162701    -0.000251066
     -0.00107943     -0.00114203
     -0.00176234     -0.00182775
     0.000311405     0.000597958
      0.00155909       0.0016366
    -0.000331435    -0.000580528
     0.000624095     0.000614354
     -0.00271223     -0.00268949
     -0.00371071     -0.00405219
      0.00346602      0.00334961
     -0.00375985     -0.00373948
     -0.00124062      -0.0013211
     -0.00544481     -0.00518597
      0.00116709      0.00121011
      -0.0181081      -0.0184483
     0.000597782     0.000555502
      0.00298929       0.0015984
      0.00204765       0.0020731
     -0.00769842     -0.00685876
     -0.00189065     -0.00183703
     0.000495447     0.000453828
    -0.000822932    -0.000715817
     -0.00741307     -0.00731242
     -0.00288381      -0.0030561
     -0.00106258     -0.00101843
     -0.00209927      -0.0034765
      0.00118489      0.00104344
     -0.00139626     -0.00673702
     -0.00147043     -0.00156333
      6.7468e-05     0.000220102
     0.000816141     0.000794533
     -0.00279541      -0.0030529
     -0.00127806     -0.00132512
      0.00126752      0.00130696
     0.000795468     0.000784756
      0.00181015      0.00159585
     -0.00579949     -0.00552652
     -0.00756579     -0.00655989
     -0.00156291     -0.00163193
     -0.00106284     -0.00116773
      -0.0014385     0.000530917
     -0.00448986     -0.00409905
      0.00107711      0.00152315
      0.00170341      0.00174279
      0.00377946      0.00339906
      0.00228598      0.00230092
       0.0031184      0.00304932
       0.0017699      0.00181024
     0.000447526     0.000481571
      -0.0064476     -0.00686013
     -0.00231969     -0.00262627
     0.000615268     0.000536692
     -0.00420457     -0.00440062
     0.000208064     0.000111178
     -0.00534169     -0.00550746
     -0.00278889     -0.00364265
     -0.00641271     -0.00635486
      0.00148678      0.00147357
      -0.0141551      -0.0165398
      0.00130039      0.00132237
     -0.00354347     -0.00375709
     -0.00153181     -0.00173502
    -0.000663407    -0.000634686
      -0.0103384     -0.00930819
       -0.001506     -0.00172587
     -0.00316016     -0.00343624
     -0.00263748     -0.00266223
      0.00107084     0.000493078
      0.00170827      0.00178484
    -0.000424086    -0.000504837
     -0.00228324     -0.00236236
     -0.00526283     -0.00461893
     0.000620119     0.000492836
      0.00110452      0.00115407
      -3.806e-05    -8.26094e-05
    -0.000225649    -0.000207339
     0.000884532      0.00120217
     -0.00240487     -0.00234844
      0.00197822       0.0019736
      0.00495494      0.00498433
       0.0021297      0.00218293
     -0.00756057     -0.00855635
     -0.00197859     -0.00184626
     -0.00846551      -0.0100155
      0.00232411      0.00241585
      0.00196755      0.00196492
       0.0023244      0.00230692
     -0.00100109    -0.000931138
      -0.0119511      -0.0102993
      0.00103227      0.00121653
    -0.000497197    -0.000478223
     -0.00508938     -0.00448964
      0.00267608      0.00274477
     -0.00203586     -0.00192078
     -0.00412822     -0.00261076
    -0.000445946    -6.43524e-05
      0.00113852      0.00116033
     -0.00478742     -0.00700881
     -0.00272708     -0.00279607
       -0.019115      -0.0135968
      -0.0129678      -0.0122193
        -0.01106      -0.0118681
     -0.00037006    -0.000357289
      0.00236637      0.00238381
      0.00234987      0.00242107
      0.00256356      0.00257692
     0.000406146     0.000306288
     -0.00356516     -0.00301809
      0.00128034      0.00131863
     0.000131249     0.000397973
     0.000487231     0.000518808
     -0.00173759     -0.00170261
    -0.000765119    -0.000810216
      0.00343801      0.00306602
      0.00130759      0.00126563
      0.00147812      0.00147041
     -0.00981359     -0.00912794
      6.8594e-05     8.34067e-05
    -0.000299373    -0.000356997
     -0.00243919     -0.00273011
      0.00148129      0.00147594
      0.00186831      0.00166372
     -0.00310027     -0.00345343
     -0.00169782     -0.00143727
     0.000758533     0.000738507
     0.000815662      0.00128981
     -0.00349596     -0.00419771
      -0.0019432     -0.00196811
      0.00203553      0.00209368
     -0.00364697     -0.00400853
      0.00292202       0.0028504
      0.00203213      0.00223944
      0.00215056      0.00223495
     -0.00303939     -0.00315712
     -0.00409791     -0.00918171
      0.00260942      0.00267618
      0.00220161      0.00219676
     -0.00281041      -0.0030815
     -0.00384811     -0.00415442
     -0.00276282     -0.00243933
       0.0017687    -8.11999e-05
    -0.000151985    -0.000220653
     -0.00456792     -0.00462465
     -0.00320944     -0.00366668
      0.00204422      0.00206544
    -0.000145409    -0.000349877
     -0.00527732     -0.00642278
     0.000409471     0.000867334
      0.00236952      0.00254112
      -0.0016994     -0.00193519
    -0.000634914     -0.00119382
     0.000626153     0.000616393
     -0.00438213     -0.00419225
     -0.00171215      -0.0017828
     -0.00887239     -0.00574959
     -2.3786e-05    -0.000160927
    -0.000935196     -0.00108659
    -0.000161951    -0.000203943
      0.00102073      0.00100276
     -0.00519878     -0.00537689
     -0.00640861     -0.00657752
      0.00276766       0.0028597
     -0.00200952     -0.00205784
      0.00217318      0.00242633
     -0.00154352     -0.00155592
    -0.000773407    -0.000850019
     -0.00128239     -0.00132587
     -0.00523732     -0.00437249
     -0.00488399     -0.00316166
     0.000518789     0.000528817
     -0.00107761     -0.00233264
     -0.00330496      -0.0033213
      0.00247269      0.00259473
     -0.00120901       -0.001236
     -1.1353e-05    -0.000263279
     0.000351253     0.000291296
      0.00166948      0.00175379
     -0.00270318     -0.00290541
     -0.00397095     -0.00401056
     -0.00062116     -0.00064259
    -0.000426952    -0.000636284
     -0.00410302     -0.00435072
     -0.00154498     -0.00156833
     -0.00040075     -0.00115064
     -0.00328727     -0.00344778
      0.00246408      0.00118887
      0.00197701      0.00204744
     -0.00264113     -0.00269387
      -0.0135182       -0.012997
     -0.00568137      -0.0059016
     -0.00227842     -0.00227149
     -0.00306554      -0.0032875
     -0.00224645     -0.00226566
     -0.00121112     -0.00128166
     0.000266522     0.000271543
      -0.0041624      -0.0044042
     -0.00111632     -0.00116538


==> scatterplots/h2o/isotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00625921      0.00876097
      0.00208238      0.00166859
     0.000161019     0.000144363
      0.00263647      0.00246318
      0.00461887      0.00404756
      0.00329449      0.00218767
       0.0079029      0.00664594
      0.00154705      0.00187559
      0.00103124      0.00121061
     0.000733821      0.00079904
     0.000583031     0.000768002
       0.0019155      0.00278711
     0.000477144     0.000549442
     0.000624217     0.000487418
       0.0142362       0.0108325
      7.3464e-05     0.000160874
      0.00286587      0.00366194
     0.000692353     0.000586938
       0.0152858       0.0183248
      0.00303342      0.00249582
     0.000700942     0.000770655
       0.0110647       0.0105102
       0.0464687       0.0395055
      0.00166946      0.00123036
     0.000412981     0.000684628
     0.000566665     0.000693403
     0.000105843     0.000175411
        0.031041       0.0273804
      0.00534402      0.00373027
      0.00758222      0.00679084
       0.0166722       0.0135928
      0.00317986      0.00294797
     0.000856637      0.00133064
       0.0162398       0.0139334
     0.000152717     0.000302894
       0.0126472        0.011991
       0.0142074       0.0130906
      0.00860134       0.0118879
       0.0127672       0.0111723
      0.00597788      0.00692109
      0.00218621      0.00324122
     0.000121472     0.000119141
     0.000950427      0.00116377
     0.000654966     0.000971979
       0.0102617         0.01362
      0.00208757      0.00197534
     0.000135994     0.000173765
     0.000364667     0.000730236
      0.00132215      0.00138193
      0.00155512      0.00259195
       0.0341531       0.0343693
      8.7633e-05     0.000242889
      0.00158696      0.00179729
      0.00329262      0.00329995
       0.0176557       0.0162245
       0.0096435      0.00896473
     0.000355598     0.000181326
     0.000574918     0.000467477
       0.0012414      0.00185466
     0.000189075     0.000265464
     0.000214729     0.000322521
      7.2165e-05     0.000202152
     0.000605932      0.00114634
         0.03535       0.0354232
     0.000919238     0.000971885
       0.0001572     0.000275738
     0.000288831     0.000210038
      0.00231665      0.00386357
      0.00329561      0.00389647
        0.023688       0.0224486
      0.00247651      0.00311107
      0.00744235       0.0102132
      0.00144375      0.00208853
     0.000300508     0.000397447
        0.036866       0.0409087
       0.0307632       0.0296936
     0.000155516     0.000496954
       0.0140786       0.0182395
      0.00373184      0.00302937
      0.00813306       0.0075987
        0.016285       0.0192403
       0.0269188       0.0251676
     0.000630001       0.0012498
     0.000117801     0.000181128
      0.00060578     0.000749845
         0.03187       0.0309688
        0.012567       0.0154799
      0.00109643      0.00174254
      0.00519307      0.00502824
     0.000538416     0.000505246
      0.00352229       0.0052786
       0.0011716     0.000911266
     0.000970594      0.00150117
     0.000959206      0.00123961
      0.00167523      0.00115838
     0.000400086     0.000586117
      0.00796022       0.0079622
      0.00439766      0.00424489
       0.0183884       0.0156868
     0.000372058     0.000471224
       0.0113801       0.0123137
      0.00274979      0.00287272
       0.0126856       0.0133221
      0.00022942     0.000391234
     0.000597766     0.000808392
       0.0122361       0.0101072
      0.00669367       0.0065662
       0.0162303       0.0187645
      0.00209778      0.00183035
      0.00260392      0.00270236
      0.00239621      0.00357487
      0.00676837      0.00741626
       0.0003236     0.000788924
     0.000360098     0.000273132
      0.00195816      0.00231184
     0.000275448     0.000375598
      0.00109824      0.00112901
      0.00100736     0.000760474
     0.000146868     0.000142579
     0.000327729     0.000506895
      0.00351301      0.00316389
      0.00139807      0.00229749
        0.023154       0.0259301
      0.00423008      0.00483308
       0.0143052       0.0142052
      0.00561712      0.00644936
      0.00822467      0.00849091
     0.000977819      0.00131141
      0.00208118      0.00234576
      0.00211412      0.00214358
       0.0185217       0.0154209
      0.00635218      0.00529791
     0.000716668     0.000555682
       0.0184768       0.0227043
       0.0137963       0.0130282
      0.00609043      0.00649925
     0.000369021     0.000574053
      0.00388997      0.00408218
      0.00412956      0.00520921
      0.00190029      0.00140698
       0.0161497        0.016709
       0.0187599       0.0161762
      0.00560518      0.00564645
        0.037525       0.0362389
      0.00228946      0.00313322
     0.000962672     0.000853437
       0.0172032       0.0160987
     0.000430982      0.00076909
      0.00402706      0.00349578
      0.00478173      0.00569448
     0.000474391     0.000232177
       0.0162486       0.0213914
       0.0141476       0.0176351
      0.00171602      0.00327937
     0.000315658     0.000409789
     0.000305146      0.00045648
      0.00116145     0.000827914
     0.000492325     0.000527277
      0.00233016      0.00193722
       0.0206926       0.0254824
     0.000348821     0.000532824
      0.00495971      0.00437979
      0.00074001      0.00131084
         0.02245       0.0201215
       0.0066585      0.00513454
      0.00291333      0.00191931
      0.00956401      0.00988083
      0.00498998      0.00588277
       0.0157781       0.0131734
      8.0841e-05     0.000212782
     0.000177128      0.00022947
      0.00941982       0.0100452
     0.000786856     0.000667885
       0.0419405        0.034533
      0.00125113      0.00165631
        0.019428       0.0189342
      0.00181312      0.00251659
       0.0111489       0.0113672
     0.000109954     0.000199282
       0.0123247       0.0123718
       0.0130516       0.0131159
     0.000892645      0.00117453
     0.000157761     0.000181523
     0.000229586     0.000141305
     0.000383455     0.000534386
       0.0039995      0.00447621
      0.00221626      0.00131026
     0.000217583     0.000198037
       0.0192953       0.0230341
      0.00036307     0.000439738
      0.00123484      0.00193498
      0.00346443      0.00260536
       0.0118914       0.0100453
      0.00291815      0.00443092
       0.0190992       0.0160426
       0.0398451       0.0417044
       0.0026983      0.00269747
     0.000244146     0.000171868
       0.0174948          0.0172
      0.00543405      0.00668951
      0.00121718      0.00112001
     0.000400888     0.000408839
       0.0011506       0.0017674
     0.000258892     0.000209608
      0.00158885      0.00216211
      8.6947e-05     0.000156427
       0.0146862       0.0133112
      9.3966e-05     5.79036e-05
     0.000103985     0.000165231
     0.000388147     0.000497744
     0.000235622     0.000209454
      0.00704085      0.00875661
      0.00191919      0.00175074
      0.00237268      0.00205524
     0.000124172     0.000269776
      0.00501243      0.00596464
      0.00145028      0.00215144
     0.000501694       0.0006949
      0.00414251      0.00292993
     0.000187296     0.000196013
     0.000120878     7.85986e-05
      0.00208586      0.00252041
       0.0410244        0.038836
     0.000517061     0.000694223
      0.00100361      0.00146843
     0.000341722     0.000304383
       0.0145029       0.0125784
      6.3549e-05     6.78124e-05
      0.00171433      0.00349642
     0.000337377     0.000382595
        0.013217       0.0135228
     0.000311507     0.000346894
      0.00050943     0.000459183
       0.0116141      0.00852422
      0.00013931     0.000293591
     0.000366534     0.000514861
     0.000300484     0.000424125
     0.000713492     0.000705334
      6.8728e-05     0.000163715
       0.0201537       0.0207152
      0.00119157      0.00140907
      0.00642632      0.00795054
      0.00122872      0.00110638
      0.00202884      0.00120518
     0.000399588      0.00063127
     0.000249492     0.000526962
     0.000572299     0.000582897
     0.000840143      0.00101226
     0.000443056      0.00056379
       0.0106481      0.00913074
      0.00149092      0.00173128
       0.0269067       0.0296458
      0.00379836      0.00493663
      0.00213055      0.00189584
     0.000101077      0.00018853
       0.0260982       0.0299397
       0.0239355       0.0190331
       0.0035712      0.00581909
     0.000824392     0.000698058
       0.0112769       0.0120088
       0.0215012       0.0254408
     0.000166588     0.000345821
     0.000372801     0.000247833
       0.0149134       0.0164273
     0.000447833     0.000550764
       0.0143733       0.0142069
      0.00217177      0.00239836
      0.00011562     0.000198934
     0.000343948      0.00057401
     0.000265072     0.000520613
      0.00519526      0.00557546
      0.00668723      0.00803791
     0.000244434     0.000175327
      0.00299898      0.00565046
      0.00558421      0.00606852
      0.00428217      0.00427755
     0.000403614     0.000196207
      0.00769557      0.00670081
      0.00144298      0.00155793
      0.00032455     0.000552185
     0.000285832     0.000218343
      0.00130401      0.00107589
      0.00291471       0.0026531
      0.00505363      0.00745486
      0.00761076      0.00873622
      0.00673353      0.00611238
       0.0137088       0.0115874
      0.00114748       0.0018026
       0.0031961      0.00295867
      0.00249906      0.00191376
      0.00217831      0.00228737
       0.0139462       0.0153424
     0.000115798     8.12197e-05
       0.0202687       0.0206304
       0.0284516       0.0301312
     0.000849261      0.00105242
      0.00146757      0.00122876
     0.000728889      0.00122576
     0.000894122      0.00141422
       0.0161686       0.0144707
     0.000594894      0.00098057
         0.02577       0.0280973
      0.00901941       0.0110323
     0.000879595     0.000508803
      0.00241592      0.00209764
      0.00271909      0.00293966
      0.00275965      0.00265425
     0.000116424     0.000215313
     0.000395876     0.000857286
      0.00679012      0.00602061
       0.0156287       0.0183536
     0.000790101     0.000800478
      0.00249378      0.00230006
      0.00312966      0.00404619
      0.00437549      0.00443238
      0.00098209     0.000673878
      0.00105281      0.00104894
       0.0156108       0.0142676
      0.00362681      0.00413734
      0.00208776      0.00149927
      0.00196408      0.00221649
       0.0108834       0.0103564
      0.00605723      0.00548929
     0.000993505      0.00121863
     0.000543971     0.000747965
      0.00226714      0.00341389
     0.000578291     0.000535026
      0.00181636      0.00189995
      0.00498121       0.0052621
      8.1214e-05     0.000105142
      0.00313822      0.00328302
     0.000251757      0.00034163
      0.00509839       0.0051568
       0.0305221       0.0254111
      0.00127944      0.00153975
      0.00180305      0.00200108
       0.0016634      0.00118332
     0.000128855     0.000198395
      0.00200392      0.00228652
       0.0169749       0.0155776
     0.000703086      0.00131108
     0.000489578      0.00103831
       0.0220411        0.019349
     0.000184337     0.000208958
     0.000197938     0.000322008
     0.000249837     0.000286838
       0.0176794       0.0202876
     0.000125276     0.000405892
      0.00176538      0.00158394
      0.00248789      0.00183104
      0.00194546      0.00197429
       0.0110317       0.0107853
        0.018592        0.016784
       0.0225624       0.0189806
     0.000825813       0.0010325
       0.0012416      0.00156947
       0.0039018      0.00481512
      0.00534583       0.0044326
       0.0149748       0.0141493
      0.00251539       0.0036414
      0.00300607      0.00345515
      0.00163217      0.00134477
      0.00155358      0.00222634
      0.00842123      0.00931516
       0.0333612       0.0277731
      0.00361568      0.00392071
     0.000243107     0.000275283
      0.00454674      0.00391071
      0.00984727      0.00928392
      0.00056829     0.000800576
      0.00516164      0.00500141
     0.000306921     0.000295279
     0.000203715     0.000256979
     0.000665999      0.00090856
      0.00223076      0.00174214
     0.000427269     0.000516974
     0.000461332     0.000610201
      7.2303e-05     0.000141356
      0.00062184     0.000743727
      0.00716112      0.00825579
     0.000126313     0.000308107
       0.0019812      0.00244507
      0.00055599      0.00096327
     0.000156763     0.000156705
       0.0113091       0.0130486
      0.00285788      0.00256353
       0.0219226       0.0170203
      9.4459e-05     0.000186532
     0.000103058     0.000184339
      0.00238053      0.00220237
     0.000404822     0.000388131
      0.00184714      0.00110724
      0.00198578      0.00278777
     0.000656682      0.00119311
      9.3195e-05     0.000186713
      0.00145952      0.00199263
      0.00286988      0.00356624
      0.00020393     0.000115788
      0.00107971     0.000793094
     0.000895155      0.00120736
      0.00104629      0.00160792
     0.000249917     0.000365587
     0.000679391     0.000984832
      0.00313396      0.00461579
       0.0118074       0.0109755
     0.000109554     0.000106856
     0.000581718     0.000721259
      0.00342055      0.00253041
     0.000468245     0.000281703
      0.00266595      0.00305495
       0.0122427        0.013378
       0.0046321      0.00431193
      8.8634e-05     0.000150037
     0.000613741     0.000522164
      0.00125791      0.00163566
       0.0083435       0.0107639
      0.00829519       0.0101269
     0.000864193      0.00162673
      0.00162019      0.00173938
        0.013099       0.0108242
       0.0154689       0.0177948
     0.000205374     0.000359823
      8.5565e-05     0.000295202
       0.0425554       0.0375007
       0.0178859       0.0226184
       0.0101153        0.012255
      0.00031684     0.000231999
       0.0096071       0.0091696
      0.00032336     0.000540668
     0.000189168     0.000170633
       0.0305784       0.0353289
     0.000155334     0.000114082
     0.000337846     0.000582209
     0.000563152     0.000923895
      0.00141083      0.00102236
     0.000139532     0.000274156
       0.0400294       0.0382595
     0.000237615     0.000342542
       0.0143915        0.014538
      0.00147771      0.00186277
     0.000561847     0.000952654
       0.0216901       0.0205533
      0.00013778     0.000231921
     0.000692628     0.000726736
      0.00130273      0.00109006
     0.000685663     0.000712921
      0.00796423      0.00822065
        0.014249       0.0113312
      0.00160438      0.00188779
      0.00664443      0.00544736
     0.000198951     0.000351475
      0.00112042     0.000791553
     0.000572007     0.000371332
      0.00247447      0.00265116
      0.00963699      0.00985863
     0.000112133     0.000260031
      0.00261931      0.00254052
       0.0135331         0.01869
     0.000214553     0.000329061
      0.00079428      0.00185822
      0.00040656     0.000579614
       0.0356987       0.0364194
      0.00130027      0.00173419
      0.00554535      0.00455249
     0.000924853     0.000985491
      0.00280446      0.00457632
       0.0032613       0.0031415
      0.00214292      0.00257886
     0.000827854     0.000748297
      0.00291387      0.00482069
      0.00284889      0.00226816
      0.00319398      0.00251325
      0.00067834     0.000988751
      0.00131224      0.00172232
       0.0111576      0.00979746
       0.0100012       0.0104212
      0.00928315      0.00855852
     0.000152599     9.60757e-05
      0.00040434     0.000699898
      0.00381153      0.00277035
      0.00748286      0.00877234
      0.00283841      0.00322443
      0.00784416       0.0105445
      9.7764e-05     8.56793e-05
      8.9467e-05     0.000353959
     0.000377608     0.000290859
       0.0020804      0.00238218
      0.00303791      0.00328127
      0.00122321      0.00143904
      0.00171689      0.00151866
      0.00917018      0.00870338
      0.00516772      0.00607572
     0.000215407     0.000266191
      0.00756892      0.00944553
     0.000681483     0.000627993
       0.0416162       0.0390207
      0.00225611      0.00293534
      0.00178121      0.00221119
     0.000194968     0.000429471
      0.00115744     0.000792541
       0.0190796       0.0151721
      0.00355853      0.00254342
      0.00196992      0.00239717
     0.000242702     0.000203787
      0.00750573       0.0109002
     0.000577069     0.000516414
      0.00100714      0.00105701
       0.0113529       0.0134584
      0.00676264       0.0062993
     0.000488436     0.000557023
      0.00201087      0.00242046
     0.000662277     0.000591832
       0.0136401       0.0100959
     0.000438315      0.00092575
     0.000387453     0.000353744
     0.000226492      0.00034293
      0.00127907      0.00115832
     0.000464776     0.000260631
       0.0033735      0.00239811
     0.000138424     0.000428873
     0.000752235     0.000781741
     0.000603589      0.00108473
     0.000354532     0.000590643
      0.00300062      0.00342177
     0.000223913     0.000434163
      0.00388698      0.00404128
      0.00918406       0.0125203
     0.000670015     0.000950935
     0.000904517      0.00104703
     0.000224769     0.000296885
      0.00337227      0.00370675
       0.0131346       0.0142896
      0.00056343     0.000426736
     0.000865696     0.000686569
      0.00131011      0.00132032
     0.000131194     0.000303234
       0.0344507       0.0363347
       0.0298706       0.0271194
      0.00292211      0.00371213
     0.000403484     0.000305181
     0.000279207     0.000304817
     0.000350853     0.000569529
      0.00568805      0.00708297
      0.00247348      0.00248175
      0.00559022      0.00646211
      0.00274845      0.00182373
      8.3509e-05      7.7835e-05
      0.00669044       0.0080693
      0.00302433      0.00366883
     0.000229546     0.000227083
        0.043705       0.0444334
        0.032929       0.0283804
     0.000656818      0.00110672
      0.00523877      0.00434942
      0.00510141       0.0052747
      0.00158708       0.0019284
      0.00135787      0.00215384
     0.000182424     0.000356269
      0.00058079      0.00113209
     0.000695305      0.00119144
     0.000217646      0.00037515
       0.0122535       0.0156404
      0.00133084      0.00123633
       0.0101295       0.0107319
     0.000580306     0.000531619
      0.00127462      0.00227363
       0.0325253       0.0293039
     0.000492865     0.000885445
      9.4549e-05     0.000275126
      0.00153181       0.0017874
     0.000290597     0.000188019
         0.03118       0.0343721
     0.000103197     0.000251497
      0.00413396      0.00326742
       0.0412256       0.0367108
      0.00461663      0.00432869
     0.000862398      0.00076551
     0.000154904      0.00028155
      0.00280148      0.00248153
     0.000485939     0.000938903
       0.0422073       0.0382839
      0.00166504      0.00160365
     0.000716997     0.000638663
       0.0038449      0.00545503
      0.00404368      0.00399557
      0.00166793      0.00224268
     0.000847613      0.00108529
       5.468e-05     0.000231774
        0.014974       0.0148551
      0.00031433      0.00039123
      0.00853478       0.0102537
      0.00105375      0.00183872
      0.00216004      0.00282752
     0.000242838     0.000281835
     0.000237133     0.000151791
      0.00183708      0.00235742
     0.000258136     0.000540073
       0.0012049      0.00145443
       0.0003406     0.000381641
       0.0290367       0.0278111
      0.00820267      0.00937366
      0.00249982      0.00160052
      0.00595235      0.00806186
      0.00125198     0.000939724
       0.0267639       0.0215838
     0.000448566      0.00039061
       0.0125553       0.0107848
      9.2965e-05     9.50423e-05
     0.000131685     9.92746e-05
     0.000438347     0.000676968
      0.00243659      0.00187958
      0.00367956      0.00328789
      0.00193563      0.00146524
      0.00443419      0.00352626
       0.0016627      0.00261497
      0.00106704     0.000635937
      9.7183e-05     0.000128581
     0.000106817     0.000258352
      0.00239913      0.00187787
       0.0144996       0.0119518
     0.000207402     0.000320748
     0.000181349     0.000123354
      0.00223356      0.00348457
     0.000346972      0.00078269
       0.0433258       0.0379454
        0.005453      0.00538158
      0.00699074      0.00675322
     0.000950885     0.000747412
      0.00154291      0.00166135
      0.00851698      0.00754782
     0.000185689     0.000301502
       0.0107577        0.011212
     0.000512324     0.000436899
       0.0222315       0.0206249
      0.00161996      0.00169329
      0.00314154      0.00365051
     0.000323598     0.000523179
       0.0021779        0.003223
     0.000321295     0.000639529
      0.00196387      0.00253548
     0.000545456     0.000696527
       0.0018686      0.00205765
      0.00513039      0.00566438
      0.00046966     0.000564404
      0.00655512      0.00562537
     0.000357533     0.000870221
       0.0336514       0.0341397
      0.00264752      0.00228591
      7.2472e-05     0.000200856
      0.00875054      0.00773624
       0.0118817       0.0102995
     0.000278761     0.000521591
     0.000540668      0.00116187
     0.000216858     0.000523175
      0.00041435     0.000804751
     0.000220578     0.000210436
     0.000106886     0.000279721
     0.000133394     0.000161852
     0.000740555      0.00108741
      0.00118426     0.000985291
      0.00207542       0.0016393
     0.000304895     0.000572987
      0.00388651      0.00312237
     0.000152387     0.000234829
        0.001094      0.00171067
      0.00496669      0.00677191
      6.8254e-05     0.000192748
       0.0012271     0.000920639
      0.00601592      0.00539066
      0.00679059      0.00662313
      0.00321785      0.00302052
      0.00204051      0.00300791
      0.00030496     0.000353288
     0.000109449     0.000193636
      0.00131345      0.00251789
       0.0013444      0.00112359
     0.000306821     0.000711805
       0.0134446       0.0110967
     0.000114441     0.000178357
      0.00481549      0.00498734
      0.00080994      0.00120016
      0.00206539      0.00220264
     0.000669024     0.000985256
     0.000373864     0.000319791
      0.00078807       0.0010395
      0.00103242      0.00108193
     0.000327413     0.000245519
       0.0270726       0.0260815
     0.000413081     0.000231833
      0.00295145      0.00330585
     0.000543943     0.000639498
      0.00122215       0.0016651
      0.00983829      0.00798101
        0.010476       0.0116519
      0.00596077      0.00682848
     0.000552772     0.000915903
        0.013736       0.0103996
      0.00113328      0.00117932
      0.00889175      0.00847075
      0.00735728       0.0069171
      0.00443266      0.00470003
      0.00272846      0.00325823
       0.0107085       0.0100541
       0.0014148      0.00087771
      0.00179682       0.0026776
     0.000420987     0.000765397
      0.00494846      0.00580205
      0.00787965       0.0115658
       0.0033531      0.00304365
     0.000945534      0.00085679
      4.1104e-05     0.000166505
      0.00352858      0.00412488
       0.0132514       0.0126306
      0.00509892      0.00457689
      0.00960406      0.00683657
       0.0108618       0.0110252
      0.00913776      0.00987721
     0.000286576      0.00044606
       0.0346231       0.0292298
     0.000688861     0.000896237
     0.000134344     0.000159755
        0.030468       0.0267302
      0.00219908      0.00244424
      0.00176514      0.00218368
      0.00048524       0.0003673
      0.00338975      0.00302591
       0.0218823       0.0232482
      0.00520912      0.00622654
     0.000365097     0.000240718
     0.000926408      0.00121617
         0.01308       0.0173742
     0.000320349     0.000414318
      0.00643828      0.00487779
      0.00277599      0.00239093
     0.000255947     0.000381293
     0.000919757      0.00137062
      0.00983585       0.0118395
     0.000509626     0.000507384
      0.00166693      0.00193279
       0.0463486       0.0381486
     0.000214717     0.000193437
     0.000452483     0.000520383
     0.000254504     0.000536625
      0.00195202      0.00172279
     0.000488149     0.000392983
     0.000780799     0.000654986
     0.000496252     0.000419954
      0.00228974      0.00281766
      0.00100681       0.0019035
       0.0164521        0.022203
      0.00597656      0.00798628
       0.0194199       0.0158103
     0.000270038     0.000255258
      0.00118422      0.00157176
     0.000224483     0.000254869
      0.00881078       0.0113606
      0.00274186      0.00261541
      0.00229421      0.00199563
       0.0052598       0.0045968
      0.00213723      0.00238596
      0.00113928      0.00102087
      0.00847582      0.00725395
       0.0196593       0.0178233
     0.000199056     0.000269529
      0.00984709       0.0123954
      0.00445443      0.00528139
      0.00251639      0.00250744
      0.00967402        0.010143
      0.00121733      0.00174936
      0.00218154      0.00223868
     0.000451163     0.000331501
       0.0032877      0.00313853
       0.0286752       0.0267693
     0.000123197     0.000175209
      0.00180328      0.00110608
      0.00100919     0.000878877
      0.00213897      0.00146846
     0.000179293     0.000358536
      0.00521868      0.00593604
     0.000684747     0.000777162
     0.000473696     0.000470194
      0.00241772      0.00275269
       0.0013992      0.00155922
      0.00021768     0.000228255
        0.001313      0.00158938
      0.00304112      0.00265263
     0.000623295     0.000399376
      0.00198984      0.00269669
     0.000434613      0.00106081
     0.000493096     0.000370514
     0.000137266     0.000279394
       0.0119578      0.00940696
      0.00139485      0.00173093
      0.00033724     0.000512725
      0.00496561      0.00446179
     0.000484596      0.00043579
       0.0147269       0.0145133
      0.00155254      0.00160851
      0.00322995      0.00312451
      0.00156537      0.00251441
     0.000940554      0.00136434
      0.00488539      0.00505208
     0.000722736     0.000907788
      0.00938564      0.00842496
     0.000227251     0.000244136
       0.0339606       0.0344759
     0.000212364      0.00032454
      0.00765989        0.010211
     0.000276114     0.000450436
        0.022639       0.0199406
      0.00873374      0.00837322
     0.000572039     0.000703035
      0.00218663      0.00210081
      0.00855128      0.00805317
      0.00273628      0.00300821
     0.000478597     0.000370139
      0.00893372       0.0115487
     0.000870866      0.00146828
       0.0276838        0.037117
     0.000859389      0.00119764
      0.00194109      0.00152354
      0.00011267     0.000283042
      0.00122262      0.00191725
     0.000172194     0.000336776
     0.000219306     0.000119619
       4.521e-05     0.000166258
      0.00312129      0.00379794
      0.00915763      0.00875499
        0.015573       0.0132282
      0.00034539      0.00052391
     0.000523867     0.000870106
       0.0210848       0.0174329
      0.00788225      0.00724715
      0.00294129      0.00218474
      6.5298e-05     9.82577e-05
      0.00216062      0.00332321
      0.00129507      0.00126612
     0.000517334     0.000852672
      0.00245927      0.00244955
     0.000190697     8.87222e-05
       0.0335044       0.0334142
      0.00848925      0.00862499
     0.000209085     0.000467289
      0.00223747      0.00253091
     0.000210958     0.000613625
      0.00366777      0.00374947
       0.0252489       0.0257516
      0.00618877      0.00607015
      9.0456e-05     0.000251585
       0.0172409       0.0210318
      8.1308e-05     0.000135614
       0.0109874       0.0102994
       0.0011386      0.00185528
     0.000599638     0.000645605
       0.0196344        0.016712
      0.00122544      0.00186286
      0.00222837      0.00276114
      0.00070315     0.000784947
      0.00351445      0.00503288
     0.000458296     0.000390205
     0.000881097      0.00111015
     0.000204629     0.000419084
       0.0133288       0.0116302
     0.000827742      0.00148266
     0.000511928     0.000459578
     0.000291461     0.000471156
     0.000510554     0.000580765
      0.00701249      0.00602596
      0.00818774      0.00791536
     0.000785555     0.000960381
      0.00551922      0.00514184
     0.000206557     0.000168441
      0.00738483      0.00923805
      0.00404948      0.00401395
      0.00813028       0.0108825
     0.000566103     0.000376115
       0.0016645      0.00195197
      0.00726615      0.00769088
      0.00562731      0.00567175
       0.0226423       0.0192776
     0.000900624     0.000504703
     0.000450183      0.00044179
       0.0087407      0.00763863
      0.00851406       0.0082667
       0.0067165      0.00644999
       0.0292182       0.0255247
      0.00470581      0.00410096
      0.00012878     0.000109602
       0.0144763       0.0177253
     0.000368187     0.000506026
       0.0495455        0.041247
       0.0193366       0.0174435
       0.0154067       0.0161828
     0.000656731     0.000761995
     0.000686307     0.000881644
      0.00195157      0.00175295
      0.00165823      0.00204081
     0.000392087     0.000748471
       0.0135657        0.012333
     0.000226083     0.000142774
      0.00304545      0.00231741
      7.0564e-05     7.49208e-05
     0.000721496     0.000765702
     0.000438759     0.000572438
      0.00314501        0.003935
      0.00200955      0.00227512
     0.000198099     0.000400012
       0.0149579       0.0131066
      0.00052054      0.00065468
     0.000382464     0.000528159
     0.000594097      0.00138776
      6.8089e-05     0.000185362
       0.0101849       0.0100093
       0.0125545       0.0126319
      0.00313096      0.00252269
      9.0405e-05     0.000181895
      0.00784765       0.0065099
      0.00682433      0.00811751
     0.000104792     0.000183361
     0.000641815      0.00059291
      0.00134181      0.00216952
      0.00314018      0.00338809
       0.0014693      0.00107217
      0.00366721       0.0035863
     0.000537429     0.000794793
       0.0234029       0.0319662
      0.00190851      0.00217254
      9.8008e-05     0.000293239
      0.00330741       0.0042778
      0.00167331      0.00256918
       0.0132839       0.0126353
      0.00974974       0.0136531
      6.1167e-05     0.000290728
      0.00849076      0.00840119
       0.0024284      0.00342834
      9.6192e-05     5.28646e-05
      0.00269816      0.00355509
      0.00558597      0.00817412
      0.00276765       0.0017052
      0.00636864      0.00631658
      0.00114994      0.00171985
       0.0104466       0.0110663
      0.00024293     0.000444986
      0.00358703      0.00332127
     0.000306469     0.000577129
       0.0412445       0.0365435
      0.00166441      0.00223093
     0.000654562      0.00118377
     0.000132037     0.000314216
     0.000688771      0.00073695
      0.00284915      0.00352199
       0.0138636       0.0127462
      0.00123667     0.000868932
     0.000301805      0.00044762
      0.00126376      0.00086558
      0.00050697     0.000554128
     0.000272358     0.000493138
     0.000125476     0.000268931
        0.021001       0.0179249
       0.0186939       0.0151265
     0.000239148      0.00038368
      0.00705629      0.00940161
      0.00152014        0.001649
      0.00108918     0.000697325
      0.00224258      0.00222146
        0.017958       0.0169672
      0.00024138     0.000526447
      0.00104669     0.000750616
      0.00109456      0.00176978
       0.0036082      0.00380744
     0.000116683     0.000184069
     0.000861316      0.00140921
      0.00744018      0.00741811
     0.000533094     0.000565341
      0.00261237      0.00435474
     0.000903419      0.00124748
      0.00617805      0.00913001
     0.000974848        0.001009
      0.00191404      0.00221391
        0.026193       0.0228964
       0.0139071       0.0147332
      0.00128994      0.00137788
     0.000631756      0.00120581
     0.000466089     0.000444717
     0.000244126     0.000471045
     0.000778632     0.000850007
      0.00129334      0.00204667
      5.6701e-05     0.000165937


==> scatterplots/h2o/isotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
    -0.000812179    -0.000839131
    -0.000203081    -0.000197964
     -7.7921e-05    -7.77396e-05
    -0.000321107    -0.000337481
    -0.000498561    -0.000528391
    -0.000328684    -0.000393463
    -0.000484598    -0.000661827
    -0.000323159    -0.000305353
    -0.000248152    -0.000239093
    -0.000187575     -0.00020512
      -0.0001956    -0.000185568
    -0.000293072    -0.000355422
    -0.000130368    -0.000142297
     -0.00014217     -0.00012823
    -0.000521637     -0.00083124
     -6.3245e-05    -7.15832e-05
    -0.000341552     -0.00034446
    -0.000155382    -0.000138797
     -0.00134344     -0.00139581
    -0.000323868    -0.000377191
    -0.000157446    -0.000147687
     -0.00104841    -0.000908838
     -0.00130141      -0.0018912
    -0.000178082    -0.000179326
     -0.00020782    -0.000197298
    -0.000180006    -0.000176082
     -6.9015e-05    -7.13665e-05
     -0.00255256     -0.00184495
    -0.000331277    -0.000399545
    -0.000639159    -0.000605482
    -0.000785127     -0.00089964
    -0.000418832    -0.000511701
     -0.00038937    -0.000452528
    -0.000844002    -0.000870957
     -8.0832e-05    -8.37058e-05
     -0.00115627     -0.00100999
     -0.00137457     -0.00111437
     -0.00104958    -0.000963678
     -0.00109626     -0.00102811
    -0.000544922    -0.000622393
    -0.000489091    -0.000474947
     -6.5822e-05    -6.37491e-05
    -0.000234118    -0.000211475
    -0.000230933    -0.000221353
     -0.00082441    -0.000932547
    -0.000271879     -0.00027482
     -8.4957e-05    -7.63487e-05
    -0.000178053    -0.000211023
    -0.000274386    -0.000242951
    -0.000432389     -0.00042198
      -0.0011951      -0.0016584
      -7.963e-05     -8.8714e-05
    -0.000305508     -0.00026121
    -0.000326181     -0.00038902
    -0.000720696    -0.000923065
     -0.00133575     -0.00113051
     -8.6761e-05    -7.87721e-05
    -0.000136768    -0.000134456
    -0.000252332    -0.000302579
    -0.000112359    -0.000103387
     -8.4713e-05    -9.18746e-05
          -7e-05    -8.40955e-05
     -0.00017949    -0.000218466
     -0.00135133     -0.00190281
    -0.000222461    -0.000209307
     -9.1995e-05    -9.69907e-05
    -0.000109286    -0.000103155
      -0.0004982    -0.000500289
    -0.000768752    -0.000662943
     -0.00112045      -0.0012222
    -0.000543882    -0.000565177
      -0.0013197     -0.00121397
    -0.000318116    -0.000329359
    -0.000123626    -0.000129337
     -0.00135758     -0.00178584
     -0.00131976     -0.00134915
    -0.000112918    -0.000137592
     -0.00126461     -0.00133332
    -0.000303606    -0.000310426
     -0.00052964      -0.0006928
     -0.00114143     -0.00130187
     -0.00143749     -0.00145278
     -0.00027522    -0.000340385
     -8.7396e-05    -7.69111e-05
    -0.000146403    -0.000138963
     -0.00138286     -0.00160274
    -0.000772549    -0.000986156
    -0.000509709    -0.000610031
    -0.000520712    -0.000678029
    -0.000129056    -0.000122322
    -0.000619021    -0.000689317
    -0.000196199    -0.000180642
    -0.000310697    -0.000299396
    -0.000188683    -0.000194371
    -0.000235966    -0.000251004
    -0.000123008    -0.000141752
    -0.000763481    -0.000708511
    -0.000596888     -0.00052425
    -0.000674321      -0.0011268
    -0.000135271    -0.000118595
     -0.00134924     -0.00122199
    -0.000319355    -0.000369868
    -0.000937236    -0.000938916
     -9.4176e-05    -0.000101249
    -0.000219366    -0.000196303
    -0.000680101    -0.000772789
     -0.00100085    -0.000974184
     -0.00141884     -0.00125085
    -0.000287669    -0.000274794
    -0.000397189    -0.000351511
    -0.000720284    -0.000858209
    -0.000790622    -0.000724963
    -0.000145802    -0.000156702
      -8.234e-05    -7.69384e-05
    -0.000551626    -0.000573184
    -0.000138068    -0.000127761
    -0.000208612    -0.000185223
    -0.000150024    -0.000148547
     -8.8869e-05    -8.60808e-05
     -0.00014813    -0.000139774
    -0.000388333    -0.000477007
    -0.000272907    -0.000305546
     -0.00136856     -0.00144802
     -0.00115566     -0.00133914
     -0.00173421     -0.00152285
    -0.000589727    -0.000534929
     -0.00112566     -0.00119648
    -0.000207207    -0.000193391
    -0.000410846    -0.000370647
    -0.000392053    -0.000425976
     -0.00104063     -0.00104075
    -0.000400513    -0.000496654
    -0.000112235     -0.00011013
    -0.000857932     -0.00108221
     -0.00136525     -0.00123442
    -0.000901963    -0.000784537
    -0.000114085    -0.000118576
    -0.000467923    -0.000444344
    -0.000760131    -0.000701834
    -0.000192331    -0.000187779
     -0.00150074     -0.00133143
    -0.000664231     -0.00108687
    -0.000412509    -0.000514101
     -0.00204434     -0.00196517
    -0.000509688    -0.000469811
    -0.000151355    -0.000147717
    -0.000716587     -0.00120517
    -0.000202456    -0.000189783
    -0.000408262    -0.000410286
    -0.000408935    -0.000486956
    -0.000120936    -0.000114606
     -0.00080598     -0.00117988
    -0.000779947    -0.000973141
    -0.000492619    -0.000611409
    -0.000139175    -0.000129475
    -0.000107224    -0.000107123
    -0.000242659    -0.000263708
    -0.000144792    -0.000128573
    -0.000298235    -0.000311737
    -0.000900869     -0.00132775
    -0.000124874    -0.000125704
      -0.0004875    -0.000521827
    -0.000308246    -0.000298088
     -0.00106507     -0.00144547
    -0.000402876    -0.000454272
    -0.000257117    -0.000266146
    -0.000930192    -0.000813507
    -0.000881342    -0.000787977
     -0.00103231    -0.000938697
     -9.1042e-05    -9.42719e-05
     -8.9996e-05    -8.16934e-05
     -0.00164508     -0.00146551
    -0.000216568    -0.000230564
     -0.00185545     -0.00166088
    -0.000272982     -0.00026684
    -0.000840886     -0.00101795
    -0.000389515    -0.000381692
    -0.000614905    -0.000717952
     -8.7137e-05    -8.47967e-05
     -0.00133703     -0.00120318
     -0.00152922     -0.00135543
    -0.000233491    -0.000227476
     -6.7261e-05    -6.89539e-05
     -7.9122e-05    -6.78166e-05
    -0.000146229       -0.000153
    -0.000506056    -0.000499755
     -0.00022601    -0.000245766
    -0.000105668    -0.000105396
     -0.00110144     -0.00130806
    -0.000156129    -0.000146309
    -0.000299858    -0.000340265
    -0.000324726    -0.000369809
       -0.000558    -0.000815639
    -0.000636875     -0.00059234
     -0.00138845     -0.00131831
     -0.00149306      -0.0017213
    -0.000329713    -0.000398237
    -0.000113917    -0.000111761
     -0.00123173       -0.001255
    -0.000718438    -0.000693979
    -0.000171438    -0.000158362
    -0.000125751     -0.00011731
     -0.00028352    -0.000341174
    -0.000113854     -0.00011143
    -0.000449086    -0.000407094
     -7.8795e-05    -8.55488e-05
      -0.0013919     -0.00140452
     -8.5182e-05    -8.42521e-05
     -6.7191e-05    -7.16046e-05
    -0.000177037    -0.000157705
     -9.5904e-05    -8.99932e-05
    -0.000523513    -0.000651498
    -0.000269675    -0.000295015
    -0.000251739    -0.000253749
    -0.000116288    -0.000133299
    -0.000686951    -0.000655283
    -0.000479932     -0.00043775
    -0.000145399    -0.000151656
    -0.000287135     -0.00031941
      -8.916e-05    -9.07179e-05
     -9.2003e-05    -9.16267e-05
    -0.000463645    -0.000407528
     -0.00131977     -0.00199188
    -0.000176398    -0.000169447
    -0.000233485    -0.000244184
     -9.6524e-05    -8.90223e-05
      -0.0010153    -0.000930684
     -7.3492e-05    -7.83177e-05
     -0.00044528    -0.000481166
     -0.00010538    -0.000103512
    -0.000666596     -0.00104294
    -0.000123579     -0.00012715
    -0.000125771    -0.000116827
    -0.000425076    -0.000604714
     -8.2455e-05    -9.59457e-05
    -0.000127818    -0.000124456
     -0.00010531    -9.94876e-05
    -0.000185905    -0.000169861
     -8.7289e-05    -8.99712e-05
     -0.00134343     -0.00135386
     -0.00028595    -0.000267062
    -0.000659931    -0.000678645
    -0.000195583     -0.00020359
    -0.000224159    -0.000238158
    -0.000195171    -0.000210045
    -0.000123811    -0.000137955
    -0.000140639    -0.000143791
    -0.000214172    -0.000211405
    -0.000169271    -0.000156701
    -0.000884575    -0.000950909
    -0.000403712    -0.000454985
    -0.000990815     -0.00158504
    -0.000759493    -0.000792491
    -0.000267231      -0.0002936
     -8.5345e-05    -8.22846e-05
     -0.00156158     -0.00155308
    -0.000831212     -0.00107913
    -0.000597283    -0.000574004
    -0.000143791    -0.000136465
     -0.00173486     -0.00147594
    -0.000901528       -0.001372
     -9.4995e-05    -0.000111055
    -0.000110888    -9.87712e-05
    -0.000683891    -0.000962118
    -0.000132877     -0.00013345
    -0.000707764     -0.00100174
    -0.000334587    -0.000389716
     -6.5377e-05    -6.98681e-05
    -0.000118161    -0.000118635
    -0.000220045    -0.000260443
    -0.000509505    -0.000532888
    -0.000866661    -0.000973317
    -0.000104033    -9.96442e-05
    -0.000432941    -0.000440498
    -0.000703918    -0.000631809
    -0.000390531    -0.000487509
    -0.000119716    -0.000110937
    -0.000589102    -0.000602209
    -0.000270727    -0.000268883
    -0.000153871    -0.000159868
    -0.000134018    -0.000135442
    -0.000264604    -0.000294566
    -0.000312176    -0.000321601
    -0.000914541    -0.000911133
    -0.000797524    -0.000818958
    -0.000940886    -0.000929642
     -0.00126163      -0.0011917
    -0.000312706    -0.000385699
    -0.000314593    -0.000380583
     -0.00027281    -0.000297586
    -0.000280577    -0.000330503
    -0.000992842    -0.000986646
     -8.2158e-05     -8.1967e-05
    -0.000855647     -0.00127068
     -0.00179945     -0.00161441
    -0.000231454    -0.000220722
    -0.000228496    -0.000227723
    -0.000184148    -0.000189617
    -0.000230695    -0.000225897
    -0.000729822    -0.000953642
    -0.000237676    -0.000267185
     -0.00142372     -0.00147659
     -0.00158751     -0.00141504
    -0.000151327    -0.000146751
    -0.000247487    -0.000238844
    -0.000459635    -0.000418795
     -0.00032197     -0.00034305
     -9.7422e-05    -9.69572e-05
    -0.000218933    -0.000217082
    -0.000807975    -0.000698789
      -0.0012544     -0.00132424
    -0.000148939    -0.000143296
    -0.000335705    -0.000325808
    -0.000503717    -0.000513887
    -0.000479038    -0.000442946
    -0.000232992    -0.000246262
    -0.000233426    -0.000204816
     -0.00158573     -0.00138288
    -0.000659757    -0.000591302
    -0.000300099    -0.000334934
    -0.000485787    -0.000540484
    -0.000629003    -0.000869434
    -0.000518867    -0.000696928
    -0.000253698     -0.00023345
    -0.000211684    -0.000236949
    -0.000533982    -0.000517949
    -0.000164816    -0.000168114
    -0.000315047    -0.000277989
    -0.000886285    -0.000764544
     -7.5197e-05    -8.05451e-05
    -0.000352951    -0.000392972
     -9.8675e-05    -0.000108407
    -0.000477164    -0.000618914
    -0.000907799     -0.00156177
    -0.000267217    -0.000248009
    -0.000302727    -0.000349242
    -0.000273491    -0.000300277
     -8.7441e-05    -7.75181e-05
    -0.000278379    -0.000322241
      -0.0018597     -0.00147416
    -0.000204648    -0.000206538
    -0.000157649    -0.000171417
    -0.000704048     -0.00131843
     -8.6114e-05    -7.79736e-05
    -0.000107447    -0.000101106
     -7.8654e-05    -7.63302e-05
     -0.00125727     -0.00109027
     -9.3236e-05    -0.000119488
     -0.00027223    -0.000244554
    -0.000234482    -0.000235276
    -0.000267388    -0.000254512
    -0.000822405    -0.000834885
     -0.00185213     -0.00152914
     -0.00182536     -0.00158072
     -0.00025277    -0.000228451
    -0.000303257     -0.00028655
    -0.000628646    -0.000558528
    -0.000375513    -0.000378523
     -0.00123353     -0.00119135
    -0.000582052    -0.000549546
    -0.000568978    -0.000517043
    -0.000288847    -0.000322238
    -0.000266374    -0.000269518
    -0.000705822    -0.000772948
    -0.000795273     -0.00148647
    -0.000477588    -0.000454958
    -0.000101963    -8.79571e-05
    -0.000488458    -0.000436837
     -0.00146054     -0.00123207
     -0.00019684    -0.000191736
    -0.000610652     -0.00059913
     -9.3196e-05    -8.55357e-05
    -0.000108366    -0.000105699
      -0.0001822    -0.000176552
     -0.00028849    -0.000277719
    -0.000139679    -0.000123685
    -0.000139402    -0.000152762
     -9.5066e-05    -9.10644e-05
    -0.000172084     -0.00016163
     -0.00124844     -0.00114291
    -0.000120525    -0.000149963
     -0.00028885     -0.00028386
    -0.000261672    -0.000310587
     -7.6222e-05    -7.29392e-05
     -0.00111768     -0.00105911
      -0.0003085    -0.000345406
    -0.000594549     -0.00118011
     -9.7812e-05      -9.452e-05
     -7.7644e-05    -7.52295e-05
    -0.000254748    -0.000259907
    -0.000106978    -0.000107218
     -0.00023452    -0.000236791
    -0.000452909    -0.000421152
    -0.000230877    -0.000285817
    -0.000112775    -0.000108409
    -0.000417388      -0.0004522
    -0.000547279    -0.000539139
     -8.5663e-05    -7.45173e-05
    -0.000210563    -0.000216267
    -0.000288848    -0.000258931
    -0.000225629    -0.000263047
    -0.000106117     -0.00012248
    -0.000195356    -0.000185024
    -0.000395784    -0.000460719
    -0.000561714      -0.0008151
     -6.0366e-05    -5.90681e-05
    -0.000174491    -0.000179014
    -0.000330184    -0.000372723
    -0.000127516    -0.000118707
     -0.00044121    -0.000425818
      -0.0013761     -0.00118485
    -0.000407077    -0.000453949
      -8.916e-05    -7.97345e-05
    -0.000107855    -0.000104582
    -0.000384925    -0.000344877
     -0.00070764    -0.000735697
     -0.00125824     -0.00135935
    -0.000293995    -0.000318615
    -0.000342728    -0.000321034
    -0.000828935    -0.000781302
    -0.000895994      -0.0010824
    -0.000121336    -0.000126796
     -7.9508e-05    -0.000103774
     -0.00111004      -0.0020342
     -0.00145482     -0.00151547
      -0.0010443     -0.00101205
      -8.338e-05    -7.68207e-05
    -0.000804093    -0.000763517
    -0.000132978    -0.000146611
     -9.2226e-05    -8.71167e-05
     -0.00115561      -0.0017627
    -0.000109698     -0.00011061
    -0.000153153    -0.000154351
    -0.000226405     -0.00025583
     -0.00022313    -0.000236821
    -0.000134396    -0.000128781
     -0.00123325     -0.00162441
    -0.000122109     -0.00013515
    -0.000648061    -0.000996165
    -0.000371832     -0.00042899
    -0.000236408    -0.000278701
     -0.00150606     -0.00132731
    -0.000106418    -0.000104669
    -0.000142785    -0.000156031
    -0.000217999    -0.000235211
    -0.000182923    -0.000187957
     -0.00113665    -0.000899553
    -0.000531555    -0.000916927
    -0.000257131    -0.000274908
    -0.000546097    -0.000541038
    -0.000115408    -0.000113391
    -0.000169354    -0.000158014
    -0.000120533    -0.000109163
    -0.000380626    -0.000343253
    -0.000589677     -0.00060994
    -0.000113057    -0.000115756
    -0.000355991    -0.000418218
    -0.000782098     -0.00107208
    -0.000126983    -0.000116944
      -0.0002304    -0.000275139
    -0.000159222    -0.000165468
     -0.00110297     -0.00189076
    -0.000404863    -0.000357558
    -0.000379203    -0.000417338
    -0.000204114    -0.000190441
    -0.000616011    -0.000592938
    -0.000295703    -0.000315957
    -0.000568357    -0.000492179
     -0.00017733    -0.000161402
    -0.000402779     -0.00041149
    -0.000298521     -0.00028645
    -0.000343056    -0.000387011
    -0.000201552    -0.000195462
    -0.000324571    -0.000284977
     -0.00121297     -0.00102024
      -0.0015083     -0.00128223
     -0.00124051     -0.00103041
     -6.9945e-05    -6.53101e-05
     -0.00016435    -0.000165746
    -0.000290037    -0.000303968
    -0.000710228    -0.000701372
    -0.000551888    -0.000479124
    -0.000613523    -0.000710627
      -7.265e-05    -7.35044e-05
     -8.3798e-05    -0.000110134
    -0.000134334     -0.00013507
    -0.000310116    -0.000337783
    -0.000423582    -0.000399586
     -0.00028532    -0.000244335
    -0.000232921    -0.000261273
    -0.000659936    -0.000695686
    -0.000826888    -0.000936157
     -0.00012258    -0.000113798
    -0.000527417    -0.000691101
    -0.000148629    -0.000127828
     -0.00141863     -0.00193055
    -0.000343641    -0.000390382
    -0.000312452    -0.000321839
    -0.000117287    -0.000127848
    -0.000212183    -0.000210226
    -0.000581569     -0.00116116
    -0.000292701    -0.000343977
    -0.000402447    -0.000356684
     -9.4125e-05    -8.57897e-05
    -0.000697516    -0.000692333
    -0.000110115    -0.000106182
     -0.00023823    -0.000219177
     -0.00153686     -0.00133992
    -0.000890775    -0.000905333
    -0.000132761     -0.00013656
    -0.000458356    -0.000476332
    -0.000168494    -0.000173665
    -0.000449663    -0.000757099
    -0.000187485    -0.000206167
    -0.000140985    -0.000142229
     -8.7683e-05     -9.9413e-05
    -0.000200715    -0.000182086
    -0.000121664    -0.000109906
    -0.000230836    -0.000266298
    -0.000105421    -0.000131686
    -0.000163624    -0.000164305
     -0.00027719    -0.000332279
    -0.000130756    -0.000129725
    -0.000520423    -0.000483336
      -9.297e-05    -0.000105196
    -0.000910101    -0.000867574
     -0.00143434     -0.00159695
    -0.000165828    -0.000168866
    -0.000183918    -0.000176788
    -0.000132301    -0.000120986
    -0.000368881    -0.000460714
    -0.000625065    -0.000910459
    -0.000142059    -0.000125566
    -0.000152663    -0.000142585
    -0.000208619    -0.000185369
     -9.1108e-05    -9.27043e-05
     -0.00297281     -0.00239008
     -0.00136108     -0.00136164
    -0.000700647    -0.000736159
      -0.0001016    -9.82292e-05
    -0.000116366    -0.000124053
    -0.000202679    -0.000189845
    -0.000806445    -0.000797316
    -0.000409153    -0.000368744
    -0.000555243    -0.000662183
     -0.00021583    -0.000243185
     -8.6575e-05    -8.98952e-05
    -0.000535599    -0.000694957
    -0.000493427    -0.000461467
     -9.0808e-05    -8.19913e-05
     -0.00148226     -0.00160364
     -0.00107647     -0.00155225
    -0.000184466    -0.000205545
    -0.000416594    -0.000510234
    -0.000833313    -0.000693107
    -0.000328483    -0.000298003
    -0.000232627    -0.000244101
     -8.6937e-05     -8.9714e-05
    -0.000231828    -0.000263322
    -0.000213218    -0.000226159
     -0.00010876    -0.000116451
    -0.000683601    -0.000962944
    -0.000245642    -0.000214216
      -0.0011795     -0.00123191
    -0.000166127    -0.000161368
    -0.000363259    -0.000349585
     -0.00169225     -0.00175321
    -0.000218684    -0.000215006
      -7.256e-05    -7.97115e-05
    -0.000265763    -0.000269629
    -0.000117708    -0.000109741
     -0.00119478     -0.00157043
     -8.3971e-05    -0.000101899
    -0.000398275    -0.000507584
     -0.00162574     -0.00164803
    -0.000560222    -0.000491824
     -0.00017293    -0.000161604
     -8.9911e-05    -9.04938e-05
    -0.000349701    -0.000421031
     -0.00015411    -0.000182218
     -0.00118045     -0.00201551
    -0.000242382    -0.000245484
    -0.000138144    -0.000125433
    -0.000624607    -0.000683564
    -0.000327757    -0.000387131
     -0.00036955    -0.000356485
    -0.000228422    -0.000206623
     -6.7054e-05    -9.41527e-05
    -0.000749752    -0.000852351
    -0.000106205    -0.000110679
     -0.00134715     -0.00123625
    -0.000435239    -0.000533589
    -0.000287374    -0.000312556
    -0.000103488    -9.68929e-05
    -0.000102665    -9.02222e-05
    -0.000328818    -0.000342355
    -0.000175371    -0.000208929
    -0.000299845    -0.000275791
    -0.000127058    -0.000115182
     -0.00104549      -0.0015853
     -0.00101802     -0.00112638
    -0.000246854     -0.00025673
    -0.000705016    -0.000740042
    -0.000235177    -0.000247826
     -0.00123666     -0.00132671
    -0.000103563    -9.24636e-05
      -0.0014302     -0.00127696
     -8.3767e-05    -8.76427e-05
     -6.7358e-05    -6.10847e-05
     -0.00022322    -0.000257671
    -0.000203767    -0.000229049
    -0.000427872    -0.000364642
     -0.00024672    -0.000234998
    -0.000418191     -0.00052756
    -0.000366182    -0.000449392
     -0.00021879    -0.000222236
     -7.6692e-05    -7.92364e-05
     -6.8205e-05    -7.91823e-05
    -0.000275632     -0.00026467
    -0.000776962    -0.000914716
     -9.7354e-05    -9.62236e-05
     -8.5945e-05    -8.19817e-05
    -0.000555399    -0.000665822
    -0.000148263     -0.00016792
     -0.00135693     -0.00167747
    -0.000527978    -0.000492947
    -0.000666879    -0.000630873
     -0.00015581    -0.000145585
    -0.000335478    -0.000287444
    -0.000720941    -0.000660774
     -9.9528e-05    -9.40299e-05
    -0.000833781    -0.000885824
    -0.000140184    -0.000141932
     -0.00205591     -0.00161656
    -0.000305056    -0.000275662
    -0.000380582    -0.000466273
    -0.000132667    -0.000131812
    -0.000370067    -0.000345272
    -0.000113399    -0.000117186
    -0.000653706    -0.000720195
    -0.000149735    -0.000169259
    -0.000339669    -0.000315451
    -0.000671255    -0.000613346
    -0.000141286    -0.000130149
    -0.000490313    -0.000487714
    -0.000148959    -0.000159021
     -0.00113508     -0.00194816
    -0.000293843    -0.000283244
     -8.9378e-05    -9.24157e-05
    -0.000461066     -0.00060277
    -0.000748501    -0.000828774
     -0.00013207    -0.000139709
    -0.000251338    -0.000310553
    -0.000130695    -0.000161226
    -0.000214993    -0.000217243
     -9.2386e-05    -8.35901e-05
     -8.0225e-05    -8.62522e-05
     -8.4563e-05    -8.58751e-05
    -0.000287075    -0.000255426
    -0.000174065    -0.000185549
    -0.000221998    -0.000220935
    -0.000166798    -0.000166229
    -0.000313944    -0.000316677
     -7.3775e-05    -7.02344e-05
    -0.000281279     -0.00026399
    -0.000962329    -0.000916803
     -7.0523e-05    -7.15926e-05
    -0.000206685    -0.000210515
    -0.000671181    -0.000578474
    -0.000577688    -0.000589508
      -0.0005134    -0.000447076
    -0.000599505    -0.000554567
    -0.000138421    -0.000117648
     -9.0192e-05    -8.71647e-05
     -0.00033113    -0.000388566
    -0.000273854    -0.000309521
    -0.000166472    -0.000169172
    -0.000569816    -0.000932397
     -8.1811e-05    -7.71544e-05
    -0.000651216    -0.000676134
    -0.000292431    -0.000270329
    -0.000264453    -0.000296517
    -0.000153776      -0.0001526
     -9.6365e-05    -8.65018e-05
    -0.000250016    -0.000225432
    -0.000229941    -0.000208481
     -9.3191e-05    -8.35053e-05
     -0.00179509     -0.00181621
    -0.000118549     -0.00010548
    -0.000923142    -0.000976969
    -0.000202901    -0.000176798
    -0.000538653     -0.00061253
     -0.00051307    -0.000689002
    -0.000633274    -0.000909539
    -0.000500753    -0.000473677
    -0.000263272    -0.000316813
    -0.000534586     -0.00073541
    -0.000198583    -0.000184755
    -0.000578482    -0.000620189
    -0.000497316     -0.00066671
    -0.000830659    -0.000687534
     -0.00063851    -0.000557892
     -0.00129805     -0.00108249
    -0.000222651    -0.000228038
    -0.000287956    -0.000315629
    -0.000154342    -0.000151432
    -0.000672596    -0.000630231
     -0.00105733     -0.00124403
    -0.000366356    -0.000367647
     -0.00016511    -0.000157723
     -5.4492e-05    -6.29534e-05
    -0.000387934    -0.000430578
     -0.00191461     -0.00163687
    -0.000423899    -0.000494033
    -0.000388183    -0.000609176
     -0.00134515     -0.00114882
     -0.00142358     -0.00127186
    -0.000137433    -0.000130667
     -0.00147335      -0.0016491
      -0.0002086    -0.000187581
     -8.9391e-05    -8.48359e-05
    -0.000847307     -0.00164725
    -0.000390333    -0.000360161
    -0.000483816    -0.000423564
    -0.000157238    -0.000154257
    -0.000480383    -0.000412146
     -0.00155697     -0.00142773
    -0.000731416    -0.000670496
     -9.7048e-05    -8.51933e-05
    -0.000242598    -0.000223714
     -0.00125015     -0.00119257
     -0.00013169     -0.00012084
    -0.000403069    -0.000511308
    -0.000268719    -0.000273518
      -9.759e-05    -9.77887e-05
    -0.000354939    -0.000406391
     -0.00150202     -0.00134485
    -0.000136267    -0.000124592
    -0.000262707    -0.000254547
     -0.00126301     -0.00173957
     -8.5863e-05     -7.7338e-05
    -0.000159383    -0.000142432
    -0.000175353    -0.000176004
    -0.000269599    -0.000277857
    -0.000117133    -0.000100876
    -0.000137656    -0.000125293
    -0.000187703    -0.000202316
    -0.000431228    -0.000409776
    -0.000301937    -0.000359201
    -0.000908094     -0.00107348
    -0.000885427     -0.00093758
     -0.00134503     -0.00123186
    -0.000127788    -0.000132505
    -0.000345813     -0.00036329
     -9.7805e-05    -9.74172e-05
     -0.00132065     -0.00117985
    -0.000344377    -0.000321762
    -0.000336071    -0.000286232
    -0.000435743    -0.000554057
    -0.000435376    -0.000402349
    -0.000217186    -0.000192862
    -0.000519214    -0.000743295
    -0.000724958     -0.00130385
    -0.000107174    -0.000116419
     -0.00160545      -0.0014539
    -0.000661459    -0.000623486
    -0.000415926     -0.00042165
    -0.000613675    -0.000884748
    -0.000291864    -0.000291288
     -0.00031771    -0.000353081
    -0.000164954    -0.000168181
    -0.000351112     -0.00042231
      -0.0010798     -0.00139877
     -9.8257e-05    -9.15882e-05
    -0.000252392    -0.000273627
    -0.000163645    -0.000157468
    -0.000251857    -0.000279715
    -0.000157399    -0.000151184
    -0.000570889    -0.000602312
    -0.000148201    -0.000144254
    -0.000104464    -0.000100731
    -0.000467088    -0.000399594
    -0.000255095    -0.000229999
    -0.000114196     -0.00012137
    -0.000263139    -0.000302778
    -0.000331477    -0.000337077
    -0.000185615    -0.000184703
    -0.000283273    -0.000288112
    -0.000185615    -0.000240352
    -0.000131333    -0.000128365
     -8.2817e-05    -9.20144e-05
    -0.000619046    -0.000724819
    -0.000297913    -0.000272328
    -0.000172261    -0.000151281
    -0.000619349    -0.000675711
    -0.000106066    -0.000108415
     -0.00066461     -0.00106578
    -0.000251514     -0.00023746
    -0.000438047    -0.000388985
    -0.000422879    -0.000406475
    -0.000448268    -0.000508355
    -0.000694402    -0.000588855
    -0.000186264    -0.000169376
    -0.000791529    -0.000725135
     -8.9589e-05    -8.76222e-05
      -0.0013207     -0.00150603
    -0.000109545    -0.000114403
    -0.000558939    -0.000755018
    -0.000108456    -0.000120658
      -0.0010594     -0.00120842
      -0.0013748     -0.00132361
    -0.000139141    -0.000137169
    -0.000314797    -0.000328124
     -0.00106385    -0.000974023
    -0.000574383    -0.000488722
    -0.000101067    -9.53322e-05
    -0.000548637    -0.000729568
    -0.000318202    -0.000379201
     -0.00117125     -0.00158927
    -0.000193499    -0.000204072
    -0.000262913    -0.000246859
     -9.1335e-05    -0.000121053
    -0.000255907     -0.00026662
    -0.000105188    -0.000105963
     -0.00010635    -9.83733e-05
     -6.8264e-05      -9.111e-05
    -0.000774051    -0.000773817
    -0.000605044    -0.000632956
    -0.000999821     -0.00103321
    -0.000151098     -0.00014875
    -0.000153865    -0.000170645
    -0.000618755     -0.00122993
    -0.000548338    -0.000585657
    -0.000260054    -0.000271206
     -6.5231e-05    -7.09253e-05
    -0.000317152    -0.000391093
    -0.000240526    -0.000268015
    -0.000165829    -0.000192544
    -0.000318135    -0.000337524
     -8.0152e-05    -6.81622e-05
     -0.00102231     -0.00164962
    -0.000993707    -0.000907446
    -0.000111772    -0.000137672
    -0.000400491     -0.00035209
    -0.000124671    -0.000158983
    -0.000496063    -0.000453868
    -0.000869758     -0.00150539
    -0.000655386    -0.000557284
      -9.975e-05    -0.000126231
     -0.00181196     -0.00162308
     -6.5309e-05    -6.77204e-05
      -0.0017875     -0.00151205
     -0.00026283    -0.000281682
    -0.000150377    -0.000161716
     -0.00183649     -0.00164202
    -0.000281693    -0.000295735
    -0.000407148    -0.000407996
    -0.000179294    -0.000171188
    -0.000488558    -0.000510851
    -0.000132337    -0.000131761
    -0.000168684    -0.000171056
    -0.000158047    -0.000153199
     -0.00132734     -0.00115266
    -0.000266987    -0.000306802
    -0.000166191    -0.000173349
     -0.00011072    -0.000118708
    -0.000125517    -0.000136007
    -0.000434005    -0.000562733
     -0.00108571    -0.000942205
    -0.000175153    -0.000185413
     -0.00106475     -0.00111633
     -9.4714e-05    -9.60055e-05
     -0.00135597     -0.00122478
      -0.0005233    -0.000501965
     -0.00084913    -0.000865646
    -0.000158142    -0.000160811
    -0.000394524    -0.000393304
    -0.000898771    -0.000871911
    -0.000907695     -0.00080321
     -0.00104075     -0.00113692
    -0.000174718    -0.000172113
    -0.000121036    -0.000109489
    -0.000507982    -0.000559272
     -0.00135161     -0.00126942
    -0.000455113    -0.000503678
     -0.00145009     -0.00176785
    -0.000432501    -0.000418697
      -7.613e-05    -7.34484e-05
     -0.00127074     -0.00133199
    -0.000177739    -0.000164643
      -0.0013754     -0.00189558
     -0.00118022     -0.00110075
    -0.000951819     -0.00103962
    -0.000167137    -0.000177692
    -0.000195508    -0.000219877
      -0.0002934    -0.000338644
     -0.00035828    -0.000402453
    -0.000156501    -0.000179256
    -0.000551961    -0.000812094
     -9.2908e-05    -8.43839e-05
    -0.000308182    -0.000318431
     -6.9404e-05    -7.29354e-05
    -0.000153061     -0.00014056
    -0.000152401    -0.000150378
    -0.000369625    -0.000457195
      -0.0004154    -0.000381369
    -0.000141309    -0.000160875
     -0.00102033    -0.000974712
    -0.000147728    -0.000155572
    -0.000131004    -0.000128366
    -0.000214327    -0.000239878
     -6.2876e-05    -7.18921e-05
     -0.00166237     -0.00147968
     -0.00073725    -0.000883158
    -0.000326147    -0.000298976
     -7.3956e-05    -8.18975e-05
    -0.000486478    -0.000660708
    -0.000501751    -0.000571296
     -0.00011042    -0.000104343
    -0.000172277    -0.000184706
    -0.000305604    -0.000291498
    -0.000772265    -0.000789017
    -0.000227717    -0.000249647
    -0.000381701    -0.000426772
    -0.000244516    -0.000219474
     -0.00127131     -0.00147015
    -0.000304208    -0.000341354
    -0.000114646    -0.000145675
    -0.000680479    -0.000640029
    -0.000469162    -0.000436566
    -0.000622728    -0.000776711
     -0.00069358    -0.000843129
     -6.5275e-05    -8.37643e-05
     -0.00130608     -0.00106224
     -0.00037061    -0.000372164
     -9.4442e-05    -9.53247e-05
    -0.000497639    -0.000528984
    -0.000857647    -0.000761826
    -0.000279193    -0.000298253
    -0.000446811    -0.000564388
    -0.000306266    -0.000306613
    -0.000638188    -0.000822536
      -0.0001383    -0.000152972
    -0.000509953    -0.000476986
    -0.000172045    -0.000170312
     -0.00104014     -0.00194043
    -0.000352158    -0.000385209
    -0.000228495    -0.000247289
      -9.348e-05    -0.000109341
    -0.000179101    -0.000182763
    -0.000600494    -0.000539286
      -0.0017905     -0.00151027
    -0.000259085    -0.000278717
    -0.000144931    -0.000141191
    -0.000170888    -0.000173885
    -0.000177143    -0.000156727
     -9.5664e-05     -0.00010016
     -0.00011494    -0.000115257
      -0.0015111     -0.00143029
    -0.000657148    -0.000972595
    -0.000116868    -0.000129523
    -0.000551967    -0.000681802
      -0.0003251    -0.000288204
    -0.000243451    -0.000256218
    -0.000320231    -0.000321313
    -0.000759027     -0.00127406
    -0.000139081    -0.000168262
    -0.000201668    -0.000199801
    -0.000291065    -0.000294328
    -0.000450729    -0.000437905
      -9.295e-05    -8.82853e-05
    -0.000224041    -0.000240523
    -0.000764851    -0.000732416
    -0.000167269    -0.000153926
    -0.000476759    -0.000520131
    -0.000265542    -0.000239271
    -0.000700253    -0.000817473
    -0.000179612    -0.000186789
    -0.000354165    -0.000313761
     -0.00227377     -0.00179716
    -0.000857536    -0.000857935
    -0.000183347    -0.000174286
    -0.000225391    -0.000221761
    -0.000106867    -9.97907e-05
    -0.000130218    -0.000139442
    -0.000196538     -0.00017685
    -0.000432857    -0.000399996
     -7.8203e-05    -8.41493e-05


==> scatterplots/h2o/isotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
      0.00214584      0.00339856
     -0.00113786     -0.00131517
     0.000220385     0.000225955
      0.00275714      0.00274336
      0.00295938      0.00304457
      0.00332374      0.00269878
      0.00486135      0.00376986
     -0.00209227     -0.00193117
      -0.0018948     -0.00159272
      0.00239984      0.00235676
    -0.000188621     0.000129085
      0.00335335       0.0036857
    -0.000315647    -0.000172773
     -0.00175758     -0.00181887
      0.00527091      0.00336221
     -0.00151898      -0.0015211
     -0.00147463     -0.00130069
     -0.00191138     -0.00198189
      0.00240817      0.00309415
       0.0032959      0.00296376
     -0.00169235     -0.00166433
     -0.00379618     -0.00361181
       0.0172485       0.0132376
      0.00119089      0.00110562
     -0.00316692     -0.00298425
     -0.00229417     -0.00221907
    -0.000559227    -0.000531796
      0.00526818      0.00463677
      0.00157572     0.000745886
     -0.00273135     -0.00271325
      0.00374519      0.00253424
      0.00409314       0.0035652
      0.00275329      0.00324786
       0.0028573      0.00181658
     -0.00233999     -0.00232954
     -0.00185661     -0.00183093
     -0.00141176    -0.000852007
     0.000735535      0.00250621
      0.00504707      0.00468443
       0.0024866      0.00256827
     -0.00363435     -0.00303407
       0.0010733      0.00107875
    -0.000472624    -0.000232058
     -0.00214025     -0.00196354
      0.00173874      0.00256612
     -0.00175082     -0.00163763
    -0.000839007    -0.000774894
     0.000660016     0.000941808
     -0.00324198     -0.00299577
     -0.00368429     -0.00299983
       0.0144214       0.0129418
     -0.00126657     -0.00124173
     -0.00296676     -0.00271252
      0.00400603      0.00404974
      0.00257065       0.0014315
      -0.0011373    -0.000505613
     0.000264169     0.000211074
    -0.000750072    -0.000806036
      0.00310168      0.00345384
     -0.00158896     -0.00157828
       0.0013331      0.00145672
    -0.000724115    -0.000722046
      0.00255198      0.00285146
       0.0195967       0.0182979
     -0.00255544      -0.0024863
     -0.00100591    -0.000978126
     0.000290276     0.000254216
     -0.00209357     -0.00122921
     -0.00538942     -0.00456787
      0.00640901      0.00546452
      0.00101488      0.00186483
      -0.0062967     -0.00431793
      0.00114041      0.00166259
     0.000937005     0.000966317
       0.0126676       0.0128268
      0.00779523      0.00692886
    -0.000779764    -0.000654328
      0.00208324      0.00320493
      -0.0011632     -0.00136792
      0.00475396      0.00404913
      0.00610802       0.0066239
      0.00222137     0.000940602
     0.000801882      0.00126062
     -0.00194955     -0.00188356
    -0.000627676     -0.00056938
       0.0125178       0.0113069
      0.00668607      0.00716175
      0.00330438      0.00395844
      0.00597642      0.00513257
     -0.00104647     -0.00106911
    -5.25748e-05      0.00111986
     0.000450683     0.000334699
     -0.00404789     -0.00373455
    -0.000881311    -0.000732067
      0.00249563       0.0022458
      0.00203289      0.00217965
     -0.00244348     -0.00218656
      -0.0023519     -0.00225982
       0.0100668      0.00811116
     -0.00132417     -0.00123364
     -0.00304438     -0.00232182
      0.00297945      0.00287482
      0.00136345      0.00180729
     0.000180198     0.000296715
     -0.00268618     -0.00251499
      0.00577011      0.00509988
      0.00365799      0.00453512
     -0.00393788     -0.00236037
     -0.00141753     -0.00158048
     -0.00256869     -0.00241809
       0.0023523      0.00341127
     -0.00370067     -0.00305348
     -0.00314325     -0.00298891
     -0.00105834     -0.00107156
      0.00199299      0.00266339
     -0.00186901     -0.00182095
     -0.00313755     -0.00298949
      0.00151723      0.00145384
     0.000164261     0.000148932
     -0.00233454     -0.00224789
      0.00348852      0.00298446
     0.000891256      0.00114913
       0.0120049       0.0132749
      0.00484353      0.00568752
     -0.00286608     -0.00255298
     -0.00539808     -0.00496895
      0.00694576      0.00757946
    -9.23196e-05     0.000230743
    -0.000763867     -0.00042287
      0.00279109      0.00307666
    -0.000237203     -0.00129411
     0.000301875    -0.000334755
      -0.0014451     -0.00145842
      0.00374231      0.00466481
       0.0020052      0.00236501
     -0.00617872     -0.00558463
     -0.00102686    -0.000928916
     -0.00310988     -0.00295953
     -0.00398145     -0.00299311
     -0.00138386     -0.00154688
     -0.00261033     -0.00229207
       0.0113875      0.00972214
     1.92281e-05    -0.000209029
      0.00536252      0.00362756
     -0.00439241     -0.00365316
    -4.52817e-05    -8.64203e-05
       0.0112187      0.00943858
     -0.00273598     -0.00254359
      0.00022655    -2.19134e-05
     -0.00139663     -0.00125805
      0.00118837      0.00111279
       0.0108619       0.0122036
     -5.4556e-05     0.000675496
      0.00043274      0.00148777
     -0.00124016     -0.00121413
     -0.00282882     -0.00280421
      0.00249324      0.00226096
    -0.000811666    -0.000686402
      0.00141363      0.00114623
       0.0118167       0.0120443
     -0.00149008     -0.00139236
      0.00117459      0.00125706
     -0.00353492     -0.00312071
       0.0137619       0.0125771
    -0.000500094     -0.00111221
     0.000324123    -0.000156034
    -0.000750888    -7.08418e-05
     -0.00359348     -0.00285186
     0.000209143    -0.000487665
     -0.00162394     -0.00156362
     -0.00138648     -0.00130621
     -0.00669388     -0.00524679
       0.0017589       0.0016268
      0.00994003      0.00646999
     -0.00139115     -0.00117633
      0.00271934      0.00189715
      -0.0026734     -0.00205373
       0.0048323      0.00503531
     -0.00198836     -0.00196604
      0.00393649      0.00434661
      0.00247563      0.00333201
     -0.00318248     -0.00298769
      0.00126231      0.00127914
     -4.5502e-07    -5.51006e-05
    -0.000454019    -0.000421916
     -0.00181389     -0.00156758
      0.00235231      0.00197525
     -3.1598e-05    -5.04039e-05
      0.00887169      0.00949517
     -0.00277555     -0.00274364
    -0.000515942    -4.68942e-05
      0.00259208      0.00205193
      0.00639837      0.00502387
     -0.00448208     -0.00358221
      0.00176809      0.00129681
       0.0142131       0.0140723
      0.00384883      0.00361597
     0.000987059     0.000955724
      0.00299956      0.00324185
     -0.00342243     -0.00270158
     -0.00170862      -0.0016798
     -0.00140737     -0.00135731
     -0.00015573     0.000209913
     0.000443016     0.000404066
     -0.00419592     -0.00366297
    -0.000624477    -0.000598969
      0.00810924      0.00793217
      0.00098015     0.000975587
     0.000816522     0.000857912
     -0.00216952     -0.00205725
     0.000525933     0.000490779
       0.0011521      0.00144043
      0.00048854     0.000319691
     -0.00048556    -0.000589063
      0.00135862      0.00152175
     -0.00397075     -0.00347561
     -0.00487755     -0.00419835
     -0.00166965      -0.0015049
     -0.00105008     -0.00161153
    -0.000935553    -0.000937567
      0.00119539      0.00118576
     -0.00461752      -0.0041802
       0.0214316        0.018767
       -0.002772      -0.0026472
    -0.000921059    -0.000668763
     0.000406102     0.000409169
    -0.000599317     -0.00105612
      0.00161054      0.00161218
     -0.00356414     -0.00261892
     0.000219886     0.000271423
      0.00978545      0.00872962
     0.000900369     0.000899203
       -0.002522     -0.00254711
      0.00254919      0.00104254
    -0.000358019    -0.000279392
     -0.00123687     -0.00102007
     -0.00225663     -0.00215977
     -0.00150647      -0.0014804
     -0.00165657     -0.00161341
       0.0006876     0.000812098
     -0.00405858     -0.00389981
     0.000318459      0.00142949
      0.00206037       0.0019957
      0.00214079      0.00179053
      0.00133462      0.00163935
     8.49136e-05     0.000156132
    -0.000865962    -0.000868151
    -0.000178537     0.000146564
     -0.00183162     -0.00163702
      0.00807109      0.00788863
      0.00282251      0.00320312
       0.0153357       0.0144461
      0.00217335      0.00337632
    -0.000203878    -0.000384077
     -0.00189035     -0.00183665
      0.00598245      0.00700563
      0.00420983      0.00191816
     -0.00429333      -0.0033288
      0.00066202     0.000635693
     -0.00394081     -0.00236665
       0.0122191       0.0120952
    -0.000393502    -0.000274199
     0.000296661     0.000208108
      0.00362244      0.00355445
     -0.00150913     -0.00146544
      0.00995942      0.00957087
      0.00240898      0.00224527
      0.00100138      0.00102909
       -0.003077     -0.00301167
      0.00220318      0.00242768
     -0.00145116     -0.00132749
      0.00469679      0.00576372
     0.000178641     0.000148342
    -0.000259289     0.000903351
     -0.00408201     -0.00354823
      0.00232227      0.00202807
      0.00124739       0.0011794
    -0.000187558    -0.000561132
     -0.00176367     -0.00168774
    -0.000856393    -0.000608449
      0.00134952      0.00129763
      0.00277644      0.00254095
    -0.000277159    -6.32355e-05
     -0.00230041    -0.000707533
       0.0028502      0.00353047
      0.00497733      0.00536014
     -0.00277297     -0.00305075
     0.000657482      0.00110361
      0.00359401      0.00338966
      0.00123177     0.000925506
     0.000717011     0.000639259
     -0.00155418     -0.00119468
     0.000474587     0.000473886
       0.0104519      0.00953562
      0.00562881       0.0061832
     -0.00330267     -0.00317701
      0.00138931      0.00124118
     0.000190573     0.000402807
     -0.00302069     -0.00265337
       0.0038067       0.0025632
     0.000138048     0.000482033
      0.00527554      0.00587752
     -0.00697725      -0.0048989
      0.00177061      0.00163742
     -0.00295847     -0.00315699
     -0.00241342     -0.00212971
      0.00125585      0.00141111
     -0.00128924     -0.00122888
     -0.00368442     -0.00344133
     -0.00334917     -0.00322589
      0.00393158      0.00448203
     -0.00159616     -0.00148108
     0.000230814     0.000132602
     0.000402769     0.000937999
     -0.00328204     -0.00314539
      0.00228852      0.00207461
     -0.00154804     -0.00143832
     -0.00350777     -0.00353796
     -0.00376769     -0.00310337
      0.00266183       0.0022595
       0.0024689      0.00295898
       0.0080169      0.00754975
      0.00578297      0.00484728
     -0.00226539     -0.00191297
      0.00186835      0.00212795
     -0.00365685     -0.00295307
     0.000229055     0.000179825
     -0.00256333     -0.00215041
     -0.00110011    -7.04088e-05
      0.00113585      0.00113894
      0.00160482      0.00161294
      0.00118333      0.00131941
      0.00443445      0.00389249
       0.0171139       0.0142547
     -0.00292962     -0.00278721
      0.00192388       0.0017939
      0.00299214      0.00265939
     -0.00165142     -0.00156553
      0.00302241      0.00324951
     0.000986602      0.00158133
     -0.00386795     -0.00362491
     0.000242418     0.000568557
       0.0133866       0.0113092
     -0.00133142     -0.00133199
     -0.00134204     -0.00131893
     -0.00145172      -0.0014036
    -0.000706321     0.000974566
     0.000992757      0.00110792
     -0.00170682     -0.00177376
     -0.00206461     -0.00228964
     -0.00172432     -0.00167475
     0.000731861      0.00060097
     -0.00383572     -0.00381507
      0.00325267      0.00304183
     -0.00277563     -0.00257528
     -0.00189285     -0.00171074
     -0.00405972     -0.00314622
    -0.000461561    -0.000808351
      0.00375277      0.00315252
     -0.00336444     -0.00243166
     -0.00439444     -0.00391061
      0.00316868      0.00286029
     -0.00317416     -0.00279617
      0.00284866      0.00309388
       0.0146512       0.0115033
       -0.003518     -0.00328436
      -0.0012405     -0.00119716
    -8.34471e-05    -0.000256407
     -0.00323174     -0.00246201
    -0.000499402    -0.000191153
     0.000117677     0.000772545
     0.000751061     0.000810967
     -0.00129636     -0.00128147
     0.000503495     0.000716718
      0.00076167     0.000502804
     -0.00107787    -0.000961026
      0.00148828       0.0016603
     -0.00226107      -0.0022215
     -0.00323993     -0.00316504
     -0.00562616     -0.00462892
      0.00117872      0.00128764
     -0.00150191     -0.00126794
      0.00163165      0.00194944
     1.84252e-05     2.75332e-05
     -0.00495472      -0.0040472
     0.000236575    -1.89672e-05
       0.0120059      0.00938115
     -0.00169514     -0.00163891
     -0.00049766    -0.000421592
      0.00139542      0.00140764
      0.00122795      0.00125727
     0.000692106     0.000313233
     -0.00354191     -0.00305134
     0.000264107      0.00056123
     -0.00250229     -0.00244121
      0.00260076       0.0031877
      0.00115206      0.00198401
     0.000202948     0.000146945
     0.000983339      0.00081467
     -0.00218978     -0.00181882
      0.00246702      0.00258037
     0.000899409      0.00105265
     -0.00157237     -0.00131748
      0.00194657      0.00227875
      0.00797824      0.00728788
    -0.000610662    -0.000609416
     0.000473093     0.000451568
      0.00251489      0.00195086
      0.00128065      0.00119857
     -0.00475202     -0.00457975
     -0.00145431    -0.000181869
      0.00343368      0.00346587
     -0.00214287     -0.00208124
      -0.0011154     -0.00109742
     -0.00423026     -0.00387665
     -0.00039374     0.000521825
      0.00213601      0.00377806
     -0.00215713     -0.00159788
       -0.003765     -0.00358865
       0.0012372     0.000430507
      0.00260234      0.00293941
    -0.000722725    -0.000654137
    -5.19652e-05     4.24249e-05
       0.0218916       0.0182708
     -0.00136578    -3.84153e-05
    -0.000523308     0.000988746
     -0.00134165      -0.0013684
     -0.00331192     -0.00343122
     0.000798306     0.000839412
    -6.20719e-05    -7.09911e-05
       0.0179867       0.0173607
      0.00125089      0.00122786
    -0.000374946    -0.000112512
     0.000633329     0.000943499
      0.00237039      0.00217947
     -0.00245908     -0.00234751
       0.0183426       0.0169981
      0.00202232      0.00201866
      0.00655385      0.00566561
      0.00383491      0.00426231
       0.0018198      0.00213145
     -0.00177515     -0.00218828
     -0.00174442     -0.00167785
    -0.000570421    -0.000526142
      0.00225179       0.0021446
     0.000939576       0.0008711
     -0.00479663     -0.00372239
       0.0079213      0.00612388
     0.000161239     0.000466366
     0.000583387     0.000372719
    -0.000900234    -0.000771716
     -0.00174974     -0.00190666
     -0.00108657     -0.00116635
     0.000581468     0.000902546
     -0.00244805     -0.00243299
     -0.00182417     -0.00174515
      0.00239687      0.00209967
      0.00890177       0.0101326
     -0.00260505     -0.00253181
     0.000259081     0.000784746
     0.000786925      0.00101156
       0.0203321       0.0186002
     -0.00342523      -0.0029065
      0.00225118      0.00193171
     -0.00174415     -0.00171629
     -0.00516127     -0.00420222
     0.000423762     0.000365405
     -0.00544161     -0.00492477
     2.84581e-05     7.75489e-05
     -0.00142775    -0.000649147
     -0.00258494     -0.00280738
      0.00229256      0.00177863
     0.000357975     0.000721936
      -0.0034914     -0.00314358
     -0.00333668     -0.00306185
    -0.000721475     0.000694057
    -0.000424978     9.21566e-05
      0.00124101      0.00124637
     -0.00218484     -0.00202992
     -0.00104594     -0.00152189
      0.00196107      0.00294014
     -0.00313337     -0.00249343
     -0.00306522     -0.00230994
       0.0013769      0.00138493
      0.00166921      0.00181445
      0.00175945      0.00170909
    -0.000107907    -0.000104921
    -0.000233187     5.61473e-05
     -0.00331674     -0.00298124
        0.003449      0.00344276
      0.00107375     0.000763495
      0.00259279      0.00336359
     -0.00232503     -0.00226898
      0.00434909      0.00450988
    -0.000914807    -0.000883561
       0.0197049       0.0167179
     0.000115767     0.000511524
     -0.00141633     -0.00104843
     -0.00173703     -0.00167765
      0.00111124     0.000901664
       0.0125626       0.0102252
      0.00290133      0.00241552
     -0.00348494     -0.00308076
     0.000669927     0.000638817
    -0.000770834     0.000608182
     -0.00130705     -0.00128179
     -0.00271751     -0.00257195
     -0.00227029    -0.000433943
       0.0046398      0.00505265
     0.000219997     0.000382666
      0.00130173      0.00199952
     0.000141548     8.58953e-05
      0.00565526       0.0038979
     -0.00174438     -0.00147918
     0.000802173     0.000749604
    -0.000940661    -0.000855287
     -0.00299068     -0.00291727
     7.34016e-05    -1.32729e-05
      0.00113121     0.000828305
    -0.000753388    -0.000653363
     -0.00201155     -0.00201371
       0.0020589      0.00249261
     0.000354976      0.00058364
     0.000826943      0.00140334
     -0.00106279     -0.00100997
      0.00210704      0.00292239
       0.0054698      0.00757057
     -0.00232462     -0.00211605
      -0.0021729     -0.00198659
     -0.00234893     -0.00224855
      0.00425116      0.00416365
      0.00475952      0.00457032
     0.000174628     8.14354e-05
     -0.00122853     -0.00123626
     -0.00114253       -0.001083
     -0.00197693     -0.00196815
    -0.000878433    -0.000235534
      0.00280181      0.00135389
      0.00179417      0.00279372
    -0.000568646    -0.000588496
      0.00198673      0.00199145
     -0.00283708     -0.00263468
     -0.00155336    -0.000714622
      -0.0015398     -0.00112122
      0.00573547      0.00624404
      0.00212292      0.00179037
      0.00135287      0.00134386
      0.00560023      0.00601749
     -0.00505506     -0.00472898
    -0.000670173    -0.000714706
       0.0149152       0.0141879
       0.0143801       0.0113372
     -0.00122421    -0.000974506
        0.003886      0.00327097
     -0.00463327       -0.003839
     -0.00260589     -0.00239423
     -0.00117693    -0.000883805
     -0.00164288     -0.00155454
     0.000610835      0.00106177
     -0.00224256     -0.00202357
     0.000967714      0.00111769
      0.00809651      0.00854112
     -0.00320964     -0.00309752
      0.00252786      0.00343487
     0.000329287     0.000278825
     -0.00314752     -0.00251419
       0.0184084       0.0169436
     -0.00244451     -0.00219672
     -0.00208168     -0.00205437
      0.00103265      0.00116557
     0.000885634     0.000829955
      0.00919456      0.00906549
     0.000255374     0.000333209
      0.00424319      0.00355151
      0.00765761      0.00487799
     -0.00493328     -0.00489187
     0.000951189      0.00097022
     -0.00199935     -0.00193105
      0.00320005      0.00283043
      0.00226824        0.002469
        0.023432       0.0201724
     -0.00167549     -0.00146979
     -0.00281791     -0.00284422
      0.00151834      0.00260182
      0.00324363      0.00325819
     -0.00351837     -0.00311929
     -0.00249613     -0.00220422
     0.000491882     0.000558962
      0.00536214      0.00500341
     -0.00197939     -0.00199594
     -0.00371278     -0.00251028
      0.00247725      0.00313368
     -0.00248678     -0.00230209
     -0.00198121     -0.00195489
     9.70514e-05     4.95946e-05
      -0.0019888     -0.00157611
      0.00193116      0.00217259
     -0.00105013    -0.000653551
     -0.00118365     -0.00119311
       0.0156133       0.0138273
      0.00689387        0.007983
       0.0013473     0.000945287
     -0.00166371    -0.000926594
      0.00169615      0.00148516
       0.0103259      0.00828742
     -0.00241268     -0.00242571
      0.00184028      0.00198074
     0.000604225     0.000611373
     0.000214037     0.000192715
      0.00241331      0.00267442
      0.00160079      0.00152804
     -0.00248089     -0.00237788
    -5.97665e-05    -0.000344435
      0.00427846      0.00349416
      0.00320288      0.00383789
      0.00171241      0.00148034
     0.000303466     0.000302569
     0.000245754     0.000286983
      0.00174647      0.00162209
      0.00808015      0.00733331
     -0.00157942     -0.00151987
      0.00128125       0.0012728
       0.0041692      0.00509931
     0.000779042      0.00110035
       0.0175495       0.0144016
      0.00027571     0.000429387
       -0.004533     -0.00456642
     -0.00186957     -0.00193286
     -0.00274098     -0.00233246
     -0.00152933     -0.00144639
      -0.0015669     -0.00150106
      0.00204268      0.00180557
     7.61325e-05     3.41507e-05
      0.00282863      0.00319057
     -0.00370056     -0.00357905
      0.00365107      0.00350921
    -0.000841427    -0.000594414
     -0.00370198     -0.00314538
     -0.00215158     -0.00209853
      0.00325386      0.00399348
      0.00192004      0.00209251
    -0.000340759      -0.0001786
     -0.00354371     -0.00287843
      -0.0016792     -0.00150663
     -0.00148383     -0.00157513
      -0.0032591     -0.00309989
       0.0200938       0.0177259
    -0.000561507    -0.000607515
     -0.00206386     -0.00204287
      0.00268619      0.00190902
    -3.99483e-06     -0.00092484
      -0.0003158    -7.42538e-05
      0.00227455      0.00273158
      0.00122601      0.00145201
      -0.0028859     -0.00266158
    -3.01988e-05    -6.07496e-05
     6.17647e-05     0.000138248
    -0.000818537    -0.000811554
     -0.00278478     -0.00242771
      0.00232892      0.00229359
     -0.00190379     -0.00197687
      -0.0030762     -0.00293374
     -0.00222411     -0.00246061
      -0.0015603     -0.00148633
     -0.00293489     -0.00247923
     -0.00439348     -0.00312962
     -0.00176863     -0.00174228
      0.00142075      0.00126235
    -0.000518734    -0.000244251
     -0.00321848     -0.00339575
     -0.00468577     -0.00450591
     -0.00493438     -0.00406113
     -0.00179893     -0.00171009
     -0.00184682     -0.00178158
     0.000735181      0.00136408
      0.00292177      0.00269526
     -0.00291896     -0.00276807
      0.00793211      0.00615384
     -0.00165971     -0.00159214
      0.00238812      0.00286209
     -0.00386502     -0.00355707
      0.00241119      0.00250305
     -0.00307847      -0.0029656
     -0.00158214     -0.00160084
     -0.00135483    -0.000970107
     -0.00127453     -0.00111802
     -0.00121784     -0.00126877
       0.0153753       0.0149679
    -2.33868e-05    -0.000113455
      0.00424699      0.00501157
     -0.00213238     -0.00198923
      0.00359327      0.00414656
      0.00470145      0.00366502
      0.00644508      0.00594426
     -0.00453671     -0.00402804
      0.00129789      0.00164491
      0.00199177     0.000418873
     -0.00178528     -0.00183041
     -0.00148002     -0.00178698
      0.00529931      0.00466527
     -0.00236627     -0.00144429
     -0.00441042     -0.00373343
     -0.00242152     -0.00185314
      0.00191117      0.00163408
      0.00108607      0.00139398
     -0.00256516      -0.0024618
     -0.00536948     -0.00479734
      0.00694551      0.00899184
     0.000226828    -3.47652e-05
    -0.000663687    -0.000708749
     -0.00035648    -0.000351482
      0.00246385      0.00258684
      0.00518819      0.00644858
      0.00317134      0.00277497
      0.00526212      0.00392368
     -0.00527576      -0.0043843
     -0.00186795    -0.000520392
     -0.00134677     -0.00123268
      0.00981564      0.00738792
    -0.000764189    -0.000480589
    -0.000725603    -0.000723409
       0.0161568       0.0131819
     -0.00146369     -0.00131039
     -0.00336985     -0.00284884
      0.00150922      0.00140289
     -0.00337936     -0.00330701
      0.00205376      0.00303383
     -0.00516384     -0.00424278
    -0.000565642    -0.000642722
     -0.00261832     -0.00246832
      0.00102598      0.00288191
     -0.00206103     -0.00203232
      0.00242649      0.00146019
     9.89867e-05      3.4334e-05
     0.000294415     0.000412258
      0.00139828      0.00190077
     -0.00646629     -0.00460318
    -0.000790338    -0.000760119
      0.00010507     0.000325645
       0.0185416       0.0145652
     0.000121883     8.62054e-05
     -0.00137657     -0.00132555
     -0.00289356     -0.00273041
      0.00180151      0.00168741
    -0.000901403    -0.000914418
     -0.00248668     -0.00255683
      0.00219161      0.00208758
     -0.00119152    -0.000538999
     0.000369992     0.000946421
      0.00348286      0.00497213
    -9.43712e-05      0.00140354
    -0.000695564     -0.00191374
     0.000856936     0.000833499
     0.000703948      0.00115517
    -0.000573873    -0.000583191
     -0.00608027     -0.00435006
     -0.00216006     -0.00222078
     -0.00152223     -0.00152695
       0.0037278      0.00303912
      0.00124267      0.00184771
     -0.00214189     -0.00217571
      0.00647885      0.00528006
       0.0114137      0.00937053
      0.00151753      0.00152399
     -0.00576567     -0.00363458
     -0.00204818     -0.00141383
      0.00275519      0.00301588
      0.00740419      0.00658732
     -0.00274051     -0.00248648
      0.00233319      0.00269859
      0.00168959       0.0016007
      0.00185171      0.00157527
       0.0124891       0.0107372
     -0.00186566      -0.0018467
      0.00290399       0.0025477
     -0.00157483     -0.00158258
      0.00141509        0.001073
     -0.00285947     -0.00271975
     -0.00130671    -0.000759095
     -0.00181656     -0.00168182
     -0.00168859     -0.00164487
     -0.00368985     -0.00321729
     -0.00148205     -0.00124802
     0.000806311     0.000803125
      0.00288692      0.00281248
    -0.000885226    -0.000776642
      0.00181994      0.00166761
     -0.00158882     -0.00130326
    -0.000350754    -2.12878e-05
     0.000570158       0.0005175
    -0.000909401    -0.000839635
      0.00524047      0.00442564
     -0.00134191    -0.000946539
      -0.0022247      -0.0020327
      0.00192593      0.00207717
      0.00127972      0.00131061
      0.00865734      0.00754523
     0.000602901     0.000649725
     -0.00195512     -0.00189707
      -0.0040488     -0.00339211
      0.00287739      0.00333163
     -0.00243287     -0.00163289
     -0.00160691     -0.00153406
    -0.000805312     -0.00112263
      0.00082317     0.000876705
      0.00566827      0.00499165
     0.000183676     0.000210169
       0.0063968      0.00678758
      0.00160728      0.00173729
      0.00720063       0.0053853
      0.00138137      0.00225244
     0.000135478     0.000172962
    -0.000593919    -0.000434004
     -0.00381339     -0.00353058
     -0.00274619     -0.00216388
     -0.00135971     -0.00137411
      0.00216798      0.00268595
     0.000675917      0.00113614
       0.0168474       0.0191677
     -0.00184952     -0.00168089
     0.000322336      0.00013551
     0.000483142     0.000579385
     -0.00314791     -0.00278516
     -0.00166813     -0.00153386
     0.000965949     0.000921951
      0.00053079     0.000587463
      0.00191545      0.00291403
     -0.00102428      -0.0012441
      0.00165981     0.000781648
     -0.00197795     -0.00186887
     -0.00153454     -0.00137424
       0.0129571       0.0106752
     -0.00056365    -0.000829741
      0.00196659       0.0017341
      0.00139671      0.00142123
      0.00378159      0.00416471
       0.0021195      0.00201126
      0.00261865      0.00269111
      0.00217711      0.00218037
     0.000195783     0.000146154
       0.0176149       0.0158382
      0.00110366      0.00164398
     0.000173743     0.000278434
     -0.00414469     -0.00384818
    -0.000253923    -3.99307e-05
     -0.00445933     -0.00436278
       0.0143533       0.0129831
     -0.00405867     -0.00372534
       0.0011534      0.00125921
      -0.0053844     -0.00352965
      0.00101613      0.00101101
      0.00071834      0.00168014
     -0.00196643     -0.00149321
     -0.00104268     -0.00104423
     0.000519637     0.000357919
      -0.0018699     -0.00162248
     -0.00310307     -0.00285458
     -0.00299385     -0.00292154
      0.00174656      0.00248948
       0.0013782      0.00137179
     -0.00076158    -0.000693867
     -0.00272846      -0.0025852
      0.00137806      0.00175042
      0.00010828     0.000625963
     0.000718074     0.000674352
    -0.000424279    -0.000312053
    -0.000574417    -0.000480558
      0.00432684      0.00352732
     0.000807039      0.00153432
      0.00159923      0.00167951
      0.00639198      0.00685477
      0.00179685      0.00179761
     -0.00546506     -0.00388873
    -0.000844378    -0.000443701
     -0.00521604     -0.00434421
      0.00201282      0.00193093
      0.00178889      0.00229337
       0.0050507      0.00600782
      0.00055704      0.00156833
      0.00312378      0.00144236
     0.000903384     0.000730147
    -0.000808312    -0.000756416
    -0.000430272     -0.00100346
      0.00578971      0.00682795
     0.000977372      0.00079618
       0.0157602       0.0136987
      0.00127584       0.0013016
     0.000841418     0.000840803
      0.00283724      0.00362216
     -0.00318982     -0.00309518
       0.0191238       0.0150117
     -0.00117909     -0.00180394
     -0.00227879      -0.0025157
    -0.000742262    -0.000599428
      0.00200261      0.00223896
      0.00250352       0.0022857
      0.00240078      0.00289695
    -3.49602e-05     0.000176208
      0.00463542      0.00361051
     0.000987783      0.00094763
      0.00105645     0.000589315
     0.000190167     0.000200763
     -0.00206484     -0.00189501
     -0.00121285     -0.00111465
      0.00404469      0.00413246
      0.00127514      0.00175739
      0.00104927      0.00125775
     -0.00131894     -0.00188528
    -0.000312283    -0.000139598
    -0.000719813    -0.000625174
     -0.00300799     -0.00260971
      0.00113963      0.00116674
      0.00566765      0.00692889
      0.00404253      0.00346065
    -0.000806643     -0.00102071
     0.000413075     0.000431245
      0.00489028      0.00386437
    -0.000625323    -0.000382696
     -0.00228529     -0.00222965
      0.00166219      0.00163184
     -0.00403374     -0.00357895
      0.00309822      0.00382015
      0.00207917      0.00186668
      0.00321938      0.00317039
     -0.00353785     -0.00329504
       0.0105239       0.0126082
      0.00263005       0.0029541
      0.00183453      0.00197992
     -0.00248469     -0.00140105
     -0.00412791     -0.00346777
       0.0050454      0.00452931
      0.00638737      0.00765672
     -0.00050207    -0.000437712
     -0.00154422    -0.000321525
     -0.00306632     -0.00268032
      0.00174405      0.00173309
     -2.7345e-05     0.000725542
     -0.00391622      -0.0022967
      0.00128175     0.000719393
      0.00520713      0.00516222
     -0.00208877     -0.00181753
      0.00482674      0.00455119
     0.000191174     0.000418373
     -0.00350683     -0.00331763
     -0.00219747      -0.0020277
        0.022247       0.0191497
    -0.000245877      0.00021454
     -0.00144567     -0.00104458
    -0.000558552    -0.000460731
     0.000664503     0.000650826
       -0.004927     -0.00426058
     -3.8416e-05     0.000446717
      0.00266006      0.00238196
     -0.00242869     -0.00236617
      0.00220087      0.00208857
      -0.0019486     -0.00181715
     -0.00117908     -0.00109415
     -0.00168755     -0.00159953
      0.00754514      0.00637071
      0.00747026      0.00544522
     9.80437e-05     0.000275772
      0.00187844      0.00232777
     -0.00343368     -0.00324304
      0.00232862       0.0020784
     -0.00091548    -0.000988766
       0.0116132      0.00961136
    -9.05091e-05     9.88761e-05
      0.00149347      0.00132301
     -0.00311883     -0.00261039
     -0.00302889     -0.00284085
    -0.000967831    -0.000915506
    -0.000806894    -0.000554088
    -0.000903829    -0.000976434
     -0.00192526     -0.00188191
    -0.000282563     0.000506062
     -0.00371675     -0.00342935
      0.00455953      0.00584037
      0.00171751      0.00179245
     -0.00271904      -0.0022289
      0.00208507      0.00145123
      0.00207661      0.00268657
     -0.00242465     -0.00234888
     -0.00358436     -0.00327457
      -0.0025713     -0.00260591
     -0.00165444     -0.00156214
    -5.02655e-05      0.00011485
     -0.00460812     -0.00402457
     -0.00141438     -0.00139116


==> scatterplots/nh3/anisotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
    -0.000374962    -0.000383406
     -0.00135475     -0.00119938
     -1.3859e-05    -1.67411e-05
     -2.7867e-05    -2.36463e-05
    -0.000856067    -0.000696777
     -2.3894e-05    -3.64085e-05
     -9.0388e-05    -9.79002e-05
      -9.104e-06    -1.17524e-05
    -0.000377681    -0.000413353
     -0.00103476    -0.000927766
     -2.8407e-05    -2.62029e-05
     -5.1716e-05    -8.24598e-05
     -2.7801e-05    -2.02708e-05
    -0.000667715    -0.000563887
      -6.533e-05    -6.13345e-05
     -6.1924e-05    -6.56267e-05
     -0.00171162     -0.00185261
       -1.89e-05    -2.41519e-05
    -0.000192079    -0.000206124
     -2.2082e-05    -2.95488e-05
     -0.00166722     -0.00184048
     -6.8749e-05    -0.000105057
    -0.000292888    -0.000287073
     -0.00104095    -0.000931891
    -0.000413577     -0.00038238
    -0.000113586    -0.000104701
    -0.000818678    -0.000837449
     -8.0817e-05    -7.27912e-05
     -2.6934e-05    -2.12949e-05
      -8.375e-06    -1.80924e-05
     -1.5226e-05    -2.38689e-05
     -3.3567e-05    -3.33289e-05
    -0.000152955    -0.000146473
      -8.044e-05    -0.000119992
     -2.3284e-05    -2.92866e-05
    -0.000501706     -0.00039634
     -9.7084e-05    -0.000111444
     -0.00141574     -0.00125387
     -0.00173315     -0.00201301
     -8.9262e-05    -0.000107679
    -0.000178707    -0.000220283
     -1.8031e-05    -2.33808e-05
     -6.9227e-05    -8.40163e-05
    -0.000811813    -0.000698177
    -0.000339753    -0.000306965
     -4.2006e-05    -4.85735e-05
     -0.00110642     -0.00105587
     -2.3646e-05    -2.47862e-05
     -0.00170511     -0.00138943
      -6.432e-06    -1.35301e-05
     -8.5567e-05    -0.000103355
     -1.2406e-05    -1.55505e-05
     -4.3757e-05    -3.50153e-05
    -0.000943512    -0.000969244
     -1.0693e-05    -1.75291e-05
     -2.4525e-05    -2.87695e-05
    -0.000131633    -0.000136808
     -8.1146e-05    -7.79361e-05
      -0.0013171     -0.00129683
    -0.000348547    -0.000353448
     -2.9821e-05    -4.33642e-05
     -0.00161157     -0.00136867
    -0.000184071    -0.000273414
     -5.4539e-05    -6.12425e-05
     -6.7885e-05    -7.53772e-05
    -0.000216081    -0.000183454
    -0.000440609    -0.000333236
    -0.000457569    -0.000460879
     -0.00158193     -0.00148623
     -7.1071e-05    -0.000114809
     -0.00098928    -0.000863868
     -6.0615e-05    -6.55521e-05
    -0.000933895    -0.000914332
     -6.5489e-05    -6.82164e-05
     -1.1684e-05    -2.22213e-05
     -2.3896e-05     -2.2549e-05
    -0.000106736    -0.000150493
      -4.839e-05    -7.23135e-05
    -0.000685811    -0.000628424
     -1.7078e-05    -1.81202e-05
    -0.000647768    -0.000517864
    -0.000119665    -0.000142582
    -0.000108322    -0.000133197
    -0.000254308    -0.000224545
    -0.000238321    -0.000191481
     -2.1366e-05    -3.01678e-05
    -0.000296843    -0.000301655
     -2.8464e-05    -3.27476e-05
     -0.00117909     -0.00103613
     -2.3494e-05    -2.47065e-05
     -1.7757e-05    -2.38244e-05
     -0.00227398     -0.00192788
     -6.7114e-05    -7.50638e-05
     -1.1231e-05    -1.54327e-05
     -0.00153248     -0.00188342
     -6.2743e-05    -8.08904e-05
     -2.5115e-05    -2.79592e-05
    -0.000212239    -0.000271467
     -1.1706e-05    -1.84502e-05
    -0.000441243    -0.000435576
      -0.0017128     -0.00167913
    -0.000103063    -0.000104798
    -0.000976621    -0.000947426
     -2.8313e-05    -3.82526e-05
    -0.000312486    -0.000333097
      -8.157e-06    -1.57487e-05
     -5.0489e-05    -5.49794e-05
    -0.000202791     -0.00018272
     -2.6325e-05    -2.77119e-05
    -0.000223704    -0.000221072
    -0.000338977    -0.000329027
    -0.000186088    -0.000206859
     -0.00107778    -0.000929095
      -0.0019149     -0.00185411
      -0.0004841    -0.000441859
    -0.000252817    -0.000209683
     -2.5119e-05    -3.32508e-05
     -0.00141798     -0.00131945
     -0.00026341    -0.000206966
     -0.00170256      -0.0017358
    -0.000319047    -0.000253639
     -5.9661e-05    -6.80391e-05
    -0.000114879    -0.000170778
     -7.6882e-05     -8.9508e-05
    -0.000152391     -0.00013573
     -6.6642e-05    -7.57336e-05
      -2.113e-05    -2.34095e-05
     -3.5119e-05    -2.72596e-05
       -0.000101    -0.000132548
     -0.00152888     -0.00177983
    -0.000201027    -0.000175101
     -2.6604e-05    -3.55763e-05
     -0.00161708      -0.0013754
     -1.0017e-05     -1.6744e-05
    -0.000542493     -0.00054903
     -2.3671e-05    -2.95598e-05
     -1.2139e-05    -1.56185e-05
     -0.00125097     -0.00106574
     -3.4719e-05    -3.73802e-05
     -0.00044358    -0.000325893
     -0.00159083     -0.00238673
     -8.7216e-05    -9.38912e-05
     -9.3955e-05     -8.4178e-05
     -8.3023e-05    -9.52335e-05
     -0.00069079    -0.000598751
     -0.00056576    -0.000634289
     -2.4598e-05    -2.98963e-05
      -3.638e-05     -4.9149e-05
     -3.9629e-05     -3.1962e-05
     -3.6332e-05    -4.29071e-05
      -3.857e-05    -4.06035e-05
    -0.000396741    -0.000556752
     -2.0096e-05    -1.96641e-05
    -0.000129235    -0.000125115
     -7.8212e-05    -8.86691e-05
    -0.000444137    -0.000652167
    -0.000326811    -0.000323359
      -2.704e-05    -2.94643e-05
       -6.17e-06    -1.07348e-05
    -0.000808731    -0.000726665
    -0.000139847     -0.00020922
     -0.00204599     -0.00186749
     -6.0387e-05    -7.84102e-05
     -0.00096804     -0.00108571
      -4.526e-06    -1.00579e-05
    -0.000101357    -0.000102942
     -2.0194e-05    -2.26273e-05
    -0.000615803    -0.000595331
    -0.000251632    -0.000276644
     -4.8587e-05    -6.35734e-05
     -0.00123492     -0.00110679
    -0.000239603     -0.00020299
    -0.000211871     -0.00018762
    -0.000148439    -0.000163314
     -2.4104e-05    -3.72442e-05
     -1.5025e-05    -2.80519e-05
     -0.00073512    -0.000819762
      -2.654e-05    -3.47138e-05
    -0.000289567    -0.000320596
     -4.5645e-05    -7.42105e-05
     -3.3935e-05    -5.22472e-05
    -0.000165098    -0.000159107
    -0.000131043    -0.000125059
    -0.000341208    -0.000430929
    -0.000324126    -0.000247309
    -0.000254982    -0.000231055
    -0.000726635    -0.000731262
     -0.00228549     -0.00199156
     -1.9674e-05     -2.4768e-05
     -3.4186e-05     -3.1169e-05
    -0.000110234    -0.000123327
       -0.001761     -0.00165359
     -0.00154453     -0.00153397
     -4.7754e-05    -5.47761e-05
     -1.9596e-05     -2.3308e-05
     -0.00168443     -0.00157058
     -1.7702e-05    -1.86734e-05
     -0.00100909    -0.000925481
      -3.537e-05    -3.33337e-05
    -0.000104715    -0.000122987
     -0.00123046      -0.0010019
    -0.000155673    -0.000154265
    -0.000251833    -0.000259766
    -0.000204371    -0.000162373
     -3.2122e-05    -5.85391e-05
      -4.811e-05    -5.54089e-05
    -0.000822968    -0.000712253
    -0.000212154    -0.000234107
       -1.48e-05    -1.80963e-05
    -0.000154763    -0.000186567
    -0.000574168    -0.000521382
     -2.5281e-05    -4.17316e-05
    -0.000400649     -0.00031257
    -0.000299044    -0.000392808
    -0.000106097    -0.000161243
      -4.037e-05    -4.18641e-05
     -2.0023e-05    -3.19881e-05
     -7.5451e-05    -7.03318e-05
    -0.000295308    -0.000306334
     -6.0879e-05    -6.14796e-05
     -8.7832e-05    -7.89181e-05
     -3.9492e-05    -5.90435e-05
    -0.000814308    -0.000766488
    -0.000114102    -0.000128716
      -0.0010971    -0.000935052
     -2.7559e-05    -3.26586e-05
     -4.8546e-05    -4.49657e-05
     -0.00010041    -9.93875e-05
     -0.00012792    -0.000107726
     -1.2406e-05    -1.42557e-05
     -7.4958e-05    -6.81401e-05
     -5.0408e-05    -5.02322e-05
     -2.8415e-05    -3.00178e-05
      -2.045e-05    -2.17605e-05
    -0.000103927    -0.000131676
     -0.00143915     -0.00122782
    -0.000320033    -0.000332969
     -5.3448e-05    -5.41647e-05
     -3.1657e-05    -2.59582e-05
     -0.00165261      -0.0015379
     -0.00120872     -0.00112392
    -0.000374505    -0.000386043
    -0.000181421    -0.000200643
    -0.000237959    -0.000301883
    -0.000983772    -0.000945712
     -3.6959e-05    -4.20966e-05
    -0.000366505    -0.000282949
    -0.000160005    -0.000227835
    -0.000263576    -0.000230318
     -0.00126189     -0.00132074
    -0.000537827    -0.000412959
     -7.5279e-05    -7.80018e-05
    -0.000205331    -0.000247269
    -0.000382133    -0.000547011
     -0.00115078    -0.000970289
     -5.2674e-05    -5.97106e-05
    -0.000179045    -0.000238684
    -0.000160197     -0.00018812
     -3.5176e-05     -3.7532e-05
     -0.00123133      -0.0010048
      -3.826e-05    -5.99808e-05
     -5.3197e-05    -6.59006e-05
    -0.000259045    -0.000267506
     -3.1371e-05    -4.61632e-05
     -6.5948e-05    -0.000114198
     -7.3061e-05    -7.67462e-05
     -1.1946e-05    -1.43605e-05
     -6.4399e-05    -4.87721e-05
    -0.000247228     -0.00026188
    -0.000103611    -0.000101392
     -6.1529e-05    -6.00513e-05
    -0.000112966    -0.000122675
    -0.000993358    -0.000981027
     -8.9887e-05    -0.000118551
     -2.3711e-05    -2.24863e-05
     -7.6278e-05    -8.75344e-05
     -2.6276e-05     -3.7764e-05
    -0.000234448    -0.000209851
    -0.000434508    -0.000459906
     -0.00108484    -0.000865671
     -0.00143511      -0.0011902
    -0.000243424    -0.000194899
     -1.8606e-05    -1.66018e-05
      -9.278e-06    -1.50386e-05
     -0.00248428     -0.00233492
    -0.000528916    -0.000682589
     -0.00107059     -0.00112304
    -0.000202431    -0.000312145
    -0.000157133    -0.000142975
     -0.00031493    -0.000277048
     -1.2472e-05    -1.79796e-05
     -3.8627e-05    -4.39802e-05
    -0.000751471    -0.000717781
    -0.000896213    -0.000882927
     -2.7223e-05     -2.6598e-05
    -0.000327318    -0.000341891
     -0.00076499    -0.000804794
     -3.1063e-05     -2.8015e-05
     -2.5625e-05    -2.37301e-05
     -0.00163469     -0.00149395
     -7.9922e-05    -9.89741e-05
     -2.2341e-05     -2.2529e-05
    -0.000313198    -0.000298717
    -0.000387197    -0.000425101
     -0.00177821     -0.00163541
     -2.9311e-05    -2.96115e-05
    -0.000507862    -0.000564675
     -1.5559e-05    -2.57924e-05
     -4.4365e-05    -3.13383e-05
    -0.000133445    -0.000192511
     -4.2978e-05    -3.91833e-05
    -0.000308475    -0.000339421
    -0.000792724     -0.00070099
     -3.8263e-05    -6.10223e-05
      -1.585e-05    -1.60232e-05
      -9.633e-06    -1.43808e-05
     -2.2303e-05    -1.75789e-05
     -1.6844e-05    -2.07749e-05
     -3.0918e-05    -3.90839e-05
    -0.000145722    -0.000218234
    -0.000892141    -0.000797014
    -0.000192331    -0.000220436
     -2.0018e-05    -1.72076e-05
    -0.000794786    -0.000635361
    -0.000303026    -0.000297981
     -0.00141126     -0.00129551
    -0.000385606    -0.000431231
    -0.000247906    -0.000219802
     -1.9168e-05    -2.93153e-05
    -0.000270827     -0.00026716
     -2.2144e-05    -2.07051e-05
     -2.9097e-05    -2.92727e-05
     -1.4845e-05    -2.12865e-05
     -0.00137848     -0.00144402
    -0.000941257     -0.00108118
    -0.000597946    -0.000582604
      -3.759e-05    -4.65561e-05
    -0.000365083    -0.000446332
     -2.9092e-05    -3.94313e-05
     -0.00211445     -0.00190639
     -0.00176334     -0.00223085
     -8.9239e-05    -0.000103882
     -2.8212e-05    -2.31419e-05
     -0.00113384     -0.00105432
    -0.000293171    -0.000340469
    -0.000295304    -0.000319227
    -0.000427624    -0.000591362
    -0.000385262    -0.000367373
    -0.000328027    -0.000299914
     -0.00160344     -0.00143685
      -9.883e-06    -1.78252e-05
     -0.00056013    -0.000496475
     -3.8161e-05    -4.45916e-05
       -8.07e-06    -1.62878e-05
     -3.1418e-05    -4.05662e-05
     -0.00220002     -0.00187593
     -0.00153367     -0.00143219
      -2.402e-05    -2.19495e-05
    -0.000175848    -0.000175066
    -0.000122051    -0.000132431
    -0.000452202    -0.000429637
     -0.00105801    -0.000828556
    -0.000107121    -0.000103853
     -3.6545e-05     -5.8788e-05
     -9.2433e-05    -8.87008e-05
     -0.00111638      -0.0011092
       -0.001297     -0.00131535
    -0.000115702    -9.22705e-05
     -3.9297e-05    -4.67587e-05
    -0.000719527    -0.000668278
     -0.00116661     -0.00105798
    -0.000243268    -0.000245866
     -1.2718e-05    -1.33868e-05
      -7.887e-06     -1.3439e-05
     -6.5309e-05    -0.000115929
     -4.2069e-05    -3.78355e-05
    -0.000695399    -0.000628916
    -0.000432413    -0.000484578
    -0.000710004     -0.00067944
    -0.000214812    -0.000203997
     -6.0402e-05    -7.70086e-05
    -0.000225735    -0.000377194
       -7.84e-06    -1.15053e-05
     -8.3548e-05    -8.64573e-05
     -2.5099e-05     -2.6885e-05
     -4.4437e-05    -4.00273e-05
    -0.000469339    -0.000423974
    -0.000969364    -0.000970816
     -5.3268e-05    -5.94781e-05
     -4.4187e-05    -4.63345e-05
       -5.33e-05    -7.75291e-05
    -0.000100206    -9.21263e-05
    -0.000440746    -0.000596737
     -2.6748e-05    -2.55654e-05
     -5.3063e-05    -7.29405e-05
    -0.000114118    -0.000101249
     -0.00182297     -0.00168321
     -2.5074e-05    -2.33761e-05
    -0.000348831     -0.00035252
    -0.000167782     -0.00016975
       -2.98e-05    -4.14338e-05
    -0.000128555    -0.000160002
      -1.915e-05    -2.36364e-05
    -0.000373985    -0.000444249
    -0.000506875    -0.000478291
      -0.0010145    -0.000969152
    -0.000554349    -0.000544328
    -0.000106791    -0.000152378
    -0.000661157     -0.00049378
    -0.000152508    -0.000192479
      -8.487e-06    -1.60485e-05
     -0.00175762     -0.00156865
    -0.000358037    -0.000374354
    -0.000815271    -0.000793684
     -0.00161793      -0.0015141
     -7.8911e-05    -0.000142276
    -0.000302179    -0.000255351
    -0.000160001     -0.00016451
    -0.000174778    -0.000220122
     -7.4065e-05     -8.4856e-05
     -1.1444e-05    -2.18382e-05
     -9.2518e-05    -0.000128357
    -0.000178542    -0.000204049
    -0.000650579    -0.000647894
    -0.000230023    -0.000175525
     -2.2313e-05    -2.48716e-05
     -2.6081e-05    -4.87464e-05
     -0.00154467     -0.00202725
     -0.00142534      -0.0011605
    -0.000198721    -0.000187559
     -0.00015234    -0.000139992
    -0.000703877    -0.000619237
     -7.7367e-05    -8.15965e-05
    -0.000506191    -0.000503898
    -0.000142608     -0.00015952
    -0.000164133    -0.000219998
     -9.6848e-05    -9.15357e-05
     -3.4862e-05    -3.44648e-05
     -0.00173466     -0.00168412
     -2.5585e-05    -4.18587e-05
     -8.1201e-05    -7.27973e-05
     -0.00190366     -0.00206693
    -0.000127243    -0.000119698
     -1.3102e-05    -1.79111e-05
     -0.00131484     -0.00112159
    -0.000211157    -0.000180173
    -0.000203246    -0.000278992
     -3.2361e-05    -4.66043e-05
     -0.00031772    -0.000255834
     -0.00073077    -0.000782001
     -0.00188512     -0.00258662
     -0.00150958     -0.00130643
     -0.00118354     -0.00109769
    -0.000286583    -0.000346827
     -0.00180936     -0.00209381
     -1.9581e-05    -1.79135e-05
    -0.000995821     -0.00108238
     -0.00167885     -0.00300964
     -0.00198572     -0.00179337
    -0.000711085    -0.000655764
     -0.00164474     -0.00156945
    -0.000126687    -0.000117682
    -0.000148591     -0.00016183
     -3.2507e-05     -3.8388e-05
     -0.00181481     -0.00150475
     -3.0514e-05    -4.61336e-05
     -1.8122e-05    -1.55555e-05
    -0.000498179    -0.000469638
    -0.000724503    -0.000827249
    -0.000130463     -0.00013375
     -5.7884e-05    -5.20802e-05
     -4.3548e-05    -3.39109e-05
     -1.6273e-05    -2.20107e-05
     -1.0034e-05    -1.56585e-05
     -0.00110003     -0.00100091
     -2.0078e-05    -2.01579e-05
    -0.000746148    -0.000830989
    -0.000798012    -0.000920286
     -4.3174e-05    -4.57056e-05
     -1.3674e-05     -2.3829e-05
    -0.000203835    -0.000341679
    -0.000415419    -0.000572214
    -0.000532392    -0.000723473
     -5.2548e-05    -5.62997e-05
    -0.000287449     -0.00025323
    -0.000108744    -0.000116771
    -0.000199666    -0.000156737
     -7.3319e-05    -7.94654e-05
     -0.00180825     -0.00168255
     -3.7151e-05    -4.00752e-05
    -0.000273858    -0.000297907
      -5.714e-06    -1.14198e-05
    -0.000684672    -0.000564435
     -0.00070686    -0.000602282
     -4.0887e-05    -2.91532e-05
     -5.6922e-05     -7.0897e-05
    -0.000119689    -0.000135023
     -1.9965e-05    -1.40513e-05
     -6.9048e-05    -0.000132951
    -0.000114087    -0.000123584
     -0.00126589     -0.00122911
    -0.000458038    -0.000423115
     -5.0058e-05    -5.19826e-05
     -1.2583e-05    -1.34701e-05
     -7.7785e-05    -7.47122e-05
    -0.000765717    -0.000561784
    -0.000113331    -0.000155947
     -7.1502e-05    -7.97966e-05
    -0.000145848    -0.000148343
    -0.000198242    -0.000183791
       -7.59e-05    -6.15243e-05
     -0.00081497    -0.000868112
     -5.6429e-05    -5.31037e-05
     -7.7744e-05    -5.99908e-05
     -0.00182133     -0.00179165
      -5.095e-05    -5.64535e-05
    -0.000246726    -0.000253509
    -0.000262738    -0.000343303
     -2.0937e-05    -2.34286e-05
    -0.000399172    -0.000542294
    -0.000375344    -0.000603662
     -9.5056e-05    -7.93246e-05
    -0.000429774     -0.00054297
     -3.7891e-05    -4.31334e-05
      -0.0017926      -0.0018195
     -0.00114096     -0.00111551
     -2.6649e-05    -2.81809e-05
    -0.000619442    -0.000660608
    -0.000892482    -0.000823816
    -0.000102116    -0.000155964
    -0.000111831    -9.76967e-05
     -0.00164157     -0.00146258
     -0.00249242     -0.00213207
    -0.000101574    -9.35767e-05
     -3.9433e-05    -5.47591e-05
     -1.1091e-05    -1.87188e-05
     -1.1335e-05    -1.91908e-05
      -3.511e-05    -3.31445e-05
     -0.00165822     -0.00163316
    -0.000146423    -0.000164512
     -0.00198371     -0.00202142
     -4.8722e-05    -3.69134e-05
     -0.00152876     -0.00133982
     -1.3734e-05    -1.98776e-05
    -0.000208923    -0.000241703
    -0.000324272    -0.000497821
     -0.00126224     -0.00114391
    -0.000231974    -0.000196384
     -1.4562e-05    -1.93079e-05
     -8.0135e-05    -9.96897e-05
     -1.8853e-05    -1.48984e-05
     -0.00121657     -0.00120592
    -0.000501046    -0.000423301
     -6.2815e-05    -8.59694e-05
    -0.000559706    -0.000666006
     -3.9517e-05    -4.52013e-05
    -0.000225864    -0.000220803
     -2.6917e-05    -3.05877e-05
     -8.2515e-05    -8.10176e-05
    -0.000208561    -0.000203318
    -0.000823025    -0.000959875
     -8.4425e-05    -8.73909e-05
    -0.000117977    -0.000137434
     -0.00162649     -0.00187851
     -1.1855e-05     -2.0515e-05
     -5.8034e-05    -7.56425e-05
     -2.2294e-05    -2.86886e-05
    -0.000237855    -0.000312448
     -0.00034216     -0.00030415
     -0.00016045    -0.000216498
     -2.3051e-05     -3.7847e-05
    -0.000140127    -0.000158615
    -0.000152981      -0.0001185
     -2.2529e-05    -2.64656e-05
     -3.2424e-05     -3.3578e-05
     -0.00146722     -0.00143122
     -4.8924e-05     -5.9162e-05
     -3.6174e-05    -3.52297e-05
    -0.000179553    -0.000164153
     -6.4917e-05    -5.13694e-05
     -7.2117e-05    -7.95654e-05
    -0.000171829    -0.000174175
     -7.0898e-05    -8.81294e-05
     -1.4221e-05     -1.7377e-05
    -0.000238973    -0.000279092
    -0.000228406    -0.000344298
     -3.2912e-05    -4.08942e-05
     -0.00125582     -0.00102417
    -0.000247185    -0.000327115
     -0.00130962     -0.00112222
    -0.000210145    -0.000184961
     -3.1728e-05    -3.72523e-05
     -7.1984e-05    -6.41771e-05
     -7.0548e-05    -7.80511e-05
     -0.00231509     -0.00250534
      -6.921e-05    -0.000115625
     -1.6229e-05    -1.77994e-05
     -0.00212566     -0.00217514
     -3.1283e-05    -2.55358e-05
     -0.00105366     -0.00101352
     -0.00064061    -0.000570894
    -0.000198185    -0.000198378
     -2.9178e-05    -3.45795e-05
    -0.000402425    -0.000357899
    -0.000264953    -0.000263416
     -3.3568e-05    -3.30384e-05
     -0.00122103    -0.000979958
     -0.00152794     -0.00141439
     -1.6995e-05    -2.86683e-05
     -4.3784e-05    -4.38036e-05
    -0.000366183    -0.000352351
      -9.721e-06    -1.53058e-05
     -9.2952e-05    -0.000108862
     -5.6954e-05    -4.23145e-05
      -1.247e-05    -2.37497e-05
    -0.000868161     -0.00080427
    -0.000695819    -0.000679243
     -6.3813e-05      -6.249e-05
    -0.000704018    -0.000677932
    -0.000494864    -0.000645414
    -0.000284672    -0.000249675
     -1.2889e-05    -1.94966e-05
     -2.1252e-05    -2.98124e-05
     -8.0399e-05    -6.16702e-05
    -0.000255284    -0.000228706
      -8.708e-06    -1.09855e-05
     -9.8243e-05    -9.29184e-05
     -0.00054047    -0.000734199
    -0.000164029    -0.000159266
     -1.4474e-05    -2.45584e-05
    -0.000594287    -0.000696246
     -0.00055021     -0.00070524
    -0.000197718    -0.000212781
     -0.00177344     -0.00174308
     -5.0551e-05    -6.81473e-05
    -0.000900403    -0.000927571
     -6.6755e-05    -6.19094e-05
     -0.00133004     -0.00117236
    -0.000310307    -0.000302172
     -0.00179733     -0.00160021
     -0.00139102       -0.001326
     -6.0563e-05    -5.28328e-05
     -1.7751e-05    -3.16719e-05
     -0.00139964     -0.00135736
    -0.000130532    -0.000142672
      -0.0001351    -0.000116127
    -0.000327797    -0.000386448
     -5.7868e-05    -7.34472e-05
     -7.1333e-05    -8.30229e-05
     -7.3965e-05    -8.81134e-05
    -0.000908932    -0.000902342
    -0.000552458    -0.000508078
      -8.147e-05    -0.000128222
    -0.000303044    -0.000397981
    -0.000112003    -0.000112824
     -4.8672e-05    -5.38521e-05
    -0.000361016    -0.000438415
     -0.00109231      -0.0010021
    -0.000176545    -0.000137699
     -2.0903e-05    -3.35626e-05
    -0.000454944    -0.000355414
    -0.000765128    -0.000592139
     -2.8154e-05    -2.96391e-05
     -1.8727e-05    -1.56408e-05
     -3.4806e-05    -3.64999e-05
    -0.000771143    -0.000571677
    -0.000540221    -0.000437539
     -1.8054e-05    -2.75442e-05
     -1.2351e-05     -1.7029e-05
     -2.2152e-05    -2.83008e-05
    -0.000199088    -0.000203296
    -0.000112208    -0.000182263
     -2.3393e-05    -3.57154e-05
    -0.000319216    -0.000433165
     -0.00125849     -0.00110445
    -0.000183352    -0.000229236
    -0.000833629    -0.000808781
    -0.000255861     -0.00022776
     -0.00027471    -0.000395964
    -0.000139839    -0.000145752
    -0.000100978    -0.000120031
       -8.72e-06    -1.39304e-05
    -0.000343198    -0.000311665
    -0.000774893    -0.000725878
     -3.5062e-05    -5.36468e-05
    -0.000475378    -0.000553645
     -7.5574e-05    -7.76645e-05
     -0.00066599    -0.000737897
     -3.4612e-05    -3.33921e-05
     -1.1433e-05    -1.67672e-05
    -0.000357783    -0.000358812
     -3.7249e-05    -3.46167e-05
     -0.00192768     -0.00164855
     -7.3498e-05    -7.50615e-05
     -5.2993e-05     -5.1922e-05
    -0.000624278    -0.000520763
    -0.000334411    -0.000303736
    -0.000690302    -0.000714507
    -0.000406709    -0.000525625
    -0.000388362    -0.000350297
    -0.000461213     -0.00050126
    -0.000749352     -0.00076473
     -0.00180922     -0.00168741
     -1.8289e-05    -2.46213e-05
    -0.000107876    -0.000103132
    -0.000483788    -0.000470455
     -6.7034e-05     -7.3285e-05
     -3.6375e-05    -4.56058e-05
    -0.000130783    -0.000111702
    -0.000236548    -0.000244785
     -5.3304e-05    -5.44289e-05
     -0.00116537     -0.00118454
     -0.00109342     -0.00120782
     -4.7243e-05    -5.40798e-05
      -5.863e-06    -1.10003e-05
    -0.000672127    -0.000805319
     -0.00207699     -0.00211562
     -2.4138e-05    -2.45384e-05
    -0.000213505    -0.000228813
     -4.2903e-05    -3.35005e-05
     -8.9343e-05    -0.000106466
     -6.5746e-05    -8.91013e-05
     -3.5046e-05    -5.14577e-05
     -5.0679e-05    -4.83821e-05
    -0.000907352    -0.000939841
    -0.000185105    -0.000181107
    -0.000218636    -0.000288234
     -5.9675e-05    -4.93358e-05
     -3.5123e-05    -4.16517e-05
    -0.000835004    -0.000866538
     -0.00176684     -0.00161613
    -0.000177679      -0.0002588
     -2.3697e-05    -3.17858e-05
    -0.000157832    -0.000148425
     -4.2746e-05     -3.8215e-05
    -0.000822271    -0.000759538
     -6.9819e-05    -5.85058e-05
     -8.2225e-05     -8.1053e-05
     -0.00124652     -0.00126482
     -1.0219e-05     -1.8395e-05
    -0.000198693    -0.000290293
    -0.000969036    -0.000861834
     -3.6012e-05    -3.03971e-05
       -5.73e-06    -1.23033e-05
    -0.000581101    -0.000780697
     -4.7939e-05    -5.61192e-05
     -2.0721e-05    -2.00131e-05
     -7.1879e-05    -6.30302e-05
    -0.000108101    -0.000115136
      -0.0014887     -0.00142619
     -0.00119655     -0.00124023
      -2.411e-05    -2.94934e-05
     -3.6734e-05    -4.87833e-05
      -7.781e-06    -1.43572e-05
     -0.00032786    -0.000377959
    -0.000143947       -0.000187
     -0.00137039     -0.00123193
     -3.8111e-05    -4.12399e-05
    -0.000172186    -0.000177039
     -2.8592e-05    -3.63559e-05
    -0.000247805     -0.00025942
      -3.185e-05    -5.13844e-05
     -6.8055e-05    -5.00837e-05
    -0.000687465    -0.000560345
     -2.4582e-05    -2.30879e-05
     -5.2342e-05    -5.41867e-05
    -0.000519488    -0.000579678
     -2.0202e-05    -2.69546e-05
     -5.9671e-05    -4.89156e-05
    -0.000118506    -0.000112621
     -5.3441e-05    -4.58959e-05
    -0.000193138    -0.000168617
     -1.4148e-05    -1.70315e-05
     -1.4484e-05    -2.76751e-05
    -0.000109183    -0.000120649
    -0.000307875    -0.000284865
     -7.8372e-05    -8.56762e-05
    -0.000201474    -0.000218016
     -2.3894e-05    -2.19369e-05
      -8.391e-06    -9.52955e-06
    -0.000461544     -0.00036669
     -0.00168154     -0.00156741
    -0.000575777    -0.000856375
    -0.000611179    -0.000562061
     -4.6151e-05    -4.08807e-05
     -0.00177944     -0.00247485
     -1.4276e-05    -2.40285e-05
     -4.6717e-05    -5.99588e-05
      -6.864e-05    -6.94275e-05
     -6.7991e-05    -6.77187e-05
     -0.00107066     -0.00091712
     -0.00119191     -0.00105475
    -0.000167341    -0.000214109
    -0.000225194    -0.000371262
     -7.7553e-05    -0.000123236
     -2.3206e-05    -1.63422e-05
     -0.00116234     -0.00125623
    -0.000151388    -0.000250251
     -1.8215e-05    -1.93303e-05
     -9.5602e-05    -9.54656e-05
    -0.000190429    -0.000185369
     -6.3828e-05    -9.79323e-05
     -0.00163825     -0.00153386
     -2.5766e-05    -3.11884e-05
     -3.2076e-05    -3.05108e-05
     -1.0655e-05    -1.50818e-05
     -1.8974e-05    -2.28369e-05
    -0.000108143    -0.000118605
     -3.6503e-05    -3.16938e-05
     -4.8267e-05    -5.55696e-05
    -0.000406514    -0.000461617
    -0.000129072    -0.000143357
     -9.2229e-05    -9.08225e-05
     -0.00143624     -0.00149759
     -4.3321e-05    -3.34803e-05
    -0.000562279    -0.000708683
    -0.000637718    -0.000613052
      -9.702e-06    -1.87183e-05
     -5.7827e-05    -5.64216e-05
    -0.000213363    -0.000197495
     -3.6139e-05    -4.73482e-05
    -0.000339266    -0.000313136
    -0.000317127     -0.00024107
    -0.000158476    -0.000150447
     -9.7489e-05    -0.000112749
      -4.305e-06    -1.09618e-05
    -0.000536486    -0.000531978
     -0.00151691     -0.00126225
     -2.0803e-05    -1.81382e-05
     -0.00132167     -0.00112008
    -0.000577647    -0.000455991
     -0.00109098     -0.00123068
     -0.00142026     -0.00147273
    -0.000340795    -0.000386572
     -1.4314e-05    -2.47814e-05
     -0.00109662     -0.00100408
     -2.6656e-05     -4.3691e-05
    -0.000104523     -0.00012034
     -2.9139e-05    -3.06453e-05
     -0.00105562     -0.00121471
    -0.000885643    -0.000747463
      -0.0014951     -0.00152447
     -0.00074809    -0.000669633
     -1.5282e-05    -2.03887e-05
    -0.000333288     -0.00045296
    -0.000671918    -0.000572299
    -0.000398871     -0.00052911
    -0.000715635     -0.00062032
     -0.00123488      -0.0011555
     -3.2505e-05    -5.51346e-05
    -0.000181846    -0.000276127
     -1.0074e-05    -1.69464e-05
     -0.00113263     -0.00117154
      -6.719e-05    -9.26719e-05
     -8.6503e-05    -7.94741e-05
     -0.00137707     -0.00120399
      -6.261e-05    -9.56073e-05
     -2.8365e-05    -3.56476e-05
    -0.000315903    -0.000365608
     -0.00125766     -0.00127501
     -8.4397e-05    -0.000134225
     -0.00020608     -0.00029179
      -8.998e-05    -0.000126818
     -1.1349e-05    -1.71276e-05
     -0.00146958     -0.00140668
      -7.056e-06    -1.21116e-05
    -0.000864861    -0.000673474
     -5.5234e-05    -5.69796e-05
    -0.000733419    -0.000629962
      -7.165e-05    -6.59893e-05
    -0.000216913    -0.000234171
    -0.000192664    -0.000202786
     -3.6742e-05    -5.23188e-05
     -2.5388e-05    -2.64441e-05
    -0.000696691    -0.000792812
     -2.3171e-05    -2.93427e-05
     -2.1173e-05    -2.35379e-05
    -0.000750723    -0.000614664
     -3.0692e-05    -4.48556e-05
      -6.146e-06    -1.29558e-05
     -1.2067e-05    -1.36338e-05
    -0.000295416    -0.000335093
    -0.000307313    -0.000282251
      -2.701e-05    -2.39928e-05
     -6.1556e-05    -9.78219e-05
    -0.000572666    -0.000528615
    -0.000484664     -0.00055866
     -0.00013471    -0.000204815
    -0.000884825    -0.000789155
     -3.9166e-05    -3.56216e-05
    -0.000171812    -0.000157812
     -0.00223476      -0.0019541
    -0.000202825    -0.000238499
    -0.000128966     -0.00012608
    -0.000175787    -0.000141071
    -0.000746417    -0.000872586
     -6.8064e-05    -7.30327e-05
     -1.7022e-05    -1.85893e-05
     -8.2136e-05    -8.25282e-05
      -2.744e-05    -2.60291e-05
    -0.000190238    -0.000228605
      -5.099e-05    -5.74162e-05


==> scatterplots/nh3/anisotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00339889     -0.00338032
     -0.00690211     -0.00682441
    -0.000611598    -0.000568522
    -0.000892868    -0.000816695
     -0.00536742      -0.0052993
      -0.0008811    -0.000915493
     -0.00130517      -0.0012948
    -0.000510214    -0.000433911
      -0.0033181     -0.00326225
     -0.00407792     -0.00412951
     -0.00088382    -0.000781474
      -0.0014683     -0.00152079
    -0.000789404    -0.000663525
     -0.00387572     -0.00385448
    -0.000929175    -0.000869654
     -0.00101753     -0.00099138
     -0.00906666     -0.00907691
    -0.000749802    -0.000713399
     -0.00201638      -0.0019759
    -0.000899363    -0.000853182
     -0.00795338     -0.00820301
     -0.00132855     -0.00137997
     -0.00256537      -0.0024378
     -0.00582085     -0.00581921
     -0.00238002     -0.00230682
     -0.00163425     -0.00169538
      -0.0043835     -0.00450551
    -0.000972825    -0.000922872
     -0.00109826    -0.000862034
    -0.000660342    -0.000636617
    -0.000595676     -0.00057176
     -0.00065519    -0.000665505
     -0.00185486     -0.00184631
     -0.00122139     -0.00111647
    -0.000904133    -0.000886586
     -0.00382383     -0.00371692
     -0.00191564     -0.00195862
      -0.0077027     -0.00748724
     -0.00867141     -0.00866801
      -0.0018194     -0.00182697
     -0.00243382     -0.00239195
    -0.000806518    -0.000788001
     -0.00126916     -0.00126233
     -0.00515613     -0.00516094
     -0.00293197     -0.00272817
     -0.00129642     -0.00124939
     -0.00632013     -0.00629149
    -0.000907342    -0.000833859
     -0.00678777      -0.0067239
    -0.000531661    -0.000536251
     -0.00168101     -0.00163882
    -0.000496986    -0.000469094
     -0.00102314    -0.000890035
     -0.00517925     -0.00533352
    -0.000593878    -0.000588454
    -0.000776445    -0.000746492
     -0.00162521     -0.00159251
      -0.0011265     -0.00102946
     -0.00575428     -0.00573892
     -0.00266765     -0.00265344
     -0.00111058     -0.00110892
     -0.00785321     -0.00782328
     -0.00219061     -0.00221469
     -0.00121452     -0.00121246
     -0.00122196     -0.00110639
     -0.00245103     -0.00231153
     -0.00307304     -0.00289405
     -0.00341352       -0.003572
      -0.0061893     -0.00629299
      -0.0014721     -0.00154117
     -0.00551157       -0.005432
     -0.00125769     -0.00122092
     -0.00477376     -0.00510188
     -0.00114858     -0.00111775
    -0.000548055     -0.00056259
    -0.000843267    -0.000713862
     -0.00159399     -0.00157185
     -0.00113705     -0.00124351
     -0.00432718     -0.00418315
    -0.000586133    -0.000542017
     -0.00439933     -0.00422074
     -0.00160747     -0.00152688
     -0.00209047     -0.00209753
     -0.00226969       -0.002093
     -0.00261182     -0.00247718
    -0.000697214    -0.000633772
     -0.00237959     -0.00237351
     -0.00080001    -0.000798259
     -0.00676685     -0.00668852
    -0.000815526    -0.000720421
    -0.000781411    -0.000769111
     -0.00631721     -0.00621296
     -0.00118076     -0.00101196
    -0.000632518    -0.000590937
     -0.00789878      -0.0083933
     -0.00101019      -0.0010684
    -0.000789354     -0.00078621
     -0.00300117     -0.00309324
    -0.000711563    -0.000685075
     -0.00276489     -0.00280801
     -0.00960904     -0.00985475
     -0.00188785     -0.00187096
     -0.00561257     -0.00573557
    -0.000763996    -0.000722024
     -0.00352539     -0.00355733
     -0.00068039    -0.000650225
      -0.0010576     -0.00108102
     -0.00192757     -0.00188708
    -0.000867326    -0.000699181
     -0.00244656     -0.00239349
     -0.00301197     -0.00293453
     -0.00261929      -0.0026062
     -0.00592775     -0.00581005
     -0.00579358     -0.00610335
     -0.00390414     -0.00397592
      -0.0023437     -0.00208013
    -0.000768286    -0.000696892
     -0.00479337     -0.00479643
      -0.0023561     -0.00207257
     -0.00831031     -0.00876794
     -0.00317746     -0.00311706
      -0.0012516     -0.00115785
      -0.0015887     -0.00159262
     -0.00157765     -0.00158504
     -0.00125781     -0.00122514
     -0.00150168     -0.00143296
    -0.000623766    -0.000566599
    -0.000956136    -0.000773913
     -0.00136198     -0.00142661
     -0.00835762     -0.00882641
     -0.00219284     -0.00222423
     -0.00110075     -0.00100351
     -0.00925932     -0.00889515
    -0.000683658    -0.000659732
      -0.0047243     -0.00473741
    -0.000804484    -0.000771465
     -0.00052691    -0.000555659
     -0.00555244     -0.00534562
    -0.000963873    -0.000916508
     -0.00335917     -0.00317415
      -0.0103279      -0.0101697
     -0.00150569     -0.00144822
     -0.00175281     -0.00162878
     -0.00169213      -0.0016321
     -0.00468926      -0.0046836
     -0.00389114     -0.00404996
    -0.000721871    -0.000605937
     -0.00110559     -0.00111817
     -0.00105785    -0.000861519
    -0.000970876    -0.000947864
     -0.00110728    -0.000957867
     -0.00299689     -0.00308519
    -0.000573525    -0.000559184
     -0.00207358      -0.0018499
      -0.0013308     -0.00136068
     -0.00283996     -0.00289456
     -0.00313486     -0.00305297
    -0.000642441    -0.000643055
    -0.000567106    -0.000562636
     -0.00569147     -0.00558283
     -0.00211833     -0.00217456
     -0.00951338     -0.00941192
     -0.00150558     -0.00151141
     -0.00503186     -0.00526209
    -0.000569615    -0.000541313
     -0.00156439     -0.00135841
    -0.000652959    -0.000600414
     -0.00454137     -0.00449136
     -0.00284739     -0.00295323
     -0.00119955     -0.00118231
     -0.00619863     -0.00640036
     -0.00235342     -0.00218623
     -0.00222934     -0.00207571
     -0.00203875     -0.00209341
    -0.000875431    -0.000846349
    -0.000777323    -0.000754568
     -0.00468494     -0.00471519
    -0.000969553    -0.000985935
     -0.00267401     -0.00256591
     -0.00114698     -0.00122461
     -0.00111463     -0.00111099
     -0.00207503     -0.00201072
     -0.00182261      -0.0016989
     -0.00433084     -0.00438578
     -0.00309082     -0.00296369
     -0.00174777     -0.00170744
     -0.00392229     -0.00379417
     -0.00928551     -0.00932919
    -0.000762798    -0.000757139
    -0.000759453    -0.000727286
     -0.00182017       -0.001915
     -0.00810492     -0.00818591
     -0.00576201     -0.00588203
    -0.000915046      -0.0009583
    -0.000761381    -0.000709634
     -0.00838754     -0.00829168
    -0.000587919     -0.00060032
     -0.00551189     -0.00530477
    -0.000927856    -0.000894745
     -0.00149769     -0.00160262
     -0.00629476     -0.00597195
     -0.00180579     -0.00167118
     -0.00285414     -0.00271075
     -0.00220594     -0.00198022
    -0.000989735    -0.000969835
     -0.00116913     -0.00115109
     -0.00574968     -0.00558145
     -0.00205236     -0.00213294
    -0.000635086    -0.000598782
     -0.00174061     -0.00185321
     -0.00412805     -0.00396454
    -0.000778145    -0.000801718
     -0.00337814      -0.0033304
     -0.00276095     -0.00287002
     -0.00162947     -0.00164218
     -0.00123487     -0.00107779
    -0.000723607    -0.000694702
     -0.00156933     -0.00137974
     -0.00228396     -0.00237064
    -0.000918584    -0.000901243
     -0.00133684     -0.00119077
      -0.0011932      -0.0012198
     -0.00435801     -0.00444603
     -0.00154669     -0.00155786
     -0.00596036     -0.00600006
    -0.000896329    -0.000892184
    -0.000876786    -0.000836811
     -0.00132922     -0.00130176
     -0.00215215     -0.00199334
    -0.000515632    -0.000414941
     -0.00166722     -0.00144906
     -0.00114995     -0.00109967
    -0.000682143    -0.000650755
    -0.000653008    -0.000620673
     -0.00182866     -0.00188158
     -0.00692385     -0.00701216
     -0.00374076     -0.00382452
     -0.00135528     -0.00116949
      -0.0010635    -0.000936204
       -0.007413     -0.00762989
     -0.00681274     -0.00655061
     -0.00380006     -0.00380598
     -0.00272635     -0.00271087
     -0.00292296     -0.00292551
     -0.00555066     -0.00548943
     -0.00102784    -0.000994972
      -0.0036937     -0.00345077
     -0.00188675     -0.00189606
     -0.00261038     -0.00247311
     -0.00721746      -0.0074472
     -0.00381166     -0.00379315
     -0.00145372     -0.00128942
     -0.00215721     -0.00221498
     -0.00317783     -0.00322631
     -0.00701276     -0.00687689
     -0.00118187      -0.0010996
     -0.00202212     -0.00200321
     -0.00193189     -0.00182822
    -0.000822182    -0.000774947
     -0.00489169     -0.00475344
    -0.000993984     -0.00103627
     -0.00135458     -0.00137795
       -0.002706     -0.00262658
     -0.00108016     -0.00112176
     -0.00118015     -0.00123043
    -0.000956504     -0.00100507
    -0.000599268    -0.000570878
     -0.00127902     -0.00115279
      -0.0030343     -0.00296463
     -0.00193273       -0.001781
     -0.00119624      -0.0011971
     -0.00191702     -0.00193652
     -0.00569908     -0.00579313
     -0.00138476     -0.00135691
    -0.000845075    -0.000713053
     -0.00128136     -0.00128466
    -0.000797461    -0.000770788
     -0.00256917     -0.00260547
     -0.00386811     -0.00400102
     -0.00597567     -0.00583345
     -0.00737613     -0.00720136
     -0.00294329     -0.00280226
    -0.000673676    -0.000615067
    -0.000663485    -0.000628391
     -0.00987636      -0.0100482
     -0.00326414     -0.00328597
     -0.00601705      -0.0059843
     -0.00229036     -0.00240845
      -0.0021163     -0.00209888
     -0.00313537     -0.00307869
    -0.000709319    -0.000686366
    -0.000852388    -0.000869935
     -0.00446419     -0.00448476
     -0.00506024      -0.0050156
    -0.000728472    -0.000711032
     -0.00261683     -0.00271049
     -0.00426796     -0.00424813
    -0.000977303     -0.00082957
    -0.000569448    -0.000514829
     -0.00670506      -0.0068246
     -0.00201144     -0.00205646
    -0.000733697    -0.000723165
     -0.00270857     -0.00269819
     -0.00370223     -0.00367561
     -0.00511941     -0.00523959
    -0.000722225    -0.000683161
     -0.00470316     -0.00472565
    -0.000748975    -0.000785436
    -0.000966777    -0.000784972
     -0.00209453     -0.00219607
     -0.00129205     -0.00117196
      -0.0024902     -0.00259656
     -0.00328774     -0.00322109
      -0.0011326     -0.00111872
    -0.000491074    -0.000466052
    -0.000591131    -0.000597587
    -0.000682127    -0.000548281
    -0.000648477    -0.000607736
     -0.00104961     -0.00105308
     -0.00227957     -0.00235544
     -0.00504388     -0.00498518
     -0.00243457     -0.00247322
    -0.000729717    -0.000591085
      -0.0043225     -0.00411412
     -0.00253204     -0.00249156
     -0.00793823     -0.00786665
     -0.00463657     -0.00466802
     -0.00293482     -0.00288394
     -0.00084657    -0.000802426
     -0.00242771     -0.00238973
    -0.000587079    -0.000541326
    -0.000875784     -0.00073635
     -0.00080431      -0.0007989
      -0.0077272      -0.0078625
     -0.00463294     -0.00464815
     -0.00411235     -0.00401786
     -0.00106497     -0.00104313
     -0.00344628     -0.00375488
    -0.000925971     -0.00094033
     -0.00849783     -0.00843973
      -0.0101732      -0.0100969
     -0.00176203      -0.0018471
     -0.00086021    -0.000792952
     -0.00629416     -0.00618687
      -0.0024662     -0.00234135
     -0.00247836     -0.00258407
     -0.00284191     -0.00306228
     -0.00320044     -0.00318326
     -0.00297288     -0.00280069
     -0.00597631      -0.0058479
    -0.000542013    -0.000497574
     -0.00356643      -0.0035774
     -0.00109449      -0.0010488
    -0.000457439    -0.000398888
    -0.000978951     -0.00100529
     -0.00746897     -0.00728677
     -0.00730277     -0.00734078
    -0.000816984    -0.000752695
      -0.0018658     -0.00188598
     -0.00163088     -0.00164219
     -0.00353609     -0.00348936
     -0.00487837     -0.00473291
     -0.00131698     -0.00121088
     -0.00101345     -0.00107173
     -0.00111651     -0.00108526
     -0.00456592     -0.00465468
     -0.00630011      -0.0063283
     -0.00199779     -0.00182339
    -0.000914891    -0.000819671
     -0.00300923      -0.0030133
      -0.0052386     -0.00518349
     -0.00206792     -0.00204108
     -0.00052417    -0.000491304
    -0.000668455    -0.000677206
     -0.00132027     -0.00130063
    -0.000925628    -0.000849134
     -0.00397569      -0.0040379
     -0.00298243     -0.00321312
     -0.00382091     -0.00375518
     -0.00169919     -0.00173613
     -0.00132627     -0.00137352
     -0.00202961     -0.00208372
     -0.00045934    -0.000449534
     -0.00149199     -0.00139445
    -0.000723887    -0.000720598
    -0.000972432    -0.000893413
     -0.00381673     -0.00354963
     -0.00464934     -0.00458456
     -0.00116468     -0.00111438
    -0.000821647    -0.000823907
     -0.00116121     -0.00114805
       -0.001587     -0.00143944
     -0.00299858     -0.00301681
    -0.000828426    -0.000743572
     -0.00145016     -0.00151272
     -0.00177144     -0.00174387
     -0.00521472     -0.00517784
    -0.000578245    -0.000545837
     -0.00299946      -0.0029274
     -0.00199814     -0.00192491
    -0.000961165    -0.000943804
     -0.00192316      -0.0019242
     -0.00061231    -0.000609425
     -0.00262084       -0.002718
     -0.00307024     -0.00299294
     -0.00450487     -0.00448411
     -0.00446166     -0.00442829
     -0.00149401      -0.0016221
     -0.00385911     -0.00365701
     -0.00188035     -0.00186792
    -0.000683257    -0.000666621
     -0.00846829     -0.00828099
     -0.00280117     -0.00296734
     -0.00398594     -0.00394995
     -0.00714565     -0.00724257
     -0.00119542     -0.00120188
     -0.00262585     -0.00258297
     -0.00216771     -0.00221982
      -0.0024095     -0.00243291
      -0.0015635     -0.00157619
     -0.00064507    -0.000643183
     -0.00150448     -0.00146442
     -0.00210439     -0.00208665
      -0.0035951     -0.00341993
     -0.00236412     -0.00223315
    -0.000602197    -0.000601017
    -0.000901557    -0.000905673
     -0.00800697     -0.00853534
      -0.0070479     -0.00687338
     -0.00212856     -0.00208192
     -0.00200415     -0.00201776
     -0.00447348     -0.00424137
     -0.00157357     -0.00153973
     -0.00348342     -0.00356064
     -0.00207693     -0.00203085
     -0.00189316     -0.00191077
     -0.00152221     -0.00154647
    -0.000733049    -0.000677628
     -0.00523061     -0.00549359
    -0.000968219    -0.000949657
     -0.00126999       -0.001084
     -0.00833728     -0.00891413
     -0.00197367     -0.00199292
    -0.000707341    -0.000678252
      -0.0065608     -0.00631095
     -0.00255281     -0.00241566
     -0.00254994     -0.00264395
    -0.000771847    -0.000834172
      -0.0028581     -0.00266372
     -0.00490165     -0.00506484
     -0.00952525     -0.00988923
     -0.00669543     -0.00658705
     -0.00612261     -0.00611372
     -0.00268119     -0.00278195
     -0.00957673     -0.00937642
    -0.000595469    -0.000531029
      -0.0055216     -0.00554565
      -0.0120868      -0.0128627
     -0.00535544     -0.00546733
     -0.00423543     -0.00437681
     -0.00889571     -0.00853308
     -0.00147944     -0.00137153
     -0.00215539      -0.0020919
     -0.00101057      -0.0010072
     -0.00852203     -0.00809977
      -0.0010233     -0.00104103
    -0.000669229    -0.000557005
     -0.00388436     -0.00388217
     -0.00433477     -0.00448547
     -0.00175695      -0.0017161
     -0.00124229      -0.0011869
     -0.00104588    -0.000913849
     -0.00072454    -0.000703662
    -0.000658709    -0.000641991
     -0.00560079     -0.00566461
    -0.000746689    -0.000665722
     -0.00517137     -0.00535222
     -0.00365772     -0.00345227
     -0.00087814    -0.000861954
    -0.000573891    -0.000631704
     -0.00198077     -0.00200479
     -0.00255447     -0.00240574
     -0.00318762      -0.0032725
     -0.00115271     -0.00105909
     -0.00277931     -0.00265443
     -0.00174521     -0.00175686
     -0.00271859     -0.00250023
      -0.0012699     -0.00122278
      -0.0090533     -0.00898975
    -0.000877928    -0.000840888
     -0.00251133     -0.00238276
    -0.000455454    -0.000488802
     -0.00450162     -0.00449108
     -0.00385983     -0.00363275
      -0.0010841    -0.000856264
     -0.00112725    -0.000995904
     -0.00149189     -0.00135506
    -0.000767499    -0.000588669
     -0.00108816     -0.00104617
     -0.00176236     -0.00182627
     -0.00516017     -0.00532761
     -0.00336512     -0.00328615
    -0.000781772    -0.000821372
    -0.000517053     -0.00048901
     -0.00145196     -0.00138722
     -0.00485834     -0.00464305
     -0.00161859      -0.0017315
     -0.00138648     -0.00140225
     -0.00156409     -0.00153881
     -0.00198385     -0.00171706
     -0.00124861      -0.0010712
     -0.00395507     -0.00416449
    -0.000922454    -0.000862026
     -0.00134253     -0.00111168
     -0.00902261     -0.00882992
     -0.00120698      -0.0011822
     -0.00265096     -0.00268839
     -0.00272065     -0.00295488
    -0.000670488    -0.000620528
     -0.00312639     -0.00337778
     -0.00240573     -0.00241054
     -0.00188596      -0.0016851
     -0.00384677     -0.00398242
     -0.00105363     -0.00103435
     -0.00756932     -0.00751707
     -0.00623201     -0.00634831
    -0.000975691    -0.000871318
      -0.0032436     -0.00347567
     -0.00474287     -0.00469571
     -0.00162693     -0.00165632
     -0.00113918     -0.00110168
     -0.00559145     -0.00565162
     -0.00867382     -0.00862196
     -0.00122995      -0.0012341
     -0.00131497     -0.00132999
    -0.000560132    -0.000565205
    -0.000628587    -0.000664143
    -0.000951827    -0.000930529
     -0.00631488     -0.00641839
     -0.00238902     -0.00240899
     -0.00803594     -0.00806928
     -0.00107775    -0.000936386
     -0.00673135     -0.00662923
    -0.000584995    -0.000535942
     -0.00249186     -0.00250147
     -0.00264025     -0.00266334
     -0.00699391     -0.00690078
     -0.00259163     -0.00255354
    -0.000576166    -0.000569313
     -0.00120966     -0.00119992
    -0.000701745    -0.000580229
     -0.00703243     -0.00680425
      -0.0037111     -0.00372676
     -0.00150793     -0.00156325
     -0.00412315     -0.00429826
    -0.000846515    -0.000813152
     -0.00236422     -0.00235323
     -0.00083446    -0.000822056
     -0.00102848     -0.00102947
     -0.00177833      -0.0016824
     -0.00418594     -0.00427259
     -0.00110172     -0.00111663
     -0.00175873     -0.00191215
     -0.00861838     -0.00916553
    -0.000857847    -0.000824682
     -0.00102086    -0.000893875
    -0.000807802     -0.00072319
     -0.00343257     -0.00347822
     -0.00333538     -0.00327407
     -0.00234863     -0.00248116
    -0.000991211     -0.00100991
     -0.00173676     -0.00182541
     -0.00183017     -0.00163433
    -0.000773915    -0.000742032
    -0.000908451    -0.000833062
      -0.0067637     -0.00673993
     -0.00092092    -0.000994135
     -0.00121124     -0.00107875
     -0.00237641     -0.00228814
     -0.00124976     -0.00108004
     -0.00172012     -0.00174601
     -0.00201356     -0.00209606
     -0.00134944     -0.00120307
    -0.000559115    -0.000549425
     -0.00245675     -0.00249178
     -0.00242917     -0.00246017
      -0.0010015     -0.00100869
     -0.00718711      -0.0070952
     -0.00238085     -0.00246625
     -0.00440296     -0.00428702
      -0.0023252     -0.00233765
     -0.00106987      -0.0010353
    -0.000993153    -0.000916348
     -0.00167116     -0.00167892
      -0.0123315      -0.0121055
     -0.00113339     -0.00107813
    -0.000656336    -0.000605415
     -0.00920463     -0.00898863
    -0.000923221    -0.000850367
      -0.0042299     -0.00417012
     -0.00411715     -0.00412123
     -0.00173958     -0.00172217
    -0.000867033    -0.000818064
     -0.00344423     -0.00327375
     -0.00216024     -0.00215563
    -0.000664169    -0.000664729
     -0.00756539     -0.00735568
     -0.00529377     -0.00522598
    -0.000943498     -0.00100256
     -0.00115977     -0.00110256
     -0.00350538     -0.00352179
    -0.000640498    -0.000650397
     -0.00168356     -0.00170062
     -0.00115304    -0.000949387
    -0.000515276    -0.000490671
     -0.00574317      -0.0056828
     -0.00491083      -0.0048695
      -0.0011145     -0.00112086
     -0.00318498      -0.0032738
     -0.00330108     -0.00341502
     -0.00311413     -0.00307348
    -0.000736885    -0.000773764
    -0.000769385    -0.000676424
     -0.00140601     -0.00126141
     -0.00273863     -0.00248261
    -0.000483246    -0.000419126
     -0.00167945     -0.00150249
     -0.00307539     -0.00299156
     -0.00216641     -0.00223022
    -0.000669493    -0.000618136
     -0.00345113     -0.00337386
     -0.00316736     -0.00309334
     -0.00216667     -0.00211726
     -0.00767045     -0.00757679
     -0.00122174     -0.00127102
     -0.00570856     -0.00570041
     -0.00144925     -0.00127979
     -0.00664114     -0.00658304
     -0.00312869     -0.00316611
     -0.00843322     -0.00840818
      -0.0070653     -0.00699648
     -0.00116634     -0.00113442
     -0.00078013    -0.000856678
     -0.00680499     -0.00672335
     -0.00164824     -0.00160265
     -0.00182963     -0.00169467
     -0.00251609     -0.00238392
     -0.00126608     -0.00132183
     -0.00156708     -0.00155821
      -0.0012627     -0.00126463
     -0.00513415     -0.00521952
     -0.00425134     -0.00401147
     -0.00145803     -0.00153579
      -0.0024323     -0.00229975
     -0.00175869     -0.00166234
     -0.00128133      -0.0012744
     -0.00360229     -0.00379099
     -0.00595749     -0.00613479
     -0.00212884     -0.00199754
    -0.000861089    -0.000834421
     -0.00341304     -0.00307735
     -0.00532287     -0.00500947
    -0.000854713    -0.000806883
    -0.000751413    -0.000645132
    -0.000970227    -0.000938652
     -0.00491787     -0.00470332
     -0.00459767      -0.0044626
    -0.000820452    -0.000770767
    -0.000648007    -0.000650337
    -0.000932571    -0.000896117
     -0.00212924     -0.00197147
     -0.00144279     -0.00154865
    -0.000869556    -0.000795284
     -0.00233071     -0.00222478
     -0.00708249     -0.00689183
      -0.0021573     -0.00233714
     -0.00440192     -0.00432138
     -0.00277574     -0.00271832
     -0.00220894     -0.00208683
     -0.00172524     -0.00156341
     -0.00176658     -0.00179367
    -0.000593652    -0.000552908
     -0.00346019     -0.00342979
     -0.00431166      -0.0042899
     -0.00104472     -0.00110528
     -0.00296404     -0.00311199
      -0.0011529     -0.00110217
     -0.00430852      -0.0043587
    -0.000767776    -0.000741289
    -0.000681588    -0.000682723
     -0.00265611     -0.00277055
     -0.00101838    -0.000965764
     -0.00618944     -0.00606699
       -0.001056     -0.00102808
     -0.00106587     -0.00106395
     -0.00472688     -0.00455919
     -0.00305325     -0.00299552
     -0.00364276     -0.00374021
     -0.00263071     -0.00254592
     -0.00329771     -0.00334132
     -0.00428585     -0.00436295
      -0.0040169     -0.00412835
     -0.00679185     -0.00685501
     -0.00077576    -0.000740342
      -0.0018039     -0.00183709
     -0.00366771     -0.00370184
     -0.00122773     -0.00122943
    -0.000954621    -0.000893955
     -0.00168147     -0.00164622
      -0.0022953     -0.00240306
     -0.00105983     -0.00101665
     -0.00617479     -0.00639445
     -0.00487441     -0.00488904
     -0.00112498     -0.00103335
    -0.000356535    -0.000322775
     -0.00483777     -0.00501771
      -0.0100096       -0.010027
    -0.000853616    -0.000738846
     -0.00283069     -0.00281512
     -0.00098731    -0.000811436
     -0.00134859     -0.00122808
     -0.00112363     -0.00121005
    -0.000975526    -0.000919415
     -0.00108521     -0.00106164
     -0.00419779     -0.00403689
      -0.0025247     -0.00253138
     -0.00254081     -0.00277156
     -0.00126838     -0.00121126
     -0.00106291     -0.00102456
     -0.00504688     -0.00502405
     -0.00828675     -0.00821354
     -0.00194371     -0.00187953
    -0.000746167    -0.000714628
     -0.00192955     -0.00173674
     -0.00130071     -0.00111341
     -0.00539348     -0.00529779
     -0.00160472     -0.00141924
     -0.00168468     -0.00150993
      -0.0049771     -0.00519224
     -0.00073048    -0.000678788
     -0.00203534     -0.00209838
      -0.0055191     -0.00530271
    -0.000987794    -0.000871513
    -0.000560496    -0.000556745
     -0.00319334     -0.00329987
    -0.000976863      -0.0010228
    -0.000521349    -0.000491351
      -0.0016062     -0.00138947
     -0.00127173     -0.00124587
     -0.00727316     -0.00722735
     -0.00534672     -0.00539699
    -0.000755087    -0.000781374
    -0.000963133    -0.000893124
    -0.000470801    -0.000435379
       -0.003573     -0.00371785
     -0.00205212     -0.00217169
     -0.00449934     -0.00459013
    -0.000814624     -0.00075548
     -0.00176249     -0.00176806
    -0.000793369    -0.000658036
     -0.00252338     -0.00260888
     -0.00113987     -0.00110568
      -0.0011524    -0.000973809
     -0.00517449     -0.00511348
    -0.000958591    -0.000817057
     -0.00121663     -0.00113793
     -0.00447334     -0.00443788
     -0.00085452    -0.000845213
      -0.0015109     -0.00131614
     -0.00206638     -0.00189062
      -0.0013741     -0.00119662
     -0.00217522     -0.00217069
    -0.000550923    -0.000536483
    -0.000580442    -0.000530019
     -0.00184615     -0.00182212
     -0.00288091     -0.00278509
     -0.00126288     -0.00133367
     -0.00188707      -0.0016921
    -0.000868199    -0.000736285
    -0.000435624      -0.0003506
     -0.00374988     -0.00367998
     -0.00481899     -0.00487899
     -0.00312872      -0.0031574
     -0.00294347     -0.00303627
    -0.000774037    -0.000706479
     -0.00997908      -0.0107897
    -0.000800355    -0.000747804
     -0.00127406      -0.0011862
     -0.00141106     -0.00134062
     -0.00105999     -0.00102008
     -0.00479696     -0.00456013
     -0.00548433     -0.00544358
     -0.00182541      -0.0017585
     -0.00200483     -0.00206241
     -0.00128813     -0.00137559
     -0.00077012    -0.000593657
      -0.0063357     -0.00640127
      -0.0017261     -0.00173379
     -0.00073062    -0.000654225
     -0.00114472     -0.00112844
     -0.00198332     -0.00193385
     -0.00185696     -0.00190586
     -0.00740552     -0.00741633
    -0.000850371    -0.000787049
    -0.000691185    -0.000659637
    -0.000627197    -0.000596638
    -0.000745594    -0.000744455
      -0.0016028     -0.00171428
      -0.0010017    -0.000951501
     -0.00110495     -0.00107097
     -0.00347642     -0.00351013
     -0.00203269     -0.00211628
     -0.00166271     -0.00160593
     -0.00734998     -0.00767134
     -0.00107401    -0.000956425
     -0.00309896     -0.00302436
     -0.00392585     -0.00401073
    -0.000673663    -0.000664277
      -0.0012541      -0.0012552
     -0.00240345     -0.00238822
    -0.000996485    -0.000992111
     -0.00287811     -0.00288218
     -0.00247548     -0.00222514
      -0.0021027     -0.00204736
     -0.00169322     -0.00172885
    -0.000428416    -0.000394591
      -0.0028242     -0.00300217
     -0.00596806     -0.00578996
    -0.000524209    -0.000497286
     -0.00707684     -0.00694288
     -0.00404376     -0.00386071
      -0.0054181     -0.00561286
     -0.00728151      -0.0072693
     -0.00293837     -0.00308332
    -0.000653334    -0.000651028
     -0.00602123     -0.00589778
    -0.000844265     -0.00084553
     -0.00151924     -0.00158341
     -0.00077298    -0.000783867
     -0.00537827     -0.00568938
     -0.00550308     -0.00555829
     -0.00696416     -0.00683321
     -0.00473463     -0.00493117
    -0.000756487    -0.000750565
     -0.00229345     -0.00214869
      -0.0047466     -0.00481542
     -0.00263248     -0.00266562
     -0.00387861     -0.00375479
     -0.00470233     -0.00466066
     -0.00113014     -0.00118713
     -0.00209035     -0.00213735
    -0.000538573    -0.000540308
     -0.00634807     -0.00670506
     -0.00149117      -0.0014458
     -0.00120256     -0.00113359
     -0.00798039     -0.00799702
     -0.00156794     -0.00161149
     -0.00100161    -0.000982954
     -0.00265641     -0.00260448
     -0.00582125     -0.00603937
     -0.00129091     -0.00134189
     -0.00219381     -0.00236257
     -0.00145434     -0.00136525
    -0.000536197    -0.000524572
     -0.00672352     -0.00664198
    -0.000496354    -0.000498277
     -0.00493896     -0.00474238
       -0.001172     -0.00113634
     -0.00511074     -0.00493853
     -0.00095187    -0.000918705
     -0.00196513     -0.00178607
     -0.00227735     -0.00229244
     -0.00113893     -0.00113199
    -0.000721158    -0.000730597
     -0.00425936      -0.0043232
    -0.000805521    -0.000795628
    -0.000640681    -0.000611759
     -0.00418633     -0.00433296
    -0.000816049    -0.000799265
    -0.000665005    -0.000638844
    -0.000475917    -0.000473641
     -0.00346961     -0.00355781
     -0.00232773     -0.00230335
    -0.000557967    -0.000494469
     -0.00123365     -0.00124898
     -0.00332754     -0.00343361
       -0.004373     -0.00458728
     -0.00172831     -0.00175023
     -0.00549752     -0.00528573
     -0.00116003     -0.00109216
     -0.00201022     -0.00197203
     -0.00998009     -0.00983509
     -0.00217478     -0.00227617
     -0.00178816     -0.00173078
     -0.00220227     -0.00210919
     -0.00454858     -0.00495352
     -0.00133021      -0.0013216
    -0.000561473    -0.000509248
     -0.00110279     -0.00109217
    -0.000896134    -0.000855723
      -0.0027129     -0.00272167
     -0.00111398      -0.0011602


==> scatterplots/nh3/anisotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00015943      -0.00000087
     -0.00117239      -0.00000515
     -0.00007032      -0.00000128
     -0.00005849      -0.00000044
     -0.00086120       0.00007508
     -0.00007321      -0.00000083
     -0.00019174      -0.00000858
     -0.00002731       0.00000112
     -0.00015885       0.00001076
     -0.00095266      -0.00011922
     -0.00003353       0.00000031
     -0.00010636       0.00000266
     -0.00002835       0.00000050
     -0.00035842      -0.00002302
     -0.00017252      -0.00000772
     -0.00015000      -0.00000708
     -0.00165189      -0.00018415
     -0.00011178       0.00000102
     -0.00015086       0.00000018
     -0.00012635      -0.00000169
     -0.00146169      -0.00021766
     -0.00008627       0.00000426
     -0.00014632       0.00000619
     -0.00036821      -0.00002294
     -0.00044012      -0.00004291
     -0.00031966       0.00001872
     -0.00063201      -0.00006595
     -0.00019226      -0.00001002
     -0.00000768       0.00000027
     -0.00014936       0.00000581
     -0.00004959       0.00000103
     -0.00009256      -0.00000427
     -0.00045166       0.00003113
     -0.00010415       0.00000889
     -0.00012683       0.00000362
     -0.00067271       0.00005527
     -0.00021422       0.00000119
     -0.00063181       0.00001647
     -0.00230850       0.00014311
     -0.00017637       0.00000798
     -0.00010849       0.00000880
     -0.00011261      -0.00000056
     -0.00011284      -0.00000093
     -0.00045141       0.00001268
     -0.00011632       0.00000450
     -0.00005356       0.00000163
     -0.00076157      -0.00003911
     -0.00004562      -0.00000058
     -0.00062421      -0.00006932
     -0.00003942       0.00000055
     -0.00018900      -0.00000093
     -0.00004299      -0.00000070
     -0.00003953       0.00000069
     -0.00059385       0.00001972
     -0.00003426       0.00000118
     -0.00012585      -0.00000017
     -0.00030253      -0.00001018
     -0.00022947      -0.00000876
     -0.00112579      -0.00013618
     -0.00049630      -0.00003682
     -0.00009548       0.00000012
     -0.00042358      -0.00002824
     -0.00025237       0.00001400
     -0.00016720      -0.00000265
     -0.00007780       0.00000433
     -0.00014890       0.00000353
     -0.00034352      -0.00002196
     -0.00041344      -0.00003675
     -0.00114451      -0.00015738
     -0.00012177       0.00000638
     -0.00117442       0.00005564
     -0.00021889      -0.00000098
     -0.00051238      -0.00005312
     -0.00010874      -0.00000340
     -0.00004016       0.00000083
     -0.00003168       0.00000125
     -0.00011350       0.00000913
     -0.00007604      -0.00000218
     -0.00100502       0.00003554
     -0.00005729      -0.00000209
     -0.00034549      -0.00001715
     -0.00010606       0.00000766
     -0.00017442       0.00000498
     -0.00010874       0.00000202
     -0.00016560      -0.00000591
     -0.00004933       0.00000277
     -0.00044817      -0.00003140
     -0.00010650      -0.00000173
     -0.00033837       0.00002431
     -0.00003241       0.00000081
     -0.00012615       0.00000334
     -0.00160516      -0.00025714
     -0.00006389       0.00000412
     -0.00003207       0.00000112
     -0.00156336      -0.00002234
     -0.00010223      -0.00000399
     -0.00009836      -0.00000349
     -0.00030590       0.00000319
     -0.00010872       0.00000342
     -0.00050134      -0.00004531
     -0.00024079      -0.00000237
     -0.00024004       0.00000700
     -0.00077972      -0.00005910
     -0.00006460      -0.00000081
     -0.00045151      -0.00000716
     -0.00003565       0.00000103
     -0.00012663      -0.00000523
     -0.00032255      -0.00001298
     -0.00003176       0.00000188
     -0.00032927      -0.00001529
     -0.00045567      -0.00002656
     -0.00027744       0.00001596
     -0.00112703       0.00008111
     -0.00121973      -0.00015773
     -0.00021097       0.00000336
     -0.00008694       0.00000240
     -0.00004950       0.00000079
     -0.00123712      -0.00017433
     -0.00007988       0.00000067
     -0.00102834      -0.00003785
     -0.00016841       0.00000009
     -0.00006869       0.00000230
     -0.00012777       0.00001068
     -0.00018101       0.00000062
     -0.00028100      -0.00001779
     -0.00005424       0.00000292
     -0.00007086      -0.00000211
     -0.00002745       0.00000118
     -0.00012499      -0.00000224
     -0.00145641       0.00002481
     -0.00043676       0.00002610
     -0.00003829       0.00000212
     -0.00121339       0.00010839
     -0.00012136       0.00000438
     -0.00046154       0.00003156
     -0.00013475       0.00000081
     -0.00005525      -0.00000166
     -0.00046191      -0.00002176
     -0.00005409       0.00000114
     -0.00031951      -0.00001288
     -0.00230431      -0.00014592
     -0.00025267      -0.00000786
     -0.00006666      -0.00000200
     -0.00015777      -0.00000352
     -0.00027340      -0.00000353
     -0.00026934       0.00001006
     -0.00004565       0.00000269
     -0.00010226      -0.00000260
     -0.00002764       0.00000142
     -0.00013400      -0.00000509
     -0.00003381       0.00000193
     -0.00029942       0.00002938
     -0.00008845      -0.00000269
     -0.00004919       0.00000336
     -0.00035093       0.00002077
     -0.00037811       0.00004846
     -0.00039233      -0.00002288
     -0.00007843      -0.00000350
     -0.00007673       0.00000196
     -0.00081796       0.00001360
     -0.00014189       0.00000834
     -0.00074642      -0.00006198
     -0.00016780      -0.00000143
     -0.00038189       0.00001922
     -0.00008981       0.00000326
     -0.00006497       0.00000499
     -0.00005533      -0.00000199
     -0.00066404       0.00002415
     -0.00016361      -0.00000587
     -0.00008654      -0.00000181
     -0.00055621      -0.00001731
     -0.00010113      -0.00000141
     -0.00010049       0.00000346
     -0.00010013       0.00000233
     -0.00007674       0.00000043
     -0.00006979       0.00000190
     -0.00046850       0.00002647
     -0.00011368      -0.00000132
     -0.00014378       0.00001236
     -0.00007798       0.00000012
     -0.00008469       0.00000122
     -0.00034827       0.00000175
     -0.00010853       0.00000367
     -0.00026289       0.00001662
     -0.00025714      -0.00000053
     -0.00039490      -0.00002969
     -0.00023781       0.00002790
     -0.00052529      -0.00007604
     -0.00008212      -0.00000254
     -0.00011503      -0.00000359
     -0.00021021      -0.00000655
     -0.00206189       0.00022919
     -0.00150008      -0.00020616
     -0.00008933      -0.00000409
     -0.00010034      -0.00000284
     -0.00169830       0.00019112
     -0.00006355      -0.00000205
     -0.00127956       0.00004533
     -0.00008625      -0.00000296
     -0.00012461      -0.00000725
     -0.00135942       0.00010502
     -0.00009227       0.00000477
     -0.00010341       0.00000797
     -0.00007658       0.00000121
     -0.00006869       0.00000367
     -0.00021546       0.00000827
     -0.00080983       0.00002905
     -0.00019642      -0.00000631
     -0.00004629      -0.00000049
     -0.00015241      -0.00000558
     -0.00086430       0.00002724
     -0.00005462       0.00000235
     -0.00032296       0.00000119
     -0.00023636       0.00001490
     -0.00014789       0.00000552
     -0.00002852       0.00000156
     -0.00005368       0.00000069
     -0.00004166       0.00000160
     -0.00034705      -0.00002893
     -0.00014603      -0.00000706
     -0.00005710       0.00000178
     -0.00011252       0.00000128
     -0.00083919      -0.00008161
     -0.00019496      -0.00000542
     -0.00081242      -0.00001957
     -0.00013267      -0.00000020
     -0.00014563      -0.00000548
     -0.00025127      -0.00000831
     -0.00006286       0.00000020
     -0.00003400       0.00000173
     -0.00002879       0.00000191
     -0.00008251       0.00000009
     -0.00009744      -0.00000301
     -0.00008262      -0.00000221
     -0.00016599       0.00000028
     -0.00067087      -0.00004154
     -0.00015042       0.00000226
     -0.00003782       0.00000239
     -0.00003051       0.00000036
     -0.00123932      -0.00003442
     -0.00130358      -0.00000817
     -0.00044804      -0.00001138
     -0.00011450       0.00000484
     -0.00032975       0.00001685
     -0.00106634      -0.00004187
     -0.00016394       0.00000069
     -0.00009173      -0.00000300
     -0.00019648       0.00000910
     -0.00014136      -0.00000392
     -0.00072414      -0.00004096
     -0.00071525       0.00005895
     -0.00004772       0.00000327
     -0.00019287      -0.00001055
     -0.00035385       0.00004073
     -0.00015257       0.00000339
     -0.00023598       0.00000325
     -0.00016535       0.00001219
     -0.00010544       0.00000823
     -0.00014068      -0.00000533
     -0.00093898      -0.00011018
     -0.00007702      -0.00000086
     -0.00016852      -0.00000310
     -0.00045661      -0.00001258
     -0.00005148       0.00000027
     -0.00010990       0.00000316
     -0.00012411      -0.00000713
     -0.00002950       0.00000047
     -0.00008309      -0.00000142
     -0.00031792      -0.00000826
     -0.00006397       0.00000179
     -0.00011528      -0.00000367
     -0.00022267      -0.00000750
     -0.00072946      -0.00003822
     -0.00010997       0.00000088
     -0.00003037       0.00000116
     -0.00011591      -0.00000370
     -0.00005195       0.00000275
     -0.00038096       0.00001710
     -0.00047166      -0.00003479
     -0.00120903       0.00012400
     -0.00080831       0.00001525
     -0.00009755       0.00000260
     -0.00004744      -0.00000134
     -0.00010381       0.00000330
     -0.00060215      -0.00007358
     -0.00040082       0.00004794
     -0.00129103      -0.00009827
     -0.00024135       0.00001763
     -0.00020566      -0.00000893
     -0.00044201       0.00002101
     -0.00010805       0.00000297
     -0.00010017      -0.00000378
     -0.00074181      -0.00005859
     -0.00027049       0.00003151
     -0.00010442      -0.00000346
     -0.00033965      -0.00002290
     -0.00040066       0.00003504
     -0.00002715       0.00000090
     -0.00009968      -0.00000357
     -0.00113928      -0.00017880
     -0.00015147       0.00000564
     -0.00007537      -0.00000203
     -0.00044952      -0.00002822
     -0.00046981       0.00003125
     -0.00119695      -0.00020610
     -0.00012453      -0.00000329
     -0.00036185       0.00002799
     -0.00004102       0.00000079
     -0.00002925       0.00000049
     -0.00016356       0.00000146
     -0.00004009       0.00000052
     -0.00030023      -0.00002063
     -0.00073979      -0.00008559
     -0.00008245       0.00000384
     -0.00010298      -0.00000184
     -0.00009441       0.00000183
     -0.00002571       0.00000083
     -0.00007843      -0.00000180
     -0.00012752       0.00000424
     -0.00015322       0.00000752
     -0.00025506       0.00001004
     -0.00023877       0.00000190
     -0.00002621       0.00000109
     -0.00026576      -0.00001635
     -0.00047762      -0.00001375
     -0.00107604      -0.00008870
     -0.00030164       0.00001500
     -0.00039871       0.00001685
     -0.00018247       0.00000729
     -0.00051972      -0.00001737
     -0.00010640      -0.00000329
     -0.00003523       0.00000205
     -0.00006793      -0.00000044
     -0.00081792      -0.00004764
     -0.00075196       0.00002308
     -0.00018403       0.00002172
     -0.00021973       0.00001090
     -0.00027025      -0.00001877
     -0.00004750       0.00000098
     -0.00149324      -0.00009185
     -0.00185921      -0.00022571
     -0.00018293      -0.00000350
     -0.00006683      -0.00000146
     -0.00078897      -0.00006784
     -0.00020878       0.00001818
     -0.00031963      -0.00002407
     -0.00035039       0.00001775
     -0.00020741       0.00000433
     -0.00062383       0.00003644
     -0.00048883      -0.00003395
     -0.00003736       0.00000174
     -0.00058420      -0.00004542
     -0.00009441      -0.00000253
     -0.00003970       0.00000194
     -0.00011903      -0.00000264
     -0.00060206      -0.00011059
     -0.00019540       0.00001027
     -0.00006659      -0.00000138
     -0.00035128      -0.00001694
     -0.00012534      -0.00000593
     -0.00015518       0.00000264
     -0.00083916      -0.00006158
     -0.00027687      -0.00000998
     -0.00008495       0.00000041
     -0.00016011      -0.00000944
     -0.00069704      -0.00005552
     -0.00142240      -0.00015432
     -0.00005660      -0.00000049
     -0.00005295       0.00000259
     -0.00066338      -0.00008139
     -0.00119187      -0.00010219
     -0.00034991      -0.00002339
     -0.00006398      -0.00000164
     -0.00006698       0.00000214
     -0.00012236       0.00000821
     -0.00013312      -0.00000364
     -0.00076284      -0.00005834
     -0.00035448      -0.00003339
     -0.00093007      -0.00005603
     -0.00032000      -0.00002410
     -0.00012920      -0.00000167
     -0.00026888       0.00002639
     -0.00003794      -0.00000084
     -0.00008115      -0.00000089
     -0.00010339      -0.00000333
     -0.00010740      -0.00000377
     -0.00011927       0.00000747
     -0.00028635       0.00002051
     -0.00018053      -0.00000537
     -0.00012633      -0.00000547
     -0.00007529       0.00000414
     -0.00007143       0.00000158
     -0.00038500       0.00003017
     -0.00004547       0.00000097
     -0.00007587       0.00000079
     -0.00012015      -0.00000111
     -0.00127574      -0.00022568
     -0.00008689      -0.00000351
     -0.00015091       0.00000691
     -0.00037398      -0.00001247
     -0.00022118       0.00000976
     -0.00012801       0.00000476
     -0.00006539      -0.00000190
     -0.00031299      -0.00000748
     -0.00075499      -0.00003867
     -0.00095514      -0.00008938
     -0.00061025       0.00002794
     -0.00012097      -0.00000031
     -0.00040754      -0.00002970
     -0.00011906       0.00000975
     -0.00004174       0.00000034
     -0.00169831       0.00015633
     -0.00027514      -0.00001939
     -0.00088752      -0.00009117
     -0.00099701      -0.00003219
     -0.00013584       0.00001055
     -0.00034965      -0.00002069
     -0.00018166      -0.00000470
     -0.00024957       0.00001324
     -0.00019330      -0.00000187
     -0.00004213       0.00000057
     -0.00009575       0.00000524
     -0.00016390       0.00000644
     -0.00027317       0.00001431
     -0.00025243      -0.00000699
     -0.00007075      -0.00000258
     -0.00007989       0.00000239
     -0.00159609      -0.00014633
     -0.00078422      -0.00005523
     -0.00052077       0.00003533
     -0.00017005      -0.00000452
     -0.00103199       0.00006845
     -0.00021912       0.00000364
     -0.00042935      -0.00003194
     -0.00008321       0.00000447
     -0.00022146       0.00000292
     -0.00030620       0.00001839
     -0.00012824      -0.00000471
     -0.00118524      -0.00018582
     -0.00005646       0.00000222
     -0.00005690       0.00000267
     -0.00130888      -0.00001864
     -0.00014476      -0.00000565
     -0.00010165       0.00000158
     -0.00040435      -0.00001232
     -0.00009999       0.00000180
     -0.00017792       0.00000783
     -0.00006599      -0.00000121
     -0.00013073      -0.00000285
     -0.00068047      -0.00003542
     -0.00195829      -0.00015392
     -0.00191121       0.00021647
     -0.00026078       0.00000644
     -0.00018113       0.00000940
     -0.00206514      -0.00018147
     -0.00006080      -0.00000217
     -0.00053321       0.00003925
     -0.00199558       0.00006191
     -0.00148878      -0.00026660
     -0.00048385      -0.00003118
     -0.00143894      -0.00001560
     -0.00025605      -0.00001361
     -0.00028384      -0.00001038
     -0.00010018      -0.00000197
     -0.00178317       0.00013884
     -0.00006275       0.00000093
     -0.00002330       0.00000068
     -0.00050795       0.00000738
     -0.00035354      -0.00000883
     -0.00028792       0.00000129
     -0.00010349      -0.00000116
     -0.00004348       0.00000041
     -0.00011167      -0.00000219
     -0.00008164       0.00000188
     -0.00067967      -0.00005072
     -0.00003483      -0.00000016
     -0.00048472       0.00002103
     -0.00040815       0.00005935
     -0.00009223      -0.00000362
     -0.00004131      -0.00000016
     -0.00025180       0.00002606
     -0.00030920       0.00004012
     -0.00038788       0.00004747
     -0.00006507       0.00000241
     -0.00053536       0.00003532
     -0.00026754      -0.00000600
     -0.00008584       0.00000094
     -0.00021955      -0.00000099
     -0.00029389       0.00001751
     -0.00016270      -0.00000430
     -0.00014357       0.00000992
     -0.00002897       0.00000004
     -0.00078027       0.00005734
     -0.00018786      -0.00000333
     -0.00001935       0.00000074
     -0.00006360       0.00000420
     -0.00009323       0.00000618
     -0.00001535       0.00000038
     -0.00013379       0.00001123
     -0.00022725      -0.00000741
     -0.00088134      -0.00011992
     -0.00053821      -0.00003739
     -0.00010687      -0.00000586
     -0.00006208      -0.00000167
     -0.00007046      -0.00000030
     -0.00040286      -0.00001575
     -0.00014438      -0.00000440
     -0.00017191      -0.00000152
     -0.00027348      -0.00001640
     -0.00008458       0.00000667
     -0.00004661       0.00000108
     -0.00051821      -0.00004419
     -0.00015869      -0.00000689
     -0.00003576       0.00000070
     -0.00141939       0.00001088
     -0.00021978       0.00000845
     -0.00028243      -0.00001104
     -0.00020714      -0.00000519
     -0.00011203      -0.00000275
     -0.00029362       0.00000953
     -0.00038098       0.00005161
     -0.00003733       0.00000023
     -0.00033066       0.00001390
     -0.00018460       0.00000411
     -0.00187692      -0.00015649
     -0.00074005      -0.00004787
     -0.00003136       0.00000034
     -0.00044342      -0.00004328
     -0.00101127      -0.00007793
     -0.00011297       0.00000501
     -0.00020762      -0.00001223
     -0.00121563      -0.00019372
     -0.00054791      -0.00008901
     -0.00017601      -0.00000918
     -0.00011169       0.00000306
     -0.00003477       0.00000096
     -0.00014283       0.00000470
     -0.00008005      -0.00000172
     -0.00136873      -0.00008143
     -0.00026414       0.00000057
     -0.00194172      -0.00002531
     -0.00003917       0.00000032
     -0.00035343      -0.00001587
     -0.00003925       0.00000198
     -0.00028732       0.00001163
     -0.00034420       0.00004125
     -0.00117604      -0.00006320
     -0.00041293       0.00002388
     -0.00005895      -0.00000140
     -0.00012635      -0.00000397
     -0.00002155       0.00000062
     -0.00138934      -0.00003931
     -0.00064740       0.00004132
     -0.00007012       0.00000068
     -0.00048835      -0.00000911
     -0.00010335      -0.00000328
     -0.00038279       0.00000685
     -0.00011944      -0.00000183
     -0.00016176      -0.00000989
     -0.00032877      -0.00001925
     -0.00042348       0.00006051
     -0.00014997      -0.00000960
     -0.00016352      -0.00001023
     -0.00139016       0.00005441
     -0.00003879       0.00000060
     -0.00007505       0.00000520
     -0.00004037       0.00000220
     -0.00015066       0.00001063
     -0.00017454       0.00000197
     -0.00019028      -0.00000262
     -0.00008007       0.00000078
     -0.00013987      -0.00000548
     -0.00007049       0.00000001
     -0.00011288      -0.00000341
     -0.00004169       0.00000140
     -0.00205597       0.00023059
     -0.00009106      -0.00000461
     -0.00002978       0.00000088
     -0.00009723       0.00000249
     -0.00003975       0.00000066
     -0.00016463       0.00000617
     -0.00026258      -0.00001543
     -0.00006830       0.00000537
     -0.00004363      -0.00000129
     -0.00027770      -0.00000409
     -0.00029113       0.00002346
     -0.00011794       0.00000091
     -0.00014190      -0.00000234
     -0.00018772       0.00001766
     -0.00097272      -0.00014030
     -0.00041616       0.00002572
     -0.00015472       0.00000638
     -0.00019281      -0.00000840
     -0.00017223       0.00000577
     -0.00110058      -0.00005100
     -0.00011505       0.00000936
     -0.00004108       0.00000060
     -0.00210941      -0.00012783
     -0.00005990      -0.00000146
     -0.00102063      -0.00012579
     -0.00064880      -0.00003259
     -0.00029203      -0.00002048
     -0.00015117       0.00000041
     -0.00011744       0.00000223
     -0.00028179      -0.00002069
     -0.00011847      -0.00000497
     -0.00030844       0.00000774
     -0.00144639      -0.00018681
     -0.00006358       0.00000016
     -0.00004958       0.00000016
     -0.00039679       0.00001821
     -0.00007047       0.00000118
     -0.00020614      -0.00000167
     -0.00003172       0.00000099
     -0.00004779       0.00000239
     -0.00079097       0.00001740
     -0.00075945      -0.00002254
     -0.00011043      -0.00000479
     -0.00067723      -0.00008207
     -0.00044443       0.00001780
     -0.00017406      -0.00000433
     -0.00006336      -0.00000091
     -0.00004420       0.00000259
     -0.00007030      -0.00000095
     -0.00007223       0.00000422
     -0.00002729       0.00000099
     -0.00004989       0.00000362
     -0.00037773       0.00005460
     -0.00013705      -0.00000584
     -0.00004299       0.00000214
     -0.00031312       0.00003358
     -0.00039298       0.00005288
     -0.00011250       0.00000719
     -0.00111995      -0.00007645
     -0.00010905      -0.00000170
     -0.00092858      -0.00006224
     -0.00004129       0.00000278
     -0.00138910       0.00008349
     -0.00047680      -0.00001259
     -0.00190944       0.00018330
     -0.00107168       0.00005556
     -0.00011657      -0.00000321
     -0.00004494      -0.00000004
     -0.00190442       0.00019728
     -0.00019782      -0.00000879
     -0.00017715      -0.00000780
     -0.00019570       0.00002146
     -0.00013011      -0.00000448
     -0.00017187       0.00000704
     -0.00012819      -0.00000550
     -0.00095104      -0.00003234
     -0.00015648       0.00001417
     -0.00010891       0.00000661
     -0.00023541       0.00002702
     -0.00033829       0.00001056
     -0.00011671      -0.00000346
     -0.00022362      -0.00000148
     -0.00077678       0.00001276
     -0.00014723      -0.00000635
     -0.00008253       0.00000145
     -0.00009646      -0.00000351
     -0.00008007      -0.00000240
     -0.00011311      -0.00000176
     -0.00002452       0.00000072
     -0.00009735      -0.00000267
     -0.00034994      -0.00001875
     -0.00016871       0.00000144
     -0.00003926       0.00000051
     -0.00006098      -0.00000149
     -0.00013199       0.00000334
     -0.00009384       0.00000617
     -0.00014416       0.00000643
     -0.00004625       0.00000252
     -0.00024316       0.00002679
     -0.00113950       0.00006627
     -0.00017181      -0.00000852
     -0.00106503      -0.00007753
     -0.00041347       0.00002196
     -0.00023350       0.00002864
     -0.00008150       0.00000543
     -0.00015257      -0.00000514
     -0.00006972       0.00000084
     -0.00050259       0.00000700
     -0.00046560      -0.00001322
     -0.00005579       0.00000173
     -0.00037816      -0.00000807
     -0.00022886      -0.00000448
     -0.00023662       0.00002078
     -0.00008728      -0.00000346
     -0.00007173       0.00000030
     -0.00032638      -0.00003032
     -0.00006160      -0.00000002
     -0.00129365      -0.00019701
     -0.00017984      -0.00000640
     -0.00009281      -0.00000288
     -0.00007427       0.00000179
     -0.00054468       0.00000744
     -0.00051058      -0.00004967
     -0.00028888       0.00002817
     -0.00050316       0.00000241
     -0.00049677      -0.00000444
     -0.00050202       0.00000037
     -0.00125858      -0.00016709
     -0.00013124       0.00000260
     -0.00024954       0.00001025
     -0.00027366      -0.00001260
     -0.00017138      -0.00000254
     -0.00005592       0.00000005
     -0.00018696      -0.00000651
     -0.00030048      -0.00002161
     -0.00012213      -0.00000491
     -0.00091857      -0.00003557
     -0.00076217       0.00000932
     -0.00006027       0.00000215
     -0.00003535       0.00000160
     -0.00033905       0.00001155
     -0.00230297       0.00026354
     -0.00003149       0.00000140
     -0.00026272       0.00000075
     -0.00003241       0.00000101
     -0.00007831       0.00000423
     -0.00010032      -0.00000397
     -0.00005891       0.00000326
     -0.00009613      -0.00000374
     -0.00037030       0.00003141
     -0.00036243       0.00000334
     -0.00018536      -0.00000591
     -0.00009786      -0.00000098
     -0.00018118       0.00000570
     -0.00077538       0.00006125
     -0.00166985       0.00013751
     -0.00017106       0.00001778
     -0.00005314       0.00000120
     -0.00007412       0.00000543
     -0.00002467       0.00000115
     -0.00078033      -0.00000131
     -0.00003155       0.00000046
     -0.00004375       0.00000189
     -0.00082939      -0.00010228
     -0.00013624       0.00000583
     -0.00018800       0.00001684
     -0.00122172       0.00004833
     -0.00003771       0.00000059
     -0.00003620       0.00000047
     -0.00047094       0.00004662
     -0.00010739      -0.00000449
     -0.00007281      -0.00000303
     -0.00003494       0.00000175
     -0.00016287      -0.00000902
     -0.00136054      -0.00001018
     -0.00132455      -0.00015373
     -0.00007895      -0.00000197
     -0.00005879       0.00000348
     -0.00003430       0.00000077
     -0.00038322      -0.00002048
     -0.00012080       0.00000248
     -0.00100204      -0.00015559
     -0.00010961      -0.00000383
     -0.00023097      -0.00001492
     -0.00004814       0.00000301
     -0.00016719      -0.00000575
     -0.00005487       0.00000300
     -0.00004275       0.00000051
     -0.00064718       0.00004276
     -0.00002414       0.00000093
     -0.00005914      -0.00000160
     -0.00056191       0.00003158
     -0.00012553       0.00000421
     -0.00002686       0.00000106
     -0.00004542       0.00000138
     -0.00002727       0.00000050
     -0.00043518       0.00002644
     -0.00004460      -0.00000111
     -0.00005434       0.00000274
     -0.00025608      -0.00000080
     -0.00057141       0.00001733
     -0.00014201      -0.00000751
     -0.00012887       0.00001046
     -0.00002885       0.00000152
     -0.00002912       0.00000141
     -0.00021683      -0.00000824
     -0.00124421      -0.00020720
     -0.00052048       0.00007565
     -0.00057201      -0.00006454
     -0.00012340      -0.00000569
     -0.00164390       0.00001559
     -0.00016101       0.00000683
     -0.00005320       0.00000258
     -0.00006594       0.00000148
     -0.00020776      -0.00000557
     -0.00026184      -0.00001192
     -0.00065920      -0.00008529
     -0.00014901       0.00000635
     -0.00027905       0.00002731
     -0.00010589       0.00000126
     -0.00001948       0.00000071
     -0.00040968       0.00003905
     -0.00019554       0.00001389
     -0.00003542       0.00000145
     -0.00018043      -0.00001111
     -0.00036930      -0.00000723
     -0.00010618       0.00000298
     -0.00151353       0.00002690
     -0.00015969       0.00000135
     -0.00009210      -0.00000410
     -0.00008617       0.00000041
     -0.00010058      -0.00000108
     -0.00018389      -0.00001100
     -0.00006265      -0.00000132
     -0.00017139      -0.00000666
     -0.00024181       0.00002652
     -0.00021613      -0.00000841
     -0.00010249       0.00000125
     -0.00130797       0.00000285
     -0.00007598      -0.00000182
     -0.00038300       0.00003623
     -0.00058749      -0.00004873
     -0.00006394       0.00000193
     -0.00009194      -0.00000328
     -0.00015477      -0.00000855
     -0.00005480       0.00000186
     -0.00048092      -0.00001352
     -0.00010147      -0.00000512
     -0.00035789       0.00001059
     -0.00019121      -0.00000473
     -0.00003442       0.00000116
     -0.00044584      -0.00005251
     -0.00050808      -0.00005184
     -0.00007773      -0.00000290
     -0.00031180       0.00000020
     -0.00015161      -0.00000820
     -0.00052890      -0.00000814
     -0.00118039      -0.00009985
     -0.00020090       0.00000569
     -0.00004915       0.00000047
     -0.00026856       0.00003250
     -0.00007215       0.00000035
     -0.00017385      -0.00000932
     -0.00010247      -0.00000354
     -0.00049224       0.00001080
     -0.00050981       0.00001296
     -0.00176324      -0.00010706
     -0.00046265      -0.00002059
     -0.00006777      -0.00000067
     -0.00026183       0.00003326
     -0.00039052      -0.00002914
     -0.00032096       0.00002457
     -0.00062817      -0.00005934
     -0.00088803      -0.00013002
     -0.00007278       0.00000079
     -0.00023717       0.00001187
     -0.00004241       0.00000122
     -0.00046556      -0.00002682
     -0.00006912       0.00000441
     -0.00020257      -0.00000967
     -0.00010699       0.00000142
     -0.00009267       0.00000321
     -0.00014048       0.00000013
     -0.00016900       0.00001373
     -0.00042762       0.00001527
     -0.00012036       0.00000197
     -0.00019043       0.00000684
     -0.00010064       0.00000754
     -0.00004881      -0.00000047
     -0.00154457      -0.00012667
     -0.00002880       0.00000082
     -0.00023896      -0.00001964
     -0.00006788      -0.00000088
     -0.00073081       0.00003771
     -0.00018611      -0.00000935
     -0.00014448       0.00001095
     -0.00028138       0.00000072
     -0.00011112      -0.00000166
     -0.00007628      -0.00000303
     -0.00027327       0.00002566
     -0.00004808      -0.00000090
     -0.00010992      -0.00000218
     -0.00106897       0.00009873
     -0.00006275       0.00000221
     -0.00004810       0.00000121
     -0.00004772      -0.00000168
     -0.00031568       0.00000151
     -0.00041710      -0.00002386
     -0.00011150      -0.00000404
     -0.00008589       0.00000507
     -0.00041415      -0.00003667
     -0.00022270       0.00000435
     -0.00015736       0.00001248
     -0.00107817       0.00001367
     -0.00004045       0.00000066
     -0.00044710       0.00002954
     -0.00103462      -0.00002757
     -0.00021389      -0.00000785
     -0.00039010       0.00002147
     -0.00020098      -0.00000079
     -0.00037935       0.00000414
     -0.00018810      -0.00000447
     -0.00005735      -0.00000190
     -0.00012897      -0.00000699
     -0.00005703      -0.00000120
     -0.00018646       0.00000500
     -0.00008537      -0.00000334


==> scatterplots/nh3/anisotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     -0.00155622     -0.00171243
     -0.00604507     -0.00611194
     0.000195532     0.000157337
    -0.000385795    -0.000344611
      0.00193723      0.00143165
    -0.000257228    -0.000387688
     -0.00120177     -0.00121085
     0.000432047     0.000427441
     -0.00112706      -0.0011347
     -0.00798605     -0.00793525
     -0.00021119    -0.000194873
     -8.1197e-05    -0.000175261
    -0.000144649    -0.000141971
     -0.00463683     -0.00431038
      -0.0016533      -0.0016412
     -0.00156337     -0.00151802
      -0.0178719      -0.0185792
      0.00058866     0.000539717
    -0.000984042     -0.00085592
    -0.000738478    -0.000640538
      -0.0166655      -0.0169563
      4.7584e-05    -0.000123502
     -0.00108866     -0.00100283
     -0.00577192      -0.0058696
     -0.00375799     -0.00384377
      0.00361487      0.00340631
      -0.0045014      -0.0048912
     -0.00230019     -0.00223826
      7.6247e-05     0.000170576
      0.00229554      0.00218056
     0.000153782     0.000168328
     -0.00138072     -0.00133712
      0.00483813      0.00440593
      0.00103114      0.00103644
     0.000968654     0.000957598
      0.00378443      0.00332161
    -0.000243008    -0.000348155
     -0.00865664     -0.00851761
      -0.0122187      -0.0123994
      0.00266254       0.0024038
     0.000263234     0.000168329
    -0.000645079    -0.000574762
    -0.000387261    -0.000343216
     -0.00463943     -0.00423494
     -0.00106696    -0.000964186
    -0.000290556    -0.000366504
     -0.00742143      -0.0074832
     -0.00023122    -0.000214652
      -0.0107426      -0.0105047
      2.6368e-05    -3.58627e-06
     0.000552738     0.000567433
    -0.000312557    -0.000277463
    -0.000252239    -0.000228275
     -0.00396109     -0.00355965
     0.000152908     6.62566e-05
    -0.000129696    -0.000193977
     -0.00184272     -0.00175465
     -0.00187018     -0.00187104
     -0.00843869     -0.00863218
     -0.00430274     -0.00430322
    -0.000230497    -0.000219756
      -0.0112185      -0.0115991
      0.00154251       0.0014917
      -0.0025863     -0.00248762
     0.000217552     0.000208407
     -0.00085178    -0.000762915
     -0.00471781     -0.00448056
     -0.00612455     -0.00623261
      -0.0132059      -0.0123989
      2.9625e-05    -6.17652e-05
     -0.00280519     -0.00334847
     -0.00135501     -0.00126304
     -0.00522559     -0.00549499
    -0.000590194     -0.00056679
     -3.5927e-05    -8.38198e-05
     0.000213881     0.000241027
     0.000662135     0.000600737
     -0.00128557     -0.00135746
     -0.00139584      -0.0018653
    -0.000602996     -0.00062253
     -0.00493261      -0.0048085
      7.6913e-05     0.000100982
      0.00152308      0.00120296
     -0.00111184     -0.00105179
     -0.00267146     -0.00264396
     0.000436834     0.000416308
     -0.00376716     -0.00374825
    -0.000585548    -0.000647204
     -0.00543291     -0.00516806
     -3.6271e-05    -7.72659e-06
      0.00102326      0.00099254
      -0.0151461      -0.0146399
     0.000391786     0.000449381
     0.000349196     0.000290894
      -0.0172658      -0.0175345
     -0.00152551     -0.00142116
     -0.00150079     -0.00151698
     -0.00195205     -0.00189953
      0.00196429      0.00185283
     -0.00447226     -0.00437709
      -0.0180709      -0.0185685
      0.00159381      0.00147332
     -0.00763263      -0.0079862
    -0.000219305    -0.000204824
     -0.00387934     -0.00381074
     0.000629504     0.000586612
     -0.00224855     -0.00227983
     -0.00253487     -0.00245368
     0.000478312     0.000527293
     -0.00190719     -0.00196491
     -0.00331362     -0.00328697
      0.00299282      0.00273948
    -0.000508666    -0.000438855
     -0.00981463     -0.00894033
     -0.00207816     -0.00196123
     -0.00112595    -0.000994286
     0.000195279     0.000239982
     -0.00930476     -0.00939841
     -0.00136508     -0.00121344
      -0.0133364      -0.0125317
     -0.00124755      -0.0012147
      2.4438e-05     7.50385e-05
     0.000676716     0.000588553
    -0.000777744    -0.000751981
     -0.00308521     -0.00294991
      -8.679e-05    -0.000119107
    -0.000291789    -0.000285849
     -3.6027e-05     2.20453e-05
    -0.000687298    -0.000732859
      -0.0183143      -0.0190481
      0.00281884      0.00262253
     0.000760535     0.000738307
      -0.0044549     -0.00467172
      0.00220187       0.0021157
      0.00106304     0.000659088
      0.00100936     0.000954715
      -0.0008175    -0.000788256
     -0.00559753     -0.00588216
      0.00017194     0.000169816
     -0.00419801     -0.00397219
      -0.0236506       -0.023522
     -0.00187785     -0.00183338
    -0.000925222    -0.000934244
    -0.000600336    -0.000600348
     -0.00315533      -0.0032382
     -0.00235536     -0.00264365
     0.000561938     0.000582022
     -0.00088844    -0.000936665
     -3.4117e-05     3.76897e-05
     -0.00151077     -0.00150074
     0.000219057     0.000247279
     0.000372253     0.000174897
    -0.000982286    -0.000960148
    -0.000288632    -0.000161898
      0.00394395      0.00368144
     0.000522368     0.000478674
      -0.0037343     -0.00376585
     -0.00143343     -0.00141108
      0.00123379      0.00122023
     -0.00511144     -0.00511185
     0.000672659     0.000371597
      -0.0154823      -0.0153872
    -0.000829876    -0.000758079
     -0.00250745     -0.00293702
      0.00240476        0.002285
      9.1756e-05     0.000214317
    -0.000474851    -0.000534374
      -4.745e-06     0.000184451
     -0.00214008     -0.00257756
    -0.000340234    -0.000438035
     -0.00757744     -0.00691785
     -0.00179796     -0.00171722
     -0.00064595    -0.000619611
    -0.000425106    -0.000567996
      0.00128788      0.00115561
      0.00142551      0.00140401
    -0.000641292    -0.000638176
     -0.00170607     -0.00156793
    -0.000484881    -0.000385826
    -0.000647417    -0.000781119
      0.00125126      0.00105153
     -0.00151221     -0.00156218
     -0.00037916    -0.000317084
      0.00187396       0.0012605
     -0.00273797     -0.00268734
     -0.00412429     -0.00404134
     -0.00173653     -0.00122594
      -0.0179709      -0.0183061
    -0.000925319    -0.000957353
     -0.00122182     -0.00116668
     -0.00266327     -0.00272127
      -0.0039805     -0.00437477
      -0.0124319      -0.0126365
     -0.00160378     -0.00156631
     -0.00085423    -0.000800697
     -0.00262866     -0.00206716
     -0.00106559     -0.00103782
     -0.00449914     -0.00477716
     -0.00100106     -0.00103548
     -0.00158544     -0.00178129
     -0.00630417     -0.00630706
    -0.000446138    -0.000369513
    -0.000857254    -0.000829811
     -0.00117827     -0.00112692
      0.00106864     0.000948273
      0.00210784      0.00193853
     -0.00136167     -0.00175992
     -0.00129055     -0.00122381
    -0.000183387    -0.000156984
     -0.00106472     -0.00122547
      -0.0032305     -0.00362398
     0.000146259     7.60546e-05
     -0.00271979     -0.00266712
    -0.000842311    -0.000994046
     0.000765293     0.000726433
     0.000114439     0.000148657
     0.000274281     0.000241059
     -8.3025e-05    -4.09175e-05
     -0.00336714     -0.00348424
     -0.00131724     -0.00129871
     -0.00048797    -0.000427501
     0.000112312     0.000180598
     -0.00757686     -0.00760497
     0.000496019     0.000329691
     -0.00917961     -0.00909629
     -0.00169865     -0.00161742
     -0.00156516     -0.00149146
     -0.00134604     -0.00133739
     -0.00111703     -0.00112379
     0.000449504     0.000463868
    -0.000267391    -0.000184476
     -6.7018e-05    -3.23895e-05
    -0.000824384    -0.000781537
    -0.000473735    -0.000439679
      0.00143995      0.00101412
      -0.0095557     -0.00914636
     -0.00259805     -0.00316792
      0.00021365     0.000274903
    -0.000340429    -0.000346609
      -0.0140638      -0.0138441
      -0.0106201      -0.0102829
     -0.00280344     -0.00303113
    -0.000871134     -0.00104251
      0.00103425      0.00103649
     -0.00738926     -0.00730088
     -0.00134881     -0.00131815
     -0.00274412     -0.00278486
      0.00012465     0.000218947
     -0.00220171     -0.00207799
     -0.00913779      -0.0096649
       0.0028686      0.00245692
     0.000205041     0.000289975
    -0.000789261     -0.00115841
      0.00182316       0.0015762
     -0.00786699     -0.00788547
     0.000183218     7.24813e-05
     0.000498167     0.000468793
     0.000217334     0.000256922
     -0.00177598     -0.00174246
     -0.00910214     -0.00877174
    -0.000408613    -0.000485622
     -0.00225385     -0.00214766
     -0.00170087     -0.00175846
    -0.000506567    -0.000652495
    -0.000174355     -0.00012105
     -0.00176635     -0.00167538
       4.384e-06    -2.19526e-05
     -0.00112011     -0.00108836
     -0.00117742     -0.00129226
    -0.000387836     -0.00036473
    -0.000852318    -0.000895184
     -0.00188917     -0.00199494
     -0.00531965     -0.00590018
      9.5087e-05     0.000141487
     0.000160238     0.000185391
    -0.000879001    -0.000877747
     0.000351876     0.000287722
      0.00196097      0.00172274
     -0.00686138     -0.00710703
      0.00233191      0.00217265
     -0.00949567     -0.00904888
    -0.000956739    -0.000912985
    -0.000612176    -0.000642742
      0.00142405      0.00140895
      -0.0174433      -0.0177954
     0.000330177     0.000381674
      -0.0105891      -0.0106011
     -6.4656e-05     -0.00021092
     -0.00215288     -0.00231365
     0.000305315     0.000115567
      0.00095348     0.000896273
     -0.00116154     -0.00124085
     -0.00925794     -0.00880169
     -0.00316892     -0.00306053
     -0.00124927     -0.00123035
     -0.00272697     -0.00304329
     -0.00209048     -0.00180075
      4.4461e-05     8.37288e-05
     -0.00110338     -0.00107161
      -0.0129436      -0.0132305
      0.00144153       0.0012019
    -0.000603521    -0.000607248
     -0.00406169     -0.00408623
     0.000801663      0.00100466
      -0.0103668      -0.0100493
     -0.00134804     -0.00134563
      0.00156462      0.00100664
    -0.000161391    -0.000276769
     -0.00023496    -0.000208649
      0.00119043     0.000699386
    -0.000373302     -0.00039024
     -0.00240996     -0.00263762
     -0.00641545     -0.00645515
     0.000345928     0.000323546
     -0.00101362    -0.000960023
     0.000943076     0.000906222
      3.4101e-05     6.25376e-05
     -0.00034363    -0.000281874
      0.00190256      0.00181993
     0.000794814     0.000406724
      -0.0046678     -0.00466944
     0.000188128     9.41625e-05
     0.000197058     0.000228084
     -0.00426267     -0.00443146
      -0.0013533     -0.00139457
        -0.01081      -0.0119344
     0.000561558     -0.00011967
    -0.000185868     -0.00018442
       0.0021215      0.00199079
     -0.00328054     -0.00319596
     -0.00129795      -0.0012688
     0.000213961     0.000250785
    -0.000362306    -0.000372791
     -0.00952969       -0.010151
     -0.00165382     -0.00126978
     -0.00242607     -0.00223882
       0.0034509      0.00322427
     -0.00401684     -0.00447165
      9.0379e-05      3.4175e-05
      -0.0142304      -0.0136524
      -0.0223868      -0.0223733
      -0.0015702      -0.0016616
    -0.000682128    -0.000684171
     -0.00748642     -0.00749774
     0.000233418     0.000325531
     -0.00392899     -0.00370732
     -0.00122167     -0.00127622
     -0.00194714     -0.00182027
      0.00278629      0.00220264
      -0.0070102     -0.00690798
     0.000487959      0.00046121
     -0.00529315     -0.00533449
     -0.00014118    -0.000153652
     0.000907365     0.000873301
      -0.0018954     -0.00182206
      -0.0112057      -0.0120377
      -0.0088074     -0.00771844
    -0.000665911    -0.000611748
     -0.00374478     -0.00364909
      -0.0011658     -0.00129499
     -0.00266137     -0.00269243
     -0.00890676     -0.00856227
     -0.00173626     -0.00174815
    -0.000464866    -0.000449327
     -0.00184236     -0.00179493
     -0.00517271     -0.00496484
      -0.0129337      -0.0131972
     -0.00104923     -0.00100214
     0.000184975     0.000220011
     -0.00620336     -0.00615316
      -0.0101024     -0.00991602
     -0.00278121     -0.00274815
    -0.000602409    -0.000603212
      0.00197324      0.00188492
      0.00169993      0.00163246
     -0.00127684       -0.001252
     -0.00622188     -0.00650716
     -0.00394435     -0.00427916
     -0.00562472     -0.00559435
     -0.00410231     -0.00401221
     -0.00056587    -0.000740226
     0.000816923      0.00077821
    -0.000397483     -0.00045543
    -0.000659815    -0.000576861
     -0.00114506     -0.00113384
     -0.00121687     -0.00116855
     -0.00147432      -0.0012398
       -0.002884     -0.00259815
     -0.00103294    -0.000976663
     -0.00169922     -0.00160319
     0.000188891     0.000109478
    -0.000473501    -0.000440038
     0.000769606     0.000747205
     0.000112212     0.000110591
    -0.000629334    -0.000822989
    -0.000552141    -0.000538126
     -0.00886706     -0.00946032
     -0.00124998     -0.00122927
     -0.00109957     -0.00101604
      -0.0023458     -0.00235885
      0.00255406      0.00239056
    -0.000481011    -0.000573767
      8.4523e-05     3.77827e-06
     -0.00151978      -0.0014525
     -0.00462032     -0.00460252
     -0.00596751     -0.00584228
    -0.000907412    -0.000593628
     -0.00107978     -0.00107697
     -0.00605358     -0.00573043
     -3.7532e-05    -7.99682e-05
     0.000916515     0.000873411
      -0.0066785      -0.0059233
     -0.00235274     -0.00259351
     -0.00692124     -0.00684218
     -0.00889696     -0.00883515
      0.00073532     0.000679138
     -0.00344337     -0.00341859
     -0.00160872     -0.00178636
      0.00239245       0.0022317
     -0.00230196     -0.00221307
      0.00012743     3.61609e-05
      6.1962e-05       6.306e-05
     -7.3726e-05    -1.36399e-05
     -0.00193849     -0.00174563
     -0.00263442     -0.00250606
     -0.00112802     -0.00112066
     0.000402611     0.000419996
      -0.0178203      -0.0180859
      -0.0108912      -0.0105475
      0.00360383      0.00321424
     -0.00113168     -0.00111278
    -0.000266721    -0.000795639
     -0.00104332     -0.00094615
     -0.00378951     -0.00391019
    -0.000544024    -0.000644415
      0.00129133      0.00124046
       0.0037934      0.00354461
     -0.00117725     -0.00112406
     -0.00987234     -0.00937772
     0.000593722     0.000547323
      -8.938e-06     4.99758e-05
      -0.0159135      -0.0147205
     -0.00176391     -0.00195516
     -4.6189e-05     4.69137e-05
     -0.00651003     -0.00663255
     -0.00131148     -0.00120441
    -0.000238354    -0.000462728
    -0.000655367    -0.000682615
      -0.0022125     -0.00216462
     -0.00606732     -0.00585874
      -0.0226673      -0.0224304
     -0.00246421     -0.00338211
     -0.00481202       -0.004443
    -0.000949289     -0.00109076
       -0.021101      -0.0206636
    -0.000898086    -0.000874838
     -0.00260655     -0.00267531
      -0.0308289      -0.0308761
      -0.0124415      -0.0123014
     -0.00445528     -0.00456071
      -0.0162314      -0.0150455
     -0.00242398     -0.00234872
     -0.00140084     -0.00139274
     -0.00039535    -0.000413667
      -0.0103348     -0.00959431
    -0.000239834    -0.000314401
       2.146e-05     5.57629e-05
    -0.000600644     -0.00105474
     -0.00250129     -0.00305462
      0.00100688     0.000740966
    -0.000538001    -0.000510575
    -0.000349808    -0.000326773
     -0.00105062    -0.000967047
       0.0012533      0.00112912
     -0.00683578     -0.00678217
    -0.000259435    -0.000252243
     -3.2678e-05     -0.00078839
    -0.000715876    -0.000433724
    -0.000870777    -0.000857087
    -0.000468046    -0.000527989
      0.00207958      0.00194055
      0.00099015       0.0010663
     -7.8503e-05    -6.63925e-05
    -0.000112921    -9.82377e-05
      0.00373002      0.00313123
     -0.00319447      -0.0031565
     -0.00115613     -0.00112822
     0.000646914     0.000493605
       -0.011217      -0.0111829
     -0.00156608     -0.00146853
    -0.000613291    -0.000440216
    -0.000355334    -0.000424567
      0.00200219      0.00164514
     -0.00326451     -0.00313392
    -0.000256169    -0.000172832
     0.000600766     0.000638189
       3.657e-06     7.62233e-05
      6.8931e-05     0.000109797
      0.00149795      0.00143688
     -0.00323103     -0.00321236
     -0.00848066     -0.00859862
      -0.0045606     -0.00455497
     -0.00202307     -0.00193774
    -0.000398499    -0.000403188
    -0.000451676    -0.000519196
     -0.00616814     -0.00601492
     -0.00188386     -0.00176874
    -0.000747471    -0.000967378
     -0.00264672     -0.00262565
    -0.000526701    -0.000290708
    -0.000295964    -0.000255475
     -0.00402712     -0.00426615
     -0.00190586     -0.00189074
    -0.000202024    -0.000115016
     -0.00983569     -0.00977256
     0.000965108     0.000927056
     -0.00156062     -0.00183075
     -0.00225711     -0.00262206
     -0.00102622     -0.00095673
      -0.0013582     -0.00175569
      0.00131214      0.00120123
    -0.000568347    -0.000545909
      0.00158998     0.000862207
     -2.6782e-05    -2.59701e-05
      -0.0119235      -0.0123424
     -0.00758812     -0.00774113
    -0.000134136    -0.000129612
     -0.00384833     -0.00405699
     -0.00977452     -0.00966592
      8.0916e-05    -6.31956e-05
     -0.00247213     -0.00232361
      -0.0101159      -0.0103054
      -0.0147982       -0.014808
      -0.0017863     -0.00173243
      0.00138588      0.00126029
      1.9442e-05    -3.21208e-05
      0.00121528      0.00121071
    -0.000519769    -0.000538813
     -0.00435772     -0.00435927
    -0.000935182     -0.00100302
     -0.00832089     -0.00750052
     -0.00050077    -0.000482498
     -0.00791316     -0.00759871
     0.000446769     0.000421336
      0.00265727      0.00237316
      0.00174273      0.00159859
     -0.00879818     -0.00952917
      0.00246511      0.00229957
    -0.000378489     -0.00038326
    -0.000900471    -0.000848479
      2.6261e-05     4.23509e-05
       -0.013206      -0.0130473
      0.00195657      0.00139723
    -0.000695151    -0.000902081
     -0.00392453     -0.00356762
    -0.000154961    -0.000116031
      0.00116039       0.0010275
     -0.00155575     -0.00151673
     -0.00257804      -0.0025198
     -0.00163357     -0.00167788
     -0.00108154      -0.0010367
     -0.00255383     -0.00255052
     -0.00212776     -0.00230927
      -0.0169866      -0.0169084
     0.000671131     0.000601243
     0.000552347     0.000585484
     0.000560036     0.000548677
      0.00104129     0.000686028
     -0.00165619     -0.00174063
     -0.00114242     -0.00141998
     0.000313989     0.000278661
     -0.00164169     -0.00162124
     -0.00115894     -0.00111944
     -0.00115021      -0.0011003
    -0.000135293    -0.000145406
     -0.00339852     -0.00466274
     -0.00170382     -0.00172635
      -4.818e-05    -5.02035e-05
    -0.000698359    -0.000798546
    -0.000354299    -0.000315586
      0.00196429      0.00176535
     -0.00297009     -0.00300337
     0.000668772      0.00071937
    -0.000447038    -0.000523553
      0.00121399     0.000769949
     0.000464114     0.000469047
      9.0663e-05     -5.4438e-05
      -0.0100897      -0.0101168
     -6.3568e-05      -0.0001405
     -0.00907663     -0.00875909
      0.00368498      0.00335983
      0.00258985      0.00246741
      -0.0020548     -0.00199547
      0.00192064      0.00169667
      -0.0213321      -0.0220716
     0.000928643     0.000915706
     0.000173536     0.000166362
      -0.0176536      -0.0169911
    -0.000712004    -0.000663236
     -0.00738929     -0.00749849
     -0.00626844     -0.00627176
     -0.00276508     -0.00272186
     0.000694536     0.000606551
     -0.00203338     -0.00194146
     -0.00203936     -0.00217891
     -0.00182308     -0.00174777
     -0.00872575     -0.00874917
       -0.010759      -0.0107715
    -0.000590501     -0.00068303
    -0.000153947    -0.000216443
      0.00172666      0.00121544
     0.000861247     0.000821873
    -0.000495136    -0.000458998
     -0.00033439    -0.000276926
      0.00048171     0.000433124
     -0.00365417     -0.00379805
     -0.00354953     -0.00397362
    -0.000947075     -0.00094387
     -0.00600971     -0.00613213
     -0.00124589     -0.00100756
     -0.00265669     -0.00289668
    -0.000786417    -0.000856802
     0.000560949     0.000557453
     -0.00107051     -0.00100407
     -0.00108573    -0.000886611
     0.000241139     0.000249805
    -0.000278965    -0.000194299
     0.000860286     0.000920522
     -0.00157667     -0.00169425
     0.000801607     0.000768781
    -0.000176453    -0.000116481
     0.000198893     0.000229431
    -0.000123245    -0.000201988
     -0.00895258     -0.00853131
    -0.000755949     -0.00087475
      -0.0080778     -0.00830144
     -1.8414e-05     5.23938e-05
     -0.00247582     -0.00287989
     -0.00423426     -0.00420719
     -0.00666284     -0.00663363
    -0.000236002    -0.000738857
    -0.000908033    -0.000882808
    -0.000368823    -0.000512892
      -0.0040637     -0.00511671
    -0.000390102    -0.000433517
     -0.00220782       -0.002166
     -6.3356e-05     6.79095e-05
     -0.00226281     -0.00215122
      0.00279603      0.00247099
    -0.000144378    -0.000299445
      -0.0089804     -0.00918586
     -0.00166686     -0.00145819
     0.000332977     0.000198471
     0.000572544     0.000655431
     0.000740627     0.000574345
     -0.00109598     -0.00120666
     -0.00130659     -0.00202176
     -0.00768934     -0.00734313
     -0.00230859     -0.00228157
      0.00177212      0.00163933
     -0.00234248     -0.00206783
     -0.00515584     -0.00479723
    -0.000670776    -0.000677981
    -0.000122546    -0.000128831
    -0.000953711    -0.000962412
     -0.00584904     -0.00568207
     -0.00411911       -0.004322
     0.000248041     0.000170392
    -0.000697526     -0.00072672
      0.00157314      0.00151317
    -0.000222383    -8.83171e-05
     -9.9165e-05    -0.000161047
     0.000680904     0.000632125
     0.000524012     0.000624903
     -0.00430763     -0.00400725
       -0.002623     -0.00273255
     -0.00687352     -0.00695936
      0.00174614      0.00168885
     0.000969767      0.00102464
    -0.000140187    -4.20032e-05
     -0.00116669     -0.00134804
      0.00153187      0.00142328
     -0.00228582     -0.00258229
     -0.00427259     -0.00360366
        9.63e-05    -5.94006e-06
     -0.00210418     -0.00191268
    -0.000750174    -0.000777703
     -0.00201501     -0.00193003
     -0.00123136     -0.00118148
    -0.000205817    -0.000211874
     -0.00386079     -0.00416848
     -0.00010887    -0.000102531
      -0.0121603      -0.0118778
    -0.000589149    -0.000630977
    -0.000528197     -0.00055535
     -0.00397429     -0.00367182
     -0.00356838     -0.00343768
     -0.00344084     -0.00366257
     -4.1036e-05     0.000126627
    -0.000406563    -0.000872205
     -0.00353879     -0.00378429
     -0.00262358     -0.00207158
      -0.0117308      -0.0112267
     0.000828434     0.000775653
      0.00172882      0.00148889
     -0.00292409     -0.00310877
    -0.000375045    -0.000505419
    -0.000241603    -0.000291614
     -0.00155091     -0.00150912
     -0.00459751     -0.00450176
    -0.000803041    -0.000818021
     -0.00884001     -0.00839471
     -0.00277127     -0.00238363
     0.000217462     0.000255079
     0.000495319     0.000466608
    -0.000423792     -0.00114671
     -0.00952755     -0.00816338
     0.000327507     0.000331281
    -0.000116887    -0.000281784
     -5.3584e-05    -8.17106e-06
      6.6831e-05     0.000140463
     -0.00146239      -0.0015099
     0.000423122     0.000380002
    -0.000876418    -0.000945389
     -0.00173796     -0.00170487
     -0.00228125     -0.00235761
     -0.00232127     -0.00248542
    -0.000501893    -0.000462728
     0.000953846     0.000821537
       0.0012779      0.00153535
     -0.00419417     -0.00335721
      0.00101484      0.00098956
     0.000260131     0.000239001
    -0.000453775    -0.000321959
      -6.704e-05    -2.44914e-05
     -0.00522359     -0.00489578
    -0.000394652    -0.000353662
       -0.000206    -0.000159359
     -0.00887674     -0.00820565
      0.00309199      0.00289529
     0.000192958     0.000111138
     -0.00491889      -0.0050546
    -0.000221888    -0.000189824
      0.00104938     0.000937321
    -0.000198233    -4.77574e-05
     -0.00248393     -0.00239226
     -0.00140885     -0.00139574
    -0.000192066    -0.000120275
      -0.0014386     -0.00137233
     -0.00700625     -0.00662767
      -0.0108259      -0.0110357
     -0.00118467     -0.00116264
     0.000541487     0.000525412
     0.000427253     0.000405121
     -0.00499815     -0.00488501
     -0.00043175    -0.000685337
     -0.00917041     -0.00894575
    -0.000395958    -0.000459252
     -0.00221873     -0.00220107
      0.00063558     0.000657518
     -0.00141023     -0.00153643
     0.000941495     0.000824112
    -0.000391936    -0.000372712
      0.00152561     0.000715892
      7.2418e-05     8.90721e-05
    -0.000646193    -0.000679666
    -0.000449799    -0.000513553
      0.00164572      0.00150764
    -0.000264075    -0.000213439
    -0.000517537    -0.000482137
    -0.000288385    -0.000262722
      0.00318505      0.00297118
     -0.00050083    -0.000524212
      0.00068669     0.000671513
     -0.00093236    -0.000740427
    -0.000731227     -0.00105453
     -0.00253974      -0.0025303
      7.6125e-05     0.000180214
      7.7118e-05     0.000100451
     0.000410202     0.000421536
     -0.00290444     -0.00288025
     -0.00978561     -0.00957359
      0.00126455      0.00118046
     -0.00591083     -0.00573035
     -0.00161279      -0.0015536
      -0.0231135      -0.0231217
      0.00303127      0.00282712
     0.000258032     0.000220657
    -0.000368538    -0.000355632
     -0.00123925     -0.00121816
      -0.0046322     -0.00454631
     -0.00775102     -0.00786419
     -1.4568e-05     0.000108354
     0.000787907      0.00077935
    -0.000834563    -0.000867781
     -3.3775e-05      2.0658e-05
     -0.00350444      -0.0036708
       0.0014636      0.00135648
     0.000108463     0.000130474
     -0.00255817     -0.00255933
      -0.0018974      -0.0019647
      0.00147159      0.00120726
     -0.00421248     -0.00465748
      0.00015961     8.35514e-05
     -0.00150717     -0.00149016
     0.000209786     0.000275393
     -0.00117552     -0.00119721
     -0.00273694      -0.0027115
    -0.000316703    -0.000335371
     -0.00194712     -0.00190371
     -0.00115087     -0.00135596
     -0.00223617     -0.00235722
     -0.00039346     -0.00037688
      -0.0145407      -0.0149118
     -0.00101176     -0.00100202
    -0.000309629    -7.00828e-05
     -0.00649534     -0.00632921
      0.00202667      0.00193305
    -0.000649915     -0.00070845
      -0.0021222     -0.00230923
     0.000198519      0.00013703
     -0.00245275     -0.00254503
     -0.00191677     -0.00195887
     -0.00034039    -0.000449634
     -0.00284035     -0.00265362
      0.00120794      0.00115368
      -0.0047107     -0.00485917
     -0.00795432     -0.00807458
     -0.00118336     -0.00112901
     -0.00816909     -0.00830757
     -0.00394735     -0.00395238
     -0.00374956     -0.00442668
      -0.0130861      -0.0129811
     -0.00152798     -0.00167378
     0.000117139     0.000107197
     -0.00446375      -0.0040369
     0.000221167     0.000236792
     -0.00288088     -0.00280548
     -0.00144333     -0.00139654
      -0.0037197     -0.00435589
     -0.00603698     -0.00573438
      -0.0139886      -0.0138746
     -0.00527994     -0.00527502
    -0.000210089    -0.000196834
     0.000774643     0.000859405
     -0.00545338      -0.0059874
    -0.000378433    -0.000208518
     -0.00634636     -0.00622379
     -0.00586672     -0.00643429
    -0.000328959    -0.000437676
     0.000847159      0.00079291
     0.000130425     0.000115386
     -0.00530805     -0.00624139
     0.000571255     0.000466032
     -0.00204211     -0.00198555
      -0.0122572      -0.0120042
     -8.0609e-05    -0.000213434
    -0.000168918    -7.71043e-05
    -0.000161793    -0.000134182
     -0.00444082     -0.00437793
     -0.00041277    -0.000374836
     -0.00102096      -0.0011367
     0.000843416     0.000848988
     0.000297291     0.000287844
      -0.0136382      -0.0136404
      8.2799e-05      7.3841e-07
     -0.00542429     -0.00563567
    -0.000412855    -0.000464968
     -0.00262088     -0.00209947
     -0.00235499     -0.00228023
     -3.3773e-05     5.57818e-05
     0.000639327     0.000493868
    -0.000416732    -0.000413052
      -0.0010118     -0.00105005
     -0.00158871     -0.00150293
    -0.000484972    -0.000555855
    -0.000484833    -0.000418504
      0.00193547      0.00128805
     0.000308411     0.000287221
      0.00145547      0.00134764
     -0.00114854     -0.00116922
    -0.000799604     -0.00137959
     -0.00347251     -0.00340887
     -0.00142708     -0.00137749
     0.000342995     0.000252485
     -0.00467527     -0.00446446
     -0.00126587     -0.00178653
     0.000327297     0.000255152
     -0.00809287     -0.00796066
      -8.636e-06    -1.04341e-05
      0.00361619      0.00328237
      -0.0171669      -0.0166578
     -0.00172595     -0.00185921
       0.0022358        0.002052
     -0.00151028     -0.00144846
     -0.00324421     -0.00373794
    -0.000866194    -0.000830815
    -0.000333851    -0.000359087
     -0.00146045     -0.00139722
    -0.000495335    -0.000530319
     0.000344241     0.000206477
     -0.00105764     -0.00111039


==> scatterplots/nh3/anisotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00641433      0.00649255
       0.0243725       0.0234679
     0.000248967     0.000257791
     0.000689795      0.00055792
       0.0167238       0.0161825
      0.00046488     0.000566759
       0.0013864      0.00138893
     0.000176052     0.000143781
      0.00653956      0.00637739
        0.011362       0.0114952
     0.000544752     0.000461057
      0.00107123      0.00138275
     0.000492374     0.000365356
        0.010234       0.0093125
     0.000769465     0.000717663
     0.000876507     0.000848674
       0.0373343        0.036962
     0.000498927     0.000466476
      0.00314332      0.00279752
     0.000548549     0.000601555
       0.0334915       0.0330144
       0.0011748      0.00131389
      0.00429352      0.00404056
       0.0168126       0.0168322
       0.0044015      0.00427389
      0.00257285      0.00267306
       0.0115249        0.011845
     0.000917661     0.000827281
      0.00101959     0.000686267
     0.000516128     0.000504682
     0.000278794      0.00025335
     0.000483444     0.000402825
      0.00364536      0.00377288
      0.00116688       0.0010306
     0.000679887     0.000687537
      0.00960501       0.0095628
      0.00214821      0.00246828
       0.0266151       0.0263622
       0.0468581       0.0459927
      0.00198468      0.00214632
      0.00347406       0.0034924
     0.000435692     0.000492002
      0.00135223      0.00121477
       0.0159034       0.0152471
      0.00545231       0.0050158
     0.000946348      0.00100275
       0.0205287       0.0207406
     0.000527897     0.000494905
       0.0254994       0.0244756
     0.000137899      0.00018923
      0.00178872       0.0019015
     0.000202244     0.000172684
     0.000802058     0.000636501
       0.0162758       0.0158621
     0.000216143     0.000243099
     0.000542698     0.000507558
      0.00219627      0.00219499
      0.00107168       0.0010283
       0.0200145       0.0204213
      0.00571603      0.00568206
      0.00068642     0.000801883
       0.0287212        0.028996
      0.00285929      0.00315432
      0.00112074      0.00110524
      0.00109177     0.000948463
       0.0042462      0.00379717
       0.0068052      0.00601854
      0.00668079      0.00699091
       0.0217778        0.020641
      0.00125732      0.00150484
       0.0196166       0.0192909
      0.00127716      0.00129456
       0.0143263       0.0141848
      0.00128314      0.00106805
     0.000198045     0.000232378
     0.000506245     0.000397644
      0.00168341      0.00172194
      0.00080469     0.000995901
       0.0135648       0.0136186
     0.000260256     0.000238882
       0.0109573       0.0104227
      0.00177784      0.00170003
      0.00235295      0.00262676
      0.00362609      0.00324182
      0.00448495       0.0041018
     0.000361147     0.000319978
      0.00451658      0.00452733
       0.0004994     0.000509018
        0.022217       0.0219706
     0.000471435      0.00039519
     0.000570289     0.000560246
       0.0268913       0.0263119
      0.00109575     0.000855578
     0.000243775     0.000241798
       0.0441862       0.0469353
     0.000879777     0.000869985
     0.000481511     0.000488336
      0.00445326      0.00508252
     0.000463842       0.0004496
       0.0061607      0.00602233
       0.0508307       0.0527867
       0.0022911      0.00248269
       0.0154889       0.0158178
     0.000430098     0.000408562
      0.00663068      0.00714448
     0.000211156     0.000268799
     0.000781812     0.000839634
       0.0039761      0.00362051
     0.000618956     0.000414244
      0.00386009       0.0039868
      0.00600733      0.00610207
      0.00382455      0.00405293
       0.0211273       0.0202101
       0.0248479       0.0235202
      0.00922256       0.0089542
      0.00387205      0.00329668
     0.000418412     0.000378017
       0.0156138       0.0155808
      0.00400188      0.00333507
       0.0399355       0.0394222
      0.00628084      0.00603371
      0.00105775     0.000981134
      0.00170533      0.00179439
      0.00170165      0.00179394
      0.00181532      0.00156307
      0.00138461      0.00137442
     0.000287416      0.00026513
      0.00071288     0.000499776
      0.00146629      0.00146693
       0.0467483       0.0498038
      0.00417434      0.00438351
     0.000696422     0.000666365
       0.0337992       0.0327657
     0.000451562     0.000453253
       0.0101706       0.0109412
     0.000585818     0.000560834
     0.000236052     0.000234287
       0.0177382        0.017477
     0.000759909     0.000645273
      0.00759409       0.0068928
       0.0527265       0.0519325
      0.00164031      0.00172125
      0.00187538      0.00176766
      0.00171999      0.00181847
       0.0122273       0.0119108
      0.00842813      0.00908855
      0.00040786     0.000308558
     0.000806501     0.000881009
     0.000871652     0.000610804
     0.000820746     0.000785799
      0.00092515     0.000715353
      0.00545085      0.00597679
     0.000440792     0.000334839
      0.00301726      0.00251361
      0.00221608      0.00231803
      0.00538888      0.00580308
      0.00670674      0.00658981
     0.000343729     0.000337057
     0.000257336     0.000269521
       0.0153952       0.0158193
      0.00245344      0.00285663
       0.0425294       0.0419302
      0.00134538      0.00154599
       0.0139962       0.0148329
     0.000285993     0.000286189
      0.00180061      0.00145215
     0.000285074     0.000277287
       0.0113164       0.0113867
      0.00413958      0.00472873
     0.000909336     0.000973157
       0.0227368        0.021661
      0.00376573      0.00338884
      0.00344522      0.00309983
       0.0027713        0.002778
     0.000488635     0.000524732
     0.000364384     0.000408175
       0.0116453        0.012077
     0.000619715     0.000712749
       0.0045899      0.00439894
     0.000788293     0.000986858
     0.000740882     0.000837861
      0.00320415      0.00318019
      0.00237206      0.00209409
      0.00727337      0.00855526
      0.00711993      0.00656224
      0.00276328      0.00263902
       0.0103381      0.00957705
         0.04796       0.0491481
     0.000448002     0.000450891
     0.000717572     0.000568761
      0.00200483      0.00226253
       0.0409449       0.0407405
       0.0226422        0.023415
      0.00069269     0.000688814
     0.000454407     0.000440727
       0.0383671       0.0357971
     0.000284357     0.000271744
       0.0201064       0.0200097
     0.000713798     0.000645164
       0.0014707      0.00166466
       0.0233846       0.0245515
      0.00228086      0.00206082
      0.00486293      0.00461206
      0.00331751      0.00289688
      0.00058891     0.000670128
      0.00135648       0.0013178
       0.0160052       0.0161717
      0.00349039      0.00321345
     0.000255682     0.000257378
       0.0022977      0.00231828
       0.0117869       0.0115269
     0.000441749     0.000478502
      0.00879698      0.00859189
      0.00439521       0.0049559
      0.00163757      0.00183286
      0.00112007     0.000884475
      0.00034397     0.000358915
       0.0016618      0.00140218
       0.0039276      0.00399825
     0.000786195     0.000733973
      0.00134348       0.0011251
     0.000853278     0.000992889
       0.0128179       0.0129856
      0.00177092      0.00179538
       0.0228786       0.0226565
     0.000648595     0.000645761
     0.000915164     0.000747095
      0.00152612      0.00149873
      0.00274195      0.00257887
     0.000211447     0.000144155
      0.00204067      0.00161045
      0.00122979      0.00100953
     0.000394386     0.000369633
     0.000326279     0.000313751
      0.00195248      0.00220667
       0.0242656       0.0239483
      0.00633851      0.00715418
       0.0013148      0.00103759
     0.000737513     0.000636544
       0.0360331       0.0366375
       0.0242478       0.0244575
      0.00761682      0.00812023
      0.00371221        0.004049
      0.00448401      0.00490138
       0.0178212       0.0180433
     0.000881107      0.00084886
      0.00748002      0.00710978
      0.00250196      0.00250471
      0.00441232      0.00405554
       0.0234952       0.0242837
       0.0100627       0.0102438
      0.00162391      0.00128679
      0.00283185      0.00308662
       0.0055094      0.00623302
       0.0238416       0.0236422
      0.00130671      0.00122622
        0.002765      0.00274627
      0.00260065      0.00238654
     0.000614221       0.0005729
       0.0155677       0.0151095
     0.000647566      0.00075312
      0.00121732      0.00134659
      0.00495996      0.00517894
     0.000617231     0.000788436
     0.000979838      0.00111407
     0.000944185     0.000842091
     0.000253909     0.000233933
      0.00137326      0.00109972
      0.00526554      0.00548295
      0.00221713      0.00208318
      0.00140578      0.00124149
      0.00222197      0.00243833
       0.0163708       0.0163883
      0.00134307      0.00133331
     0.000512249     0.000397277
       0.0011002      0.00115639
     0.000453448     0.000449856
      0.00465909      0.00472197
      0.00803785      0.00835901
       0.0209415       0.0203443
       0.0272257       0.0267419
       0.0049883      0.00480772
     0.000375131     0.000305653
     0.000390314     0.000389175
        0.049798       0.0508332
      0.00712428       0.0071122
       0.0208048       0.0215274
      0.00305979      0.00357108
       0.0028423      0.00291241
      0.00629637      0.00635648
     0.000447707     0.000439198
     0.000532414     0.000573793
       0.0121736       0.0114701
       0.0138266       0.0139538
     0.000583222     0.000486841
      0.00451757      0.00467091
       0.0115123       0.0110496
     0.000686317     0.000540201
     0.000294103     0.000254901
       0.0221762       0.0222612
       0.0018672      0.00234583
     0.000606879     0.000497822
      0.00535116      0.00536091
      0.00698628      0.00742475
        0.017938       0.0175507
      0.00043442     0.000417757
      0.00994277       0.0107859
     0.000319805     0.000406222
      0.00073992     0.000534123
      0.00241901      0.00285124
      0.00101526     0.000938771
      0.00413349      0.00431975
      0.00868924       0.0083863
     0.000718943     0.000839308
     0.000246446     0.000214364
     0.000336766     0.000325694
      0.00037127     0.000255726
     0.000306177     0.000304891
     0.000827922     0.000860997
      0.00267345      0.00319932
       0.0135783       0.0136992
      0.00346262      0.00368151
     0.000407512     0.000286016
       0.0114783       0.0110022
      0.00492902      0.00488247
       0.0255026       0.0261143
      0.00833315      0.00957172
      0.00482628      0.00523136
     0.000783882     0.000772355
      0.00459166      0.00465917
     0.000420222     0.000325332
     0.000587999     0.000436926
     0.000325172     0.000412109
       0.0260232        0.026682
       0.0127362       0.0127459
      0.00966808      0.00952997
      0.00123246       0.0012123
      0.00655933       0.0072692
     0.000578404     0.000606103
       0.0359595       0.0356882
       0.0470883       0.0445736
      0.00170559      0.00202834
     0.000646887     0.000544266
        0.020319       0.0205161
      0.00425809      0.00392917
      0.00443122      0.00442101
      0.00541025      0.00597141
      0.00648797      0.00620896
      0.00703989      0.00700182
       0.0208722       0.0206966
     0.000192038     0.000187486
      0.00858379      0.00852673
     0.000732217     0.000786756
      0.00013594     0.000128717
     0.000702128      0.00075152
       0.0310487         0.03167
       0.0314742       0.0304458
     0.000585522     0.000480183
      0.00277916       0.0027931
      0.00190697      0.00186473
      0.00730108      0.00720387
       0.0165275       0.0158294
      0.00147122      0.00142014
     0.000735802     0.000794818
       0.0012626      0.00107394
       0.0127954       0.0127642
        0.022511       0.0227694
      0.00245535      0.00225228
      0.00063574     0.000541016
      0.00744036      0.00712817
       0.0169166       0.0166584
      0.00326414      0.00327081
     0.000191604     0.000189259
     0.000284373     0.000332759
      0.00105997      0.00120554
     0.000952687     0.000778343
      0.00976487      0.00994559
      0.00546488      0.00599707
       0.0106407       0.0106635
      0.00243791      0.00242614
       0.0011657      0.00127481
      0.00278388      0.00314791
      0.00011877     0.000142177
      0.00152903       0.0013971
     0.000630032     0.000520432
     0.000743335     0.000650314
      0.00842532       0.0077678
       0.0133974       0.0129741
      0.00105781      0.00107289
     0.000617987     0.000591741
     0.000906697     0.000945584
      0.00171446      0.00151746
      0.00556696      0.00591305
     0.000577755     0.000446801
      0.00111615      0.00137354
      0.00251406      0.00225685
       0.0175552       0.0176092
     0.000377418     0.000292997
      0.00529239      0.00533731
      0.00288022      0.00301832
      0.00109173       0.0010789
       0.0021873      0.00235347
     0.000278612     0.000290411
      0.00469911      0.00483894
      0.00736551      0.00731491
        0.013433       0.0133758
        0.010435       0.0106878
      0.00157571      0.00176999
      0.00989096        0.008881
      0.00237277      0.00241754
     0.000217098     0.000286653
       0.0382475       0.0368262
      0.00556919      0.00553473
       0.0116886       0.0117956
       0.0252397       0.0252299
      0.00105795      0.00113969
      0.00475659      0.00468498
      0.00281398      0.00295978
      0.00340957      0.00360511
      0.00157797      0.00171811
      0.00022221     0.000283085
      0.00152698      0.00152948
      0.00327008      0.00302088
      0.00849093      0.00804294
      0.00454896      0.00412476
     0.000293323     0.000290249
     0.000477764     0.000574493
       0.0421446       0.0432165
       0.0254854       0.0250647
      0.00449027      0.00475803
      0.00332928      0.00304623
       0.0142367       0.0146161
      0.00173471      0.00182432
      0.00839453      0.00819226
      0.00263209      0.00264244
      0.00248857      0.00252423
      0.00229212      0.00236747
     0.000492384      0.00044662
       0.0201758       0.0194167
     0.000504643      0.00060721
      0.00125188     0.000978534
        0.046455       0.0461567
      0.00225113      0.00242355
     0.000394502     0.000412411
       0.0219427       0.0218684
      0.00401715      0.00376917
      0.00344296      0.00402943
     0.000508011     0.000520936
      0.00512613      0.00473131
       0.0145954       0.0145261
       0.0550348        0.056415
       0.0306764       0.0330824
       0.0200357       0.0196504
      0.00444672      0.00473843
       0.0436374       0.0423657
     0.000308221     0.000241342
       0.0150936        0.015963
       0.0822479       0.0838968
       0.0204177       0.0203446
       0.0124429       0.0121212
       0.0359844       0.0346997
      0.00194303      0.00179234
      0.00310183        0.003245
     0.000619463     0.000702125
       0.0364849       0.0367836
     0.000564641     0.000704075
     0.000336591     0.000247677
      0.00934892      0.00901179
       0.0103356       0.0108939
      0.00252098      0.00243323
      0.00153618      0.00129016
     0.000844568     0.000670524
     0.000401372     0.000426929
     0.000351863     0.000348169
       0.0158208        0.016148
      0.00038491     0.000330052
       0.0134591       0.0140417
      0.00914553      0.00868194
     0.000755608     0.000633204
     0.000235808     0.000282972
      0.00262923      0.00291572
      0.00485349      0.00450458
      0.00660188      0.00710723
     0.000948229     0.000839505
          0.0061      0.00606174
      0.00216588      0.00221621
      0.00419919      0.00396378
      0.00142356       0.0013611
       0.0371257       0.0374033
      0.00065619     0.000652821
      0.00420556      0.00393609
      0.00011268     0.000156533
       0.0130811       0.0128798
       0.0095101      0.00887916
      0.00096157     0.000639262
     0.000946912     0.000791414
      0.00169291      0.00147327
     0.000497334     0.000309034
      0.00087173     0.000913586
      0.00204462      0.00219405
       0.0157739       0.0156899
      0.00768753      0.00780184
     0.000605139     0.000562892
     0.000192013     0.000189872
      0.00154704      0.00138442
       0.0135956       0.0129034
       0.0018619      0.00199104
      0.00140102      0.00142089
      0.00207912      0.00204335
      0.00301219      0.00238524
      0.00119808     0.000952167
      0.00986802         0.01009
     0.000709824     0.000672302
      0.00145822      0.00106563
       0.0343186       0.0335238
      0.00137425      0.00138468
      0.00394883      0.00426143
      0.00427784       0.0049105
     0.000366848     0.000357796
      0.00578037      0.00658105
      0.00415495      0.00439138
       0.0021946      0.00196093
       0.0073932      0.00827116
     0.000995452     0.000992257
       0.0320775       0.0327454
       0.0182062       0.0187932
     0.000614757     0.000546436
      0.00737815      0.00745519
       0.0136942       0.0134462
      0.00166951       0.0018417
      0.00133997      0.00114998
       0.0184614       0.0187105
       0.0401498       0.0405798
      0.00169325      0.00142867
     0.000951319      0.00113216
     0.000208211     0.000229673
      0.00051416     0.000503573
     0.000879955     0.000759274
       0.0249998       0.0238508
      0.00298241      0.00337504
       0.0381009       0.0364731
     0.000878031      0.00070213
       0.0247349       0.0244492
     0.000246549      0.00022194
      0.00406575      0.00401894
      0.00417237      0.00470533
       0.0228934       0.0230364
      0.00457752      0.00480084
      0.00022861     0.000245839
      0.00117796      0.00111248
     0.000365949      0.00026809
       0.0260243       0.0253357
      0.00977619      0.00968663
      0.00121491      0.00148244
      0.00951284      0.00991677
     0.000583992     0.000548481
      0.00432191      0.00419948
     0.000522655     0.000536652
     0.000953296     0.000909016
       0.0025576      0.00244633
       0.0107795       0.0112854
     0.000988233     0.000991846
      0.00219571      0.00235475
       0.0486515       0.0509333
     0.000324589     0.000416625
     0.000832896     0.000683265
     0.000431974      0.00039305
      0.00505447      0.00592755
      0.00657607       0.0063786
      0.00294517      0.00348477
     0.000544251      0.00067005
      0.00222414      0.00223526
      0.00236928      0.00203981
     0.000536529     0.000498933
     0.000580575     0.000518559
       0.0331886       0.0359338
     0.000675338     0.000721066
     0.000922757     0.000811024
      0.00330231      0.00323177
      0.00115031     0.000934492
       0.0016288      0.00191061
      0.00287571      0.00295398
      0.00135143      0.00111339
     0.000238218      0.00022794
      0.00378266      0.00396165
      0.00345744       0.0038408
     0.000784505     0.000784903
        0.027526       0.0270032
      0.00373492      0.00398001
       0.0138188       0.0131238
      0.00443592      0.00445151
     0.000902054     0.000936088
       0.0011143     0.000927759
      0.00160366      0.00183204
       0.0585972        0.057884
     0.000958798     0.000939635
     0.000381689     0.000293451
       0.0434926       0.0409282
     0.000716332     0.000609026
        0.012376       0.0125909
       0.0126998       0.0125005
      0.00245246      0.00241299
     0.000679003      0.00064129
      0.00716953      0.00672361
      0.00321836      0.00325129
     0.000467127     0.000417169
       0.0263402       0.0261665
       0.0181684       0.0182977
     0.000400235     0.000586005
     0.000940867     0.000865187
      0.00711309      0.00718203
     0.000289579     0.000318237
      0.00186321      0.00202871
       0.0010306     0.000756313
     0.000197469     0.000195137
       0.0157444       0.0158366
       0.0133647       0.0140468
      0.00121753      0.00105904
       0.0077869      0.00778072
      0.00666103      0.00712321
       0.0050762      0.00524382
     0.000278878     0.000378687
     0.000420924     0.000355034
      0.00151126      0.00124174
      0.00505093      0.00435838
     0.000161116     0.000133433
      0.00197521      0.00166228
      0.00658546      0.00643041
      0.00292983      0.00303415
     0.000274838      0.00028511
      0.00758528      0.00755482
      0.00647651      0.00660883
      0.00309688      0.00302773
       0.0295322       0.0292466
     0.000973132      0.00108518
       0.0184954       0.0188815
      0.00141812      0.00120078
        0.026599       0.0257278
      0.00572789      0.00608142
       0.0401575       0.0395629
         0.02418       0.0236153
      0.00138234      0.00118339
     0.000353238     0.000473578
       0.0321223       0.0336817
       0.0019006      0.00191843
       0.0026617      0.00233906
      0.00438032      0.00411725
      0.00114443      0.00121043
      0.00170494      0.00173332
      0.00109967      0.00117064
        0.020716       0.0215105
      0.00977857      0.00936777
      0.00133673      0.00154496
      0.00405531      0.00384711
      0.00259361      0.00258809
     0.000947519      0.00107887
      0.00636453      0.00730802
       0.0246744       0.0246677
      0.00304188      0.00276857
     0.000486283     0.000514086
      0.00798374      0.00694893
         0.01718       0.0161199
     0.000904691     0.000764162
     0.000391487     0.000312688
     0.000755483     0.000688575
       0.0128055       0.0122987
       0.0105479       0.0104936
     0.000401627     0.000412248
     0.000286412     0.000307927
     0.000642595     0.000693236
      0.00330293      0.00286546
      0.00157176      0.00172922
     0.000501791     0.000465502
      0.00393799      0.00376024
       0.0236038       0.0230369
      0.00279863       0.0032199
       0.0128955       0.0133641
      0.00515555      0.00525457
      0.00359129      0.00334045
      0.00222764      0.00189359
      0.00200709      0.00212779
     0.000261467     0.000250799
      0.00681161      0.00707342
       0.0124503       0.0115452
     0.000677864     0.000796773
       0.0063719      0.00625929
      0.00125556      0.00117198
       0.0110606       0.0109364
     0.000493612      0.00044311
     0.000297088     0.000336797
      0.00431997      0.00468302
     0.000938311     0.000770727
       0.0237565       0.0236503
       0.0010166     0.000953677
       0.0011354     0.000972494
        0.013382       0.0124498
      0.00643878      0.00655111
      0.00849266      0.00861608
       0.0047988      0.00474611
      0.00691154      0.00704673
      0.00911384      0.00975312
       0.0119695         0.01101
       0.0246444       0.0241915
     0.000568934      0.00054203
      0.00234822      0.00246316
      0.00813265      0.00796333
      0.00117353      0.00118682
      0.00061779      0.00059047
      0.00267261      0.00235379
      0.00356116      0.00368021
     0.000814018     0.000807818
       0.0245933       0.0241075
       0.0142091       0.0140946
     0.000916265       0.0008044
      9.6249e-05     8.37947e-05
       0.0113319       0.0125065
       0.0540589       0.0510276
     0.000518713     0.000415567
      0.00419079      0.00452433
     0.000763748     0.000557275
      0.00135538      0.00119021
     0.000917163      0.00103032
     0.000632808     0.000625155
      0.00104076     0.000919538
        0.011109       0.0108222
      0.00383775      0.00411679
      0.00372246       0.0042823
      0.00150497      0.00132369
      0.00102521     0.000998867
       0.0145707       0.0139923
       0.0361234       0.0343834
      0.00254988      0.00253724
     0.000475662     0.000401152
      0.00263919       0.0022355
      0.00114817     0.000930191
       0.0147145       0.0148076
      0.00163883      0.00144308
      0.00184639      0.00162249
       0.0154259       0.0152401
     0.000527565     0.000515081
      0.00278216      0.00303617
       0.0190245       0.0196793
     0.000718228     0.000588249
      0.00015495     0.000204894
      0.00726421      0.00732559
     0.000743086     0.000759808
     0.000240603     0.000211672
      0.00172675      0.00142886
      0.00131471      0.00124964
       0.0285582       0.0282239
       0.0194256       0.0202081
     0.000408804     0.000441619
     0.000661948     0.000602981
     0.000139461     0.000142041
      0.00701748       0.0074503
      0.00258569      0.00286157
       0.0141961       0.0139135
     0.000514372     0.000492374
      0.00265786      0.00248109
     0.000510972     0.000369754
      0.00382818      0.00402078
      0.00071653     0.000804247
      0.00104609     0.000808798
       0.0129308       0.0131872
     0.000650335     0.000508799
     0.000961708      0.00090815
      0.00950274       0.0100874
     0.000660219     0.000648353
      0.00147726      0.00126159
      0.00273497      0.00243019
       0.0012967      0.00107118
      0.00405993      0.00423891
     0.000211383     0.000211403
     0.000227091     0.000227402
      0.00233023      0.00247139
      0.00636693      0.00626153
       0.0012038      0.00125096
       0.0026831      0.00228918
     0.000531602     0.000414388
     0.000149999      9.9609e-05
      0.00795508      0.00774431
       0.0170734       0.0166638
       0.0063959       0.0070192
      0.00715267      0.00684711
     0.000605603     0.000492108
       0.0625297       0.0649073
     0.000673568     0.000650138
      0.00100855     0.000967101
      0.00133402      0.00125416
      0.00103378     0.000978189
        0.014128       0.0134712
        0.017384        0.016822
      0.00230467      0.00225304
      0.00288885      0.00308829
      0.00120048      0.00133848
     0.000494256     0.000308024
       0.0188847       0.0200864
      0.00202874      0.00220109
       0.0003459     0.000311349
      0.00112271      0.00108451
      0.00323327      0.00309425
      0.00150361      0.00196827
       0.0316747       0.0305438
     0.000662666     0.000619549
     0.000427763     0.000375733
     0.000298126     0.000309034
     0.000398982      0.00042202
       0.0019012      0.00200174
      0.00084184     0.000737226
      0.00101572      0.00100504
      0.00639839      0.00689578
      0.00243748      0.00271091
      0.00193328       0.0018058
        0.037372       0.0396943
     0.000921416     0.000763154
      0.00652085      0.00647606
      0.00918071      0.00925657
     0.000303788     0.000322733
      0.00129959      0.00120553
      0.00330377      0.00343391
     0.000723505      0.00070627
      0.00551647       0.0056005
      0.00429753      0.00381786
      0.00337656      0.00340262
      0.00197687      0.00202752
      9.5503e-05     0.000112059
      0.00588814       0.0059483
        0.020396        0.020128
     0.000275695      0.00022405
       0.0243359       0.0243122
      0.00946341      0.00905987
       0.0153666       0.0162689
       0.0305479       0.0306855
       0.0053209      0.00562004
      0.00024938     0.000300539
       0.0188506       0.0186607
     0.000479078     0.000523032
      0.00172122      0.00175676
     0.000474347     0.000476628
       0.0152816       0.0165993
       0.0198242       0.0191716
       0.0285842       0.0279887
       0.0152488       0.0147928
     0.000320592     0.000379925
      0.00390156      0.00363154
       0.0107884       0.0113751
      0.00503195       0.0049904
       0.0104942       0.0101061
       0.0134506       0.0136196
     0.000669178      0.00088312
      0.00264958      0.00297884
     0.000197653     0.000207454
       0.0188219        0.020167
       0.0013954      0.00140702
      0.00121597      0.00114441
       0.0361511       0.0361741
      0.00124716      0.00156705
     0.000700445     0.000773894
      0.00452989      0.00449808
       0.0194079        0.019653
      0.00119572      0.00132296
      0.00306442      0.00352369
      0.00140586      0.00136851
     0.000194524      0.00020511
       0.0256775       0.0240921
     0.000146554     0.000170319
       0.0135747       0.0133242
      0.00109962     0.000965417
        0.013549       0.0136169
     0.000949145     0.000835095
      0.00286012        0.002501
      0.00342646       0.0034684
     0.000784268     0.000893257
     0.000519242     0.000451156
       0.0109733       0.0109181
     0.000398208     0.000437085
     0.000371155     0.000350146
       0.0146635        0.015406
     0.000561228     0.000499854
     0.000211633     0.000270954
     0.000155176     0.000165643
      0.00555416      0.00633877
       0.0053669      0.00498997
     0.000297038     0.000249793
     0.000997334      0.00110345
      0.00754204      0.00732831
      0.00861595      0.00982638
      0.00195028      0.00213525
        0.017392       0.0175416
      0.00090967     0.000841981
      0.00385416      0.00401559
        0.046119       0.0453373
      0.00311997      0.00328131
      0.00303715      0.00316184
      0.00418957      0.00381128
       0.0116041       0.0127364
      0.00125053      0.00132473
     0.000225462     0.000208906
      0.00113289     0.000994614
     0.000614649     0.000554997
      0.00370131      0.00413648
      0.00105579     0.000988375


==> scatterplots/nh3/anisotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
    -0.000377107    -0.000360953
     -0.00144528     -0.00151211
     -9.1537e-05    -7.25554e-05
     -9.8275e-05    -6.31417e-05
     -0.00105475     -0.00102835
    -0.000100882     -8.4009e-05
    -0.000244125    -0.000205467
     -4.6689e-05    -3.26248e-05
    -0.000355653     -0.00039617
     -0.00124009     -0.00108636
      -7.329e-05    -4.25982e-05
    -0.000161371    -0.000144582
     -6.7526e-05    -3.54414e-05
    -0.000666453    -0.000550856
    -0.000222732    -0.000177591
    -0.000196963    -0.000159424
     -0.00209504     -0.00217256
    -0.000163845     -0.00011369
    -0.000288121    -0.000231302
    -0.000146445    -0.000128683
     -0.00203238     -0.00194809
    -0.000154803    -0.000139777
    -0.000366496    -0.000295939
    -0.000821277    -0.000869413
     -0.00058882    -0.000502237
    -0.000468644    -0.000325538
    -0.000851037    -0.000899042
    -0.000260831    -0.000197776
     -1.6981e-05    -1.28019e-05
    -0.000244396    -0.000149617
     -7.1541e-05    -6.02997e-05
     -0.00014841    -9.74657e-05
    -0.000645676    -0.000455629
    -0.000182149     -0.00017044
    -0.000184746    -0.000129369
    -0.000812207    -0.000731394
    -0.000254147    -0.000236051
     -0.00101756     -0.00125138
     -0.00251667     -0.00252137
    -0.000291319    -0.000208397
    -0.000219148    -0.000225875
    -0.000132465    -0.000114528
    -0.000182202    -0.000142261
    -0.000693307    -0.000722118
    -0.000313666    -0.000270551
     -8.8138e-05    -7.41432e-05
    -0.000874964     -0.00113158
     -7.1106e-05    -5.25365e-05
     -0.00147663     -0.00127046
     -5.1511e-05    -4.51154e-05
    -0.000248009    -0.000212086
     -6.1805e-05    -4.80158e-05
     -9.0629e-05    -5.22455e-05
    -0.000967486     -0.00104198
     -5.1061e-05    -4.28187e-05
    -0.000170761    -0.000127902
    -0.000365114    -0.000312992
     -0.00027785    -0.000233647
      -0.0012288     -0.00136131
     -0.00057106    -0.000529792
    -0.000126859    -0.000109304
     -0.00137462     -0.00122289
     -0.00039408    -0.000384925
    -0.000216844    -0.000175412
    -0.000150522    -0.000113091
     -0.00027236     -0.00021417
    -0.000532846    -0.000414538
    -0.000708126    -0.000565457
      -0.0019906     -0.00164466
    -0.000188529    -0.000178172
     -0.00118571     -0.00126797
    -0.000265711    -0.000222615
    -0.000924814    -0.000884811
    -0.000189912    -0.000125828
     -5.6556e-05    -5.06226e-05
     -6.0503e-05    -4.04992e-05
    -0.000194491    -0.000194082
    -0.000139646     -0.00010317
     -0.00105097     -0.00104037
     -7.5814e-05    -6.05259e-05
     -0.00053732    -0.000528041
    -0.000221921    -0.000183926
    -0.000287994    -0.000221072
    -0.000308711    -0.000214355
    -0.000287175    -0.000223886
     -7.9136e-05    -6.48571e-05
    -0.000526496    -0.000478283
    -0.000137889    -0.000110832
     -0.00084603    -0.000956905
     -5.9608e-05    -4.17409e-05
     -0.00018474    -0.000127586
     -0.00212439     -0.00186107
    -0.000129988    -0.000100897
     -4.8523e-05    -3.88893e-05
     -0.00163708      -0.0018297
    -0.000178903    -0.000129099
    -0.000135063    -0.000101368
    -0.000388425    -0.000405241
    -0.000177062    -0.000109968
    -0.000641245    -0.000568829
    -0.000562173     -0.00113689
    -0.000333184    -0.000255116
     -0.00119524     -0.00117845
     -9.3866e-05    -7.91188e-05
    -0.000476258    -0.000523186
     -5.1389e-05    -4.21793e-05
    -0.000179165    -0.000136244
    -0.000455836    -0.000333127
     -6.0293e-05    -4.37686e-05
    -0.000390361    -0.000363732
    -0.000488237    -0.000498421
    -0.000439842    -0.000347842
     -0.00128735     -0.00132376
     -0.00192376     -0.00183114
    -0.000426066      -0.0004013
    -0.000269118    -0.000179996
     -8.5224e-05    -6.29001e-05
     -0.00160793     -0.00142722
    -0.000271524    -0.000169915
     -0.00151686     -0.00158146
    -0.000266753    -0.000256088
    -0.000136127    -9.72872e-05
    -0.000214935     -0.00022066
    -0.000232798    -0.000196223
    -0.000412841    -0.000290352
    -0.000103078    -8.87949e-05
     -9.7079e-05    -7.58064e-05
     -7.1191e-05     -3.7692e-05
    -0.000213707    -0.000182452
     -0.00150162     -0.00174799
    -0.000575219    -0.000445924
     -6.8076e-05    -5.42316e-05
     -0.00168275     -0.00182273
    -0.000200614     -0.00012196
    -0.000755664    -0.000719745
    -0.000190486    -0.000136846
     -8.1191e-05    -5.82411e-05
     -0.00109086     -0.00101139
     -9.8349e-05     -6.7457e-05
    -0.000473401    -0.000401131
     -0.00266655     -0.00266738
    -0.000283939    -0.000259422
    -0.000116975    -9.57848e-05
    -0.000193145    -0.000181387
    -0.000522033    -0.000570785
    -0.000636234    -0.000629029
     -8.2443e-05    -6.11206e-05
    -0.000136025    -0.000114469
     -7.2061e-05    -3.99069e-05
    -0.000179139    -0.000137725
     -6.8969e-05    -5.05582e-05
    -0.000558847    -0.000629348
    -0.000150514    -8.95233e-05
      -9.975e-05    -0.000101514
    -0.000529923    -0.000352062
    -0.000626344    -0.000743012
    -0.000415986    -0.000440924
    -0.000116273    -8.38437e-05
    -0.000116221    -7.76511e-05
    -0.000834852      -0.0010181
    -0.000263706    -0.000262096
     -0.00164623     -0.00168392
    -0.000196965    -0.000184048
     -0.00101649     -0.00111831
    -0.000156102    -9.02957e-05
    -0.000151011    -0.000111244
     -7.5929e-05    -6.08879e-05
    -0.000825163    -0.000849327
    -0.000304189    -0.000295183
    -0.000120283    -0.000109625
     -0.00112067     -0.00103664
    -0.000287687    -0.000182113
    -0.000258856    -0.000183529
    -0.000212419    -0.000175186
    -0.000120574     -8.8421e-05
    -0.000106859     -7.9592e-05
    -0.000930251    -0.000873057
    -0.000138197     -0.00011758
    -0.000313539    -0.000306655
    -0.000127572    -0.000112352
    -0.000142176    -0.000101751
    -0.000415243     -0.00036226
     -0.00021399    -0.000160218
    -0.000489321    -0.000494452
     -0.00035128     -0.00031004
    -0.000528562    -0.000413559
    -0.000690739     -0.00061413
     -0.00137261      -0.0015786
    -0.000109606    -8.57229e-05
    -0.000184036    -0.000116611
    -0.000278321    -0.000237715
     -0.00217935     -0.00229568
     -0.00163047     -0.00164868
    -0.000152479    -0.000103645
    -0.000122051    -0.000102158
      -0.0021339     -0.00217262
     -9.5194e-05    -6.69021e-05
      -0.0012735     -0.00134815
    -0.000132402    -9.11738e-05
    -0.000209501    -0.000168307
     -0.00120121     -0.00142413
    -0.000235476    -0.000171579
    -0.000206663    -0.000233058
    -0.000224073    -0.000144982
     -0.00011336    -0.000100428
    -0.000325077    -0.000218282
    -0.000936869     -0.00100259
    -0.000352668    -0.000279952
     -6.9799e-05    -5.16616e-05
    -0.000268068    -0.000231513
     -0.00087848    -0.000902168
     -8.4091e-05    -7.42139e-05
    -0.000385149    -0.000371738
    -0.000442988    -0.000442282
    -0.000244758    -0.000219764
     -5.4951e-05    -4.49617e-05
     -7.9862e-05    -6.77046e-05
     -9.0064e-05    -7.01527e-05
    -0.000471926    -0.000410611
    -0.000195448     -0.00015374
    -0.000147929     -9.0553e-05
    -0.000151895    -0.000130707
    -0.000950023    -0.000937379
    -0.000287501    -0.000226989
    -0.000874681      -0.0010031
    -0.000160562    -0.000135719
    -0.000218485    -0.000148064
    -0.000318564    -0.000258437
     -0.00011798     -0.00010535
     -5.7488e-05    -4.16086e-05
     -6.1904e-05     -5.5177e-05
    -0.000150875    -9.57686e-05
    -0.000129715    -0.000101514
    -0.000111305    -8.54627e-05
    -0.000263919    -0.000210982
     -0.00126705     -0.00122797
     -0.00033016    -0.000336388
     -7.5123e-05    -6.01077e-05
     -6.0368e-05    -3.89624e-05
     -0.00138252      -0.0015161
     -0.00119092     -0.00144754
    -0.000500527    -0.000549952
    -0.000234393    -0.000216866
    -0.000463859    -0.000452716
     -0.00106507     -0.00120814
    -0.000204501    -0.000167145
    -0.000182236    -0.000217791
    -0.000302947    -0.000305618
    -0.000326039    -0.000228456
     -0.00149214     -0.00146814
    -0.000815308    -0.000762022
    -0.000104523    -8.16839e-05
    -0.000315391    -0.000299319
    -0.000639667    -0.000665388
    -0.000537694    -0.000704738
    -0.000318887    -0.000238044
    -0.000286969    -0.000290072
    -0.000232266    -0.000208709
    -0.000184359    -0.000142743
      -0.0011795     -0.00109449
     -0.00011794    -9.86707e-05
    -0.000205204    -0.000177013
    -0.000497793    -0.000480428
     -8.1725e-05    -7.10661e-05
    -0.000171021    -0.000160649
    -0.000210773    -0.000142644
     -4.8599e-05    -3.47757e-05
    -0.000149461    -9.36493e-05
    -0.000382608    -0.000375868
    -0.000115903    -0.000105454
    -0.000189978    -0.000124215
    -0.000266217    -0.000247504
     -0.00114886     -0.00114995
    -0.000191129     -0.00016103
     -5.8704e-05    -3.92416e-05
    -0.000181263     -0.00014367
     -8.4107e-05    -7.12338e-05
    -0.000504603    -0.000413895
    -0.000679756     -0.00060776
      -0.0012997      -0.0013917
     -0.00108473     -0.00128355
     -0.00018471    -0.000176952
     -7.2587e-05    -5.02637e-05
    -0.000161744    -0.000104557
     -0.00201479     -0.00204483
    -0.000708623    -0.000770345
     -0.00121957     -0.00141313
    -0.000392685    -0.000412693
    -0.000270664    -0.000237396
    -0.000545747    -0.000485323
    -0.000161302    -0.000109144
    -0.000135384    -0.000108639
     -0.00105915    -0.000917134
    -0.000849947    -0.000789565
    -0.000160051    -0.000106067
    -0.000500504    -0.000432185
    -0.000841126    -0.000797493
      -5.798e-05    -3.74896e-05
    -0.000130177    -0.000101666
      -0.0019214     -0.00166835
    -0.000233499    -0.000184727
    -0.000134341    -7.72316e-05
    -0.000524831     -0.00048491
     -0.00062615    -0.000635487
     -0.00186112     -0.00158577
    -0.000155049    -0.000126536
    -0.000749397    -0.000667733
     -6.4694e-05    -5.24021e-05
     -8.4511e-05    -4.08935e-05
    -0.000286958    -0.000256292
     -7.2024e-05    -5.41707e-05
    -0.000467323    -0.000407232
     -0.00098663    -0.000820458
    -0.000127945    -0.000111007
    -0.000132843    -0.000103595
      -0.0001389    -9.53666e-05
     -6.0733e-05    -3.28079e-05
      -9.856e-05    -8.16868e-05
    -0.000197519    -0.000134044
    -0.000281783     -0.00027654
    -0.000831437    -0.000690539
    -0.000373424    -0.000313027
     -5.5041e-05    -3.30454e-05
    -0.000697126    -0.000568589
    -0.000583557    -0.000510631
     -0.00150333     -0.00159182
    -0.000522807     -0.00052087
     -0.00044954    -0.000437397
    -0.000284017    -0.000182969
    -0.000576477    -0.000534862
    -0.000160788    -0.000107074
     -7.3578e-05    -4.80116e-05
      -8.621e-05    -7.35855e-05
     -0.00157464     -0.00164526
     -0.00114794     -0.00128746
    -0.000527525    -0.000493521
    -0.000359458     -0.00022133
    -0.000564915    -0.000477657
     -8.0273e-05    -6.35486e-05
     -0.00198435     -0.00212397
     -0.00261802     -0.00256447
     -0.00023853    -0.000210657
    -0.000103487    -6.96159e-05
    -0.000876827     -0.00106932
    -0.000409396     -0.00037696
    -0.000493974    -0.000401498
    -0.000628567    -0.000656267
    -0.000449863    -0.000378983
    -0.000776084     -0.00063964
     -0.00146535      -0.0012623
     -5.1868e-05    -4.68195e-05
    -0.000707669     -0.00066163
    -0.000127067    -0.000103798
     -5.7124e-05    -4.93076e-05
    -0.000156628    -0.000124531
     -0.00172418     -0.00158684
    -0.000787545    -0.000984207
    -0.000100746    -6.99029e-05
    -0.000430594    -0.000366474
    -0.000202037    -0.000173838
    -0.000418856    -0.000366865
    -0.000994614    -0.000955783
    -0.000332954    -0.000282267
    -0.000132174    -0.000107656
     -0.00025917    -0.000175218
     -0.00125068     -0.00115557
     -0.00151436     -0.00161002
    -0.000110022    -8.94728e-05
    -0.000102734     -7.3936e-05
    -0.000962206    -0.000772629
     -0.00138216     -0.00132977
    -0.000436953     -0.00038892
     -8.2372e-05    -6.56254e-05
    -0.000113208    -6.91762e-05
    -0.000200111    -0.000179834
    -0.000201082    -0.000134816
    -0.000907905    -0.000863711
    -0.000621701    -0.000543923
      -0.0010173    -0.000980606
    -0.000450419    -0.000344679
    -0.000183637    -0.000149155
    -0.000421296    -0.000472413
     -4.8703e-05    -4.11329e-05
    -0.000160978    -0.000110685
    -0.000169124    -0.000104927
    -0.000151241    -0.000113664
    -0.000300686    -0.000327503
    -0.000912696    -0.000857119
    -0.000217316    -0.000184809
    -0.000172499    -0.000132057
    -0.000130429    -0.000116998
    -0.000158564     -0.00011087
    -0.000673191    -0.000697677
      -8.525e-05    -5.43326e-05
    -0.000126866    -0.000108137
    -0.000205633     -0.00014592
     -0.00178258     -0.00163891
    -0.000139188    -8.92262e-05
    -0.000432349    -0.000329706
    -0.000402792    -0.000385079
    -0.000347783    -0.000221875
    -0.000234016    -0.000209487
     -9.1132e-05    -7.05054e-05
    -0.000540209    -0.000498905
    -0.000854677     -0.00078261
     -0.00115955     -0.00112946
    -0.000731038    -0.000784766
    -0.000220261    -0.000185036
    -0.000689327    -0.000541345
     -0.00024253    -0.000216335
     -6.0374e-05    -4.69314e-05
      -0.0019558     -0.00204947
    -0.000459715    -0.000412188
    -0.000962643    -0.000971406
      -0.0017353     -0.00171806
    -0.000205311    -0.000215374
    -0.000436036     -0.00039071
    -0.000284832    -0.000239071
    -0.000401123     -0.00033219
    -0.000229171    -0.000205707
     -5.8318e-05    -5.23338e-05
    -0.000160321    -0.000156673
    -0.000290326    -0.000250278
    -0.000685139      -0.0005872
     -0.00033958    -0.000275575
     -9.9372e-05    -7.53211e-05
    -0.000109939    -0.000101966
     -0.00187748     -0.00190518
    -0.000948797     -0.00112204
    -0.000692023    -0.000524293
    -0.000270953    -0.000199965
      -0.0010556     -0.00106196
    -0.000264013    -0.000227337
    -0.000564685    -0.000572016
    -0.000181272    -0.000165333
    -0.000360707    -0.000315518
    -0.000459799    -0.000310254
    -0.000161998     -0.00013066
     -0.00181347     -0.00165513
     -9.6978e-05     -7.5907e-05
    -0.000141881    -9.07393e-05
     -0.00199318     -0.00190588
    -0.000214678    -0.000181321
    -0.000132696    -0.000102723
     -0.00089517     -0.00098576
    -0.000211195    -0.000174778
    -0.000353824    -0.000336538
    -0.000110308    -8.38035e-05
    -0.000313502    -0.000242161
     -0.00082633     -0.00090666
      -0.0023353     -0.00244693
     -0.00171398      -0.0019761
    -0.000831534    -0.000935739
    -0.000403179    -0.000376422
     -0.00226382     -0.00245993
     -8.7504e-05    -6.34962e-05
     -0.00120941     -0.00118842
     -0.00389255     -0.00310771
     -0.00205108     -0.00174824
     -0.00066134    -0.000669968
     -0.00156708     -0.00180679
    -0.000319808    -0.000264236
    -0.000313254    -0.000303285
    -0.000133976    -0.000107698
     -0.00169655     -0.00200008
     -9.7335e-05    -8.18372e-05
     -5.1994e-05    -2.91053e-05
    -0.000709676    -0.000623899
    -0.000788043    -0.000857473
    -0.000400934    -0.000302657
    -0.000180202    -0.000111136
     -9.3532e-05    -5.47292e-05
    -0.000131468    -0.000112934
    -0.000127852    -8.33073e-05
     -0.00122717     -0.00110302
     -6.3419e-05    -4.12569e-05
    -0.000974067    -0.000925486
    -0.000933642    -0.000901407
    -0.000147934    -0.000102521
     -6.5346e-05    -5.08842e-05
     -0.00041879    -0.000438673
    -0.000583865    -0.000642425
    -0.000706828    -0.000785687
    -0.000124003    -8.83796e-05
    -0.000701034    -0.000553554
    -0.000321018    -0.000281732
    -0.000148559    -0.000147414
    -0.000305385    -0.000225818
     -0.00119422     -0.00132726
    -0.000197328    -0.000164564
    -0.000311286    -0.000282197
     -4.2925e-05    -3.36861e-05
    -0.000920633    -0.000882216
    -0.000627925    -0.000496968
     -6.2162e-05    -2.87236e-05
    -0.000122326    -9.84677e-05
    -0.000208462    -0.000156837
     -4.0132e-05     -1.9693e-05
    -0.000201868    -0.000215258
    -0.000297572    -0.000249165
      -0.0014487     -0.00127726
    -0.000556513    -0.000587437
    -0.000174858    -0.000116922
       -8.04e-05    -6.36837e-05
    -0.000134315     -9.6824e-05
    -0.000569365    -0.000583043
    -0.000258156    -0.000200393
    -0.000232901    -0.000185411
    -0.000344599    -0.000289299
    -0.000252758    -0.000166904
    -0.000125172    -7.23948e-05
    -0.000902962    -0.000925477
    -0.000207026    -0.000163155
    -0.000103164    -5.97511e-05
      -0.0021927     -0.00238225
    -0.000303863    -0.000222106
    -0.000405091    -0.000362285
    -0.000426724    -0.000381265
     -0.00013582    -0.000113405
    -0.000578207    -0.000594415
    -0.000601255    -0.000744291
     -8.0816e-05     -6.7036e-05
    -0.000667376    -0.000644255
    -0.000240165    -0.000186751
     -0.00194943      -0.0021018
      -0.0013399     -0.00127297
     -5.4227e-05    -4.14365e-05
    -0.000781529     -0.00070901
     -0.00114558     -0.00112715
    -0.000189618    -0.000197691
    -0.000302734    -0.000217569
     -0.00169579     -0.00151876
     -0.00207747      -0.0017479
    -0.000286407    -0.000186889
    -0.000171234     -0.00012697
     -5.2284e-05    -4.31423e-05
    -0.000211599    -0.000143232
    -0.000135018    -8.47488e-05
     -0.00191757     -0.00186915
    -0.000329957    -0.000311323
     -0.00238696      -0.0024464
     -9.5442e-05     -5.1701e-05
     -0.00107426     -0.00105332
     -5.9047e-05    -4.97422e-05
    -0.000470312    -0.000367077
    -0.000584146    -0.000629226
     -0.00131154     -0.00146117
     -0.00052528    -0.000436752
      -7.646e-05     -6.3561e-05
    -0.000198363    -0.000162002
     -5.1356e-05    -2.68978e-05
     -0.00135057     -0.00157074
    -0.000776936    -0.000704285
    -0.000120117    -0.000109753
    -0.000751454    -0.000759442
    -0.000146055    -0.000113693
    -0.000512357    -0.000416553
    -0.000148201    -0.000122516
    -0.000243861    -0.000173326
    -0.000429495    -0.000357046
    -0.000940162    -0.000964776
    -0.000233986    -0.000166135
     -0.00025761    -0.000200089
     -0.00164949     -0.00181078
     -5.9182e-05    -4.64408e-05
    -0.000139256    -0.000115427
      -7.551e-05    -5.35595e-05
    -0.000338848    -0.000326276
    -0.000313783    -0.000310193
    -0.000296717    -0.000288118
    -0.000112101    -9.14803e-05
    -0.000261481     -0.00019483
    -0.000202373    -0.000118497
    -0.000144106    -0.000114622
     -8.1747e-05    -5.56523e-05
      -0.0018455     -0.00211135
    -0.000154509    -0.000107173
     -5.8977e-05    -4.30644e-05
    -0.000199507    -0.000170737
    -0.000103045    -5.93245e-05
    -0.000245275    -0.000182832
    -0.000363055    -0.000295539
    -0.000127429    -0.000111394
     -6.6451e-05    -4.85644e-05
    -0.000429535    -0.000377839
    -0.000443893    -0.000466643
    -0.000165863    -0.000124095
    -0.000468148     -0.00071306
     -0.00036466    -0.000356209
     -0.00136889     -0.00115395
    -0.000571229    -0.000434841
     -0.00024563    -0.000158161
    -0.000275928    -0.000195608
    -0.000246848    -0.000188307
     -0.00300456     -0.00269498
    -0.000179643    -0.000181183
      -7.221e-05    -4.70956e-05
     -0.00256075      -0.0025706
     -9.4023e-05    -6.34604e-05
     -0.00119997     -0.00115703
    -0.000688458    -0.000715622
     -0.00038835    -0.000324598
    -0.000215485    -0.000153081
    -0.000298309    -0.000294414
    -0.000419788    -0.000348329
     -0.00016785    -0.000120925
    -0.000642006    -0.000825238
     -0.00171958     -0.00160794
     -8.7425e-05      -7.416e-05
     -8.8994e-05    -6.56242e-05
    -0.000591012    -0.000503378
    -0.000100997    -7.30354e-05
    -0.000255386    -0.000227418
     -9.4805e-05    -4.77526e-05
     -6.5306e-05     -6.1396e-05
    -0.000993307     -0.00109766
    -0.000730557    -0.000874779
    -0.000187864    -0.000121934
     -0.00090449    -0.000790547
    -0.000725833    -0.000752188
    -0.000318101    -0.000278957
     -8.0828e-05    -6.79782e-05
     -7.1115e-05    -5.96709e-05
    -0.000145795    -8.88263e-05
    -0.000180616    -0.000176146
     -4.3471e-05    -3.23195e-05
    -0.000126177    -9.13104e-05
    -0.000701826    -0.000802114
    -0.000239195    -0.000191486
     -7.0275e-05    -5.47473e-05
    -0.000708429    -0.000704227
    -0.000777959     -0.00080171
    -0.000265388    -0.000226305
     -0.00153483     -0.00182636
    -0.000159563    -0.000128316
    -0.000892444      -0.0011027
     -9.8041e-05    -6.80365e-05
     -0.00151369     -0.00159733
    -0.000521024    -0.000524823
     -0.00207525     -0.00217196
      -0.0016461     -0.00170929
     -0.00019244    -0.000122103
     -7.3291e-05    -5.88739e-05
     -0.00172409      -0.0019748
    -0.000271901    -0.000234182
    -0.000243971     -0.00019492
    -0.000428274    -0.000401902
    -0.000192064     -0.00014603
     -0.00028935     -0.00019024
    -0.000182427    -0.000152062
    -0.000878345     -0.00101928
    -0.000379624    -0.000406186
    -0.000177588    -0.000174764
    -0.000435328    -0.000451537
    -0.000436681     -0.00034291
      -0.0001469    -0.000128389
     -0.00044127    -0.000468685
    -0.000852464      -0.0010196
    -0.000244752    -0.000183896
    -0.000132552    -9.27424e-05
    -0.000263004    -0.000256204
     -9.2699e-05    -0.000342255
    -0.000192359    -0.000114041
     -5.1151e-05    -3.00854e-05
     -0.00014406    -0.000104081
    -0.000559949    -0.000567697
    -0.000360082    -0.000390964
     -6.1491e-05    -5.14887e-05
     -8.1573e-05    -6.41941e-05
    -0.000189866    -0.000134005
    -0.000232285    -0.000193238
    -0.000235335    -0.000237562
     -7.6186e-05    -6.43796e-05
    -0.000462724    -0.000476171
     -0.00134902     -0.00153229
    -0.000337518    -0.000262688
     -0.00106827      -0.0011224
    -0.000528079    -0.000447372
    -0.000409106    -0.000459304
    -0.000199873    -0.000147842
    -0.000207828    -0.000190008
    -0.000110096     -7.2037e-05
    -0.000541574    -0.000554593
    -0.000729576    -0.000735376
      -9.279e-05     -7.9913e-05
    -0.000632407    -0.000630087
    -0.000301205    -0.000233386
    -0.000586643     -0.00066959
     -0.00012999    -9.33236e-05
     -9.4532e-05    -7.44556e-05
    -0.000515139    -0.000433043
    -0.000115609    -6.99259e-05
      -0.0016181     -0.00157953
    -0.000247504     -0.00018855
    -0.000163559    -0.000102791
    -0.000204943    -0.000329825
    -0.000562343    -0.000569534
    -0.000764725    -0.000780631
    -0.000580937    -0.000557227
    -0.000597089    -0.000562589
    -0.000615156     -0.00068468
    -0.000827047    -0.000824858
     -0.00201581     -0.00179266
    -0.000189009    -0.000132439
    -0.000341227    -0.000262733
    -0.000466779    -0.000482464
    -0.000223697    -0.000181936
     -9.5559e-05    -7.42197e-05
     -0.00028595    -0.000200538
    -0.000457103     -0.00035448
    -0.000164683    -0.000131062
      -0.0010985     -0.00124643
     -0.00121189     -0.00137383
    -0.000103638    -8.24592e-05
     -4.6381e-05    -4.23406e-05
    -0.000812365     -0.00085761
     -0.00296268     -0.00285004
     -6.3001e-05    -4.20799e-05
    -0.000395584     -0.00033883
     -8.3003e-05    -4.59763e-05
    -0.000164455    -0.000126811
    -0.000169203    -0.000132562
    -0.000102365    -8.57127e-05
    -0.000156937    -0.000103832
    -0.000942887    -0.000899398
    -0.000392088    -0.000388155
    -0.000374897    -0.000310585
    -0.000165525    -0.000104108
    -0.000255538    -0.000183344
     -0.00114897     -0.00112301
     -0.00204045     -0.00218226
    -0.000306692    -0.000313287
     -8.8947e-05    -6.63156e-05
    -0.000205745    -0.000146809
     -5.3044e-05    -3.85937e-05
    -0.000877442    -0.000994388
     -6.8666e-05    -5.23071e-05
     -8.7824e-05    -7.65699e-05
     -0.00154801     -0.00128303
    -0.000238064    -0.000136811
    -0.000334226    -0.000342357
      -0.0011415     -0.00127616
      -7.814e-05    -4.82195e-05
     -5.6417e-05    -4.01422e-05
    -0.000802207    -0.000881535
    -0.000173174    -0.000119861
     -0.00010578    -7.54373e-05
      -7.858e-05    -5.92779e-05
    -0.000241879    -0.000193051
     -0.00155523     -0.00169724
     -0.00132778     -0.00142794
    -0.000111993    -8.49925e-05
     -9.7948e-05    -8.25771e-05
     -4.7306e-05    -4.10634e-05
    -0.000495656    -0.000483071
    -0.000230571    -0.000218523
     -0.00149531     -0.00124941
    -0.000144792    -0.000116361
    -0.000343085    -0.000268227
     -8.3648e-05    -6.72849e-05
    -0.000301182    -0.000280708
     -9.8014e-05    -8.12913e-05
    -0.000119591     -6.2643e-05
    -0.000808853    -0.000820961
      -4.816e-05    -3.26328e-05
    -0.000101707     -7.7735e-05
    -0.000763661    -0.000815376
    -0.000196588    -0.000127659
     -6.3818e-05    -4.45859e-05
     -9.6391e-05    -9.33161e-05
     -6.3361e-05    -4.37019e-05
    -0.000580468    -0.000444076
     -6.3436e-05     -4.9439e-05
     -7.6629e-05    -7.00147e-05
    -0.000305012    -0.000271501
    -0.000651746    -0.000589444
    -0.000227142    -0.000161046
    -0.000302079    -0.000241215
     -6.0522e-05    -3.76949e-05
     -4.7351e-05    -3.42333e-05
    -0.000358364    -0.000357496
     -0.00172781     -0.00155603
    -0.000858927     -0.00100738
    -0.000846176    -0.000665081
     -0.00017828    -0.000127356
      -0.0025792     -0.00224912
     -0.00027166     -0.00016165
      -9.503e-05    -8.27203e-05
    -0.000125485    -9.39866e-05
    -0.000266756    -0.000211923
    -0.000889557    -0.000753977
    -0.000979579    -0.000999489
    -0.000294339    -0.000246223
     -0.00043125    -0.000484371
    -0.000190904    -0.000158396
     -5.3337e-05    -2.50323e-05
     -0.00122959      -0.0012453
    -0.000321625    -0.000326596
     -6.5161e-05    -4.37219e-05
    -0.000258698    -0.000194118
     -0.00047082    -0.000384826
    -0.000178062    -0.000147814
     -0.00186154     -0.00184648
    -0.000210688    -0.000160916
    -0.000138055     -9.6118e-05
    -0.000113861    -8.73322e-05
     -0.00012388    -0.000103136
    -0.000275904    -0.000205948
    -0.000106148    -6.82033e-05
    -0.000217315    -0.000175103
    -0.000516902    -0.000488135
    -0.000290169    -0.000252586
    -0.000170345    -0.000134254
     -0.00126443     -0.00151093
     -0.00011735    -8.12957e-05
    -0.000761996    -0.000742845
    -0.000844014    -0.000742616
    -0.000109345    -6.94016e-05
    -0.000155631    -0.000102631
    -0.000256967    -0.000226746
     -9.4592e-05    -7.53904e-05
    -0.000579066    -0.000524856
    -0.000327493    -0.000207553
    -0.000429209    -0.000369319
    -0.000263713    -0.000213165
     -5.0447e-05    -3.96997e-05
    -0.000724062    -0.000592979
     -0.00136101      -0.0011647
    -0.000110147    -7.93963e-05
      -0.0008822    -0.000965847
    -0.000419837    -0.000361467
     -0.00121256      -0.0013404
     -0.00118306     -0.00146224
    -0.000449917    -0.000404668
     -6.9403e-05    -5.86701e-05
    -0.000872499    -0.000827197
    -0.000100385    -8.95773e-05
      -0.0002701    -0.000200681
     -0.00014107    -0.000106493
     -0.00123602      -0.0013218
    -0.000656124    -0.000730504
     -0.00175387     -0.00192911
    -0.000636062    -0.000643959
     -9.1255e-05    -7.24421e-05
    -0.000513546    -0.000522006
    -0.000641937    -0.000624751
     -0.00057321    -0.000587063
     -0.00074715    -0.000718181
     -0.00121349     -0.00118769
    -0.000110752    -9.66447e-05
    -0.000370598    -0.000376165
     -5.9704e-05    -5.01597e-05
     -0.00114618     -0.00120479
    -0.000130885    -0.000117642
     -0.00026073    -0.000209249
    -0.000245224    -0.000725967
    -0.000154021    -0.000138336
     -0.00017079    -0.000143797
    -0.000412352    -0.000377773
     -0.00126326     -0.00118213
     -0.00019467    -0.000178151
     -0.00035239    -0.000329462
     -0.00018447    -0.000164514
     -6.7758e-05    -5.43159e-05
     -0.00179314     -0.00180625
     -4.2213e-05    -3.45538e-05
    -0.000642591    -0.000563607
    -0.000121656    -8.63875e-05
    -0.000801304    -0.000886195
    -0.000263299    -0.000190302
    -0.000329495    -0.000265925
    -0.000406028    -0.000333195
    -0.000136111    -0.000125127
     -0.00012705     -7.9609e-05
    -0.000672069    -0.000735183
     -7.1203e-05    -5.80935e-05
    -0.000142073    -0.000111563
     -0.00109302     -0.00110042
    -0.000102804    -8.30375e-05
     -8.1057e-05      -5.171e-05
     -6.9467e-05     -5.0262e-05
     -0.00045579    -0.000460425
    -0.000554415     -0.00043776
    -0.000145369    -0.000112887
    -0.000137039    -0.000136263
    -0.000714584    -0.000576093
    -0.000495872    -0.000528535
    -0.000268746     -0.00026926
    -0.000969074     -0.00115404
      -7.624e-05    -5.24773e-05
      -0.0006127    -0.000451839
     -0.00195008      -0.0019766
    -0.000358724    -0.000294169
    -0.000524965    -0.000393093
    -0.000288881     -0.00022142
    -0.000892213    -0.000878833
    -0.000229832    -0.000197492
     -7.7255e-05    -6.13503e-05
    -0.000207871    -0.000148796
     -9.3402e-05    -6.26761e-05
    -0.000352409     -0.00028658
    -0.000155734    -9.99041e-05


==> scatterplots/nh3/anisotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
     0.000707148      0.00065544
      0.00862532       0.0078201
    -0.000272495    -0.000242691
    -0.000715011    -0.000690174
       0.0113828       0.0105897
    -0.000798224     -0.00085684
     -0.00145504     -0.00142009
     4.20928e-05     9.29334e-05
      0.00136108      0.00117092
     -0.00297684     -0.00258372
    -0.000651954     -0.00058409
    -0.000691347    -0.000540345
    -0.000537006    -0.000495852
     0.000387258     3.28912e-05
     -0.00210107     -0.00203211
     -0.00196329     -0.00188578
      0.00658904      0.00528069
     0.000155039     0.000154953
    -0.000337304    -0.000471723
     -0.00125782      -0.0010504
        0.005173      0.00406645
    -0.000329719    -0.000434416
    -1.98912e-05     1.69167e-05
      0.00335761      0.00334208
     -0.00273892     -0.00276131
      0.00397124      0.00395374
     0.000970337     0.000711759
       -0.002697     -0.00260442
    -4.63361e-05    -3.92874e-05
      0.00189856      0.00188092
    -0.000249866     -0.00023425
     -0.00173444      -0.0017306
         0.00583       0.0057304
     0.000714043     0.000660134
     0.000536379     0.000599894
       0.0082517      0.00803976
    -0.000361668    -0.000185991
      0.00782241      0.00785213
       0.0217182       0.0203908
      0.00244724      0.00240708
     0.000905624     0.000822617
      -0.0011664     -0.00100867
    -0.000555622    -0.000617048
      0.00460273      0.00443087
     0.000799964     0.000745926
    -0.000770774    -0.000735864
      0.00480571      0.00477847
    -0.000705417    -0.000630929
      0.00478723      0.00458715
    -0.000425337    -0.000409252
     0.000326868     0.000514676
     -0.00068151     -0.00063744
    -0.000607707    -0.000569069
      0.00522451      0.00495775
    -0.000286583    -0.000339447
    -0.000558728    -0.000589583
      -0.0017684     -0.00160196
     -0.00228401     -0.00218379
      0.00327564      0.00339202
     -0.00217397     -0.00215784
    -0.000811336    -0.000679463
      0.00666336      0.00698203
      0.00163303      0.00177299
     -0.00295147     -0.00283149
    -0.000131046    -0.000137985
     0.000454945     0.000325102
     -0.00195911     -0.00210384
     -0.00402298     -0.00384004
     -0.00118993     -0.00118174
    -0.000444748    -0.000391079
      0.00912485      0.00837856
     -0.00166187     -0.00147756
      0.00246829      0.00178884
     -0.00071103    -0.000810534
    -0.000454177    -0.000486876
     -0.00020754    -0.000138239
     0.000450321     0.000406244
     -0.00180596     -0.00178055
      0.00610496      0.00590132
     -0.00102177     -0.00100431
     0.000440247     0.000347572
    -9.43087e-05    -5.23788e-05
      0.00138923      0.00137792
    -0.000318454    -0.000341862
     -0.00132384     -0.00143471
      2.6451e-07      7.4895e-06
     -0.00245352     -0.00237437
     -0.00105251     -0.00108002
      0.00799214      0.00812097
    -0.000463464    -0.000399405
     0.000609639     0.000632265
      0.00102963      0.00167014
     0.000109676     0.000117036
    -9.92996e-05    -0.000112567
       0.0158521       0.0172944
     -0.00189757     -0.00182957
     -0.00196881     -0.00194418
     -0.00110062    -0.000586949
       0.0015278      0.00148894
     -0.00215894     -0.00216718
       0.0208758       0.0215474
      0.00156081      0.00172514
     7.17947e-05     -2.9867e-05
    -0.000675384    -0.000635657
      -0.0015628     -0.00107987
     0.000100724     0.000147258
     -0.00275399     -0.00271244
     -0.00114497      -0.0012361
     0.000143324     0.000170875
     -0.00110772    -0.000956404
     -0.00114547     -0.00094688
      0.00357216       0.0036315
       0.0123258       0.0117083
      0.00540107      0.00479124
       0.0023301       0.0021739
    -0.000119531    -0.000167411
    -0.000264937    -0.000175044
     -0.00151025     -0.00136067
     -0.00025423    -0.000327828
       0.0150693       0.0148052
      0.00127003      0.00119222
    -0.000365198    -0.000267002
     0.000463527     0.000398885
    -0.000963426    -0.000828812
     -0.00309294     -0.00303806
    -0.000373578    -0.000342178
    -0.000746348    -0.000686534
    -0.000385594    -0.000317044
    -0.000897697     -0.00100754
       0.0170459       0.0184015
       0.0040241      0.00416078
      0.00026153     0.000311352
       0.0167851       0.0160007
      0.00175914      0.00177052
      0.00521116      0.00559409
     0.000576533     0.000577679
     -0.00120169     -0.00118349
      0.00424639      0.00417211
    -0.000165092    -0.000206255
    -0.000880071    -0.000980569
       0.0144905       0.0131867
     -0.00211439     -0.00191366
     -0.00101358    -0.000975324
    -0.000848644    -0.000690601
      0.00316992      0.00281948
      0.00097964      0.00113161
     0.000140885     0.000193626
     -0.00135994     -0.00133744
    -0.000331999    -0.000284894
     -0.00187637     -0.00184344
    -7.06148e-05    -8.63975e-05
      0.00187062      0.00188039
     -0.00128563     -0.00129368
     0.000426062      0.00027518
       0.0042211      0.00419805
       0.0020008      0.00199202
    -0.000905213    -0.000993299
     -0.00187545     -0.00183038
     0.000801631     0.000838729
       0.0029487      0.00337988
      0.00060422      0.00058235
       0.0138415       0.0135797
     -0.00124742     -0.00098596
      0.00447234      0.00442979
      0.00196051      0.00192952
     7.56122e-05     9.38759e-05
    -0.000938858    -0.000941015
      0.00532935      0.00563515
     -0.00140371     -0.00137389
    -0.000799314    -0.000820383
      0.00660515      0.00619939
    -0.000912953    -0.000899712
     9.92038e-05     3.33602e-05
     -5.3418e-05    -0.000221909
     0.000756403     0.000708328
     0.000890683     0.000949974
      0.00465369      0.00503079
     -0.00222064     -0.00199341
     0.000827901     0.000819953
     -0.00117932     -0.00120543
     0.000701397     0.000624403
    -0.000963428    -0.000914082
    -0.000174744    -0.000207168
      0.00398596       0.0045046
     0.000615731     0.000353861
     -0.00389231     -0.00375437
      0.00326191      0.00321155
       0.0170455       0.0179426
     -0.00136939     -0.00137409
     -0.00148192     -0.00147299
     -0.00286717     -0.00273478
       0.0249191       0.0242305
      0.00127333      0.00171386
     -0.00202637     -0.00199422
     -0.00130285     -0.00119507
       0.0235326       0.0216951
     -0.00148205     -0.00145198
      0.00781281      0.00765411
     -0.00138288     -0.00140957
     -0.00192665     -0.00201054
      0.00835402      0.00984645
    -0.000362221    -0.000305712
      0.00069304     0.000578673
    -0.000495143    -0.000517626
     0.000522336     0.000489599
        0.001922      0.00183155
      0.00713405      0.00711552
    -0.000417349     -0.00065736
    -0.000647391    -0.000568146
    -0.000930468     -0.00117848
      0.00297574      0.00251479
    -0.000299509    -0.000363107
      0.00191325      0.00191006
     4.99132e-05     0.000256745
     0.000422532     0.000536102
    -9.56774e-05     -0.00013148
     -0.00020524    -0.000194421
     -0.00015607    -0.000158966
     -0.00249073     -0.00257357
     -0.00170596      -0.0016812
    -0.000717085     -0.00066264
    -0.000418997    -0.000236064
    -0.000881331    -0.000769232
     0.000318642     0.000211506
      0.00576689      0.00562196
     -0.00213451     -0.00203222
     -0.00179381     -0.00177421
     -0.00156812     -0.00149824
    -0.000773132    -0.000751337
     7.54245e-05     0.000137218
    -3.08065e-05    -0.000146397
    -0.000188463    -0.000268532
     -0.00127027     -0.00119419
    -0.000932219    -0.000853825
      0.00119593      0.00099655
      0.00507983      0.00533401
    -0.000650497    -0.000507615
     4.46033e-05     2.87267e-05
    -0.000758441     -0.00071119
       0.0115211       0.0121095
      0.00441534      0.00505258
     0.000138283     0.000347122
    -0.000301094    -0.000121887
      0.00189347      0.00225776
      0.00283243      0.00309913
       -0.001737      -0.0016735
     0.000493453     0.000373407
     0.000276908     0.000294145
     -0.00098938    -0.000954334
       0.0043859      0.00438271
      0.00776652      0.00773255
     0.000195433      0.00012766
    -0.000635347    -0.000833358
      0.00313293       0.0033705
      0.00727338      0.00720485
    -6.35057e-05    -9.86551e-05
     0.000775031     0.000683088
     0.000493626     0.000418411
     -0.00220347     -0.00212478
    -0.000837009    -0.000514994
     -0.00091123    -0.000927424
     -0.00264951     -0.00242194
    -0.000203751     4.59618e-05
     -0.00108259     -0.00110304
    -0.000611636    -0.000512259
      -0.0020625     -0.00205774
     -0.00040152    -0.000408033
     -0.00123973     -0.00128385
     0.000423982     0.000588312
    -0.000322948    -0.000269402
    -0.000894288     -0.00103505
     -0.00196341     -0.00186331
      0.00320989      0.00256401
     -0.00022762    -0.000161695
    -0.000255003    -0.000192113
      -0.0013177     -0.00123722
     -0.00010252    -0.000142207
      0.00331184       0.0032155
     -0.00380591      -0.0038167
       0.0149132       0.0144261
      0.00783402       0.0080179
     0.000660143     0.000720623
     -0.00100191     -0.00101902
     0.000979856      0.00105014
       0.0179792       0.0186099
      0.00295277      0.00275496
      0.00190852      0.00240587
     0.000109658     0.000226869
     -0.00185467     -0.00188048
      0.00260563      0.00263099
     0.000518094     0.000521982
     -0.00165553     -0.00168961
     -0.00335914     -0.00345122
      0.00385126      0.00420519
     -0.00158179      -0.0015872
     -0.00165406     -0.00185694
       0.0035477      0.00339843
    -0.000335566    -0.000271145
     -0.00153453     -0.00145693
     -0.00102856    -0.000956169
     0.000983873      0.00120758
    -0.000887022    -0.000932352
     -0.00225713     -0.00220714
      0.00307237      0.00369322
     -0.00118756    -0.000959451
     -0.00182021     -0.00176718
      0.00554697      0.00583448
    -0.000670814    -0.000734177
    -0.000590692     -0.00053173
      0.00109451      0.00090575
    -0.000765097    -0.000716782
     -0.00154246     -0.00166108
     -0.00279331     -0.00281138
    -0.000233933    -0.000127896
     -0.00140694     -0.00133133
     0.000540177     0.000524582
    -0.000359793    -0.000280404
    -0.000801333    -0.000687181
      0.00145243      0.00145472
     0.000761184     0.000755839
      0.00214304      0.00255702
     0.000650419      0.00076899
    -0.000200206    -0.000127238
      0.00140126      0.00125262
     0.000157106      0.00018772
      0.00383979      0.00342583
      0.00334973      0.00383193
      0.00100815       0.0015058
      0.00175563      0.00174843
      -0.0019639     -0.00172854
     -0.00164774     -0.00161257
    -0.000176498    -0.000125924
    -0.000942499    -0.000854454
       0.0058132      0.00557927
      0.00436025      0.00445927
      0.00200418      0.00219716
      0.00322134      0.00312555
     -0.00183379     -0.00188132
    -0.000366553    -0.000403031
      0.00913252      0.00956578
       0.0101469      0.00730807
     -0.00195441      -0.0017949
     -0.00102715     -0.00102561
      0.00452779      0.00470786
      0.00132274      0.00119593
     -0.00276541      -0.0025911
     0.000290477     0.000385285
     0.000505271     0.000459069
      0.00574919      0.00546422
      0.00481692      0.00524156
     7.62316e-05     8.64771e-05
     -0.00154359     -0.00154326
    -0.000668678    -0.000564091
     0.000520671     0.000537534
     -0.00236027     -0.00224092
      0.00844977      0.00888275
       0.0130428       0.0129702
     -0.00102214    -0.000976113
     -0.00343787     -0.00328351
      -0.0012138     -0.00137872
     0.000232563     0.000225585
     0.000689719     0.000749867
     -0.00202209     -0.00192501
    -0.000911238    -0.000892682
     -0.00204787     -0.00207016
      0.00068966     0.000879889
      0.00046585      0.00031852
    -0.000817391    -0.000754983
    -0.000236207    -0.000179338
     -0.00345397     -0.00347919
    -0.000973226    -0.000828896
     -0.00226521      -0.0021532
     -0.00103007     -0.00098427
      0.00146806      0.00145785
      0.00117421      0.00124161
     -0.00149294     -0.00149544
       -0.002036     -0.00209209
     -0.00251601     -0.00252371
    -0.000532285     -0.00034608
     -0.00402882     -0.00387087
    -0.000970476      -0.0010651
     0.000924161     0.000992796
    -0.000794596    -0.000815425
    -0.000867298    -0.000771353
     -0.00143314     -0.00146582
     -0.00164165     -0.00156534
      0.00236424       0.0022269
      0.00398205      0.00396347
     -0.00141039     -0.00126245
     -0.00211956     -0.00201374
    -0.000249348    -0.000287516
    -0.000604801    -0.000565007
      0.00222404      0.00234903
    -0.000250455    -0.000266078
     -0.00114327     -0.00114325
    -0.000129265    -0.000272322
    -0.000132147     -0.00035113
     -0.00161507     -0.00159471
     0.000412171     0.000711642
      -0.0020343     -0.00182026
      0.00230704      0.00226234
    -0.000579448    -0.000513985
    -0.000359456    -0.000409378
    -0.000355711    -0.000274711
      -0.0016866     -0.00154144
     0.000786572     0.000950818
       0.0037805      0.00433679
     -0.00132513      -0.0012665
     -0.00137221     -0.00154157
     5.98566e-05     6.08441e-05
     0.000381495     0.000430463
       0.0193873       0.0190038
     -0.00040246    -0.000812654
    -0.000996513      -0.0007616
      0.00584383      0.00592005
     0.000313629       0.0002593
     -0.00205085     -0.00196263
     -0.00140729     -0.00144997
      0.00281662      0.00285159
     -0.00259072      -0.0023617
    -0.000365192    -0.000398108
    -0.000168379    -0.000156908
     0.000623093     0.000466264
      0.00162162      0.00164229
     -0.00101918     -0.00106554
     -0.00155858     -0.00153162
    -0.000157202    -6.18961e-05
       0.0128952       0.0126628
      0.00517216      0.00536129
      0.00507479       0.0051785
    -0.000229849    -0.000424269
        0.007737      0.00789785
     -0.00122355    -0.000970495
     5.07254e-05    -0.000354487
    -0.000312743    -0.000357678
       0.0013619      0.00131841
      0.00400667      0.00396383
     -0.00161477     -0.00152019
      0.00152472      0.00120611
     7.58336e-06     8.71112e-05
    -0.000250134    -0.000219025
       0.0183073       0.0185493
     -0.00182837     -0.00182555
    -0.000504826    -0.000339562
      0.00666186       0.0068176
    -0.000269483    -0.000205852
     9.75971e-05     0.000307225
     -0.00106187     -0.00112626
    -0.000575695    -0.000595029
      0.00206936      0.00191388
       0.0186218       0.0190618
       0.0182932       0.0198307
      0.00708601      0.00706025
     0.000126477     0.000142473
      0.00888644      0.00777193
     -0.00129242     -0.00124593
      0.00476019      0.00547124
       0.0337608       0.0340407
     -0.00141605    -0.000965743
      0.00237976       0.0018579
      0.00764542      0.00774487
     -0.00240689     -0.00230982
    -0.000916243    -0.000704752
    -0.000952935    -0.000864828
       0.0141167       0.0155847
    -0.000826346    -0.000779332
    -0.000381293    -0.000298225
      0.00365606      0.00298135
      0.00198702      0.00166907
      0.00123951      0.00102169
    -0.000482197    -0.000570531
    -0.000688198    -0.000658738
     -0.00152153     -0.00137873
     0.000808568     0.000736336
      0.00105699      0.00159733
     -0.00070471    -0.000649328
      0.00653483      0.00614464
      0.00304028      0.00297425
     -0.00118442     -0.00123406
    -0.000885149    -0.000951435
      0.00210541      0.00207113
      0.00228988       0.0019505
      0.00209653      0.00225917
    -0.000493955    -0.000462506
      0.00606223      0.00573175
     -0.00320356     -0.00309565
     -2.3767e-05     3.11819e-05
     0.000421863     0.000326641
       0.0138529       0.0142208
     -0.00202229     -0.00186124
     0.000495798     0.000533014
    -0.000746746    -0.000801941
      0.00897638      0.00858718
      0.00105098      0.00101324
     -0.00048175    -0.000447711
     0.000241179     0.000264335
    -0.000123476    -9.74355e-05
     -0.00026133    -0.000203582
       0.0010106     0.000956085
     -0.00336043     -0.00321732
     -0.00058157    -0.000742654
     -0.00125274     -0.00104983
     -0.00242462     -0.00236513
    -0.000816522     -0.00077948
    -0.000568687    -0.000693533
      0.00123402      0.00110057
     -0.00201203     -0.00186555
     -0.00103734     -0.00121395
     -0.00262214     -0.00255876
       5.063e-05     2.67827e-05
    -0.000547562    -0.000508431
       0.0001679    -0.000134226
     -0.00238194     -0.00229672
    -0.000267245    -0.000280802
       0.0114463       0.0107475
     0.000777569     0.000850975
    -0.000914567    -0.000873497
     -0.00138939     -0.00139101
     -0.00148662      -0.0013563
     0.000318407     0.000310878
      0.00208476      0.00183412
    -0.000435578    -0.000416435
      0.00403927      0.00396373
    -0.000363019    -0.000297952
       0.0088427      0.00896464
      0.00190523       0.0023153
    -0.000575946    -0.000524112
     -0.00111475     -0.00144708
     -0.00286131     -0.00286639
    -0.000168238    -0.000231467
     -0.00268591     -0.00259057
    -0.000583385    -0.000227835
       0.0121079       0.0132699
     -0.00171099     -0.00181833
     0.000811569     0.000880732
    -0.000395854    -0.000429513
     0.000877914     0.000887722
    -0.000761769    -0.000827961
       0.0107514      0.00957078
    -0.000818166      -0.0005128
       0.0173734       0.0164355
    -0.000844652    -0.000805368
      0.00748735      0.00782809
     3.55417e-05     3.77136e-05
      0.00355193      0.00328185
      0.00236644      0.00251353
      0.00452755       0.0040014
      0.00369375      0.00391373
    -0.000817068    -0.000789603
     -0.00121068     -0.00119761
    -0.000379742    -0.000311584
      0.00321876      0.00270749
      0.00674368      0.00622951
      -0.0011711     -0.00117862
     0.000154002     0.000625444
    -0.000603056    -0.000539596
      0.00237985      0.00223641
     -0.00204267     -0.00195524
      -0.0029796      -0.0028946
     -0.00149236     -0.00147432
      0.00374882      0.00405149
     -0.00298573     -0.00292883
     -0.00206637     -0.00220419
       0.0197705       0.0211701
     6.68355e-05      0.00012623
     0.000167098     0.000183804
     8.64039e-05     0.000136289
      0.00208649      0.00249664
     0.000928552     0.000749557
     -0.00100305    -0.000920994
    -0.000268123    -0.000190527
     -0.00155591     -0.00156483
    -0.000975186    -0.000950961
     -0.00155423     -0.00148448
     -0.00057734    -0.000549139
       0.0197137       0.0209886
     -0.00215283     -0.00216575
    -0.000431807    -0.000396224
    -0.000151512    -0.000189804
    -0.000621714    -0.000571831
      0.00155558      0.00166755
     -0.00264282     -0.00261516
     0.000472437     0.000430157
    -0.000848605    -0.000910979
      0.00187139      0.00158288
     0.000820088      0.00103873
     -0.00032511    -0.000443217
      0.00852524      0.00805401
     0.000678655     0.000689936
     -0.00233927     -0.00219853
      0.00501432      0.00485389
      0.00214468      0.00217279
     -0.00228157     -0.00224385
      0.00153575      0.00158344
        0.019614       0.0185065
     0.000505201     0.000480404
    -0.000189551    -0.000210496
        0.011948       0.0102026
      -0.0010442    -0.000993573
     -0.00149682     -0.00124828
     0.000985128     0.000821027
     -0.00263874     -0.00255401
     0.000261843     0.000242116
     0.000991192     0.000856093
     -0.00166599     -0.00169499
     -0.00222154     -0.00214929
      0.00818603       0.0082565
     -0.00113187    -0.000722066
     -0.00123819     -0.00120241
    -0.000505624     -0.00056324
      0.00437718      0.00401995
     0.000399611     0.000401371
    -0.000663829    -0.000467188
    -0.000608584    -0.000560068
     8.61275e-05     5.24451e-05
      0.00448558      0.00445382
      0.00347793      0.00364962
     -0.00109572     -0.00119012
      -0.0030163     -0.00309369
     0.000893366      0.00130302
      -0.0012974     -0.00125497
     -0.00133814     -0.00133935
     0.000120121     0.000146579
     -0.00119145     -0.00117423
     0.000790666     0.000584305
    -0.000133171    -7.91934e-05
    -0.000207627    -0.000218746
      0.00312806      0.00282306
     -0.00121647     -0.00124107
     0.000322202      0.00035645
      0.00265498      0.00266401
      0.00217987      0.00223797
     0.000343856     0.000269395
      0.00960094      0.00956903
     -0.00121467     -0.00125705
      0.00291616       0.0028494
    -0.000214339    -0.000156566
       0.0146383       0.0134952
     -0.00246639     -0.00211888
       0.0211889       0.0207489
       0.0138416       0.0128447
     -0.00094504     -0.00100877
    -0.000886758    -0.000986537
       0.0181299       0.0185094
    -0.000540171    -0.000494594
     -0.00175482     -0.00183265
      0.00104481      0.00101289
     -0.00263439      -0.0024821
      0.00257322      0.00237284
    -0.000563793     -0.00063361
       0.0048142      0.00518348
      0.00292829      0.00298384
    -4.73852e-05    -9.53524e-05
      0.00145718      0.00135327
      0.00102686      0.00104436
     -0.00162536     -0.00158443
     0.000653372     0.000588162
      0.00908279      0.00916806
     -0.00181684     -0.00183214
      0.00124386      0.00119269
      0.00151027      0.00119213
      0.00584346      0.00537882
    -0.000841313    -0.000864382
    -0.000552351    -0.000507002
     -0.00134732     -0.00135307
     0.000707467      0.00077394
     0.000930783     0.000880523
     -0.00025033     -0.00026716
     -0.00115304     -0.00115035
      0.00107114      0.00114799
     0.000519941     0.000409136
    -0.000317737    -0.000400305
     0.000213559     0.000202248
      0.00134935      0.00125102
      0.00960621      0.00950111
     -0.00250253     -0.00234171
    -0.000281828     0.000152161
      0.00334202      0.00354996
       0.0016683      0.00142299
     2.25017e-05     -5.4183e-06
     -0.00123499     -0.00132397
      0.00108087      0.00103521
     0.000180833     0.000195079
      0.00236157      0.00219043
    -0.000398407    -0.000448004
     0.000195889     5.08887e-05
     -0.00102429     -0.00101894
      0.00348444      0.00324017
     -0.00167012     -0.00160638
    -0.000696282    -0.000649023
     -0.00306984     -0.00304787
    -0.000341799    -0.000402111
      0.00186101      0.00247741
    -0.000949555     -0.00096899
    -0.000675212    -0.000801524
      0.00385161      0.00336823
      -0.0010796    -0.000755366
    -4.59687e-05    -0.000281826
      0.00113941      0.00124396
      0.00222182      0.00192032
     0.000212828     0.000419935
      0.00375259      0.00322047
      0.00229673      0.00262971
     0.000414311     0.000420281
      0.00182404       0.0017491
     0.000590279     0.000199796
     -0.00071998    -0.000803247
    -0.000710367    -0.000714924
    -0.000976494     -0.00111379
     -0.00402531     -0.00382388
     -0.00126684     -0.00121234
      0.00731461      0.00688732
      0.00425814       0.0042403
    -0.000142133     -0.00011041
     0.000182789     0.000174286
      0.00458583      0.00467914
       0.0294821       0.0278716
    -9.45339e-05    -5.86168e-05
      0.00063412     0.000859781
    -0.000403051    -0.000341808
    -0.000180177    -0.000130684
     -0.00190381      -0.0019113
    -5.70069e-05    -5.14285e-05
     -0.00112849      -0.0012397
        0.003323      0.00324121
      -0.0015454     -0.00134147
     -0.00173315      -0.0015735
    -0.000490504     -0.00050374
     0.000625482     0.000570848
      0.00881771      0.00851404
       0.0198352       0.0190143
      0.00113664      0.00107519
    -0.000123018    -0.000172576
    -0.000107708    -0.000118436
    -0.000315371    -0.000284522
      0.00239772      0.00286012
    -0.000499034    -0.000440637
    -0.000214337    -0.000204421
     -0.00122245    -0.000705684
      0.00264079      0.00257637
     0.000406859     0.000416276
      0.00647594      0.00718401
    -0.000605606    -0.000551704
     0.000581686     0.000533025
      0.00248933      0.00231572
     -0.00293882     -0.00283124
      -0.0018161     -0.00177087
    -0.000221973    -0.000203187
     -0.00174561     -0.00167674
       0.0112349       0.0112455
     0.000728614      0.00110717
     -0.00166706     -0.00161688
     0.000105619     0.000103908
     4.08274e-05     5.63621e-05
     -0.00237719     -0.00201358
    -0.000272694     -0.00040098
      -0.0023393      -0.0021037
    -0.000879114    -0.000879959
     -0.00183864     -0.00193331
     0.000240942     0.000265596
    -0.000654412    -0.000664667
     0.000388287     0.000390004
    -0.000685889    -0.000650449
      0.00778565       0.0074083
     -0.00030858    -0.000274906
     -0.00105516     -0.00104137
      0.00329645      0.00374095
      0.00123463      0.00115617
      -0.0004212    -0.000361493
    -6.38392e-05    -0.000148503
    -0.000482585    -0.000477757
      0.00429616       0.0044267
    -0.000917955    -0.000915763
     0.000242226     0.000271206
    -0.000862481    -0.000483302
      0.00179518       0.0015476
     -0.00290433     -0.00285974
     0.000368601     0.000318056
    -0.000343895    -0.000281078
     6.88364e-05     0.000126782
     0.000480853     0.000459895
     -0.00094058     -0.00091227
      0.00309703      0.00317849
     -0.00315898     -0.00314665
     -0.00200565     -0.00193621
       0.0250785       0.0262719
      0.00261855      0.00254378
    -0.000149222    -0.000141122
    -0.000639704    -0.000605514
      -0.0016002     -0.00153968
      0.00273864      0.00269365
      0.00197717      0.00146003
     3.01667e-06     0.000142557
      0.00101549       0.0009496
     -0.00119067     -0.00118652
    -0.000386182     -0.00030635
      0.00665265      0.00751282
      0.00129323      0.00124693
    -0.000359634    -0.000275455
     -0.00293448     -0.00289285
     -0.00130869      -0.0013745
      0.00087635      0.00102393
        0.016557       0.0150896
    -0.000264549    -0.000276053
     -0.00194073     -0.00190069
    -0.000243799    -0.000114624
     -0.00166499     -0.00164562
     -0.00282259     -0.00274859
    -0.000619218    -0.000649543
     -0.00230193     -0.00220031
     0.000847675      0.00107994
     -0.00225062     -0.00215854
    -0.000385462    -0.000402086
       0.0127807       0.0141026
     -0.00132502     -0.00131006
      0.00178799      0.00193008
     -0.00272222     -0.00243905
      0.00153774      0.00150338
    -0.000817881    -0.000917169
     -0.00169221     -0.00168778
    -0.000205193    -0.000271549
    -0.000732713     -0.00066471
     -0.00073934     -0.00081477
     0.000345792     0.000385852
      -0.0029179     -0.00268086
     0.000820278     0.000820488
     -0.00290731     -0.00303799
      0.00359572      0.00383649
     -0.00156282     -0.00149978
      0.00688614      0.00697584
     0.000474818     0.000429321
      0.00389544      0.00365829
      0.00757704      0.00750007
     6.38336e-05     7.16982e-05
    -0.000370534    -0.000326743
      0.00639654      0.00689474
    -0.000271061    -0.000218974
     -0.00305353     -0.00295315
     -0.00191217     -0.00184092
      0.00389196      0.00401751
      0.00674238      0.00640096
      0.00438243      0.00382728
      0.00385008      0.00327306
    -0.000752521    -0.000660304
      0.00153592      0.00136729
     -0.00072542     -0.00062481
      0.00104895      0.00100009
     -0.00119356     -0.00121101
     0.000433201     0.000181478
    -0.000933177    -0.000893469
     0.000853947     0.000982113
    -0.000280274    -0.000284574
      0.00488694      0.00484427
     0.000277407     0.000216936
     -0.00237593     -0.00226345
       0.0142913       0.0142429
    -0.000618019    -0.000491812
     -0.00066924    -0.000465609
     0.000983431      0.00101604
      0.00662491      0.00677853
    -0.000787029    -0.000706141
    -0.000708822    -0.000596835
      0.00052048     0.000560915
     -0.00012349    -0.000103062
      0.00205304     0.000596719
     -0.00031627    -0.000373885
      0.00170404      0.00170908
    -0.000662126    -0.000779256
       0.0042827      0.00506272
     -0.00269266     -0.00262013
     0.000314811     0.000270619
      0.00118974      0.00113385
     -0.00094425    -0.000829236
     -0.00136615     -0.00143554
      0.00375643      0.00356401
    -0.000986659     -0.00100183
    -0.000917604    -0.000815218
       0.0105689        0.010646
    -7.99058e-05    -0.000140083
     0.000914892     0.000915088
     -0.00155081     -0.00154112
     0.000533748     0.000605847
     -0.00129507     -0.00144227
     -0.00186039     -0.00175905
     -9.1916e-05    -0.000127124
     -0.00174802     -0.00167447
      0.00199654      0.00236539
     0.000145811     0.000166097
      0.00194772      0.00235206
    -0.000374401    -0.000348712
      0.00467561      0.00471628
       0.0147872       0.0149136
     -0.00134231     -0.00138674
      0.00283086      0.00296389
      1.2346e-05     -0.00010886
      0.00217271      0.00229352
     -0.00124377     -0.00109821
    -0.000764138    -0.000739368
     -0.00172036     -0.00172609
    -0.000897661     -0.00091975
     0.000790002       0.0011061
     -0.00132256     -0.00143953


==> scatterplots/nh3/anisotropic_fit_expdhf_unconstrained.dat <==
QM Energy	FF Energy
    -0.000374962    -0.000383406
     -0.00135475     -0.00119938
     -1.3859e-05    -1.67411e-05
     -2.7867e-05    -2.36463e-05
    -0.000856067    -0.000696777
     -2.3894e-05    -3.64085e-05
     -9.0388e-05    -9.79002e-05
      -9.104e-06    -1.17524e-05
    -0.000377681    -0.000413353
     -0.00103476    -0.000927766
     -2.8407e-05    -2.62029e-05
     -5.1716e-05    -8.24598e-05
     -2.7801e-05    -2.02708e-05
    -0.000667715    -0.000563887
      -6.533e-05    -6.13345e-05
     -6.1924e-05    -6.56267e-05
     -0.00171162     -0.00185261
       -1.89e-05    -2.41519e-05
    -0.000192079    -0.000206124
     -2.2082e-05    -2.95488e-05
     -0.00166722     -0.00184048
     -6.8749e-05    -0.000105057
    -0.000292888    -0.000287073
     -0.00104095    -0.000931891
    -0.000413577     -0.00038238
    -0.000113586    -0.000104701
    -0.000818678    -0.000837449
     -8.0817e-05    -7.27912e-05
     -2.6934e-05    -2.12949e-05
      -8.375e-06    -1.80924e-05
     -1.5226e-05    -2.38689e-05
     -3.3567e-05    -3.33289e-05
    -0.000152955    -0.000146473
      -8.044e-05    -0.000119992
     -2.3284e-05    -2.92866e-05
    -0.000501706     -0.00039634
     -9.7084e-05    -0.000111444
     -0.00141574     -0.00125387
     -0.00173315     -0.00201301
     -8.9262e-05    -0.000107679
    -0.000178707    -0.000220283
     -1.8031e-05    -2.33808e-05
     -6.9227e-05    -8.40163e-05
    -0.000811813    -0.000698177
    -0.000339753    -0.000306965
     -4.2006e-05    -4.85735e-05
     -0.00110642     -0.00105587
     -2.3646e-05    -2.47862e-05
     -0.00170511     -0.00138943
      -6.432e-06    -1.35301e-05
     -8.5567e-05    -0.000103355
     -1.2406e-05    -1.55505e-05
     -4.3757e-05    -3.50153e-05
    -0.000943512    -0.000969244
     -1.0693e-05    -1.75291e-05
     -2.4525e-05    -2.87695e-05
    -0.000131633    -0.000136808
     -8.1146e-05    -7.79361e-05
      -0.0013171     -0.00129683
    -0.000348547    -0.000353448
     -2.9821e-05    -4.33642e-05
     -0.00161157     -0.00136867
    -0.000184071    -0.000273414
     -5.4539e-05    -6.12425e-05
     -6.7885e-05    -7.53772e-05
    -0.000216081    -0.000183454
    -0.000440609    -0.000333236
    -0.000457569    -0.000460879
     -0.00158193     -0.00148623
     -7.1071e-05    -0.000114809
     -0.00098928    -0.000863868
     -6.0615e-05    -6.55521e-05
    -0.000933895    -0.000914332
     -6.5489e-05    -6.82164e-05
     -1.1684e-05    -2.22213e-05
     -2.3896e-05     -2.2549e-05
    -0.000106736    -0.000150493
      -4.839e-05    -7.23135e-05
    -0.000685811    -0.000628424
     -1.7078e-05    -1.81202e-05
    -0.000647768    -0.000517864
    -0.000119665    -0.000142582
    -0.000108322    -0.000133197
    -0.000254308    -0.000224545
    -0.000238321    -0.000191481
     -2.1366e-05    -3.01678e-05
    -0.000296843    -0.000301655
     -2.8464e-05    -3.27476e-05
     -0.00117909     -0.00103613
     -2.3494e-05    -2.47065e-05
     -1.7757e-05    -2.38244e-05
     -0.00227398     -0.00192788
     -6.7114e-05    -7.50638e-05
     -1.1231e-05    -1.54327e-05
     -0.00153248     -0.00188342
     -6.2743e-05    -8.08904e-05
     -2.5115e-05    -2.79592e-05
    -0.000212239    -0.000271467
     -1.1706e-05    -1.84502e-05
    -0.000441243    -0.000435576
      -0.0017128     -0.00167913
    -0.000103063    -0.000104798
    -0.000976621    -0.000947426
     -2.8313e-05    -3.82526e-05
    -0.000312486    -0.000333097
      -8.157e-06    -1.57487e-05
     -5.0489e-05    -5.49794e-05
    -0.000202791     -0.00018272
     -2.6325e-05    -2.77119e-05
    -0.000223704    -0.000221072
    -0.000338977    -0.000329027
    -0.000186088    -0.000206859
     -0.00107778    -0.000929095
      -0.0019149     -0.00185411
      -0.0004841    -0.000441859
    -0.000252817    -0.000209683
     -2.5119e-05    -3.32508e-05
     -0.00141798     -0.00131945
     -0.00026341    -0.000206966
     -0.00170256      -0.0017358
    -0.000319047    -0.000253639
     -5.9661e-05    -6.80391e-05
    -0.000114879    -0.000170778
     -7.6882e-05     -8.9508e-05
    -0.000152391     -0.00013573
     -6.6642e-05    -7.57336e-05
      -2.113e-05    -2.34095e-05
     -3.5119e-05    -2.72596e-05
       -0.000101    -0.000132548
     -0.00152888     -0.00177983
    -0.000201027    -0.000175101
     -2.6604e-05    -3.55763e-05
     -0.00161708      -0.0013754
     -1.0017e-05     -1.6744e-05
    -0.000542493     -0.00054903
     -2.3671e-05    -2.95598e-05
     -1.2139e-05    -1.56185e-05
     -0.00125097     -0.00106574
     -3.4719e-05    -3.73802e-05
     -0.00044358    -0.000325893
     -0.00159083     -0.00238673
     -8.7216e-05    -9.38912e-05
     -9.3955e-05     -8.4178e-05
     -8.3023e-05    -9.52335e-05
     -0.00069079    -0.000598751
     -0.00056576    -0.000634289
     -2.4598e-05    -2.98963e-05
      -3.638e-05     -4.9149e-05
     -3.9629e-05     -3.1962e-05
     -3.6332e-05    -4.29071e-05
      -3.857e-05    -4.06035e-05
    -0.000396741    -0.000556752
     -2.0096e-05    -1.96641e-05
    -0.000129235    -0.000125115
     -7.8212e-05    -8.86691e-05
    -0.000444137    -0.000652167
    -0.000326811    -0.000323359
      -2.704e-05    -2.94643e-05
       -6.17e-06    -1.07348e-05
    -0.000808731    -0.000726665
    -0.000139847     -0.00020922
     -0.00204599     -0.00186749
     -6.0387e-05    -7.84102e-05
     -0.00096804     -0.00108571
      -4.526e-06    -1.00579e-05
    -0.000101357    -0.000102942
     -2.0194e-05    -2.26273e-05
    -0.000615803    -0.000595331
    -0.000251632    -0.000276644
     -4.8587e-05    -6.35734e-05
     -0.00123492     -0.00110679
    -0.000239603     -0.00020299
    -0.000211871     -0.00018762
    -0.000148439    -0.000163314
     -2.4104e-05    -3.72442e-05
     -1.5025e-05    -2.80519e-05
     -0.00073512    -0.000819762
      -2.654e-05    -3.47138e-05
    -0.000289567    -0.000320596
     -4.5645e-05    -7.42105e-05
     -3.3935e-05    -5.22472e-05
    -0.000165098    -0.000159107
    -0.000131043    -0.000125059
    -0.000341208    -0.000430929
    -0.000324126    -0.000247309
    -0.000254982    -0.000231055
    -0.000726635    -0.000731262
     -0.00228549     -0.00199156
     -1.9674e-05     -2.4768e-05
     -3.4186e-05     -3.1169e-05
    -0.000110234    -0.000123327
       -0.001761     -0.00165359
     -0.00154453     -0.00153397
     -4.7754e-05    -5.47761e-05
     -1.9596e-05     -2.3308e-05
     -0.00168443     -0.00157058
     -1.7702e-05    -1.86734e-05
     -0.00100909    -0.000925481
      -3.537e-05    -3.33337e-05
    -0.000104715    -0.000122987
     -0.00123046      -0.0010019
    -0.000155673    -0.000154265
    -0.000251833    -0.000259766
    -0.000204371    -0.000162373
     -3.2122e-05    -5.85391e-05
      -4.811e-05    -5.54089e-05
    -0.000822968    -0.000712253
    -0.000212154    -0.000234107
       -1.48e-05    -1.80963e-05
    -0.000154763    -0.000186567
    -0.000574168    -0.000521382
     -2.5281e-05    -4.17316e-05
    -0.000400649     -0.00031257
    -0.000299044    -0.000392808
    -0.000106097    -0.000161243
      -4.037e-05    -4.18641e-05
     -2.0023e-05    -3.19881e-05
     -7.5451e-05    -7.03318e-05
    -0.000295308    -0.000306334
     -6.0879e-05    -6.14796e-05
     -8.7832e-05    -7.89181e-05
     -3.9492e-05    -5.90435e-05
    -0.000814308    -0.000766488
    -0.000114102    -0.000128716
      -0.0010971    -0.000935052
     -2.7559e-05    -3.26586e-05
     -4.8546e-05    -4.49657e-05
     -0.00010041    -9.93875e-05
     -0.00012792    -0.000107726
     -1.2406e-05    -1.42557e-05
     -7.4958e-05    -6.81401e-05
     -5.0408e-05    -5.02322e-05
     -2.8415e-05    -3.00178e-05
      -2.045e-05    -2.17605e-05
    -0.000103927    -0.000131676
     -0.00143915     -0.00122782
    -0.000320033    -0.000332969
     -5.3448e-05    -5.41647e-05
     -3.1657e-05    -2.59582e-05
     -0.00165261      -0.0015379
     -0.00120872     -0.00112392
    -0.000374505    -0.000386043
    -0.000181421    -0.000200643
    -0.000237959    -0.000301883
    -0.000983772    -0.000945712
     -3.6959e-05    -4.20966e-05
    -0.000366505    -0.000282949
    -0.000160005    -0.000227835
    -0.000263576    -0.000230318
     -0.00126189     -0.00132074
    -0.000537827    -0.000412959
     -7.5279e-05    -7.80018e-05
    -0.000205331    -0.000247269
    -0.000382133    -0.000547011
     -0.00115078    -0.000970289
     -5.2674e-05    -5.97106e-05
    -0.000179045    -0.000238684
    -0.000160197     -0.00018812
     -3.5176e-05     -3.7532e-05
     -0.00123133      -0.0010048
      -3.826e-05    -5.99808e-05
     -5.3197e-05    -6.59006e-05
    -0.000259045    -0.000267506
     -3.1371e-05    -4.61632e-05
     -6.5948e-05    -0.000114198
     -7.3061e-05    -7.67462e-05
     -1.1946e-05    -1.43605e-05
     -6.4399e-05    -4.87721e-05
    -0.000247228     -0.00026188
    -0.000103611    -0.000101392
     -6.1529e-05    -6.00513e-05
    -0.000112966    -0.000122675
    -0.000993358    -0.000981027
     -8.9887e-05    -0.000118551
     -2.3711e-05    -2.24863e-05
     -7.6278e-05    -8.75344e-05
     -2.6276e-05     -3.7764e-05
    -0.000234448    -0.000209851
    -0.000434508    -0.000459906
     -0.00108484    -0.000865671
     -0.00143511      -0.0011902
    -0.000243424    -0.000194899
     -1.8606e-05    -1.66018e-05
      -9.278e-06    -1.50386e-05
     -0.00248428     -0.00233492
    -0.000528916    -0.000682589
     -0.00107059     -0.00112304
    -0.000202431    -0.000312145
    -0.000157133    -0.000142975
     -0.00031493    -0.000277048
     -1.2472e-05    -1.79796e-05
     -3.8627e-05    -4.39802e-05
    -0.000751471    -0.000717781
    -0.000896213    -0.000882927
     -2.7223e-05     -2.6598e-05
    -0.000327318    -0.000341891
     -0.00076499    -0.000804794
     -3.1063e-05     -2.8015e-05
     -2.5625e-05    -2.37301e-05
     -0.00163469     -0.00149395
     -7.9922e-05    -9.89741e-05
     -2.2341e-05     -2.2529e-05
    -0.000313198    -0.000298717
    -0.000387197    -0.000425101
     -0.00177821     -0.00163541
     -2.9311e-05    -2.96115e-05
    -0.000507862    -0.000564675
     -1.5559e-05    -2.57924e-05
     -4.4365e-05    -3.13383e-05
    -0.000133445    -0.000192511
     -4.2978e-05    -3.91833e-05
    -0.000308475    -0.000339421
    -0.000792724     -0.00070099
     -3.8263e-05    -6.10223e-05
      -1.585e-05    -1.60232e-05
      -9.633e-06    -1.43808e-05
     -2.2303e-05    -1.75789e-05
     -1.6844e-05    -2.07749e-05
     -3.0918e-05    -3.90839e-05
    -0.000145722    -0.000218234
    -0.000892141    -0.000797014
    -0.000192331    -0.000220436
     -2.0018e-05    -1.72076e-05
    -0.000794786    -0.000635361
    -0.000303026    -0.000297981
     -0.00141126     -0.00129551
    -0.000385606    -0.000431231
    -0.000247906    -0.000219802
     -1.9168e-05    -2.93153e-05
    -0.000270827     -0.00026716
     -2.2144e-05    -2.07051e-05
     -2.9097e-05    -2.92727e-05
     -1.4845e-05    -2.12865e-05
     -0.00137848     -0.00144402
    -0.000941257     -0.00108118
    -0.000597946    -0.000582604
      -3.759e-05    -4.65561e-05
    -0.000365083    -0.000446332
     -2.9092e-05    -3.94313e-05
     -0.00211445     -0.00190639
     -0.00176334     -0.00223085
     -8.9239e-05    -0.000103882
     -2.8212e-05    -2.31419e-05
     -0.00113384     -0.00105432
    -0.000293171    -0.000340469
    -0.000295304    -0.000319227
    -0.000427624    -0.000591362
    -0.000385262    -0.000367373
    -0.000328027    -0.000299914
     -0.00160344     -0.00143685
      -9.883e-06    -1.78252e-05
     -0.00056013    -0.000496475
     -3.8161e-05    -4.45916e-05
       -8.07e-06    -1.62878e-05
     -3.1418e-05    -4.05662e-05
     -0.00220002     -0.00187593
     -0.00153367     -0.00143219
      -2.402e-05    -2.19495e-05
    -0.000175848    -0.000175066
    -0.000122051    -0.000132431
    -0.000452202    -0.000429637
     -0.00105801    -0.000828556
    -0.000107121    -0.000103853
     -3.6545e-05     -5.8788e-05
     -9.2433e-05    -8.87008e-05
     -0.00111638      -0.0011092
       -0.001297     -0.00131535
    -0.000115702    -9.22705e-05
     -3.9297e-05    -4.67587e-05
    -0.000719527    -0.000668278
     -0.00116661     -0.00105798
    -0.000243268    -0.000245866
     -1.2718e-05    -1.33868e-05
      -7.887e-06     -1.3439e-05
     -6.5309e-05    -0.000115929
     -4.2069e-05    -3.78355e-05
    -0.000695399    -0.000628916
    -0.000432413    -0.000484578
    -0.000710004     -0.00067944
    -0.000214812    -0.000203997
     -6.0402e-05    -7.70086e-05
    -0.000225735    -0.000377194
       -7.84e-06    -1.15053e-05
     -8.3548e-05    -8.64573e-05
     -2.5099e-05     -2.6885e-05
     -4.4437e-05    -4.00273e-05
    -0.000469339    -0.000423974
    -0.000969364    -0.000970816
     -5.3268e-05    -5.94781e-05
     -4.4187e-05    -4.63345e-05
       -5.33e-05    -7.75291e-05
    -0.000100206    -9.21263e-05
    -0.000440746    -0.000596737
     -2.6748e-05    -2.55654e-05
     -5.3063e-05    -7.29405e-05
    -0.000114118    -0.000101249
     -0.00182297     -0.00168321
     -2.5074e-05    -2.33761e-05
    -0.000348831     -0.00035252
    -0.000167782     -0.00016975
       -2.98e-05    -4.14338e-05
    -0.000128555    -0.000160002
      -1.915e-05    -2.36364e-05
    -0.000373985    -0.000444249
    -0.000506875    -0.000478291
      -0.0010145    -0.000969152
    -0.000554349    -0.000544328
    -0.000106791    -0.000152378
    -0.000661157     -0.00049378
    -0.000152508    -0.000192479
      -8.487e-06    -1.60485e-05
     -0.00175762     -0.00156865
    -0.000358037    -0.000374354
    -0.000815271    -0.000793684
     -0.00161793      -0.0015141
     -7.8911e-05    -0.000142276
    -0.000302179    -0.000255351
    -0.000160001     -0.00016451
    -0.000174778    -0.000220122
     -7.4065e-05     -8.4856e-05
     -1.1444e-05    -2.18382e-05
     -9.2518e-05    -0.000128357
    -0.000178542    -0.000204049
    -0.000650579    -0.000647894
    -0.000230023    -0.000175525
     -2.2313e-05    -2.48716e-05
     -2.6081e-05    -4.87464e-05
     -0.00154467     -0.00202725
     -0.00142534      -0.0011605
    -0.000198721    -0.000187559
     -0.00015234    -0.000139992
    -0.000703877    -0.000619237
     -7.7367e-05    -8.15965e-05
    -0.000506191    -0.000503898
    -0.000142608     -0.00015952
    -0.000164133    -0.000219998
     -9.6848e-05    -9.15357e-05
     -3.4862e-05    -3.44648e-05
     -0.00173466     -0.00168412
     -2.5585e-05    -4.18587e-05
     -8.1201e-05    -7.27973e-05
     -0.00190366     -0.00206693
    -0.000127243    -0.000119698
     -1.3102e-05    -1.79111e-05
     -0.00131484     -0.00112159
    -0.000211157    -0.000180173
    -0.000203246    -0.000278992
     -3.2361e-05    -4.66043e-05
     -0.00031772    -0.000255834
     -0.00073077    -0.000782001
     -0.00188512     -0.00258662
     -0.00150958     -0.00130643
     -0.00118354     -0.00109769
    -0.000286583    -0.000346827
     -0.00180936     -0.00209381
     -1.9581e-05    -1.79135e-05
    -0.000995821     -0.00108238
     -0.00167885     -0.00300964
     -0.00198572     -0.00179337
    -0.000711085    -0.000655764
     -0.00164474     -0.00156945
    -0.000126687    -0.000117682
    -0.000148591     -0.00016183
     -3.2507e-05     -3.8388e-05
     -0.00181481     -0.00150475
     -3.0514e-05    -4.61336e-05
     -1.8122e-05    -1.55555e-05
    -0.000498179    -0.000469638
    -0.000724503    -0.000827249
    -0.000130463     -0.00013375
     -5.7884e-05    -5.20802e-05
     -4.3548e-05    -3.39109e-05
     -1.6273e-05    -2.20107e-05
     -1.0034e-05    -1.56585e-05
     -0.00110003     -0.00100091
     -2.0078e-05    -2.01579e-05
    -0.000746148    -0.000830989
    -0.000798012    -0.000920286
     -4.3174e-05    -4.57056e-05
     -1.3674e-05     -2.3829e-05
    -0.000203835    -0.000341679
    -0.000415419    -0.000572214
    -0.000532392    -0.000723473
     -5.2548e-05    -5.62997e-05
    -0.000287449     -0.00025323
    -0.000108744    -0.000116771
    -0.000199666    -0.000156737
     -7.3319e-05    -7.94654e-05
     -0.00180825     -0.00168255
     -3.7151e-05    -4.00752e-05
    -0.000273858    -0.000297907
      -5.714e-06    -1.14198e-05
    -0.000684672    -0.000564435
     -0.00070686    -0.000602282
     -4.0887e-05    -2.91532e-05
     -5.6922e-05     -7.0897e-05
    -0.000119689    -0.000135023
     -1.9965e-05    -1.40513e-05
     -6.9048e-05    -0.000132951
    -0.000114087    -0.000123584
     -0.00126589     -0.00122911
    -0.000458038    -0.000423115
     -5.0058e-05    -5.19826e-05
     -1.2583e-05    -1.34701e-05
     -7.7785e-05    -7.47122e-05
    -0.000765717    -0.000561784
    -0.000113331    -0.000155947
     -7.1502e-05    -7.97966e-05
    -0.000145848    -0.000148343
    -0.000198242    -0.000183791
       -7.59e-05    -6.15243e-05
     -0.00081497    -0.000868112
     -5.6429e-05    -5.31037e-05
     -7.7744e-05    -5.99908e-05
     -0.00182133     -0.00179165
      -5.095e-05    -5.64535e-05
    -0.000246726    -0.000253509
    -0.000262738    -0.000343303
     -2.0937e-05    -2.34286e-05
    -0.000399172    -0.000542294
    -0.000375344    -0.000603662
     -9.5056e-05    -7.93246e-05
    -0.000429774     -0.00054297
     -3.7891e-05    -4.31334e-05
      -0.0017926      -0.0018195
     -0.00114096     -0.00111551
     -2.6649e-05    -2.81809e-05
    -0.000619442    -0.000660608
    -0.000892482    -0.000823816
    -0.000102116    -0.000155964
    -0.000111831    -9.76967e-05
     -0.00164157     -0.00146258
     -0.00249242     -0.00213207
    -0.000101574    -9.35767e-05
     -3.9433e-05    -5.47591e-05
     -1.1091e-05    -1.87188e-05
     -1.1335e-05    -1.91908e-05
      -3.511e-05    -3.31445e-05
     -0.00165822     -0.00163316
    -0.000146423    -0.000164512
     -0.00198371     -0.00202142
     -4.8722e-05    -3.69134e-05
     -0.00152876     -0.00133982
     -1.3734e-05    -1.98776e-05
    -0.000208923    -0.000241703
    -0.000324272    -0.000497821
     -0.00126224     -0.00114391
    -0.000231974    -0.000196384
     -1.4562e-05    -1.93079e-05
     -8.0135e-05    -9.96897e-05
     -1.8853e-05    -1.48984e-05
     -0.00121657     -0.00120592
    -0.000501046    -0.000423301
     -6.2815e-05    -8.59694e-05
    -0.000559706    -0.000666006
     -3.9517e-05    -4.52013e-05
    -0.000225864    -0.000220803
     -2.6917e-05    -3.05877e-05
     -8.2515e-05    -8.10176e-05
    -0.000208561    -0.000203318
    -0.000823025    -0.000959875
     -8.4425e-05    -8.73909e-05
    -0.000117977    -0.000137434
     -0.00162649     -0.00187851
     -1.1855e-05     -2.0515e-05
     -5.8034e-05    -7.56425e-05
     -2.2294e-05    -2.86886e-05
    -0.000237855    -0.000312448
     -0.00034216     -0.00030415
     -0.00016045    -0.000216498
     -2.3051e-05     -3.7847e-05
    -0.000140127    -0.000158615
    -0.000152981      -0.0001185
     -2.2529e-05    -2.64656e-05
     -3.2424e-05     -3.3578e-05
     -0.00146722     -0.00143122
     -4.8924e-05     -5.9162e-05
     -3.6174e-05    -3.52297e-05
    -0.000179553    -0.000164153
     -6.4917e-05    -5.13694e-05
     -7.2117e-05    -7.95654e-05
    -0.000171829    -0.000174175
     -7.0898e-05    -8.81294e-05
     -1.4221e-05     -1.7377e-05
    -0.000238973    -0.000279092
    -0.000228406    -0.000344298
     -3.2912e-05    -4.08942e-05
     -0.00125582     -0.00102417
    -0.000247185    -0.000327115
     -0.00130962     -0.00112222
    -0.000210145    -0.000184961
     -3.1728e-05    -3.72523e-05
     -7.1984e-05    -6.41771e-05
     -7.0548e-05    -7.80511e-05
     -0.00231509     -0.00250534
      -6.921e-05    -0.000115625
     -1.6229e-05    -1.77994e-05
     -0.00212566     -0.00217514
     -3.1283e-05    -2.55358e-05
     -0.00105366     -0.00101352
     -0.00064061    -0.000570894
    -0.000198185    -0.000198378
     -2.9178e-05    -3.45795e-05
    -0.000402425    -0.000357899
    -0.000264953    -0.000263416
     -3.3568e-05    -3.30384e-05
     -0.00122103    -0.000979958
     -0.00152794     -0.00141439
     -1.6995e-05    -2.86683e-05
     -4.3784e-05    -4.38036e-05
    -0.000366183    -0.000352351
      -9.721e-06    -1.53058e-05
     -9.2952e-05    -0.000108862
     -5.6954e-05    -4.23145e-05
      -1.247e-05    -2.37497e-05
    -0.000868161     -0.00080427
    -0.000695819    -0.000679243
     -6.3813e-05      -6.249e-05
    -0.000704018    -0.000677932
    -0.000494864    -0.000645414
    -0.000284672    -0.000249675
     -1.2889e-05    -1.94966e-05
     -2.1252e-05    -2.98124e-05
     -8.0399e-05    -6.16702e-05
    -0.000255284    -0.000228706
      -8.708e-06    -1.09855e-05
     -9.8243e-05    -9.29184e-05
     -0.00054047    -0.000734199
    -0.000164029    -0.000159266
     -1.4474e-05    -2.45584e-05
    -0.000594287    -0.000696246
     -0.00055021     -0.00070524
    -0.000197718    -0.000212781
     -0.00177344     -0.00174308
     -5.0551e-05    -6.81473e-05
    -0.000900403    -0.000927571
     -6.6755e-05    -6.19094e-05
     -0.00133004     -0.00117236
    -0.000310307    -0.000302172
     -0.00179733     -0.00160021
     -0.00139102       -0.001326
     -6.0563e-05    -5.28328e-05
     -1.7751e-05    -3.16719e-05
     -0.00139964     -0.00135736
    -0.000130532    -0.000142672
      -0.0001351    -0.000116127
    -0.000327797    -0.000386448
     -5.7868e-05    -7.34472e-05
     -7.1333e-05    -8.30229e-05
     -7.3965e-05    -8.81134e-05
    -0.000908932    -0.000902342
    -0.000552458    -0.000508078
      -8.147e-05    -0.000128222
    -0.000303044    -0.000397981
    -0.000112003    -0.000112824
     -4.8672e-05    -5.38521e-05
    -0.000361016    -0.000438415
     -0.00109231      -0.0010021
    -0.000176545    -0.000137699
     -2.0903e-05    -3.35626e-05
    -0.000454944    -0.000355414
    -0.000765128    -0.000592139
     -2.8154e-05    -2.96391e-05
     -1.8727e-05    -1.56408e-05
     -3.4806e-05    -3.64999e-05
    -0.000771143    -0.000571677
    -0.000540221    -0.000437539
     -1.8054e-05    -2.75442e-05
     -1.2351e-05     -1.7029e-05
     -2.2152e-05    -2.83008e-05
    -0.000199088    -0.000203296
    -0.000112208    -0.000182263
     -2.3393e-05    -3.57154e-05
    -0.000319216    -0.000433165
     -0.00125849     -0.00110445
    -0.000183352    -0.000229236
    -0.000833629    -0.000808781
    -0.000255861     -0.00022776
     -0.00027471    -0.000395964
    -0.000139839    -0.000145752
    -0.000100978    -0.000120031
       -8.72e-06    -1.39304e-05
    -0.000343198    -0.000311665
    -0.000774893    -0.000725878
     -3.5062e-05    -5.36468e-05
    -0.000475378    -0.000553645
     -7.5574e-05    -7.76645e-05
     -0.00066599    -0.000737897
     -3.4612e-05    -3.33921e-05
     -1.1433e-05    -1.67672e-05
    -0.000357783    -0.000358812
     -3.7249e-05    -3.46167e-05
     -0.00192768     -0.00164855
     -7.3498e-05    -7.50615e-05
     -5.2993e-05     -5.1922e-05
    -0.000624278    -0.000520763
    -0.000334411    -0.000303736
    -0.000690302    -0.000714507
    -0.000406709    -0.000525625
    -0.000388362    -0.000350297
    -0.000461213     -0.00050126
    -0.000749352     -0.00076473
     -0.00180922     -0.00168741
     -1.8289e-05    -2.46213e-05
    -0.000107876    -0.000103132
    -0.000483788    -0.000470455
     -6.7034e-05     -7.3285e-05
     -3.6375e-05    -4.56058e-05
    -0.000130783    -0.000111702
    -0.000236548    -0.000244785
     -5.3304e-05    -5.44289e-05
     -0.00116537     -0.00118454
     -0.00109342     -0.00120782
     -4.7243e-05    -5.40798e-05
      -5.863e-06    -1.10003e-05
    -0.000672127    -0.000805319
     -0.00207699     -0.00211562
     -2.4138e-05    -2.45384e-05
    -0.000213505    -0.000228813
     -4.2903e-05    -3.35005e-05
     -8.9343e-05    -0.000106466
     -6.5746e-05    -8.91013e-05
     -3.5046e-05    -5.14577e-05
     -5.0679e-05    -4.83821e-05
    -0.000907352    -0.000939841
    -0.000185105    -0.000181107
    -0.000218636    -0.000288234
     -5.9675e-05    -4.93358e-05
     -3.5123e-05    -4.16517e-05
    -0.000835004    -0.000866538
     -0.00176684     -0.00161613
    -0.000177679      -0.0002588
     -2.3697e-05    -3.17858e-05
    -0.000157832    -0.000148425
     -4.2746e-05     -3.8215e-05
    -0.000822271    -0.000759538
     -6.9819e-05    -5.85058e-05
     -8.2225e-05     -8.1053e-05
     -0.00124652     -0.00126482
     -1.0219e-05     -1.8395e-05
    -0.000198693    -0.000290293
    -0.000969036    -0.000861834
     -3.6012e-05    -3.03971e-05
       -5.73e-06    -1.23033e-05
    -0.000581101    -0.000780697
     -4.7939e-05    -5.61192e-05
     -2.0721e-05    -2.00131e-05
     -7.1879e-05    -6.30302e-05
    -0.000108101    -0.000115136
      -0.0014887     -0.00142619
     -0.00119655     -0.00124023
      -2.411e-05    -2.94934e-05
     -3.6734e-05    -4.87833e-05
      -7.781e-06    -1.43572e-05
     -0.00032786    -0.000377959
    -0.000143947       -0.000187
     -0.00137039     -0.00123193
     -3.8111e-05    -4.12399e-05
    -0.000172186    -0.000177039
     -2.8592e-05    -3.63559e-05
    -0.000247805     -0.00025942
      -3.185e-05    -5.13844e-05
     -6.8055e-05    -5.00837e-05
    -0.000687465    -0.000560345
     -2.4582e-05    -2.30879e-05
     -5.2342e-05    -5.41867e-05
    -0.000519488    -0.000579678
     -2.0202e-05    -2.69546e-05
     -5.9671e-05    -4.89156e-05
    -0.000118506    -0.000112621
     -5.3441e-05    -4.58959e-05
    -0.000193138    -0.000168617
     -1.4148e-05    -1.70315e-05
     -1.4484e-05    -2.76751e-05
    -0.000109183    -0.000120649
    -0.000307875    -0.000284865
     -7.8372e-05    -8.56762e-05
    -0.000201474    -0.000218016
     -2.3894e-05    -2.19369e-05
      -8.391e-06    -9.52955e-06
    -0.000461544     -0.00036669
     -0.00168154     -0.00156741
    -0.000575777    -0.000856375
    -0.000611179    -0.000562061
     -4.6151e-05    -4.08807e-05
     -0.00177944     -0.00247485
     -1.4276e-05    -2.40285e-05
     -4.6717e-05    -5.99588e-05
      -6.864e-05    -6.94275e-05
     -6.7991e-05    -6.77187e-05
     -0.00107066     -0.00091712
     -0.00119191     -0.00105475
    -0.000167341    -0.000214109
    -0.000225194    -0.000371262
     -7.7553e-05    -0.000123236
     -2.3206e-05    -1.63422e-05
     -0.00116234     -0.00125623
    -0.000151388    -0.000250251
     -1.8215e-05    -1.93303e-05
     -9.5602e-05    -9.54656e-05
    -0.000190429    -0.000185369
     -6.3828e-05    -9.79323e-05
     -0.00163825     -0.00153386
     -2.5766e-05    -3.11884e-05
     -3.2076e-05    -3.05108e-05
     -1.0655e-05    -1.50818e-05
     -1.8974e-05    -2.28369e-05
    -0.000108143    -0.000118605
     -3.6503e-05    -3.16938e-05
     -4.8267e-05    -5.55696e-05
    -0.000406514    -0.000461617
    -0.000129072    -0.000143357
     -9.2229e-05    -9.08225e-05
     -0.00143624     -0.00149759
     -4.3321e-05    -3.34803e-05
    -0.000562279    -0.000708683
    -0.000637718    -0.000613052
      -9.702e-06    -1.87183e-05
     -5.7827e-05    -5.64216e-05
    -0.000213363    -0.000197495
     -3.6139e-05    -4.73482e-05
    -0.000339266    -0.000313136
    -0.000317127     -0.00024107
    -0.000158476    -0.000150447
     -9.7489e-05    -0.000112749
      -4.305e-06    -1.09618e-05
    -0.000536486    -0.000531978
     -0.00151691     -0.00126225
     -2.0803e-05    -1.81382e-05
     -0.00132167     -0.00112008
    -0.000577647    -0.000455991
     -0.00109098     -0.00123068
     -0.00142026     -0.00147273
    -0.000340795    -0.000386572
     -1.4314e-05    -2.47814e-05
     -0.00109662     -0.00100408
     -2.6656e-05     -4.3691e-05
    -0.000104523     -0.00012034
     -2.9139e-05    -3.06453e-05
     -0.00105562     -0.00121471
    -0.000885643    -0.000747463
      -0.0014951     -0.00152447
     -0.00074809    -0.000669633
     -1.5282e-05    -2.03887e-05
    -0.000333288     -0.00045296
    -0.000671918    -0.000572299
    -0.000398871     -0.00052911
    -0.000715635     -0.00062032
     -0.00123488      -0.0011555
     -3.2505e-05    -5.51346e-05
    -0.000181846    -0.000276127
     -1.0074e-05    -1.69464e-05
     -0.00113263     -0.00117154
      -6.719e-05    -9.26719e-05
     -8.6503e-05    -7.94741e-05
     -0.00137707     -0.00120399
      -6.261e-05    -9.56073e-05
     -2.8365e-05    -3.56476e-05
    -0.000315903    -0.000365608
     -0.00125766     -0.00127501
     -8.4397e-05    -0.000134225
     -0.00020608     -0.00029179
      -8.998e-05    -0.000126818
     -1.1349e-05    -1.71276e-05
     -0.00146958     -0.00140668
      -7.056e-06    -1.21116e-05
    -0.000864861    -0.000673474
     -5.5234e-05    -5.69796e-05
    -0.000733419    -0.000629962
      -7.165e-05    -6.59893e-05
    -0.000216913    -0.000234171
    -0.000192664    -0.000202786
     -3.6742e-05    -5.23188e-05
     -2.5388e-05    -2.64441e-05
    -0.000696691    -0.000792812
     -2.3171e-05    -2.93427e-05
     -2.1173e-05    -2.35379e-05
    -0.000750723    -0.000614664
     -3.0692e-05    -4.48556e-05
      -6.146e-06    -1.29558e-05
     -1.2067e-05    -1.36338e-05
    -0.000295416    -0.000335093
    -0.000307313    -0.000282251
      -2.701e-05    -2.39928e-05
     -6.1556e-05    -9.78219e-05
    -0.000572666    -0.000528615
    -0.000484664     -0.00055866
     -0.00013471    -0.000204815
    -0.000884825    -0.000789155
     -3.9166e-05    -3.56216e-05
    -0.000171812    -0.000157812
     -0.00223476      -0.0019541
    -0.000202825    -0.000238499
    -0.000128966     -0.00012608
    -0.000175787    -0.000141071
    -0.000746417    -0.000872586
     -6.8064e-05    -7.30327e-05
     -1.7022e-05    -1.85893e-05
     -8.2136e-05    -8.25282e-05
      -2.744e-05    -2.60291e-05
    -0.000190238    -0.000228605
      -5.099e-05    -5.74162e-05


==> scatterplots/nh3/anisotropic_fit_expdispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00339889     -0.00338032
     -0.00690211     -0.00682441
    -0.000611598    -0.000568522
    -0.000892868    -0.000816695
     -0.00536742      -0.0052993
      -0.0008811    -0.000915493
     -0.00130517      -0.0012948
    -0.000510214    -0.000433911
      -0.0033181     -0.00326225
     -0.00407792     -0.00412951
     -0.00088382    -0.000781474
      -0.0014683     -0.00152079
    -0.000789404    -0.000663525
     -0.00387572     -0.00385448
    -0.000929175    -0.000869654
     -0.00101753     -0.00099138
     -0.00906666     -0.00907691
    -0.000749802    -0.000713399
     -0.00201638      -0.0019759
    -0.000899363    -0.000853182
     -0.00795338     -0.00820301
     -0.00132855     -0.00137997
     -0.00256537      -0.0024378
     -0.00582085     -0.00581921
     -0.00238002     -0.00230682
     -0.00163425     -0.00169538
      -0.0043835     -0.00450551
    -0.000972825    -0.000922872
     -0.00109826    -0.000862034
    -0.000660342    -0.000636617
    -0.000595676     -0.00057176
     -0.00065519    -0.000665505
     -0.00185486     -0.00184631
     -0.00122139     -0.00111647
    -0.000904133    -0.000886586
     -0.00382383     -0.00371692
     -0.00191564     -0.00195862
      -0.0077027     -0.00748724
     -0.00867141     -0.00866801
      -0.0018194     -0.00182697
     -0.00243382     -0.00239195
    -0.000806518    -0.000788001
     -0.00126916     -0.00126233
     -0.00515613     -0.00516094
     -0.00293197     -0.00272817
     -0.00129642     -0.00124939
     -0.00632013     -0.00629149
    -0.000907342    -0.000833859
     -0.00678777      -0.0067239
    -0.000531661    -0.000536251
     -0.00168101     -0.00163882
    -0.000496986    -0.000469094
     -0.00102314    -0.000890035
     -0.00517925     -0.00533352
    -0.000593878    -0.000588454
    -0.000776445    -0.000746492
     -0.00162521     -0.00159251
      -0.0011265     -0.00102946
     -0.00575428     -0.00573892
     -0.00266765     -0.00265344
     -0.00111058     -0.00110892
     -0.00785321     -0.00782328
     -0.00219061     -0.00221469
     -0.00121452     -0.00121246
     -0.00122196     -0.00110639
     -0.00245103     -0.00231153
     -0.00307304     -0.00289405
     -0.00341352       -0.003572
      -0.0061893     -0.00629299
      -0.0014721     -0.00154117
     -0.00551157       -0.005432
     -0.00125769     -0.00122092
     -0.00477376     -0.00510188
     -0.00114858     -0.00111775
    -0.000548055     -0.00056259
    -0.000843267    -0.000713862
     -0.00159399     -0.00157185
     -0.00113705     -0.00124351
     -0.00432718     -0.00418315
    -0.000586133    -0.000542017
     -0.00439933     -0.00422074
     -0.00160747     -0.00152688
     -0.00209047     -0.00209753
     -0.00226969       -0.002093
     -0.00261182     -0.00247718
    -0.000697214    -0.000633772
     -0.00237959     -0.00237351
     -0.00080001    -0.000798259
     -0.00676685     -0.00668852
    -0.000815526    -0.000720421
    -0.000781411    -0.000769111
     -0.00631721     -0.00621296
     -0.00118076     -0.00101196
    -0.000632518    -0.000590937
     -0.00789878      -0.0083933
     -0.00101019      -0.0010684
    -0.000789354     -0.00078621
     -0.00300117     -0.00309324
    -0.000711563    -0.000685075
     -0.00276489     -0.00280801
     -0.00960904     -0.00985475
     -0.00188785     -0.00187096
     -0.00561257     -0.00573557
    -0.000763996    -0.000722024
     -0.00352539     -0.00355733
     -0.00068039    -0.000650225
      -0.0010576     -0.00108102
     -0.00192757     -0.00188708
    -0.000867326    -0.000699181
     -0.00244656     -0.00239349
     -0.00301197     -0.00293453
     -0.00261929      -0.0026062
     -0.00592775     -0.00581005
     -0.00579358     -0.00610335
     -0.00390414     -0.00397592
      -0.0023437     -0.00208013
    -0.000768286    -0.000696892
     -0.00479337     -0.00479643
      -0.0023561     -0.00207257
     -0.00831031     -0.00876794
     -0.00317746     -0.00311706
      -0.0012516     -0.00115785
      -0.0015887     -0.00159262
     -0.00157765     -0.00158504
     -0.00125781     -0.00122514
     -0.00150168     -0.00143296
    -0.000623766    -0.000566599
    -0.000956136    -0.000773913
     -0.00136198     -0.00142661
     -0.00835762     -0.00882641
     -0.00219284     -0.00222423
     -0.00110075     -0.00100351
     -0.00925932     -0.00889515
    -0.000683658    -0.000659732
      -0.0047243     -0.00473741
    -0.000804484    -0.000771465
     -0.00052691    -0.000555659
     -0.00555244     -0.00534562
    -0.000963873    -0.000916508
     -0.00335917     -0.00317415
      -0.0103279      -0.0101697
     -0.00150569     -0.00144822
     -0.00175281     -0.00162878
     -0.00169213      -0.0016321
     -0.00468926      -0.0046836
     -0.00389114     -0.00404996
    -0.000721871    -0.000605937
     -0.00110559     -0.00111817
     -0.00105785    -0.000861519
    -0.000970876    -0.000947864
     -0.00110728    -0.000957867
     -0.00299689     -0.00308519
    -0.000573525    -0.000559184
     -0.00207358      -0.0018499
      -0.0013308     -0.00136068
     -0.00283996     -0.00289456
     -0.00313486     -0.00305297
    -0.000642441    -0.000643055
    -0.000567106    -0.000562636
     -0.00569147     -0.00558283
     -0.00211833     -0.00217456
     -0.00951338     -0.00941192
     -0.00150558     -0.00151141
     -0.00503186     -0.00526209
    -0.000569615    -0.000541313
     -0.00156439     -0.00135841
    -0.000652959    -0.000600414
     -0.00454137     -0.00449136
     -0.00284739     -0.00295323
     -0.00119955     -0.00118231
     -0.00619863     -0.00640036
     -0.00235342     -0.00218623
     -0.00222934     -0.00207571
     -0.00203875     -0.00209341
    -0.000875431    -0.000846349
    -0.000777323    -0.000754568
     -0.00468494     -0.00471519
    -0.000969553    -0.000985935
     -0.00267401     -0.00256591
     -0.00114698     -0.00122461
     -0.00111463     -0.00111099
     -0.00207503     -0.00201072
     -0.00182261      -0.0016989
     -0.00433084     -0.00438578
     -0.00309082     -0.00296369
     -0.00174777     -0.00170744
     -0.00392229     -0.00379417
     -0.00928551     -0.00932919
    -0.000762798    -0.000757139
    -0.000759453    -0.000727286
     -0.00182017       -0.001915
     -0.00810492     -0.00818591
     -0.00576201     -0.00588203
    -0.000915046      -0.0009583
    -0.000761381    -0.000709634
     -0.00838754     -0.00829168
    -0.000587919     -0.00060032
     -0.00551189     -0.00530477
    -0.000927856    -0.000894745
     -0.00149769     -0.00160262
     -0.00629476     -0.00597195
     -0.00180579     -0.00167118
     -0.00285414     -0.00271075
     -0.00220594     -0.00198022
    -0.000989735    -0.000969835
     -0.00116913     -0.00115109
     -0.00574968     -0.00558145
     -0.00205236     -0.00213294
    -0.000635086    -0.000598782
     -0.00174061     -0.00185321
     -0.00412805     -0.00396454
    -0.000778145    -0.000801718
     -0.00337814      -0.0033304
     -0.00276095     -0.00287002
     -0.00162947     -0.00164218
     -0.00123487     -0.00107779
    -0.000723607    -0.000694702
     -0.00156933     -0.00137974
     -0.00228396     -0.00237064
    -0.000918584    -0.000901243
     -0.00133684     -0.00119077
      -0.0011932      -0.0012198
     -0.00435801     -0.00444603
     -0.00154669     -0.00155786
     -0.00596036     -0.00600006
    -0.000896329    -0.000892184
    -0.000876786    -0.000836811
     -0.00132922     -0.00130176
     -0.00215215     -0.00199334
    -0.000515632    -0.000414941
     -0.00166722     -0.00144906
     -0.00114995     -0.00109967
    -0.000682143    -0.000650755
    -0.000653008    -0.000620673
     -0.00182866     -0.00188158
     -0.00692385     -0.00701216
     -0.00374076     -0.00382452
     -0.00135528     -0.00116949
      -0.0010635    -0.000936204
       -0.007413     -0.00762989
     -0.00681274     -0.00655061
     -0.00380006     -0.00380598
     -0.00272635     -0.00271087
     -0.00292296     -0.00292551
     -0.00555066     -0.00548943
     -0.00102784    -0.000994972
      -0.0036937     -0.00345077
     -0.00188675     -0.00189606
     -0.00261038     -0.00247311
     -0.00721746      -0.0074472
     -0.00381166     -0.00379315
     -0.00145372     -0.00128942
     -0.00215721     -0.00221498
     -0.00317783     -0.00322631
     -0.00701276     -0.00687689
     -0.00118187      -0.0010996
     -0.00202212     -0.00200321
     -0.00193189     -0.00182822
    -0.000822182    -0.000774947
     -0.00489169     -0.00475344
    -0.000993984     -0.00103627
     -0.00135458     -0.00137795
       -0.002706     -0.00262658
     -0.00108016     -0.00112176
     -0.00118015     -0.00123043
    -0.000956504     -0.00100507
    -0.000599268    -0.000570878
     -0.00127902     -0.00115279
      -0.0030343     -0.00296463
     -0.00193273       -0.001781
     -0.00119624      -0.0011971
     -0.00191702     -0.00193652
     -0.00569908     -0.00579313
     -0.00138476     -0.00135691
    -0.000845075    -0.000713053
     -0.00128136     -0.00128466
    -0.000797461    -0.000770788
     -0.00256917     -0.00260547
     -0.00386811     -0.00400102
     -0.00597567     -0.00583345
     -0.00737613     -0.00720136
     -0.00294329     -0.00280226
    -0.000673676    -0.000615067
    -0.000663485    -0.000628391
     -0.00987636      -0.0100482
     -0.00326414     -0.00328597
     -0.00601705      -0.0059843
     -0.00229036     -0.00240845
      -0.0021163     -0.00209888
     -0.00313537     -0.00307869
    -0.000709319    -0.000686366
    -0.000852388    -0.000869935
     -0.00446419     -0.00448476
     -0.00506024      -0.0050156
    -0.000728472    -0.000711032
     -0.00261683     -0.00271049
     -0.00426796     -0.00424813
    -0.000977303     -0.00082957
    -0.000569448    -0.000514829
     -0.00670506      -0.0068246
     -0.00201144     -0.00205646
    -0.000733697    -0.000723165
     -0.00270857     -0.00269819
     -0.00370223     -0.00367561
     -0.00511941     -0.00523959
    -0.000722225    -0.000683161
     -0.00470316     -0.00472565
    -0.000748975    -0.000785436
    -0.000966777    -0.000784972
     -0.00209453     -0.00219607
     -0.00129205     -0.00117196
      -0.0024902     -0.00259656
     -0.00328774     -0.00322109
      -0.0011326     -0.00111872
    -0.000491074    -0.000466052
    -0.000591131    -0.000597587
    -0.000682127    -0.000548281
    -0.000648477    -0.000607736
     -0.00104961     -0.00105308
     -0.00227957     -0.00235544
     -0.00504388     -0.00498518
     -0.00243457     -0.00247322
    -0.000729717    -0.000591085
      -0.0043225     -0.00411412
     -0.00253204     -0.00249156
     -0.00793823     -0.00786665
     -0.00463657     -0.00466802
     -0.00293482     -0.00288394
     -0.00084657    -0.000802426
     -0.00242771     -0.00238973
    -0.000587079    -0.000541326
    -0.000875784     -0.00073635
     -0.00080431      -0.0007989
      -0.0077272      -0.0078625
     -0.00463294     -0.00464815
     -0.00411235     -0.00401786
     -0.00106497     -0.00104313
     -0.00344628     -0.00375488
    -0.000925971     -0.00094033
     -0.00849783     -0.00843973
      -0.0101732      -0.0100969
     -0.00176203      -0.0018471
     -0.00086021    -0.000792952
     -0.00629416     -0.00618687
      -0.0024662     -0.00234135
     -0.00247836     -0.00258407
     -0.00284191     -0.00306228
     -0.00320044     -0.00318326
     -0.00297288     -0.00280069
     -0.00597631      -0.0058479
    -0.000542013    -0.000497574
     -0.00356643      -0.0035774
     -0.00109449      -0.0010488
    -0.000457439    -0.000398888
    -0.000978951     -0.00100529
     -0.00746897     -0.00728677
     -0.00730277     -0.00734078
    -0.000816984    -0.000752695
      -0.0018658     -0.00188598
     -0.00163088     -0.00164219
     -0.00353609     -0.00348936
     -0.00487837     -0.00473291
     -0.00131698     -0.00121088
     -0.00101345     -0.00107173
     -0.00111651     -0.00108526
     -0.00456592     -0.00465468
     -0.00630011      -0.0063283
     -0.00199779     -0.00182339
    -0.000914891    -0.000819671
     -0.00300923      -0.0030133
      -0.0052386     -0.00518349
     -0.00206792     -0.00204108
     -0.00052417    -0.000491304
    -0.000668455    -0.000677206
     -0.00132027     -0.00130063
    -0.000925628    -0.000849134
     -0.00397569      -0.0040379
     -0.00298243     -0.00321312
     -0.00382091     -0.00375518
     -0.00169919     -0.00173613
     -0.00132627     -0.00137352
     -0.00202961     -0.00208372
     -0.00045934    -0.000449534
     -0.00149199     -0.00139445
    -0.000723887    -0.000720598
    -0.000972432    -0.000893413
     -0.00381673     -0.00354963
     -0.00464934     -0.00458456
     -0.00116468     -0.00111438
    -0.000821647    -0.000823907
     -0.00116121     -0.00114805
       -0.001587     -0.00143944
     -0.00299858     -0.00301681
    -0.000828426    -0.000743572
     -0.00145016     -0.00151272
     -0.00177144     -0.00174387
     -0.00521472     -0.00517784
    -0.000578245    -0.000545837
     -0.00299946      -0.0029274
     -0.00199814     -0.00192491
    -0.000961165    -0.000943804
     -0.00192316      -0.0019242
     -0.00061231    -0.000609425
     -0.00262084       -0.002718
     -0.00307024     -0.00299294
     -0.00450487     -0.00448411
     -0.00446166     -0.00442829
     -0.00149401      -0.0016221
     -0.00385911     -0.00365701
     -0.00188035     -0.00186792
    -0.000683257    -0.000666621
     -0.00846829     -0.00828099
     -0.00280117     -0.00296734
     -0.00398594     -0.00394995
     -0.00714565     -0.00724257
     -0.00119542     -0.00120188
     -0.00262585     -0.00258297
     -0.00216771     -0.00221982
      -0.0024095     -0.00243291
      -0.0015635     -0.00157619
     -0.00064507    -0.000643183
     -0.00150448     -0.00146442
     -0.00210439     -0.00208665
      -0.0035951     -0.00341993
     -0.00236412     -0.00223315
    -0.000602197    -0.000601017
    -0.000901557    -0.000905673
     -0.00800697     -0.00853534
      -0.0070479     -0.00687338
     -0.00212856     -0.00208192
     -0.00200415     -0.00201776
     -0.00447348     -0.00424137
     -0.00157357     -0.00153973
     -0.00348342     -0.00356064
     -0.00207693     -0.00203085
     -0.00189316     -0.00191077
     -0.00152221     -0.00154647
    -0.000733049    -0.000677628
     -0.00523061     -0.00549359
    -0.000968219    -0.000949657
     -0.00126999       -0.001084
     -0.00833728     -0.00891413
     -0.00197367     -0.00199292
    -0.000707341    -0.000678252
      -0.0065608     -0.00631095
     -0.00255281     -0.00241566
     -0.00254994     -0.00264395
    -0.000771847    -0.000834172
      -0.0028581     -0.00266372
     -0.00490165     -0.00506484
     -0.00952525     -0.00988923
     -0.00669543     -0.00658705
     -0.00612261     -0.00611372
     -0.00268119     -0.00278195
     -0.00957673     -0.00937642
    -0.000595469    -0.000531029
      -0.0055216     -0.00554565
      -0.0120868      -0.0128627
     -0.00535544     -0.00546733
     -0.00423543     -0.00437681
     -0.00889571     -0.00853308
     -0.00147944     -0.00137153
     -0.00215539      -0.0020919
     -0.00101057      -0.0010072
     -0.00852203     -0.00809977
      -0.0010233     -0.00104103
    -0.000669229    -0.000557005
     -0.00388436     -0.00388217
     -0.00433477     -0.00448547
     -0.00175695      -0.0017161
     -0.00124229      -0.0011869
     -0.00104588    -0.000913849
     -0.00072454    -0.000703662
    -0.000658709    -0.000641991
     -0.00560079     -0.00566461
    -0.000746689    -0.000665722
     -0.00517137     -0.00535222
     -0.00365772     -0.00345227
     -0.00087814    -0.000861954
    -0.000573891    -0.000631704
     -0.00198077     -0.00200479
     -0.00255447     -0.00240574
     -0.00318762      -0.0032725
     -0.00115271     -0.00105909
     -0.00277931     -0.00265443
     -0.00174521     -0.00175686
     -0.00271859     -0.00250023
      -0.0012699     -0.00122278
      -0.0090533     -0.00898975
    -0.000877928    -0.000840888
     -0.00251133     -0.00238276
    -0.000455454    -0.000488802
     -0.00450162     -0.00449108
     -0.00385983     -0.00363275
      -0.0010841    -0.000856264
     -0.00112725    -0.000995904
     -0.00149189     -0.00135506
    -0.000767499    -0.000588669
     -0.00108816     -0.00104617
     -0.00176236     -0.00182627
     -0.00516017     -0.00532761
     -0.00336512     -0.00328615
    -0.000781772    -0.000821372
    -0.000517053     -0.00048901
     -0.00145196     -0.00138722
     -0.00485834     -0.00464305
     -0.00161859      -0.0017315
     -0.00138648     -0.00140225
     -0.00156409     -0.00153881
     -0.00198385     -0.00171706
     -0.00124861      -0.0010712
     -0.00395507     -0.00416449
    -0.000922454    -0.000862026
     -0.00134253     -0.00111168
     -0.00902261     -0.00882992
     -0.00120698      -0.0011822
     -0.00265096     -0.00268839
     -0.00272065     -0.00295488
    -0.000670488    -0.000620528
     -0.00312639     -0.00337778
     -0.00240573     -0.00241054
     -0.00188596      -0.0016851
     -0.00384677     -0.00398242
     -0.00105363     -0.00103435
     -0.00756932     -0.00751707
     -0.00623201     -0.00634831
    -0.000975691    -0.000871318
      -0.0032436     -0.00347567
     -0.00474287     -0.00469571
     -0.00162693     -0.00165632
     -0.00113918     -0.00110168
     -0.00559145     -0.00565162
     -0.00867382     -0.00862196
     -0.00122995      -0.0012341
     -0.00131497     -0.00132999
    -0.000560132    -0.000565205
    -0.000628587    -0.000664143
    -0.000951827    -0.000930529
     -0.00631488     -0.00641839
     -0.00238902     -0.00240899
     -0.00803594     -0.00806928
     -0.00107775    -0.000936386
     -0.00673135     -0.00662923
    -0.000584995    -0.000535942
     -0.00249186     -0.00250147
     -0.00264025     -0.00266334
     -0.00699391     -0.00690078
     -0.00259163     -0.00255354
    -0.000576166    -0.000569313
     -0.00120966     -0.00119992
    -0.000701745    -0.000580229
     -0.00703243     -0.00680425
      -0.0037111     -0.00372676
     -0.00150793     -0.00156325
     -0.00412315     -0.00429826
    -0.000846515    -0.000813152
     -0.00236422     -0.00235323
     -0.00083446    -0.000822056
     -0.00102848     -0.00102947
     -0.00177833      -0.0016824
     -0.00418594     -0.00427259
     -0.00110172     -0.00111663
     -0.00175873     -0.00191215
     -0.00861838     -0.00916553
    -0.000857847    -0.000824682
     -0.00102086    -0.000893875
    -0.000807802     -0.00072319
     -0.00343257     -0.00347822
     -0.00333538     -0.00327407
     -0.00234863     -0.00248116
    -0.000991211     -0.00100991
     -0.00173676     -0.00182541
     -0.00183017     -0.00163433
    -0.000773915    -0.000742032
    -0.000908451    -0.000833062
      -0.0067637     -0.00673993
     -0.00092092    -0.000994135
     -0.00121124     -0.00107875
     -0.00237641     -0.00228814
     -0.00124976     -0.00108004
     -0.00172012     -0.00174601
     -0.00201356     -0.00209606
     -0.00134944     -0.00120307
    -0.000559115    -0.000549425
     -0.00245675     -0.00249178
     -0.00242917     -0.00246017
      -0.0010015     -0.00100869
     -0.00718711      -0.0070952
     -0.00238085     -0.00246625
     -0.00440296     -0.00428702
      -0.0023252     -0.00233765
     -0.00106987      -0.0010353
    -0.000993153    -0.000916348
     -0.00167116     -0.00167892
      -0.0123315      -0.0121055
     -0.00113339     -0.00107813
    -0.000656336    -0.000605415
     -0.00920463     -0.00898863
    -0.000923221    -0.000850367
      -0.0042299     -0.00417012
     -0.00411715     -0.00412123
     -0.00173958     -0.00172217
    -0.000867033    -0.000818064
     -0.00344423     -0.00327375
     -0.00216024     -0.00215563
    -0.000664169    -0.000664729
     -0.00756539     -0.00735568
     -0.00529377     -0.00522598
    -0.000943498     -0.00100256
     -0.00115977     -0.00110256
     -0.00350538     -0.00352179
    -0.000640498    -0.000650397
     -0.00168356     -0.00170062
     -0.00115304    -0.000949387
    -0.000515276    -0.000490671
     -0.00574317      -0.0056828
     -0.00491083      -0.0048695
      -0.0011145     -0.00112086
     -0.00318498      -0.0032738
     -0.00330108     -0.00341502
     -0.00311413     -0.00307348
    -0.000736885    -0.000773764
    -0.000769385    -0.000676424
     -0.00140601     -0.00126141
     -0.00273863     -0.00248261
    -0.000483246    -0.000419126
     -0.00167945     -0.00150249
     -0.00307539     -0.00299156
     -0.00216641     -0.00223022
    -0.000669493    -0.000618136
     -0.00345113     -0.00337386
     -0.00316736     -0.00309334
     -0.00216667     -0.00211726
     -0.00767045     -0.00757679
     -0.00122174     -0.00127102
     -0.00570856     -0.00570041
     -0.00144925     -0.00127979
     -0.00664114     -0.00658304
     -0.00312869     -0.00316611
     -0.00843322     -0.00840818
      -0.0070653     -0.00699648
     -0.00116634     -0.00113442
     -0.00078013    -0.000856678
     -0.00680499     -0.00672335
     -0.00164824     -0.00160265
     -0.00182963     -0.00169467
     -0.00251609     -0.00238392
     -0.00126608     -0.00132183
     -0.00156708     -0.00155821
      -0.0012627     -0.00126463
     -0.00513415     -0.00521952
     -0.00425134     -0.00401147
     -0.00145803     -0.00153579
      -0.0024323     -0.00229975
     -0.00175869     -0.00166234
     -0.00128133      -0.0012744
     -0.00360229     -0.00379099
     -0.00595749     -0.00613479
     -0.00212884     -0.00199754
    -0.000861089    -0.000834421
     -0.00341304     -0.00307735
     -0.00532287     -0.00500947
    -0.000854713    -0.000806883
    -0.000751413    -0.000645132
    -0.000970227    -0.000938652
     -0.00491787     -0.00470332
     -0.00459767      -0.0044626
    -0.000820452    -0.000770767
    -0.000648007    -0.000650337
    -0.000932571    -0.000896117
     -0.00212924     -0.00197147
     -0.00144279     -0.00154865
    -0.000869556    -0.000795284
     -0.00233071     -0.00222478
     -0.00708249     -0.00689183
      -0.0021573     -0.00233714
     -0.00440192     -0.00432138
     -0.00277574     -0.00271832
     -0.00220894     -0.00208683
     -0.00172524     -0.00156341
     -0.00176658     -0.00179367
    -0.000593652    -0.000552908
     -0.00346019     -0.00342979
     -0.00431166      -0.0042899
     -0.00104472     -0.00110528
     -0.00296404     -0.00311199
      -0.0011529     -0.00110217
     -0.00430852      -0.0043587
    -0.000767776    -0.000741289
    -0.000681588    -0.000682723
     -0.00265611     -0.00277055
     -0.00101838    -0.000965764
     -0.00618944     -0.00606699
       -0.001056     -0.00102808
     -0.00106587     -0.00106395
     -0.00472688     -0.00455919
     -0.00305325     -0.00299552
     -0.00364276     -0.00374021
     -0.00263071     -0.00254592
     -0.00329771     -0.00334132
     -0.00428585     -0.00436295
      -0.0040169     -0.00412835
     -0.00679185     -0.00685501
     -0.00077576    -0.000740342
      -0.0018039     -0.00183709
     -0.00366771     -0.00370184
     -0.00122773     -0.00122943
    -0.000954621    -0.000893955
     -0.00168147     -0.00164622
      -0.0022953     -0.00240306
     -0.00105983     -0.00101665
     -0.00617479     -0.00639445
     -0.00487441     -0.00488904
     -0.00112498     -0.00103335
    -0.000356535    -0.000322775
     -0.00483777     -0.00501771
      -0.0100096       -0.010027
    -0.000853616    -0.000738846
     -0.00283069     -0.00281512
     -0.00098731    -0.000811436
     -0.00134859     -0.00122808
     -0.00112363     -0.00121005
    -0.000975526    -0.000919415
     -0.00108521     -0.00106164
     -0.00419779     -0.00403689
      -0.0025247     -0.00253138
     -0.00254081     -0.00277156
     -0.00126838     -0.00121126
     -0.00106291     -0.00102456
     -0.00504688     -0.00502405
     -0.00828675     -0.00821354
     -0.00194371     -0.00187953
    -0.000746167    -0.000714628
     -0.00192955     -0.00173674
     -0.00130071     -0.00111341
     -0.00539348     -0.00529779
     -0.00160472     -0.00141924
     -0.00168468     -0.00150993
      -0.0049771     -0.00519224
     -0.00073048    -0.000678788
     -0.00203534     -0.00209838
      -0.0055191     -0.00530271
    -0.000987794    -0.000871513
    -0.000560496    -0.000556745
     -0.00319334     -0.00329987
    -0.000976863      -0.0010228
    -0.000521349    -0.000491351
      -0.0016062     -0.00138947
     -0.00127173     -0.00124587
     -0.00727316     -0.00722735
     -0.00534672     -0.00539699
    -0.000755087    -0.000781374
    -0.000963133    -0.000893124
    -0.000470801    -0.000435379
       -0.003573     -0.00371785
     -0.00205212     -0.00217169
     -0.00449934     -0.00459013
    -0.000814624     -0.00075548
     -0.00176249     -0.00176806
    -0.000793369    -0.000658036
     -0.00252338     -0.00260888
     -0.00113987     -0.00110568
      -0.0011524    -0.000973809
     -0.00517449     -0.00511348
    -0.000958591    -0.000817057
     -0.00121663     -0.00113793
     -0.00447334     -0.00443788
     -0.00085452    -0.000845213
      -0.0015109     -0.00131614
     -0.00206638     -0.00189062
      -0.0013741     -0.00119662
     -0.00217522     -0.00217069
    -0.000550923    -0.000536483
    -0.000580442    -0.000530019
     -0.00184615     -0.00182212
     -0.00288091     -0.00278509
     -0.00126288     -0.00133367
     -0.00188707      -0.0016921
    -0.000868199    -0.000736285
    -0.000435624      -0.0003506
     -0.00374988     -0.00367998
     -0.00481899     -0.00487899
     -0.00312872      -0.0031574
     -0.00294347     -0.00303627
    -0.000774037    -0.000706479
     -0.00997908      -0.0107897
    -0.000800355    -0.000747804
     -0.00127406      -0.0011862
     -0.00141106     -0.00134062
     -0.00105999     -0.00102008
     -0.00479696     -0.00456013
     -0.00548433     -0.00544358
     -0.00182541      -0.0017585
     -0.00200483     -0.00206241
     -0.00128813     -0.00137559
     -0.00077012    -0.000593657
      -0.0063357     -0.00640127
      -0.0017261     -0.00173379
     -0.00073062    -0.000654225
     -0.00114472     -0.00112844
     -0.00198332     -0.00193385
     -0.00185696     -0.00190586
     -0.00740552     -0.00741633
    -0.000850371    -0.000787049
    -0.000691185    -0.000659637
    -0.000627197    -0.000596638
    -0.000745594    -0.000744455
      -0.0016028     -0.00171428
      -0.0010017    -0.000951501
     -0.00110495     -0.00107097
     -0.00347642     -0.00351013
     -0.00203269     -0.00211628
     -0.00166271     -0.00160593
     -0.00734998     -0.00767134
     -0.00107401    -0.000956425
     -0.00309896     -0.00302436
     -0.00392585     -0.00401073
    -0.000673663    -0.000664277
      -0.0012541      -0.0012552
     -0.00240345     -0.00238822
    -0.000996485    -0.000992111
     -0.00287811     -0.00288218
     -0.00247548     -0.00222514
      -0.0021027     -0.00204736
     -0.00169322     -0.00172885
    -0.000428416    -0.000394591
      -0.0028242     -0.00300217
     -0.00596806     -0.00578996
    -0.000524209    -0.000497286
     -0.00707684     -0.00694288
     -0.00404376     -0.00386071
      -0.0054181     -0.00561286
     -0.00728151      -0.0072693
     -0.00293837     -0.00308332
    -0.000653334    -0.000651028
     -0.00602123     -0.00589778
    -0.000844265     -0.00084553
     -0.00151924     -0.00158341
     -0.00077298    -0.000783867
     -0.00537827     -0.00568938
     -0.00550308     -0.00555829
     -0.00696416     -0.00683321
     -0.00473463     -0.00493117
    -0.000756487    -0.000750565
     -0.00229345     -0.00214869
      -0.0047466     -0.00481542
     -0.00263248     -0.00266562
     -0.00387861     -0.00375479
     -0.00470233     -0.00466066
     -0.00113014     -0.00118713
     -0.00209035     -0.00213735
    -0.000538573    -0.000540308
     -0.00634807     -0.00670506
     -0.00149117      -0.0014458
     -0.00120256     -0.00113359
     -0.00798039     -0.00799702
     -0.00156794     -0.00161149
     -0.00100161    -0.000982954
     -0.00265641     -0.00260448
     -0.00582125     -0.00603937
     -0.00129091     -0.00134189
     -0.00219381     -0.00236257
     -0.00145434     -0.00136525
    -0.000536197    -0.000524572
     -0.00672352     -0.00664198
    -0.000496354    -0.000498277
     -0.00493896     -0.00474238
       -0.001172     -0.00113634
     -0.00511074     -0.00493853
     -0.00095187    -0.000918705
     -0.00196513     -0.00178607
     -0.00227735     -0.00229244
     -0.00113893     -0.00113199
    -0.000721158    -0.000730597
     -0.00425936      -0.0043232
    -0.000805521    -0.000795628
    -0.000640681    -0.000611759
     -0.00418633     -0.00433296
    -0.000816049    -0.000799265
    -0.000665005    -0.000638844
    -0.000475917    -0.000473641
     -0.00346961     -0.00355781
     -0.00232773     -0.00230335
    -0.000557967    -0.000494469
     -0.00123365     -0.00124898
     -0.00332754     -0.00343361
       -0.004373     -0.00458728
     -0.00172831     -0.00175023
     -0.00549752     -0.00528573
     -0.00116003     -0.00109216
     -0.00201022     -0.00197203
     -0.00998009     -0.00983509
     -0.00217478     -0.00227617
     -0.00178816     -0.00173078
     -0.00220227     -0.00210919
     -0.00454858     -0.00495352
     -0.00133021      -0.0013216
    -0.000561473    -0.000509248
     -0.00110279     -0.00109217
    -0.000896134    -0.000855723
      -0.0027129     -0.00272167
     -0.00111398      -0.0011602


==> scatterplots/nh3/anisotropic_fit_expedrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00015943      -0.00000087
     -0.00117239      -0.00000515
     -0.00007032      -0.00000128
     -0.00005849      -0.00000044
     -0.00086120       0.00007508
     -0.00007321      -0.00000083
     -0.00019174      -0.00000858
     -0.00002731       0.00000112
     -0.00015885       0.00001076
     -0.00095266      -0.00011922
     -0.00003353       0.00000031
     -0.00010636       0.00000266
     -0.00002835       0.00000050
     -0.00035842      -0.00002302
     -0.00017252      -0.00000772
     -0.00015000      -0.00000708
     -0.00165189      -0.00018415
     -0.00011178       0.00000102
     -0.00015086       0.00000018
     -0.00012635      -0.00000169
     -0.00146169      -0.00021766
     -0.00008627       0.00000426
     -0.00014632       0.00000619
     -0.00036821      -0.00002294
     -0.00044012      -0.00004291
     -0.00031966       0.00001872
     -0.00063201      -0.00006595
     -0.00019226      -0.00001002
     -0.00000768       0.00000027
     -0.00014936       0.00000581
     -0.00004959       0.00000103
     -0.00009256      -0.00000427
     -0.00045166       0.00003113
     -0.00010415       0.00000889
     -0.00012683       0.00000362
     -0.00067271       0.00005527
     -0.00021422       0.00000119
     -0.00063181       0.00001647
     -0.00230850       0.00014311
     -0.00017637       0.00000798
     -0.00010849       0.00000880
     -0.00011261      -0.00000056
     -0.00011284      -0.00000093
     -0.00045141       0.00001268
     -0.00011632       0.00000450
     -0.00005356       0.00000163
     -0.00076157      -0.00003911
     -0.00004562      -0.00000058
     -0.00062421      -0.00006932
     -0.00003942       0.00000055
     -0.00018900      -0.00000093
     -0.00004299      -0.00000070
     -0.00003953       0.00000069
     -0.00059385       0.00001972
     -0.00003426       0.00000118
     -0.00012585      -0.00000017
     -0.00030253      -0.00001018
     -0.00022947      -0.00000876
     -0.00112579      -0.00013618
     -0.00049630      -0.00003682
     -0.00009548       0.00000012
     -0.00042358      -0.00002824
     -0.00025237       0.00001400
     -0.00016720      -0.00000265
     -0.00007780       0.00000433
     -0.00014890       0.00000353
     -0.00034352      -0.00002196
     -0.00041344      -0.00003675
     -0.00114451      -0.00015738
     -0.00012177       0.00000638
     -0.00117442       0.00005564
     -0.00021889      -0.00000098
     -0.00051238      -0.00005312
     -0.00010874      -0.00000340
     -0.00004016       0.00000083
     -0.00003168       0.00000125
     -0.00011350       0.00000913
     -0.00007604      -0.00000218
     -0.00100502       0.00003554
     -0.00005729      -0.00000209
     -0.00034549      -0.00001715
     -0.00010606       0.00000766
     -0.00017442       0.00000498
     -0.00010874       0.00000202
     -0.00016560      -0.00000591
     -0.00004933       0.00000277
     -0.00044817      -0.00003140
     -0.00010650      -0.00000173
     -0.00033837       0.00002431
     -0.00003241       0.00000081
     -0.00012615       0.00000334
     -0.00160516      -0.00025714
     -0.00006389       0.00000412
     -0.00003207       0.00000112
     -0.00156336      -0.00002234
     -0.00010223      -0.00000399
     -0.00009836      -0.00000349
     -0.00030590       0.00000319
     -0.00010872       0.00000342
     -0.00050134      -0.00004531
     -0.00024079      -0.00000237
     -0.00024004       0.00000700
     -0.00077972      -0.00005910
     -0.00006460      -0.00000081
     -0.00045151      -0.00000716
     -0.00003565       0.00000103
     -0.00012663      -0.00000523
     -0.00032255      -0.00001298
     -0.00003176       0.00000188
     -0.00032927      -0.00001529
     -0.00045567      -0.00002656
     -0.00027744       0.00001596
     -0.00112703       0.00008111
     -0.00121973      -0.00015773
     -0.00021097       0.00000336
     -0.00008694       0.00000240
     -0.00004950       0.00000079
     -0.00123712      -0.00017433
     -0.00007988       0.00000067
     -0.00102834      -0.00003785
     -0.00016841       0.00000009
     -0.00006869       0.00000230
     -0.00012777       0.00001068
     -0.00018101       0.00000062
     -0.00028100      -0.00001779
     -0.00005424       0.00000292
     -0.00007086      -0.00000211
     -0.00002745       0.00000118
     -0.00012499      -0.00000224
     -0.00145641       0.00002481
     -0.00043676       0.00002610
     -0.00003829       0.00000212
     -0.00121339       0.00010839
     -0.00012136       0.00000438
     -0.00046154       0.00003156
     -0.00013475       0.00000081
     -0.00005525      -0.00000166
     -0.00046191      -0.00002176
     -0.00005409       0.00000114
     -0.00031951      -0.00001288
     -0.00230431      -0.00014592
     -0.00025267      -0.00000786
     -0.00006666      -0.00000200
     -0.00015777      -0.00000352
     -0.00027340      -0.00000353
     -0.00026934       0.00001006
     -0.00004565       0.00000269
     -0.00010226      -0.00000260
     -0.00002764       0.00000142
     -0.00013400      -0.00000509
     -0.00003381       0.00000193
     -0.00029942       0.00002938
     -0.00008845      -0.00000269
     -0.00004919       0.00000336
     -0.00035093       0.00002077
     -0.00037811       0.00004846
     -0.00039233      -0.00002288
     -0.00007843      -0.00000350
     -0.00007673       0.00000196
     -0.00081796       0.00001360
     -0.00014189       0.00000834
     -0.00074642      -0.00006198
     -0.00016780      -0.00000143
     -0.00038189       0.00001922
     -0.00008981       0.00000326
     -0.00006497       0.00000499
     -0.00005533      -0.00000199
     -0.00066404       0.00002415
     -0.00016361      -0.00000587
     -0.00008654      -0.00000181
     -0.00055621      -0.00001731
     -0.00010113      -0.00000141
     -0.00010049       0.00000346
     -0.00010013       0.00000233
     -0.00007674       0.00000043
     -0.00006979       0.00000190
     -0.00046850       0.00002647
     -0.00011368      -0.00000132
     -0.00014378       0.00001236
     -0.00007798       0.00000012
     -0.00008469       0.00000122
     -0.00034827       0.00000175
     -0.00010853       0.00000367
     -0.00026289       0.00001662
     -0.00025714      -0.00000053
     -0.00039490      -0.00002969
     -0.00023781       0.00002790
     -0.00052529      -0.00007604
     -0.00008212      -0.00000254
     -0.00011503      -0.00000359
     -0.00021021      -0.00000655
     -0.00206189       0.00022919
     -0.00150008      -0.00020616
     -0.00008933      -0.00000409
     -0.00010034      -0.00000284
     -0.00169830       0.00019112
     -0.00006355      -0.00000205
     -0.00127956       0.00004533
     -0.00008625      -0.00000296
     -0.00012461      -0.00000725
     -0.00135942       0.00010502
     -0.00009227       0.00000477
     -0.00010341       0.00000797
     -0.00007658       0.00000121
     -0.00006869       0.00000367
     -0.00021546       0.00000827
     -0.00080983       0.00002905
     -0.00019642      -0.00000631
     -0.00004629      -0.00000049
     -0.00015241      -0.00000558
     -0.00086430       0.00002724
     -0.00005462       0.00000235
     -0.00032296       0.00000119
     -0.00023636       0.00001490
     -0.00014789       0.00000552
     -0.00002852       0.00000156
     -0.00005368       0.00000069
     -0.00004166       0.00000160
     -0.00034705      -0.00002893
     -0.00014603      -0.00000706
     -0.00005710       0.00000178
     -0.00011252       0.00000128
     -0.00083919      -0.00008161
     -0.00019496      -0.00000542
     -0.00081242      -0.00001957
     -0.00013267      -0.00000020
     -0.00014563      -0.00000548
     -0.00025127      -0.00000831
     -0.00006286       0.00000020
     -0.00003400       0.00000173
     -0.00002879       0.00000191
     -0.00008251       0.00000009
     -0.00009744      -0.00000301
     -0.00008262      -0.00000221
     -0.00016599       0.00000028
     -0.00067087      -0.00004154
     -0.00015042       0.00000226
     -0.00003782       0.00000239
     -0.00003051       0.00000036
     -0.00123932      -0.00003442
     -0.00130358      -0.00000817
     -0.00044804      -0.00001138
     -0.00011450       0.00000484
     -0.00032975       0.00001685
     -0.00106634      -0.00004187
     -0.00016394       0.00000069
     -0.00009173      -0.00000300
     -0.00019648       0.00000910
     -0.00014136      -0.00000392
     -0.00072414      -0.00004096
     -0.00071525       0.00005895
     -0.00004772       0.00000327
     -0.00019287      -0.00001055
     -0.00035385       0.00004073
     -0.00015257       0.00000339
     -0.00023598       0.00000325
     -0.00016535       0.00001219
     -0.00010544       0.00000823
     -0.00014068      -0.00000533
     -0.00093898      -0.00011018
     -0.00007702      -0.00000086
     -0.00016852      -0.00000310
     -0.00045661      -0.00001258
     -0.00005148       0.00000027
     -0.00010990       0.00000316
     -0.00012411      -0.00000713
     -0.00002950       0.00000047
     -0.00008309      -0.00000142
     -0.00031792      -0.00000826
     -0.00006397       0.00000179
     -0.00011528      -0.00000367
     -0.00022267      -0.00000750
     -0.00072946      -0.00003822
     -0.00010997       0.00000088
     -0.00003037       0.00000116
     -0.00011591      -0.00000370
     -0.00005195       0.00000275
     -0.00038096       0.00001710
     -0.00047166      -0.00003479
     -0.00120903       0.00012400
     -0.00080831       0.00001525
     -0.00009755       0.00000260
     -0.00004744      -0.00000134
     -0.00010381       0.00000330
     -0.00060215      -0.00007358
     -0.00040082       0.00004794
     -0.00129103      -0.00009827
     -0.00024135       0.00001763
     -0.00020566      -0.00000893
     -0.00044201       0.00002101
     -0.00010805       0.00000297
     -0.00010017      -0.00000378
     -0.00074181      -0.00005859
     -0.00027049       0.00003151
     -0.00010442      -0.00000346
     -0.00033965      -0.00002290
     -0.00040066       0.00003504
     -0.00002715       0.00000090
     -0.00009968      -0.00000357
     -0.00113928      -0.00017880
     -0.00015147       0.00000564
     -0.00007537      -0.00000203
     -0.00044952      -0.00002822
     -0.00046981       0.00003125
     -0.00119695      -0.00020610
     -0.00012453      -0.00000329
     -0.00036185       0.00002799
     -0.00004102       0.00000079
     -0.00002925       0.00000049
     -0.00016356       0.00000146
     -0.00004009       0.00000052
     -0.00030023      -0.00002063
     -0.00073979      -0.00008559
     -0.00008245       0.00000384
     -0.00010298      -0.00000184
     -0.00009441       0.00000183
     -0.00002571       0.00000083
     -0.00007843      -0.00000180
     -0.00012752       0.00000424
     -0.00015322       0.00000752
     -0.00025506       0.00001004
     -0.00023877       0.00000190
     -0.00002621       0.00000109
     -0.00026576      -0.00001635
     -0.00047762      -0.00001375
     -0.00107604      -0.00008870
     -0.00030164       0.00001500
     -0.00039871       0.00001685
     -0.00018247       0.00000729
     -0.00051972      -0.00001737
     -0.00010640      -0.00000329
     -0.00003523       0.00000205
     -0.00006793      -0.00000044
     -0.00081792      -0.00004764
     -0.00075196       0.00002308
     -0.00018403       0.00002172
     -0.00021973       0.00001090
     -0.00027025      -0.00001877
     -0.00004750       0.00000098
     -0.00149324      -0.00009185
     -0.00185921      -0.00022571
     -0.00018293      -0.00000350
     -0.00006683      -0.00000146
     -0.00078897      -0.00006784
     -0.00020878       0.00001818
     -0.00031963      -0.00002407
     -0.00035039       0.00001775
     -0.00020741       0.00000433
     -0.00062383       0.00003644
     -0.00048883      -0.00003395
     -0.00003736       0.00000174
     -0.00058420      -0.00004542
     -0.00009441      -0.00000253
     -0.00003970       0.00000194
     -0.00011903      -0.00000264
     -0.00060206      -0.00011059
     -0.00019540       0.00001027
     -0.00006659      -0.00000138
     -0.00035128      -0.00001694
     -0.00012534      -0.00000593
     -0.00015518       0.00000264
     -0.00083916      -0.00006158
     -0.00027687      -0.00000998
     -0.00008495       0.00000041
     -0.00016011      -0.00000944
     -0.00069704      -0.00005552
     -0.00142240      -0.00015432
     -0.00005660      -0.00000049
     -0.00005295       0.00000259
     -0.00066338      -0.00008139
     -0.00119187      -0.00010219
     -0.00034991      -0.00002339
     -0.00006398      -0.00000164
     -0.00006698       0.00000214
     -0.00012236       0.00000821
     -0.00013312      -0.00000364
     -0.00076284      -0.00005834
     -0.00035448      -0.00003339
     -0.00093007      -0.00005603
     -0.00032000      -0.00002410
     -0.00012920      -0.00000167
     -0.00026888       0.00002639
     -0.00003794      -0.00000084
     -0.00008115      -0.00000089
     -0.00010339      -0.00000333
     -0.00010740      -0.00000377
     -0.00011927       0.00000747
     -0.00028635       0.00002051
     -0.00018053      -0.00000537
     -0.00012633      -0.00000547
     -0.00007529       0.00000414
     -0.00007143       0.00000158
     -0.00038500       0.00003017
     -0.00004547       0.00000097
     -0.00007587       0.00000079
     -0.00012015      -0.00000111
     -0.00127574      -0.00022568
     -0.00008689      -0.00000351
     -0.00015091       0.00000691
     -0.00037398      -0.00001247
     -0.00022118       0.00000976
     -0.00012801       0.00000476
     -0.00006539      -0.00000190
     -0.00031299      -0.00000748
     -0.00075499      -0.00003867
     -0.00095514      -0.00008938
     -0.00061025       0.00002794
     -0.00012097      -0.00000031
     -0.00040754      -0.00002970
     -0.00011906       0.00000975
     -0.00004174       0.00000034
     -0.00169831       0.00015633
     -0.00027514      -0.00001939
     -0.00088752      -0.00009117
     -0.00099701      -0.00003219
     -0.00013584       0.00001055
     -0.00034965      -0.00002069
     -0.00018166      -0.00000470
     -0.00024957       0.00001324
     -0.00019330      -0.00000187
     -0.00004213       0.00000057
     -0.00009575       0.00000524
     -0.00016390       0.00000644
     -0.00027317       0.00001431
     -0.00025243      -0.00000699
     -0.00007075      -0.00000258
     -0.00007989       0.00000239
     -0.00159609      -0.00014633
     -0.00078422      -0.00005523
     -0.00052077       0.00003533
     -0.00017005      -0.00000452
     -0.00103199       0.00006845
     -0.00021912       0.00000364
     -0.00042935      -0.00003194
     -0.00008321       0.00000447
     -0.00022146       0.00000292
     -0.00030620       0.00001839
     -0.00012824      -0.00000471
     -0.00118524      -0.00018582
     -0.00005646       0.00000222
     -0.00005690       0.00000267
     -0.00130888      -0.00001864
     -0.00014476      -0.00000565
     -0.00010165       0.00000158
     -0.00040435      -0.00001232
     -0.00009999       0.00000180
     -0.00017792       0.00000783
     -0.00006599      -0.00000121
     -0.00013073      -0.00000285
     -0.00068047      -0.00003542
     -0.00195829      -0.00015392
     -0.00191121       0.00021647
     -0.00026078       0.00000644
     -0.00018113       0.00000940
     -0.00206514      -0.00018147
     -0.00006080      -0.00000217
     -0.00053321       0.00003925
     -0.00199558       0.00006191
     -0.00148878      -0.00026660
     -0.00048385      -0.00003118
     -0.00143894      -0.00001560
     -0.00025605      -0.00001361
     -0.00028384      -0.00001038
     -0.00010018      -0.00000197
     -0.00178317       0.00013884
     -0.00006275       0.00000093
     -0.00002330       0.00000068
     -0.00050795       0.00000738
     -0.00035354      -0.00000883
     -0.00028792       0.00000129
     -0.00010349      -0.00000116
     -0.00004348       0.00000041
     -0.00011167      -0.00000219
     -0.00008164       0.00000188
     -0.00067967      -0.00005072
     -0.00003483      -0.00000016
     -0.00048472       0.00002103
     -0.00040815       0.00005935
     -0.00009223      -0.00000362
     -0.00004131      -0.00000016
     -0.00025180       0.00002606
     -0.00030920       0.00004012
     -0.00038788       0.00004747
     -0.00006507       0.00000241
     -0.00053536       0.00003532
     -0.00026754      -0.00000600
     -0.00008584       0.00000094
     -0.00021955      -0.00000099
     -0.00029389       0.00001751
     -0.00016270      -0.00000430
     -0.00014357       0.00000992
     -0.00002897       0.00000004
     -0.00078027       0.00005734
     -0.00018786      -0.00000333
     -0.00001935       0.00000074
     -0.00006360       0.00000420
     -0.00009323       0.00000618
     -0.00001535       0.00000038
     -0.00013379       0.00001123
     -0.00022725      -0.00000741
     -0.00088134      -0.00011992
     -0.00053821      -0.00003739
     -0.00010687      -0.00000586
     -0.00006208      -0.00000167
     -0.00007046      -0.00000030
     -0.00040286      -0.00001575
     -0.00014438      -0.00000440
     -0.00017191      -0.00000152
     -0.00027348      -0.00001640
     -0.00008458       0.00000667
     -0.00004661       0.00000108
     -0.00051821      -0.00004419
     -0.00015869      -0.00000689
     -0.00003576       0.00000070
     -0.00141939       0.00001088
     -0.00021978       0.00000845
     -0.00028243      -0.00001104
     -0.00020714      -0.00000519
     -0.00011203      -0.00000275
     -0.00029362       0.00000953
     -0.00038098       0.00005161
     -0.00003733       0.00000023
     -0.00033066       0.00001390
     -0.00018460       0.00000411
     -0.00187692      -0.00015649
     -0.00074005      -0.00004787
     -0.00003136       0.00000034
     -0.00044342      -0.00004328
     -0.00101127      -0.00007793
     -0.00011297       0.00000501
     -0.00020762      -0.00001223
     -0.00121563      -0.00019372
     -0.00054791      -0.00008901
     -0.00017601      -0.00000918
     -0.00011169       0.00000306
     -0.00003477       0.00000096
     -0.00014283       0.00000470
     -0.00008005      -0.00000172
     -0.00136873      -0.00008143
     -0.00026414       0.00000057
     -0.00194172      -0.00002531
     -0.00003917       0.00000032
     -0.00035343      -0.00001587
     -0.00003925       0.00000198
     -0.00028732       0.00001163
     -0.00034420       0.00004125
     -0.00117604      -0.00006320
     -0.00041293       0.00002388
     -0.00005895      -0.00000140
     -0.00012635      -0.00000397
     -0.00002155       0.00000062
     -0.00138934      -0.00003931
     -0.00064740       0.00004132
     -0.00007012       0.00000068
     -0.00048835      -0.00000911
     -0.00010335      -0.00000328
     -0.00038279       0.00000685
     -0.00011944      -0.00000183
     -0.00016176      -0.00000989
     -0.00032877      -0.00001925
     -0.00042348       0.00006051
     -0.00014997      -0.00000960
     -0.00016352      -0.00001023
     -0.00139016       0.00005441
     -0.00003879       0.00000060
     -0.00007505       0.00000520
     -0.00004037       0.00000220
     -0.00015066       0.00001063
     -0.00017454       0.00000197
     -0.00019028      -0.00000262
     -0.00008007       0.00000078
     -0.00013987      -0.00000548
     -0.00007049       0.00000001
     -0.00011288      -0.00000341
     -0.00004169       0.00000140
     -0.00205597       0.00023059
     -0.00009106      -0.00000461
     -0.00002978       0.00000088
     -0.00009723       0.00000249
     -0.00003975       0.00000066
     -0.00016463       0.00000617
     -0.00026258      -0.00001543
     -0.00006830       0.00000537
     -0.00004363      -0.00000129
     -0.00027770      -0.00000409
     -0.00029113       0.00002346
     -0.00011794       0.00000091
     -0.00014190      -0.00000234
     -0.00018772       0.00001766
     -0.00097272      -0.00014030
     -0.00041616       0.00002572
     -0.00015472       0.00000638
     -0.00019281      -0.00000840
     -0.00017223       0.00000577
     -0.00110058      -0.00005100
     -0.00011505       0.00000936
     -0.00004108       0.00000060
     -0.00210941      -0.00012783
     -0.00005990      -0.00000146
     -0.00102063      -0.00012579
     -0.00064880      -0.00003259
     -0.00029203      -0.00002048
     -0.00015117       0.00000041
     -0.00011744       0.00000223
     -0.00028179      -0.00002069
     -0.00011847      -0.00000497
     -0.00030844       0.00000774
     -0.00144639      -0.00018681
     -0.00006358       0.00000016
     -0.00004958       0.00000016
     -0.00039679       0.00001821
     -0.00007047       0.00000118
     -0.00020614      -0.00000167
     -0.00003172       0.00000099
     -0.00004779       0.00000239
     -0.00079097       0.00001740
     -0.00075945      -0.00002254
     -0.00011043      -0.00000479
     -0.00067723      -0.00008207
     -0.00044443       0.00001780
     -0.00017406      -0.00000433
     -0.00006336      -0.00000091
     -0.00004420       0.00000259
     -0.00007030      -0.00000095
     -0.00007223       0.00000422
     -0.00002729       0.00000099
     -0.00004989       0.00000362
     -0.00037773       0.00005460
     -0.00013705      -0.00000584
     -0.00004299       0.00000214
     -0.00031312       0.00003358
     -0.00039298       0.00005288
     -0.00011250       0.00000719
     -0.00111995      -0.00007645
     -0.00010905      -0.00000170
     -0.00092858      -0.00006224
     -0.00004129       0.00000278
     -0.00138910       0.00008349
     -0.00047680      -0.00001259
     -0.00190944       0.00018330
     -0.00107168       0.00005556
     -0.00011657      -0.00000321
     -0.00004494      -0.00000004
     -0.00190442       0.00019728
     -0.00019782      -0.00000879
     -0.00017715      -0.00000780
     -0.00019570       0.00002146
     -0.00013011      -0.00000448
     -0.00017187       0.00000704
     -0.00012819      -0.00000550
     -0.00095104      -0.00003234
     -0.00015648       0.00001417
     -0.00010891       0.00000661
     -0.00023541       0.00002702
     -0.00033829       0.00001056
     -0.00011671      -0.00000346
     -0.00022362      -0.00000148
     -0.00077678       0.00001276
     -0.00014723      -0.00000635
     -0.00008253       0.00000145
     -0.00009646      -0.00000351
     -0.00008007      -0.00000240
     -0.00011311      -0.00000176
     -0.00002452       0.00000072
     -0.00009735      -0.00000267
     -0.00034994      -0.00001875
     -0.00016871       0.00000144
     -0.00003926       0.00000051
     -0.00006098      -0.00000149
     -0.00013199       0.00000334
     -0.00009384       0.00000617
     -0.00014416       0.00000643
     -0.00004625       0.00000252
     -0.00024316       0.00002679
     -0.00113950       0.00006627
     -0.00017181      -0.00000852
     -0.00106503      -0.00007753
     -0.00041347       0.00002196
     -0.00023350       0.00002864
     -0.00008150       0.00000543
     -0.00015257      -0.00000514
     -0.00006972       0.00000084
     -0.00050259       0.00000700
     -0.00046560      -0.00001322
     -0.00005579       0.00000173
     -0.00037816      -0.00000807
     -0.00022886      -0.00000448
     -0.00023662       0.00002078
     -0.00008728      -0.00000346
     -0.00007173       0.00000030
     -0.00032638      -0.00003032
     -0.00006160      -0.00000002
     -0.00129365      -0.00019701
     -0.00017984      -0.00000640
     -0.00009281      -0.00000288
     -0.00007427       0.00000179
     -0.00054468       0.00000744
     -0.00051058      -0.00004967
     -0.00028888       0.00002817
     -0.00050316       0.00000241
     -0.00049677      -0.00000444
     -0.00050202       0.00000037
     -0.00125858      -0.00016709
     -0.00013124       0.00000260
     -0.00024954       0.00001025
     -0.00027366      -0.00001260
     -0.00017138      -0.00000254
     -0.00005592       0.00000005
     -0.00018696      -0.00000651
     -0.00030048      -0.00002161
     -0.00012213      -0.00000491
     -0.00091857      -0.00003557
     -0.00076217       0.00000932
     -0.00006027       0.00000215
     -0.00003535       0.00000160
     -0.00033905       0.00001155
     -0.00230297       0.00026354
     -0.00003149       0.00000140
     -0.00026272       0.00000075
     -0.00003241       0.00000101
     -0.00007831       0.00000423
     -0.00010032      -0.00000397
     -0.00005891       0.00000326
     -0.00009613      -0.00000374
     -0.00037030       0.00003141
     -0.00036243       0.00000334
     -0.00018536      -0.00000591
     -0.00009786      -0.00000098
     -0.00018118       0.00000570
     -0.00077538       0.00006125
     -0.00166985       0.00013751
     -0.00017106       0.00001778
     -0.00005314       0.00000120
     -0.00007412       0.00000543
     -0.00002467       0.00000115
     -0.00078033      -0.00000131
     -0.00003155       0.00000046
     -0.00004375       0.00000189
     -0.00082939      -0.00010228
     -0.00013624       0.00000583
     -0.00018800       0.00001684
     -0.00122172       0.00004833
     -0.00003771       0.00000059
     -0.00003620       0.00000047
     -0.00047094       0.00004662
     -0.00010739      -0.00000449
     -0.00007281      -0.00000303
     -0.00003494       0.00000175
     -0.00016287      -0.00000902
     -0.00136054      -0.00001018
     -0.00132455      -0.00015373
     -0.00007895      -0.00000197
     -0.00005879       0.00000348
     -0.00003430       0.00000077
     -0.00038322      -0.00002048
     -0.00012080       0.00000248
     -0.00100204      -0.00015559
     -0.00010961      -0.00000383
     -0.00023097      -0.00001492
     -0.00004814       0.00000301
     -0.00016719      -0.00000575
     -0.00005487       0.00000300
     -0.00004275       0.00000051
     -0.00064718       0.00004276
     -0.00002414       0.00000093
     -0.00005914      -0.00000160
     -0.00056191       0.00003158
     -0.00012553       0.00000421
     -0.00002686       0.00000106
     -0.00004542       0.00000138
     -0.00002727       0.00000050
     -0.00043518       0.00002644
     -0.00004460      -0.00000111
     -0.00005434       0.00000274
     -0.00025608      -0.00000080
     -0.00057141       0.00001733
     -0.00014201      -0.00000751
     -0.00012887       0.00001046
     -0.00002885       0.00000152
     -0.00002912       0.00000141
     -0.00021683      -0.00000824
     -0.00124421      -0.00020720
     -0.00052048       0.00007565
     -0.00057201      -0.00006454
     -0.00012340      -0.00000569
     -0.00164390       0.00001559
     -0.00016101       0.00000683
     -0.00005320       0.00000258
     -0.00006594       0.00000148
     -0.00020776      -0.00000557
     -0.00026184      -0.00001192
     -0.00065920      -0.00008529
     -0.00014901       0.00000635
     -0.00027905       0.00002731
     -0.00010589       0.00000126
     -0.00001948       0.00000071
     -0.00040968       0.00003905
     -0.00019554       0.00001389
     -0.00003542       0.00000145
     -0.00018043      -0.00001111
     -0.00036930      -0.00000723
     -0.00010618       0.00000298
     -0.00151353       0.00002690
     -0.00015969       0.00000135
     -0.00009210      -0.00000410
     -0.00008617       0.00000041
     -0.00010058      -0.00000108
     -0.00018389      -0.00001100
     -0.00006265      -0.00000132
     -0.00017139      -0.00000666
     -0.00024181       0.00002652
     -0.00021613      -0.00000841
     -0.00010249       0.00000125
     -0.00130797       0.00000285
     -0.00007598      -0.00000182
     -0.00038300       0.00003623
     -0.00058749      -0.00004873
     -0.00006394       0.00000193
     -0.00009194      -0.00000328
     -0.00015477      -0.00000855
     -0.00005480       0.00000186
     -0.00048092      -0.00001352
     -0.00010147      -0.00000512
     -0.00035789       0.00001059
     -0.00019121      -0.00000473
     -0.00003442       0.00000116
     -0.00044584      -0.00005251
     -0.00050808      -0.00005184
     -0.00007773      -0.00000290
     -0.00031180       0.00000020
     -0.00015161      -0.00000820
     -0.00052890      -0.00000814
     -0.00118039      -0.00009985
     -0.00020090       0.00000569
     -0.00004915       0.00000047
     -0.00026856       0.00003250
     -0.00007215       0.00000035
     -0.00017385      -0.00000932
     -0.00010247      -0.00000354
     -0.00049224       0.00001080
     -0.00050981       0.00001296
     -0.00176324      -0.00010706
     -0.00046265      -0.00002059
     -0.00006777      -0.00000067
     -0.00026183       0.00003326
     -0.00039052      -0.00002914
     -0.00032096       0.00002457
     -0.00062817      -0.00005934
     -0.00088803      -0.00013002
     -0.00007278       0.00000079
     -0.00023717       0.00001187
     -0.00004241       0.00000122
     -0.00046556      -0.00002682
     -0.00006912       0.00000441
     -0.00020257      -0.00000967
     -0.00010699       0.00000142
     -0.00009267       0.00000321
     -0.00014048       0.00000013
     -0.00016900       0.00001373
     -0.00042762       0.00001527
     -0.00012036       0.00000197
     -0.00019043       0.00000684
     -0.00010064       0.00000754
     -0.00004881      -0.00000047
     -0.00154457      -0.00012667
     -0.00002880       0.00000082
     -0.00023896      -0.00001964
     -0.00006788      -0.00000088
     -0.00073081       0.00003771
     -0.00018611      -0.00000935
     -0.00014448       0.00001095
     -0.00028138       0.00000072
     -0.00011112      -0.00000166
     -0.00007628      -0.00000303
     -0.00027327       0.00002566
     -0.00004808      -0.00000090
     -0.00010992      -0.00000218
     -0.00106897       0.00009873
     -0.00006275       0.00000221
     -0.00004810       0.00000121
     -0.00004772      -0.00000168
     -0.00031568       0.00000151
     -0.00041710      -0.00002386
     -0.00011150      -0.00000404
     -0.00008589       0.00000507
     -0.00041415      -0.00003667
     -0.00022270       0.00000435
     -0.00015736       0.00001248
     -0.00107817       0.00001367
     -0.00004045       0.00000066
     -0.00044710       0.00002954
     -0.00103462      -0.00002757
     -0.00021389      -0.00000785
     -0.00039010       0.00002147
     -0.00020098      -0.00000079
     -0.00037935       0.00000414
     -0.00018810      -0.00000447
     -0.00005735      -0.00000190
     -0.00012897      -0.00000699
     -0.00005703      -0.00000120
     -0.00018646       0.00000500
     -0.00008537      -0.00000334


==> scatterplots/nh3/anisotropic_fit_expelectrostatics_unconstrained.dat <==
QM Energy	FF Energy
     -0.00155622     -0.00171243
     -0.00604507     -0.00611194
     0.000195532     0.000157337
    -0.000385795    -0.000344611
      0.00193723      0.00143165
    -0.000257228    -0.000387688
     -0.00120177     -0.00121085
     0.000432047     0.000427441
     -0.00112706      -0.0011347
     -0.00798605     -0.00793525
     -0.00021119    -0.000194873
     -8.1197e-05    -0.000175261
    -0.000144649    -0.000141971
     -0.00463683     -0.00431038
      -0.0016533      -0.0016412
     -0.00156337     -0.00151802
      -0.0178719      -0.0185792
      0.00058866     0.000539717
    -0.000984042     -0.00085592
    -0.000738478    -0.000640538
      -0.0166655      -0.0169563
      4.7584e-05    -0.000123502
     -0.00108866     -0.00100283
     -0.00577192      -0.0058696
     -0.00375799     -0.00384377
      0.00361487      0.00340631
      -0.0045014      -0.0048912
     -0.00230019     -0.00223826
      7.6247e-05     0.000170576
      0.00229554      0.00218056
     0.000153782     0.000168328
     -0.00138072     -0.00133712
      0.00483813      0.00440593
      0.00103114      0.00103644
     0.000968654     0.000957598
      0.00378443      0.00332161
    -0.000243008    -0.000348155
     -0.00865664     -0.00851761
      -0.0122187      -0.0123994
      0.00266254       0.0024038
     0.000263234     0.000168329
    -0.000645079    -0.000574762
    -0.000387261    -0.000343216
     -0.00463943     -0.00423494
     -0.00106696    -0.000964186
    -0.000290556    -0.000366504
     -0.00742143      -0.0074832
     -0.00023122    -0.000214652
      -0.0107426      -0.0105047
      2.6368e-05    -3.58627e-06
     0.000552738     0.000567433
    -0.000312557    -0.000277463
    -0.000252239    -0.000228275
     -0.00396109     -0.00355965
     0.000152908     6.62566e-05
    -0.000129696    -0.000193977
     -0.00184272     -0.00175465
     -0.00187018     -0.00187104
     -0.00843869     -0.00863218
     -0.00430274     -0.00430322
    -0.000230497    -0.000219756
      -0.0112185      -0.0115991
      0.00154251       0.0014917
      -0.0025863     -0.00248762
     0.000217552     0.000208407
     -0.00085178    -0.000762915
     -0.00471781     -0.00448056
     -0.00612455     -0.00623261
      -0.0132059      -0.0123989
      2.9625e-05    -6.17652e-05
     -0.00280519     -0.00334847
     -0.00135501     -0.00126304
     -0.00522559     -0.00549499
    -0.000590194     -0.00056679
     -3.5927e-05    -8.38198e-05
     0.000213881     0.000241027
     0.000662135     0.000600737
     -0.00128557     -0.00135746
     -0.00139584      -0.0018653
    -0.000602996     -0.00062253
     -0.00493261      -0.0048085
      7.6913e-05     0.000100982
      0.00152308      0.00120296
     -0.00111184     -0.00105179
     -0.00267146     -0.00264396
     0.000436834     0.000416308
     -0.00376716     -0.00374825
    -0.000585548    -0.000647204
     -0.00543291     -0.00516806
     -3.6271e-05    -7.72659e-06
      0.00102326      0.00099254
      -0.0151461      -0.0146399
     0.000391786     0.000449381
     0.000349196     0.000290894
      -0.0172658      -0.0175345
     -0.00152551     -0.00142116
     -0.00150079     -0.00151698
     -0.00195205     -0.00189953
      0.00196429      0.00185283
     -0.00447226     -0.00437709
      -0.0180709      -0.0185685
      0.00159381      0.00147332
     -0.00763263      -0.0079862
    -0.000219305    -0.000204824
     -0.00387934     -0.00381074
     0.000629504     0.000586612
     -0.00224855     -0.00227983
     -0.00253487     -0.00245368
     0.000478312     0.000527293
     -0.00190719     -0.00196491
     -0.00331362     -0.00328697
      0.00299282      0.00273948
    -0.000508666    -0.000438855
     -0.00981463     -0.00894033
     -0.00207816     -0.00196123
     -0.00112595    -0.000994286
     0.000195279     0.000239982
     -0.00930476     -0.00939841
     -0.00136508     -0.00121344
      -0.0133364      -0.0125317
     -0.00124755      -0.0012147
      2.4438e-05     7.50385e-05
     0.000676716     0.000588553
    -0.000777744    -0.000751981
     -0.00308521     -0.00294991
      -8.679e-05    -0.000119107
    -0.000291789    -0.000285849
     -3.6027e-05     2.20453e-05
    -0.000687298    -0.000732859
      -0.0183143      -0.0190481
      0.00281884      0.00262253
     0.000760535     0.000738307
      -0.0044549     -0.00467172
      0.00220187       0.0021157
      0.00106304     0.000659088
      0.00100936     0.000954715
      -0.0008175    -0.000788256
     -0.00559753     -0.00588216
      0.00017194     0.000169816
     -0.00419801     -0.00397219
      -0.0236506       -0.023522
     -0.00187785     -0.00183338
    -0.000925222    -0.000934244
    -0.000600336    -0.000600348
     -0.00315533      -0.0032382
     -0.00235536     -0.00264365
     0.000561938     0.000582022
     -0.00088844    -0.000936665
     -3.4117e-05     3.76897e-05
     -0.00151077     -0.00150074
     0.000219057     0.000247279
     0.000372253     0.000174897
    -0.000982286    -0.000960148
    -0.000288632    -0.000161898
      0.00394395      0.00368144
     0.000522368     0.000478674
      -0.0037343     -0.00376585
     -0.00143343     -0.00141108
      0.00123379      0.00122023
     -0.00511144     -0.00511185
     0.000672659     0.000371597
      -0.0154823      -0.0153872
    -0.000829876    -0.000758079
     -0.00250745     -0.00293702
      0.00240476        0.002285
      9.1756e-05     0.000214317
    -0.000474851    -0.000534374
      -4.745e-06     0.000184451
     -0.00214008     -0.00257756
    -0.000340234    -0.000438035
     -0.00757744     -0.00691785
     -0.00179796     -0.00171722
     -0.00064595    -0.000619611
    -0.000425106    -0.000567996
      0.00128788      0.00115561
      0.00142551      0.00140401
    -0.000641292    -0.000638176
     -0.00170607     -0.00156793
    -0.000484881    -0.000385826
    -0.000647417    -0.000781119
      0.00125126      0.00105153
     -0.00151221     -0.00156218
     -0.00037916    -0.000317084
      0.00187396       0.0012605
     -0.00273797     -0.00268734
     -0.00412429     -0.00404134
     -0.00173653     -0.00122594
      -0.0179709      -0.0183061
    -0.000925319    -0.000957353
     -0.00122182     -0.00116668
     -0.00266327     -0.00272127
      -0.0039805     -0.00437477
      -0.0124319      -0.0126365
     -0.00160378     -0.00156631
     -0.00085423    -0.000800697
     -0.00262866     -0.00206716
     -0.00106559     -0.00103782
     -0.00449914     -0.00477716
     -0.00100106     -0.00103548
     -0.00158544     -0.00178129
     -0.00630417     -0.00630706
    -0.000446138    -0.000369513
    -0.000857254    -0.000829811
     -0.00117827     -0.00112692
      0.00106864     0.000948273
      0.00210784      0.00193853
     -0.00136167     -0.00175992
     -0.00129055     -0.00122381
    -0.000183387    -0.000156984
     -0.00106472     -0.00122547
      -0.0032305     -0.00362398
     0.000146259     7.60546e-05
     -0.00271979     -0.00266712
    -0.000842311    -0.000994046
     0.000765293     0.000726433
     0.000114439     0.000148657
     0.000274281     0.000241059
     -8.3025e-05    -4.09175e-05
     -0.00336714     -0.00348424
     -0.00131724     -0.00129871
     -0.00048797    -0.000427501
     0.000112312     0.000180598
     -0.00757686     -0.00760497
     0.000496019     0.000329691
     -0.00917961     -0.00909629
     -0.00169865     -0.00161742
     -0.00156516     -0.00149146
     -0.00134604     -0.00133739
     -0.00111703     -0.00112379
     0.000449504     0.000463868
    -0.000267391    -0.000184476
     -6.7018e-05    -3.23895e-05
    -0.000824384    -0.000781537
    -0.000473735    -0.000439679
      0.00143995      0.00101412
      -0.0095557     -0.00914636
     -0.00259805     -0.00316792
      0.00021365     0.000274903
    -0.000340429    -0.000346609
      -0.0140638      -0.0138441
      -0.0106201      -0.0102829
     -0.00280344     -0.00303113
    -0.000871134     -0.00104251
      0.00103425      0.00103649
     -0.00738926     -0.00730088
     -0.00134881     -0.00131815
     -0.00274412     -0.00278486
      0.00012465     0.000218947
     -0.00220171     -0.00207799
     -0.00913779      -0.0096649
       0.0028686      0.00245692
     0.000205041     0.000289975
    -0.000789261     -0.00115841
      0.00182316       0.0015762
     -0.00786699     -0.00788547
     0.000183218     7.24813e-05
     0.000498167     0.000468793
     0.000217334     0.000256922
     -0.00177598     -0.00174246
     -0.00910214     -0.00877174
    -0.000408613    -0.000485622
     -0.00225385     -0.00214766
     -0.00170087     -0.00175846
    -0.000506567    -0.000652495
    -0.000174355     -0.00012105
     -0.00176635     -0.00167538
       4.384e-06    -2.19526e-05
     -0.00112011     -0.00108836
     -0.00117742     -0.00129226
    -0.000387836     -0.00036473
    -0.000852318    -0.000895184
     -0.00188917     -0.00199494
     -0.00531965     -0.00590018
      9.5087e-05     0.000141487
     0.000160238     0.000185391
    -0.000879001    -0.000877747
     0.000351876     0.000287722
      0.00196097      0.00172274
     -0.00686138     -0.00710703
      0.00233191      0.00217265
     -0.00949567     -0.00904888
    -0.000956739    -0.000912985
    -0.000612176    -0.000642742
      0.00142405      0.00140895
      -0.0174433      -0.0177954
     0.000330177     0.000381674
      -0.0105891      -0.0106011
     -6.4656e-05     -0.00021092
     -0.00215288     -0.00231365
     0.000305315     0.000115567
      0.00095348     0.000896273
     -0.00116154     -0.00124085
     -0.00925794     -0.00880169
     -0.00316892     -0.00306053
     -0.00124927     -0.00123035
     -0.00272697     -0.00304329
     -0.00209048     -0.00180075
      4.4461e-05     8.37288e-05
     -0.00110338     -0.00107161
      -0.0129436      -0.0132305
      0.00144153       0.0012019
    -0.000603521    -0.000607248
     -0.00406169     -0.00408623
     0.000801663      0.00100466
      -0.0103668      -0.0100493
     -0.00134804     -0.00134563
      0.00156462      0.00100664
    -0.000161391    -0.000276769
     -0.00023496    -0.000208649
      0.00119043     0.000699386
    -0.000373302     -0.00039024
     -0.00240996     -0.00263762
     -0.00641545     -0.00645515
     0.000345928     0.000323546
     -0.00101362    -0.000960023
     0.000943076     0.000906222
      3.4101e-05     6.25376e-05
     -0.00034363    -0.000281874
      0.00190256      0.00181993
     0.000794814     0.000406724
      -0.0046678     -0.00466944
     0.000188128     9.41625e-05
     0.000197058     0.000228084
     -0.00426267     -0.00443146
      -0.0013533     -0.00139457
        -0.01081      -0.0119344
     0.000561558     -0.00011967
    -0.000185868     -0.00018442
       0.0021215      0.00199079
     -0.00328054     -0.00319596
     -0.00129795      -0.0012688
     0.000213961     0.000250785
    -0.000362306    -0.000372791
     -0.00952969       -0.010151
     -0.00165382     -0.00126978
     -0.00242607     -0.00223882
       0.0034509      0.00322427
     -0.00401684     -0.00447165
      9.0379e-05      3.4175e-05
      -0.0142304      -0.0136524
      -0.0223868      -0.0223733
      -0.0015702      -0.0016616
    -0.000682128    -0.000684171
     -0.00748642     -0.00749774
     0.000233418     0.000325531
     -0.00392899     -0.00370732
     -0.00122167     -0.00127622
     -0.00194714     -0.00182027
      0.00278629      0.00220264
      -0.0070102     -0.00690798
     0.000487959      0.00046121
     -0.00529315     -0.00533449
     -0.00014118    -0.000153652
     0.000907365     0.000873301
      -0.0018954     -0.00182206
      -0.0112057      -0.0120377
      -0.0088074     -0.00771844
    -0.000665911    -0.000611748
     -0.00374478     -0.00364909
      -0.0011658     -0.00129499
     -0.00266137     -0.00269243
     -0.00890676     -0.00856227
     -0.00173626     -0.00174815
    -0.000464866    -0.000449327
     -0.00184236     -0.00179493
     -0.00517271     -0.00496484
      -0.0129337      -0.0131972
     -0.00104923     -0.00100214
     0.000184975     0.000220011
     -0.00620336     -0.00615316
      -0.0101024     -0.00991602
     -0.00278121     -0.00274815
    -0.000602409    -0.000603212
      0.00197324      0.00188492
      0.00169993      0.00163246
     -0.00127684       -0.001252
     -0.00622188     -0.00650716
     -0.00394435     -0.00427916
     -0.00562472     -0.00559435
     -0.00410231     -0.00401221
     -0.00056587    -0.000740226
     0.000816923      0.00077821
    -0.000397483     -0.00045543
    -0.000659815    -0.000576861
     -0.00114506     -0.00113384
     -0.00121687     -0.00116855
     -0.00147432      -0.0012398
       -0.002884     -0.00259815
     -0.00103294    -0.000976663
     -0.00169922     -0.00160319
     0.000188891     0.000109478
    -0.000473501    -0.000440038
     0.000769606     0.000747205
     0.000112212     0.000110591
    -0.000629334    -0.000822989
    -0.000552141    -0.000538126
     -0.00886706     -0.00946032
     -0.00124998     -0.00122927
     -0.00109957     -0.00101604
      -0.0023458     -0.00235885
      0.00255406      0.00239056
    -0.000481011    -0.000573767
      8.4523e-05     3.77827e-06
     -0.00151978      -0.0014525
     -0.00462032     -0.00460252
     -0.00596751     -0.00584228
    -0.000907412    -0.000593628
     -0.00107978     -0.00107697
     -0.00605358     -0.00573043
     -3.7532e-05    -7.99682e-05
     0.000916515     0.000873411
      -0.0066785      -0.0059233
     -0.00235274     -0.00259351
     -0.00692124     -0.00684218
     -0.00889696     -0.00883515
      0.00073532     0.000679138
     -0.00344337     -0.00341859
     -0.00160872     -0.00178636
      0.00239245       0.0022317
     -0.00230196     -0.00221307
      0.00012743     3.61609e-05
      6.1962e-05       6.306e-05
     -7.3726e-05    -1.36399e-05
     -0.00193849     -0.00174563
     -0.00263442     -0.00250606
     -0.00112802     -0.00112066
     0.000402611     0.000419996
      -0.0178203      -0.0180859
      -0.0108912      -0.0105475
      0.00360383      0.00321424
     -0.00113168     -0.00111278
    -0.000266721    -0.000795639
     -0.00104332     -0.00094615
     -0.00378951     -0.00391019
    -0.000544024    -0.000644415
      0.00129133      0.00124046
       0.0037934      0.00354461
     -0.00117725     -0.00112406
     -0.00987234     -0.00937772
     0.000593722     0.000547323
      -8.938e-06     4.99758e-05
      -0.0159135      -0.0147205
     -0.00176391     -0.00195516
     -4.6189e-05     4.69137e-05
     -0.00651003     -0.00663255
     -0.00131148     -0.00120441
    -0.000238354    -0.000462728
    -0.000655367    -0.000682615
      -0.0022125     -0.00216462
     -0.00606732     -0.00585874
      -0.0226673      -0.0224304
     -0.00246421     -0.00338211
     -0.00481202       -0.004443
    -0.000949289     -0.00109076
       -0.021101      -0.0206636
    -0.000898086    -0.000874838
     -0.00260655     -0.00267531
      -0.0308289      -0.0308761
      -0.0124415      -0.0123014
     -0.00445528     -0.00456071
      -0.0162314      -0.0150455
     -0.00242398     -0.00234872
     -0.00140084     -0.00139274
     -0.00039535    -0.000413667
      -0.0103348     -0.00959431
    -0.000239834    -0.000314401
       2.146e-05     5.57629e-05
    -0.000600644     -0.00105474
     -0.00250129     -0.00305462
      0.00100688     0.000740966
    -0.000538001    -0.000510575
    -0.000349808    -0.000326773
     -0.00105062    -0.000967047
       0.0012533      0.00112912
     -0.00683578     -0.00678217
    -0.000259435    -0.000252243
     -3.2678e-05     -0.00078839
    -0.000715876    -0.000433724
    -0.000870777    -0.000857087
    -0.000468046    -0.000527989
      0.00207958      0.00194055
      0.00099015       0.0010663
     -7.8503e-05    -6.63925e-05
    -0.000112921    -9.82377e-05
      0.00373002      0.00313123
     -0.00319447      -0.0031565
     -0.00115613     -0.00112822
     0.000646914     0.000493605
       -0.011217      -0.0111829
     -0.00156608     -0.00146853
    -0.000613291    -0.000440216
    -0.000355334    -0.000424567
      0.00200219      0.00164514
     -0.00326451     -0.00313392
    -0.000256169    -0.000172832
     0.000600766     0.000638189
       3.657e-06     7.62233e-05
      6.8931e-05     0.000109797
      0.00149795      0.00143688
     -0.00323103     -0.00321236
     -0.00848066     -0.00859862
      -0.0045606     -0.00455497
     -0.00202307     -0.00193774
    -0.000398499    -0.000403188
    -0.000451676    -0.000519196
     -0.00616814     -0.00601492
     -0.00188386     -0.00176874
    -0.000747471    -0.000967378
     -0.00264672     -0.00262565
    -0.000526701    -0.000290708
    -0.000295964    -0.000255475
     -0.00402712     -0.00426615
     -0.00190586     -0.00189074
    -0.000202024    -0.000115016
     -0.00983569     -0.00977256
     0.000965108     0.000927056
     -0.00156062     -0.00183075
     -0.00225711     -0.00262206
     -0.00102622     -0.00095673
      -0.0013582     -0.00175569
      0.00131214      0.00120123
    -0.000568347    -0.000545909
      0.00158998     0.000862207
     -2.6782e-05    -2.59701e-05
      -0.0119235      -0.0123424
     -0.00758812     -0.00774113
    -0.000134136    -0.000129612
     -0.00384833     -0.00405699
     -0.00977452     -0.00966592
      8.0916e-05    -6.31956e-05
     -0.00247213     -0.00232361
      -0.0101159      -0.0103054
      -0.0147982       -0.014808
      -0.0017863     -0.00173243
      0.00138588      0.00126029
      1.9442e-05    -3.21208e-05
      0.00121528      0.00121071
    -0.000519769    -0.000538813
     -0.00435772     -0.00435927
    -0.000935182     -0.00100302
     -0.00832089     -0.00750052
     -0.00050077    -0.000482498
     -0.00791316     -0.00759871
     0.000446769     0.000421336
      0.00265727      0.00237316
      0.00174273      0.00159859
     -0.00879818     -0.00952917
      0.00246511      0.00229957
    -0.000378489     -0.00038326
    -0.000900471    -0.000848479
      2.6261e-05     4.23509e-05
       -0.013206      -0.0130473
      0.00195657      0.00139723
    -0.000695151    -0.000902081
     -0.00392453     -0.00356762
    -0.000154961    -0.000116031
      0.00116039       0.0010275
     -0.00155575     -0.00151673
     -0.00257804      -0.0025198
     -0.00163357     -0.00167788
     -0.00108154      -0.0010367
     -0.00255383     -0.00255052
     -0.00212776     -0.00230927
      -0.0169866      -0.0169084
     0.000671131     0.000601243
     0.000552347     0.000585484
     0.000560036     0.000548677
      0.00104129     0.000686028
     -0.00165619     -0.00174063
     -0.00114242     -0.00141998
     0.000313989     0.000278661
     -0.00164169     -0.00162124
     -0.00115894     -0.00111944
     -0.00115021      -0.0011003
    -0.000135293    -0.000145406
     -0.00339852     -0.00466274
     -0.00170382     -0.00172635
      -4.818e-05    -5.02035e-05
    -0.000698359    -0.000798546
    -0.000354299    -0.000315586
      0.00196429      0.00176535
     -0.00297009     -0.00300337
     0.000668772      0.00071937
    -0.000447038    -0.000523553
      0.00121399     0.000769949
     0.000464114     0.000469047
      9.0663e-05     -5.4438e-05
      -0.0100897      -0.0101168
     -6.3568e-05      -0.0001405
     -0.00907663     -0.00875909
      0.00368498      0.00335983
      0.00258985      0.00246741
      -0.0020548     -0.00199547
      0.00192064      0.00169667
      -0.0213321      -0.0220716
     0.000928643     0.000915706
     0.000173536     0.000166362
      -0.0176536      -0.0169911
    -0.000712004    -0.000663236
     -0.00738929     -0.00749849
     -0.00626844     -0.00627176
     -0.00276508     -0.00272186
     0.000694536     0.000606551
     -0.00203338     -0.00194146
     -0.00203936     -0.00217891
     -0.00182308     -0.00174777
     -0.00872575     -0.00874917
       -0.010759      -0.0107715
    -0.000590501     -0.00068303
    -0.000153947    -0.000216443
      0.00172666      0.00121544
     0.000861247     0.000821873
    -0.000495136    -0.000458998
     -0.00033439    -0.000276926
      0.00048171     0.000433124
     -0.00365417     -0.00379805
     -0.00354953     -0.00397362
    -0.000947075     -0.00094387
     -0.00600971     -0.00613213
     -0.00124589     -0.00100756
     -0.00265669     -0.00289668
    -0.000786417    -0.000856802
     0.000560949     0.000557453
     -0.00107051     -0.00100407
     -0.00108573    -0.000886611
     0.000241139     0.000249805
    -0.000278965    -0.000194299
     0.000860286     0.000920522
     -0.00157667     -0.00169425
     0.000801607     0.000768781
    -0.000176453    -0.000116481
     0.000198893     0.000229431
    -0.000123245    -0.000201988
     -0.00895258     -0.00853131
    -0.000755949     -0.00087475
      -0.0080778     -0.00830144
     -1.8414e-05     5.23938e-05
     -0.00247582     -0.00287989
     -0.00423426     -0.00420719
     -0.00666284     -0.00663363
    -0.000236002    -0.000738857
    -0.000908033    -0.000882808
    -0.000368823    -0.000512892
      -0.0040637     -0.00511671
    -0.000390102    -0.000433517
     -0.00220782       -0.002166
     -6.3356e-05     6.79095e-05
     -0.00226281     -0.00215122
      0.00279603      0.00247099
    -0.000144378    -0.000299445
      -0.0089804     -0.00918586
     -0.00166686     -0.00145819
     0.000332977     0.000198471
     0.000572544     0.000655431
     0.000740627     0.000574345
     -0.00109598     -0.00120666
     -0.00130659     -0.00202176
     -0.00768934     -0.00734313
     -0.00230859     -0.00228157
      0.00177212      0.00163933
     -0.00234248     -0.00206783
     -0.00515584     -0.00479723
    -0.000670776    -0.000677981
    -0.000122546    -0.000128831
    -0.000953711    -0.000962412
     -0.00584904     -0.00568207
     -0.00411911       -0.004322
     0.000248041     0.000170392
    -0.000697526     -0.00072672
      0.00157314      0.00151317
    -0.000222383    -8.83171e-05
     -9.9165e-05    -0.000161047
     0.000680904     0.000632125
     0.000524012     0.000624903
     -0.00430763     -0.00400725
       -0.002623     -0.00273255
     -0.00687352     -0.00695936
      0.00174614      0.00168885
     0.000969767      0.00102464
    -0.000140187    -4.20032e-05
     -0.00116669     -0.00134804
      0.00153187      0.00142328
     -0.00228582     -0.00258229
     -0.00427259     -0.00360366
        9.63e-05    -5.94006e-06
     -0.00210418     -0.00191268
    -0.000750174    -0.000777703
     -0.00201501     -0.00193003
     -0.00123136     -0.00118148
    -0.000205817    -0.000211874
     -0.00386079     -0.00416848
     -0.00010887    -0.000102531
      -0.0121603      -0.0118778
    -0.000589149    -0.000630977
    -0.000528197     -0.00055535
     -0.00397429     -0.00367182
     -0.00356838     -0.00343768
     -0.00344084     -0.00366257
     -4.1036e-05     0.000126627
    -0.000406563    -0.000872205
     -0.00353879     -0.00378429
     -0.00262358     -0.00207158
      -0.0117308      -0.0112267
     0.000828434     0.000775653
      0.00172882      0.00148889
     -0.00292409     -0.00310877
    -0.000375045    -0.000505419
    -0.000241603    -0.000291614
     -0.00155091     -0.00150912
     -0.00459751     -0.00450176
    -0.000803041    -0.000818021
     -0.00884001     -0.00839471
     -0.00277127     -0.00238363
     0.000217462     0.000255079
     0.000495319     0.000466608
    -0.000423792     -0.00114671
     -0.00952755     -0.00816338
     0.000327507     0.000331281
    -0.000116887    -0.000281784
     -5.3584e-05    -8.17106e-06
      6.6831e-05     0.000140463
     -0.00146239      -0.0015099
     0.000423122     0.000380002
    -0.000876418    -0.000945389
     -0.00173796     -0.00170487
     -0.00228125     -0.00235761
     -0.00232127     -0.00248542
    -0.000501893    -0.000462728
     0.000953846     0.000821537
       0.0012779      0.00153535
     -0.00419417     -0.00335721
      0.00101484      0.00098956
     0.000260131     0.000239001
    -0.000453775    -0.000321959
      -6.704e-05    -2.44914e-05
     -0.00522359     -0.00489578
    -0.000394652    -0.000353662
       -0.000206    -0.000159359
     -0.00887674     -0.00820565
      0.00309199      0.00289529
     0.000192958     0.000111138
     -0.00491889      -0.0050546
    -0.000221888    -0.000189824
      0.00104938     0.000937321
    -0.000198233    -4.77574e-05
     -0.00248393     -0.00239226
     -0.00140885     -0.00139574
    -0.000192066    -0.000120275
      -0.0014386     -0.00137233
     -0.00700625     -0.00662767
      -0.0108259      -0.0110357
     -0.00118467     -0.00116264
     0.000541487     0.000525412
     0.000427253     0.000405121
     -0.00499815     -0.00488501
     -0.00043175    -0.000685337
     -0.00917041     -0.00894575
    -0.000395958    -0.000459252
     -0.00221873     -0.00220107
      0.00063558     0.000657518
     -0.00141023     -0.00153643
     0.000941495     0.000824112
    -0.000391936    -0.000372712
      0.00152561     0.000715892
      7.2418e-05     8.90721e-05
    -0.000646193    -0.000679666
    -0.000449799    -0.000513553
      0.00164572      0.00150764
    -0.000264075    -0.000213439
    -0.000517537    -0.000482137
    -0.000288385    -0.000262722
      0.00318505      0.00297118
     -0.00050083    -0.000524212
      0.00068669     0.000671513
     -0.00093236    -0.000740427
    -0.000731227     -0.00105453
     -0.00253974      -0.0025303
      7.6125e-05     0.000180214
      7.7118e-05     0.000100451
     0.000410202     0.000421536
     -0.00290444     -0.00288025
     -0.00978561     -0.00957359
      0.00126455      0.00118046
     -0.00591083     -0.00573035
     -0.00161279      -0.0015536
      -0.0231135      -0.0231217
      0.00303127      0.00282712
     0.000258032     0.000220657
    -0.000368538    -0.000355632
     -0.00123925     -0.00121816
      -0.0046322     -0.00454631
     -0.00775102     -0.00786419
     -1.4568e-05     0.000108354
     0.000787907      0.00077935
    -0.000834563    -0.000867781
     -3.3775e-05      2.0658e-05
     -0.00350444      -0.0036708
       0.0014636      0.00135648
     0.000108463     0.000130474
     -0.00255817     -0.00255933
      -0.0018974      -0.0019647
      0.00147159      0.00120726
     -0.00421248     -0.00465748
      0.00015961     8.35514e-05
     -0.00150717     -0.00149016
     0.000209786     0.000275393
     -0.00117552     -0.00119721
     -0.00273694      -0.0027115
    -0.000316703    -0.000335371
     -0.00194712     -0.00190371
     -0.00115087     -0.00135596
     -0.00223617     -0.00235722
     -0.00039346     -0.00037688
      -0.0145407      -0.0149118
     -0.00101176     -0.00100202
    -0.000309629    -7.00828e-05
     -0.00649534     -0.00632921
      0.00202667      0.00193305
    -0.000649915     -0.00070845
      -0.0021222     -0.00230923
     0.000198519      0.00013703
     -0.00245275     -0.00254503
     -0.00191677     -0.00195887
     -0.00034039    -0.000449634
     -0.00284035     -0.00265362
      0.00120794      0.00115368
      -0.0047107     -0.00485917
     -0.00795432     -0.00807458
     -0.00118336     -0.00112901
     -0.00816909     -0.00830757
     -0.00394735     -0.00395238
     -0.00374956     -0.00442668
      -0.0130861      -0.0129811
     -0.00152798     -0.00167378
     0.000117139     0.000107197
     -0.00446375      -0.0040369
     0.000221167     0.000236792
     -0.00288088     -0.00280548
     -0.00144333     -0.00139654
      -0.0037197     -0.00435589
     -0.00603698     -0.00573438
      -0.0139886      -0.0138746
     -0.00527994     -0.00527502
    -0.000210089    -0.000196834
     0.000774643     0.000859405
     -0.00545338      -0.0059874
    -0.000378433    -0.000208518
     -0.00634636     -0.00622379
     -0.00586672     -0.00643429
    -0.000328959    -0.000437676
     0.000847159      0.00079291
     0.000130425     0.000115386
     -0.00530805     -0.00624139
     0.000571255     0.000466032
     -0.00204211     -0.00198555
      -0.0122572      -0.0120042
     -8.0609e-05    -0.000213434
    -0.000168918    -7.71043e-05
    -0.000161793    -0.000134182
     -0.00444082     -0.00437793
     -0.00041277    -0.000374836
     -0.00102096      -0.0011367
     0.000843416     0.000848988
     0.000297291     0.000287844
      -0.0136382      -0.0136404
      8.2799e-05      7.3841e-07
     -0.00542429     -0.00563567
    -0.000412855    -0.000464968
     -0.00262088     -0.00209947
     -0.00235499     -0.00228023
     -3.3773e-05     5.57818e-05
     0.000639327     0.000493868
    -0.000416732    -0.000413052
      -0.0010118     -0.00105005
     -0.00158871     -0.00150293
    -0.000484972    -0.000555855
    -0.000484833    -0.000418504
      0.00193547      0.00128805
     0.000308411     0.000287221
      0.00145547      0.00134764
     -0.00114854     -0.00116922
    -0.000799604     -0.00137959
     -0.00347251     -0.00340887
     -0.00142708     -0.00137749
     0.000342995     0.000252485
     -0.00467527     -0.00446446
     -0.00126587     -0.00178653
     0.000327297     0.000255152
     -0.00809287     -0.00796066
      -8.636e-06    -1.04341e-05
      0.00361619      0.00328237
      -0.0171669      -0.0166578
     -0.00172595     -0.00185921
       0.0022358        0.002052
     -0.00151028     -0.00144846
     -0.00324421     -0.00373794
    -0.000866194    -0.000830815
    -0.000333851    -0.000359087
     -0.00146045     -0.00139722
    -0.000495335    -0.000530319
     0.000344241     0.000206477
     -0.00105764     -0.00111039


==> scatterplots/nh3/anisotropic_fit_expexchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00641433      0.00649255
       0.0243725       0.0234679
     0.000248967     0.000257791
     0.000689795      0.00055792
       0.0167238       0.0161825
      0.00046488     0.000566759
       0.0013864      0.00138893
     0.000176052     0.000143781
      0.00653956      0.00637739
        0.011362       0.0114952
     0.000544752     0.000461057
      0.00107123      0.00138275
     0.000492374     0.000365356
        0.010234       0.0093125
     0.000769465     0.000717663
     0.000876507     0.000848674
       0.0373343        0.036962
     0.000498927     0.000466476
      0.00314332      0.00279752
     0.000548549     0.000601555
       0.0334915       0.0330144
       0.0011748      0.00131389
      0.00429352      0.00404056
       0.0168126       0.0168322
       0.0044015      0.00427389
      0.00257285      0.00267306
       0.0115249        0.011845
     0.000917661     0.000827281
      0.00101959     0.000686267
     0.000516128     0.000504682
     0.000278794      0.00025335
     0.000483444     0.000402825
      0.00364536      0.00377288
      0.00116688       0.0010306
     0.000679887     0.000687537
      0.00960501       0.0095628
      0.00214821      0.00246828
       0.0266151       0.0263622
       0.0468581       0.0459927
      0.00198468      0.00214632
      0.00347406       0.0034924
     0.000435692     0.000492002
      0.00135223      0.00121477
       0.0159034       0.0152471
      0.00545231       0.0050158
     0.000946348      0.00100275
       0.0205287       0.0207406
     0.000527897     0.000494905
       0.0254994       0.0244756
     0.000137899      0.00018923
      0.00178872       0.0019015
     0.000202244     0.000172684
     0.000802058     0.000636501
       0.0162758       0.0158621
     0.000216143     0.000243099
     0.000542698     0.000507558
      0.00219627      0.00219499
      0.00107168       0.0010283
       0.0200145       0.0204213
      0.00571603      0.00568206
      0.00068642     0.000801883
       0.0287212        0.028996
      0.00285929      0.00315432
      0.00112074      0.00110524
      0.00109177     0.000948463
       0.0042462      0.00379717
       0.0068052      0.00601854
      0.00668079      0.00699091
       0.0217778        0.020641
      0.00125732      0.00150484
       0.0196166       0.0192909
      0.00127716      0.00129456
       0.0143263       0.0141848
      0.00128314      0.00106805
     0.000198045     0.000232378
     0.000506245     0.000397644
      0.00168341      0.00172194
      0.00080469     0.000995901
       0.0135648       0.0136186
     0.000260256     0.000238882
       0.0109573       0.0104227
      0.00177784      0.00170003
      0.00235295      0.00262676
      0.00362609      0.00324182
      0.00448495       0.0041018
     0.000361147     0.000319978
      0.00451658      0.00452733
       0.0004994     0.000509018
        0.022217       0.0219706
     0.000471435      0.00039519
     0.000570289     0.000560246
       0.0268913       0.0263119
      0.00109575     0.000855578
     0.000243775     0.000241798
       0.0441862       0.0469353
     0.000879777     0.000869985
     0.000481511     0.000488336
      0.00445326      0.00508252
     0.000463842       0.0004496
       0.0061607      0.00602233
       0.0508307       0.0527867
       0.0022911      0.00248269
       0.0154889       0.0158178
     0.000430098     0.000408562
      0.00663068      0.00714448
     0.000211156     0.000268799
     0.000781812     0.000839634
       0.0039761      0.00362051
     0.000618956     0.000414244
      0.00386009       0.0039868
      0.00600733      0.00610207
      0.00382455      0.00405293
       0.0211273       0.0202101
       0.0248479       0.0235202
      0.00922256       0.0089542
      0.00387205      0.00329668
     0.000418412     0.000378017
       0.0156138       0.0155808
      0.00400188      0.00333507
       0.0399355       0.0394222
      0.00628084      0.00603371
      0.00105775     0.000981134
      0.00170533      0.00179439
      0.00170165      0.00179394
      0.00181532      0.00156307
      0.00138461      0.00137442
     0.000287416      0.00026513
      0.00071288     0.000499776
      0.00146629      0.00146693
       0.0467483       0.0498038
      0.00417434      0.00438351
     0.000696422     0.000666365
       0.0337992       0.0327657
     0.000451562     0.000453253
       0.0101706       0.0109412
     0.000585818     0.000560834
     0.000236052     0.000234287
       0.0177382        0.017477
     0.000759909     0.000645273
      0.00759409       0.0068928
       0.0527265       0.0519325
      0.00164031      0.00172125
      0.00187538      0.00176766
      0.00171999      0.00181847
       0.0122273       0.0119108
      0.00842813      0.00908855
      0.00040786     0.000308558
     0.000806501     0.000881009
     0.000871652     0.000610804
     0.000820746     0.000785799
      0.00092515     0.000715353
      0.00545085      0.00597679
     0.000440792     0.000334839
      0.00301726      0.00251361
      0.00221608      0.00231803
      0.00538888      0.00580308
      0.00670674      0.00658981
     0.000343729     0.000337057
     0.000257336     0.000269521
       0.0153952       0.0158193
      0.00245344      0.00285663
       0.0425294       0.0419302
      0.00134538      0.00154599
       0.0139962       0.0148329
     0.000285993     0.000286189
      0.00180061      0.00145215
     0.000285074     0.000277287
       0.0113164       0.0113867
      0.00413958      0.00472873
     0.000909336     0.000973157
       0.0227368        0.021661
      0.00376573      0.00338884
      0.00344522      0.00309983
       0.0027713        0.002778
     0.000488635     0.000524732
     0.000364384     0.000408175
       0.0116453        0.012077
     0.000619715     0.000712749
       0.0045899      0.00439894
     0.000788293     0.000986858
     0.000740882     0.000837861
      0.00320415      0.00318019
      0.00237206      0.00209409
      0.00727337      0.00855526
      0.00711993      0.00656224
      0.00276328      0.00263902
       0.0103381      0.00957705
         0.04796       0.0491481
     0.000448002     0.000450891
     0.000717572     0.000568761
      0.00200483      0.00226253
       0.0409449       0.0407405
       0.0226422        0.023415
      0.00069269     0.000688814
     0.000454407     0.000440727
       0.0383671       0.0357971
     0.000284357     0.000271744
       0.0201064       0.0200097
     0.000713798     0.000645164
       0.0014707      0.00166466
       0.0233846       0.0245515
      0.00228086      0.00206082
      0.00486293      0.00461206
      0.00331751      0.00289688
      0.00058891     0.000670128
      0.00135648       0.0013178
       0.0160052       0.0161717
      0.00349039      0.00321345
     0.000255682     0.000257378
       0.0022977      0.00231828
       0.0117869       0.0115269
     0.000441749     0.000478502
      0.00879698      0.00859189
      0.00439521       0.0049559
      0.00163757      0.00183286
      0.00112007     0.000884475
      0.00034397     0.000358915
       0.0016618      0.00140218
       0.0039276      0.00399825
     0.000786195     0.000733973
      0.00134348       0.0011251
     0.000853278     0.000992889
       0.0128179       0.0129856
      0.00177092      0.00179538
       0.0228786       0.0226565
     0.000648595     0.000645761
     0.000915164     0.000747095
      0.00152612      0.00149873
      0.00274195      0.00257887
     0.000211447     0.000144155
      0.00204067      0.00161045
      0.00122979      0.00100953
     0.000394386     0.000369633
     0.000326279     0.000313751
      0.00195248      0.00220667
       0.0242656       0.0239483
      0.00633851      0.00715418
       0.0013148      0.00103759
     0.000737513     0.000636544
       0.0360331       0.0366375
       0.0242478       0.0244575
      0.00761682      0.00812023
      0.00371221        0.004049
      0.00448401      0.00490138
       0.0178212       0.0180433
     0.000881107      0.00084886
      0.00748002      0.00710978
      0.00250196      0.00250471
      0.00441232      0.00405554
       0.0234952       0.0242837
       0.0100627       0.0102438
      0.00162391      0.00128679
      0.00283185      0.00308662
       0.0055094      0.00623302
       0.0238416       0.0236422
      0.00130671      0.00122622
        0.002765      0.00274627
      0.00260065      0.00238654
     0.000614221       0.0005729
       0.0155677       0.0151095
     0.000647566      0.00075312
      0.00121732      0.00134659
      0.00495996      0.00517894
     0.000617231     0.000788436
     0.000979838      0.00111407
     0.000944185     0.000842091
     0.000253909     0.000233933
      0.00137326      0.00109972
      0.00526554      0.00548295
      0.00221713      0.00208318
      0.00140578      0.00124149
      0.00222197      0.00243833
       0.0163708       0.0163883
      0.00134307      0.00133331
     0.000512249     0.000397277
       0.0011002      0.00115639
     0.000453448     0.000449856
      0.00465909      0.00472197
      0.00803785      0.00835901
       0.0209415       0.0203443
       0.0272257       0.0267419
       0.0049883      0.00480772
     0.000375131     0.000305653
     0.000390314     0.000389175
        0.049798       0.0508332
      0.00712428       0.0071122
       0.0208048       0.0215274
      0.00305979      0.00357108
       0.0028423      0.00291241
      0.00629637      0.00635648
     0.000447707     0.000439198
     0.000532414     0.000573793
       0.0121736       0.0114701
       0.0138266       0.0139538
     0.000583222     0.000486841
      0.00451757      0.00467091
       0.0115123       0.0110496
     0.000686317     0.000540201
     0.000294103     0.000254901
       0.0221762       0.0222612
       0.0018672      0.00234583
     0.000606879     0.000497822
      0.00535116      0.00536091
      0.00698628      0.00742475
        0.017938       0.0175507
      0.00043442     0.000417757
      0.00994277       0.0107859
     0.000319805     0.000406222
      0.00073992     0.000534123
      0.00241901      0.00285124
      0.00101526     0.000938771
      0.00413349      0.00431975
      0.00868924       0.0083863
     0.000718943     0.000839308
     0.000246446     0.000214364
     0.000336766     0.000325694
      0.00037127     0.000255726
     0.000306177     0.000304891
     0.000827922     0.000860997
      0.00267345      0.00319932
       0.0135783       0.0136992
      0.00346262      0.00368151
     0.000407512     0.000286016
       0.0114783       0.0110022
      0.00492902      0.00488247
       0.0255026       0.0261143
      0.00833315      0.00957172
      0.00482628      0.00523136
     0.000783882     0.000772355
      0.00459166      0.00465917
     0.000420222     0.000325332
     0.000587999     0.000436926
     0.000325172     0.000412109
       0.0260232        0.026682
       0.0127362       0.0127459
      0.00966808      0.00952997
      0.00123246       0.0012123
      0.00655933       0.0072692
     0.000578404     0.000606103
       0.0359595       0.0356882
       0.0470883       0.0445736
      0.00170559      0.00202834
     0.000646887     0.000544266
        0.020319       0.0205161
      0.00425809      0.00392917
      0.00443122      0.00442101
      0.00541025      0.00597141
      0.00648797      0.00620896
      0.00703989      0.00700182
       0.0208722       0.0206966
     0.000192038     0.000187486
      0.00858379      0.00852673
     0.000732217     0.000786756
      0.00013594     0.000128717
     0.000702128      0.00075152
       0.0310487         0.03167
       0.0314742       0.0304458
     0.000585522     0.000480183
      0.00277916       0.0027931
      0.00190697      0.00186473
      0.00730108      0.00720387
       0.0165275       0.0158294
      0.00147122      0.00142014
     0.000735802     0.000794818
       0.0012626      0.00107394
       0.0127954       0.0127642
        0.022511       0.0227694
      0.00245535      0.00225228
      0.00063574     0.000541016
      0.00744036      0.00712817
       0.0169166       0.0166584
      0.00326414      0.00327081
     0.000191604     0.000189259
     0.000284373     0.000332759
      0.00105997      0.00120554
     0.000952687     0.000778343
      0.00976487      0.00994559
      0.00546488      0.00599707
       0.0106407       0.0106635
      0.00243791      0.00242614
       0.0011657      0.00127481
      0.00278388      0.00314791
      0.00011877     0.000142177
      0.00152903       0.0013971
     0.000630032     0.000520432
     0.000743335     0.000650314
      0.00842532       0.0077678
       0.0133974       0.0129741
      0.00105781      0.00107289
     0.000617987     0.000591741
     0.000906697     0.000945584
      0.00171446      0.00151746
      0.00556696      0.00591305
     0.000577755     0.000446801
      0.00111615      0.00137354
      0.00251406      0.00225685
       0.0175552       0.0176092
     0.000377418     0.000292997
      0.00529239      0.00533731
      0.00288022      0.00301832
      0.00109173       0.0010789
       0.0021873      0.00235347
     0.000278612     0.000290411
      0.00469911      0.00483894
      0.00736551      0.00731491
        0.013433       0.0133758
        0.010435       0.0106878
      0.00157571      0.00176999
      0.00989096        0.008881
      0.00237277      0.00241754
     0.000217098     0.000286653
       0.0382475       0.0368262
      0.00556919      0.00553473
       0.0116886       0.0117956
       0.0252397       0.0252299
      0.00105795      0.00113969
      0.00475659      0.00468498
      0.00281398      0.00295978
      0.00340957      0.00360511
      0.00157797      0.00171811
      0.00022221     0.000283085
      0.00152698      0.00152948
      0.00327008      0.00302088
      0.00849093      0.00804294
      0.00454896      0.00412476
     0.000293323     0.000290249
     0.000477764     0.000574493
       0.0421446       0.0432165
       0.0254854       0.0250647
      0.00449027      0.00475803
      0.00332928      0.00304623
       0.0142367       0.0146161
      0.00173471      0.00182432
      0.00839453      0.00819226
      0.00263209      0.00264244
      0.00248857      0.00252423
      0.00229212      0.00236747
     0.000492384      0.00044662
       0.0201758       0.0194167
     0.000504643      0.00060721
      0.00125188     0.000978534
        0.046455       0.0461567
      0.00225113      0.00242355
     0.000394502     0.000412411
       0.0219427       0.0218684
      0.00401715      0.00376917
      0.00344296      0.00402943
     0.000508011     0.000520936
      0.00512613      0.00473131
       0.0145954       0.0145261
       0.0550348        0.056415
       0.0306764       0.0330824
       0.0200357       0.0196504
      0.00444672      0.00473843
       0.0436374       0.0423657
     0.000308221     0.000241342
       0.0150936        0.015963
       0.0822479       0.0838968
       0.0204177       0.0203446
       0.0124429       0.0121212
       0.0359844       0.0346997
      0.00194303      0.00179234
      0.00310183        0.003245
     0.000619463     0.000702125
       0.0364849       0.0367836
     0.000564641     0.000704075
     0.000336591     0.000247677
      0.00934892      0.00901179
       0.0103356       0.0108939
      0.00252098      0.00243323
      0.00153618      0.00129016
     0.000844568     0.000670524
     0.000401372     0.000426929
     0.000351863     0.000348169
       0.0158208        0.016148
      0.00038491     0.000330052
       0.0134591       0.0140417
      0.00914553      0.00868194
     0.000755608     0.000633204
     0.000235808     0.000282972
      0.00262923      0.00291572
      0.00485349      0.00450458
      0.00660188      0.00710723
     0.000948229     0.000839505
          0.0061      0.00606174
      0.00216588      0.00221621
      0.00419919      0.00396378
      0.00142356       0.0013611
       0.0371257       0.0374033
      0.00065619     0.000652821
      0.00420556      0.00393609
      0.00011268     0.000156533
       0.0130811       0.0128798
       0.0095101      0.00887916
      0.00096157     0.000639262
     0.000946912     0.000791414
      0.00169291      0.00147327
     0.000497334     0.000309034
      0.00087173     0.000913586
      0.00204462      0.00219405
       0.0157739       0.0156899
      0.00768753      0.00780184
     0.000605139     0.000562892
     0.000192013     0.000189872
      0.00154704      0.00138442
       0.0135956       0.0129034
       0.0018619      0.00199104
      0.00140102      0.00142089
      0.00207912      0.00204335
      0.00301219      0.00238524
      0.00119808     0.000952167
      0.00986802         0.01009
     0.000709824     0.000672302
      0.00145822      0.00106563
       0.0343186       0.0335238
      0.00137425      0.00138468
      0.00394883      0.00426143
      0.00427784       0.0049105
     0.000366848     0.000357796
      0.00578037      0.00658105
      0.00415495      0.00439138
       0.0021946      0.00196093
       0.0073932      0.00827116
     0.000995452     0.000992257
       0.0320775       0.0327454
       0.0182062       0.0187932
     0.000614757     0.000546436
      0.00737815      0.00745519
       0.0136942       0.0134462
      0.00166951       0.0018417
      0.00133997      0.00114998
       0.0184614       0.0187105
       0.0401498       0.0405798
      0.00169325      0.00142867
     0.000951319      0.00113216
     0.000208211     0.000229673
      0.00051416     0.000503573
     0.000879955     0.000759274
       0.0249998       0.0238508
      0.00298241      0.00337504
       0.0381009       0.0364731
     0.000878031      0.00070213
       0.0247349       0.0244492
     0.000246549      0.00022194
      0.00406575      0.00401894
      0.00417237      0.00470533
       0.0228934       0.0230364
      0.00457752      0.00480084
      0.00022861     0.000245839
      0.00117796      0.00111248
     0.000365949      0.00026809
       0.0260243       0.0253357
      0.00977619      0.00968663
      0.00121491      0.00148244
      0.00951284      0.00991677
     0.000583992     0.000548481
      0.00432191      0.00419948
     0.000522655     0.000536652
     0.000953296     0.000909016
       0.0025576      0.00244633
       0.0107795       0.0112854
     0.000988233     0.000991846
      0.00219571      0.00235475
       0.0486515       0.0509333
     0.000324589     0.000416625
     0.000832896     0.000683265
     0.000431974      0.00039305
      0.00505447      0.00592755
      0.00657607       0.0063786
      0.00294517      0.00348477
     0.000544251      0.00067005
      0.00222414      0.00223526
      0.00236928      0.00203981
     0.000536529     0.000498933
     0.000580575     0.000518559
       0.0331886       0.0359338
     0.000675338     0.000721066
     0.000922757     0.000811024
      0.00330231      0.00323177
      0.00115031     0.000934492
       0.0016288      0.00191061
      0.00287571      0.00295398
      0.00135143      0.00111339
     0.000238218      0.00022794
      0.00378266      0.00396165
      0.00345744       0.0038408
     0.000784505     0.000784903
        0.027526       0.0270032
      0.00373492      0.00398001
       0.0138188       0.0131238
      0.00443592      0.00445151
     0.000902054     0.000936088
       0.0011143     0.000927759
      0.00160366      0.00183204
       0.0585972        0.057884
     0.000958798     0.000939635
     0.000381689     0.000293451
       0.0434926       0.0409282
     0.000716332     0.000609026
        0.012376       0.0125909
       0.0126998       0.0125005
      0.00245246      0.00241299
     0.000679003      0.00064129
      0.00716953      0.00672361
      0.00321836      0.00325129
     0.000467127     0.000417169
       0.0263402       0.0261665
       0.0181684       0.0182977
     0.000400235     0.000586005
     0.000940867     0.000865187
      0.00711309      0.00718203
     0.000289579     0.000318237
      0.00186321      0.00202871
       0.0010306     0.000756313
     0.000197469     0.000195137
       0.0157444       0.0158366
       0.0133647       0.0140468
      0.00121753      0.00105904
       0.0077869      0.00778072
      0.00666103      0.00712321
       0.0050762      0.00524382
     0.000278878     0.000378687
     0.000420924     0.000355034
      0.00151126      0.00124174
      0.00505093      0.00435838
     0.000161116     0.000133433
      0.00197521      0.00166228
      0.00658546      0.00643041
      0.00292983      0.00303415
     0.000274838      0.00028511
      0.00758528      0.00755482
      0.00647651      0.00660883
      0.00309688      0.00302773
       0.0295322       0.0292466
     0.000973132      0.00108518
       0.0184954       0.0188815
      0.00141812      0.00120078
        0.026599       0.0257278
      0.00572789      0.00608142
       0.0401575       0.0395629
         0.02418       0.0236153
      0.00138234      0.00118339
     0.000353238     0.000473578
       0.0321223       0.0336817
       0.0019006      0.00191843
       0.0026617      0.00233906
      0.00438032      0.00411725
      0.00114443      0.00121043
      0.00170494      0.00173332
      0.00109967      0.00117064
        0.020716       0.0215105
      0.00977857      0.00936777
      0.00133673      0.00154496
      0.00405531      0.00384711
      0.00259361      0.00258809
     0.000947519      0.00107887
      0.00636453      0.00730802
       0.0246744       0.0246677
      0.00304188      0.00276857
     0.000486283     0.000514086
      0.00798374      0.00694893
         0.01718       0.0161199
     0.000904691     0.000764162
     0.000391487     0.000312688
     0.000755483     0.000688575
       0.0128055       0.0122987
       0.0105479       0.0104936
     0.000401627     0.000412248
     0.000286412     0.000307927
     0.000642595     0.000693236
      0.00330293      0.00286546
      0.00157176      0.00172922
     0.000501791     0.000465502
      0.00393799      0.00376024
       0.0236038       0.0230369
      0.00279863       0.0032199
       0.0128955       0.0133641
      0.00515555      0.00525457
      0.00359129      0.00334045
      0.00222764      0.00189359
      0.00200709      0.00212779
     0.000261467     0.000250799
      0.00681161      0.00707342
       0.0124503       0.0115452
     0.000677864     0.000796773
       0.0063719      0.00625929
      0.00125556      0.00117198
       0.0110606       0.0109364
     0.000493612      0.00044311
     0.000297088     0.000336797
      0.00431997      0.00468302
     0.000938311     0.000770727
       0.0237565       0.0236503
       0.0010166     0.000953677
       0.0011354     0.000972494
        0.013382       0.0124498
      0.00643878      0.00655111
      0.00849266      0.00861608
       0.0047988      0.00474611
      0.00691154      0.00704673
      0.00911384      0.00975312
       0.0119695         0.01101
       0.0246444       0.0241915
     0.000568934      0.00054203
      0.00234822      0.00246316
      0.00813265      0.00796333
      0.00117353      0.00118682
      0.00061779      0.00059047
      0.00267261      0.00235379
      0.00356116      0.00368021
     0.000814018     0.000807818
       0.0245933       0.0241075
       0.0142091       0.0140946
     0.000916265       0.0008044
      9.6249e-05     8.37947e-05
       0.0113319       0.0125065
       0.0540589       0.0510276
     0.000518713     0.000415567
      0.00419079      0.00452433
     0.000763748     0.000557275
      0.00135538      0.00119021
     0.000917163      0.00103032
     0.000632808     0.000625155
      0.00104076     0.000919538
        0.011109       0.0108222
      0.00383775      0.00411679
      0.00372246       0.0042823
      0.00150497      0.00132369
      0.00102521     0.000998867
       0.0145707       0.0139923
       0.0361234       0.0343834
      0.00254988      0.00253724
     0.000475662     0.000401152
      0.00263919       0.0022355
      0.00114817     0.000930191
       0.0147145       0.0148076
      0.00163883      0.00144308
      0.00184639      0.00162249
       0.0154259       0.0152401
     0.000527565     0.000515081
      0.00278216      0.00303617
       0.0190245       0.0196793
     0.000718228     0.000588249
      0.00015495     0.000204894
      0.00726421      0.00732559
     0.000743086     0.000759808
     0.000240603     0.000211672
      0.00172675      0.00142886
      0.00131471      0.00124964
       0.0285582       0.0282239
       0.0194256       0.0202081
     0.000408804     0.000441619
     0.000661948     0.000602981
     0.000139461     0.000142041
      0.00701748       0.0074503
      0.00258569      0.00286157
       0.0141961       0.0139135
     0.000514372     0.000492374
      0.00265786      0.00248109
     0.000510972     0.000369754
      0.00382818      0.00402078
      0.00071653     0.000804247
      0.00104609     0.000808798
       0.0129308       0.0131872
     0.000650335     0.000508799
     0.000961708      0.00090815
      0.00950274       0.0100874
     0.000660219     0.000648353
      0.00147726      0.00126159
      0.00273497      0.00243019
       0.0012967      0.00107118
      0.00405993      0.00423891
     0.000211383     0.000211403
     0.000227091     0.000227402
      0.00233023      0.00247139
      0.00636693      0.00626153
       0.0012038      0.00125096
       0.0026831      0.00228918
     0.000531602     0.000414388
     0.000149999      9.9609e-05
      0.00795508      0.00774431
       0.0170734       0.0166638
       0.0063959       0.0070192
      0.00715267      0.00684711
     0.000605603     0.000492108
       0.0625297       0.0649073
     0.000673568     0.000650138
      0.00100855     0.000967101
      0.00133402      0.00125416
      0.00103378     0.000978189
        0.014128       0.0134712
        0.017384        0.016822
      0.00230467      0.00225304
      0.00288885      0.00308829
      0.00120048      0.00133848
     0.000494256     0.000308024
       0.0188847       0.0200864
      0.00202874      0.00220109
       0.0003459     0.000311349
      0.00112271      0.00108451
      0.00323327      0.00309425
      0.00150361      0.00196827
       0.0316747       0.0305438
     0.000662666     0.000619549
     0.000427763     0.000375733
     0.000298126     0.000309034
     0.000398982      0.00042202
       0.0019012      0.00200174
      0.00084184     0.000737226
      0.00101572      0.00100504
      0.00639839      0.00689578
      0.00243748      0.00271091
      0.00193328       0.0018058
        0.037372       0.0396943
     0.000921416     0.000763154
      0.00652085      0.00647606
      0.00918071      0.00925657
     0.000303788     0.000322733
      0.00129959      0.00120553
      0.00330377      0.00343391
     0.000723505      0.00070627
      0.00551647       0.0056005
      0.00429753      0.00381786
      0.00337656      0.00340262
      0.00197687      0.00202752
      9.5503e-05     0.000112059
      0.00588814       0.0059483
        0.020396        0.020128
     0.000275695      0.00022405
       0.0243359       0.0243122
      0.00946341      0.00905987
       0.0153666       0.0162689
       0.0305479       0.0306855
       0.0053209      0.00562004
      0.00024938     0.000300539
       0.0188506       0.0186607
     0.000479078     0.000523032
      0.00172122      0.00175676
     0.000474347     0.000476628
       0.0152816       0.0165993
       0.0198242       0.0191716
       0.0285842       0.0279887
       0.0152488       0.0147928
     0.000320592     0.000379925
      0.00390156      0.00363154
       0.0107884       0.0113751
      0.00503195       0.0049904
       0.0104942       0.0101061
       0.0134506       0.0136196
     0.000669178      0.00088312
      0.00264958      0.00297884
     0.000197653     0.000207454
       0.0188219        0.020167
       0.0013954      0.00140702
      0.00121597      0.00114441
       0.0361511       0.0361741
      0.00124716      0.00156705
     0.000700445     0.000773894
      0.00452989      0.00449808
       0.0194079        0.019653
      0.00119572      0.00132296
      0.00306442      0.00352369
      0.00140586      0.00136851
     0.000194524      0.00020511
       0.0256775       0.0240921
     0.000146554     0.000170319
       0.0135747       0.0133242
      0.00109962     0.000965417
        0.013549       0.0136169
     0.000949145     0.000835095
      0.00286012        0.002501
      0.00342646       0.0034684
     0.000784268     0.000893257
     0.000519242     0.000451156
       0.0109733       0.0109181
     0.000398208     0.000437085
     0.000371155     0.000350146
       0.0146635        0.015406
     0.000561228     0.000499854
     0.000211633     0.000270954
     0.000155176     0.000165643
      0.00555416      0.00633877
       0.0053669      0.00498997
     0.000297038     0.000249793
     0.000997334      0.00110345
      0.00754204      0.00732831
      0.00861595      0.00982638
      0.00195028      0.00213525
        0.017392       0.0175416
      0.00090967     0.000841981
      0.00385416      0.00401559
        0.046119       0.0453373
      0.00311997      0.00328131
      0.00303715      0.00316184
      0.00418957      0.00381128
       0.0116041       0.0127364
      0.00125053      0.00132473
     0.000225462     0.000208906
      0.00113289     0.000994614
     0.000614649     0.000554997
      0.00370131      0.00413648
      0.00105579     0.000988375


==> scatterplots/nh3/anisotropic_fit_expinduction_unconstrained.dat <==
QM Energy	FF Energy
    -0.000377107    -0.000360953
     -0.00144528     -0.00151211
     -9.1537e-05    -7.25554e-05
     -9.8275e-05    -6.31417e-05
     -0.00105475     -0.00102835
    -0.000100882     -8.4009e-05
    -0.000244125    -0.000205467
     -4.6689e-05    -3.26248e-05
    -0.000355653     -0.00039617
     -0.00124009     -0.00108636
      -7.329e-05    -4.25982e-05
    -0.000161371    -0.000144582
     -6.7526e-05    -3.54414e-05
    -0.000666453    -0.000550856
    -0.000222732    -0.000177591
    -0.000196963    -0.000159424
     -0.00209504     -0.00217256
    -0.000163845     -0.00011369
    -0.000288121    -0.000231302
    -0.000146445    -0.000128683
     -0.00203238     -0.00194809
    -0.000154803    -0.000139777
    -0.000366496    -0.000295939
    -0.000821277    -0.000869413
     -0.00058882    -0.000502237
    -0.000468644    -0.000325538
    -0.000851037    -0.000899042
    -0.000260831    -0.000197776
     -1.6981e-05    -1.28019e-05
    -0.000244396    -0.000149617
     -7.1541e-05    -6.02997e-05
     -0.00014841    -9.74657e-05
    -0.000645676    -0.000455629
    -0.000182149     -0.00017044
    -0.000184746    -0.000129369
    -0.000812207    -0.000731394
    -0.000254147    -0.000236051
     -0.00101756     -0.00125138
     -0.00251667     -0.00252137
    -0.000291319    -0.000208397
    -0.000219148    -0.000225875
    -0.000132465    -0.000114528
    -0.000182202    -0.000142261
    -0.000693307    -0.000722118
    -0.000313666    -0.000270551
     -8.8138e-05    -7.41432e-05
    -0.000874964     -0.00113158
     -7.1106e-05    -5.25365e-05
     -0.00147663     -0.00127046
     -5.1511e-05    -4.51154e-05
    -0.000248009    -0.000212086
     -6.1805e-05    -4.80158e-05
     -9.0629e-05    -5.22455e-05
    -0.000967486     -0.00104198
     -5.1061e-05    -4.28187e-05
    -0.000170761    -0.000127902
    -0.000365114    -0.000312992
     -0.00027785    -0.000233647
      -0.0012288     -0.00136131
     -0.00057106    -0.000529792
    -0.000126859    -0.000109304
     -0.00137462     -0.00122289
     -0.00039408    -0.000384925
    -0.000216844    -0.000175412
    -0.000150522    -0.000113091
     -0.00027236     -0.00021417
    -0.000532846    -0.000414538
    -0.000708126    -0.000565457
      -0.0019906     -0.00164466
    -0.000188529    -0.000178172
     -0.00118571     -0.00126797
    -0.000265711    -0.000222615
    -0.000924814    -0.000884811
    -0.000189912    -0.000125828
     -5.6556e-05    -5.06226e-05
     -6.0503e-05    -4.04992e-05
    -0.000194491    -0.000194082
    -0.000139646     -0.00010317
     -0.00105097     -0.00104037
     -7.5814e-05    -6.05259e-05
     -0.00053732    -0.000528041
    -0.000221921    -0.000183926
    -0.000287994    -0.000221072
    -0.000308711    -0.000214355
    -0.000287175    -0.000223886
     -7.9136e-05    -6.48571e-05
    -0.000526496    -0.000478283
    -0.000137889    -0.000110832
     -0.00084603    -0.000956905
     -5.9608e-05    -4.17409e-05
     -0.00018474    -0.000127586
     -0.00212439     -0.00186107
    -0.000129988    -0.000100897
     -4.8523e-05    -3.88893e-05
     -0.00163708      -0.0018297
    -0.000178903    -0.000129099
    -0.000135063    -0.000101368
    -0.000388425    -0.000405241
    -0.000177062    -0.000109968
    -0.000641245    -0.000568829
    -0.000562173     -0.00113689
    -0.000333184    -0.000255116
     -0.00119524     -0.00117845
     -9.3866e-05    -7.91188e-05
    -0.000476258    -0.000523186
     -5.1389e-05    -4.21793e-05
    -0.000179165    -0.000136244
    -0.000455836    -0.000333127
     -6.0293e-05    -4.37686e-05
    -0.000390361    -0.000363732
    -0.000488237    -0.000498421
    -0.000439842    -0.000347842
     -0.00128735     -0.00132376
     -0.00192376     -0.00183114
    -0.000426066      -0.0004013
    -0.000269118    -0.000179996
     -8.5224e-05    -6.29001e-05
     -0.00160793     -0.00142722
    -0.000271524    -0.000169915
     -0.00151686     -0.00158146
    -0.000266753    -0.000256088
    -0.000136127    -9.72872e-05
    -0.000214935     -0.00022066
    -0.000232798    -0.000196223
    -0.000412841    -0.000290352
    -0.000103078    -8.87949e-05
     -9.7079e-05    -7.58064e-05
     -7.1191e-05     -3.7692e-05
    -0.000213707    -0.000182452
     -0.00150162     -0.00174799
    -0.000575219    -0.000445924
     -6.8076e-05    -5.42316e-05
     -0.00168275     -0.00182273
    -0.000200614     -0.00012196
    -0.000755664    -0.000719745
    -0.000190486    -0.000136846
     -8.1191e-05    -5.82411e-05
     -0.00109086     -0.00101139
     -9.8349e-05     -6.7457e-05
    -0.000473401    -0.000401131
     -0.00266655     -0.00266738
    -0.000283939    -0.000259422
    -0.000116975    -9.57848e-05
    -0.000193145    -0.000181387
    -0.000522033    -0.000570785
    -0.000636234    -0.000629029
     -8.2443e-05    -6.11206e-05
    -0.000136025    -0.000114469
     -7.2061e-05    -3.99069e-05
    -0.000179139    -0.000137725
     -6.8969e-05    -5.05582e-05
    -0.000558847    -0.000629348
    -0.000150514    -8.95233e-05
      -9.975e-05    -0.000101514
    -0.000529923    -0.000352062
    -0.000626344    -0.000743012
    -0.000415986    -0.000440924
    -0.000116273    -8.38437e-05
    -0.000116221    -7.76511e-05
    -0.000834852      -0.0010181
    -0.000263706    -0.000262096
     -0.00164623     -0.00168392
    -0.000196965    -0.000184048
     -0.00101649     -0.00111831
    -0.000156102    -9.02957e-05
    -0.000151011    -0.000111244
     -7.5929e-05    -6.08879e-05
    -0.000825163    -0.000849327
    -0.000304189    -0.000295183
    -0.000120283    -0.000109625
     -0.00112067     -0.00103664
    -0.000287687    -0.000182113
    -0.000258856    -0.000183529
    -0.000212419    -0.000175186
    -0.000120574     -8.8421e-05
    -0.000106859     -7.9592e-05
    -0.000930251    -0.000873057
    -0.000138197     -0.00011758
    -0.000313539    -0.000306655
    -0.000127572    -0.000112352
    -0.000142176    -0.000101751
    -0.000415243     -0.00036226
     -0.00021399    -0.000160218
    -0.000489321    -0.000494452
     -0.00035128     -0.00031004
    -0.000528562    -0.000413559
    -0.000690739     -0.00061413
     -0.00137261      -0.0015786
    -0.000109606    -8.57229e-05
    -0.000184036    -0.000116611
    -0.000278321    -0.000237715
     -0.00217935     -0.00229568
     -0.00163047     -0.00164868
    -0.000152479    -0.000103645
    -0.000122051    -0.000102158
      -0.0021339     -0.00217262
     -9.5194e-05    -6.69021e-05
      -0.0012735     -0.00134815
    -0.000132402    -9.11738e-05
    -0.000209501    -0.000168307
     -0.00120121     -0.00142413
    -0.000235476    -0.000171579
    -0.000206663    -0.000233058
    -0.000224073    -0.000144982
     -0.00011336    -0.000100428
    -0.000325077    -0.000218282
    -0.000936869     -0.00100259
    -0.000352668    -0.000279952
     -6.9799e-05    -5.16616e-05
    -0.000268068    -0.000231513
     -0.00087848    -0.000902168
     -8.4091e-05    -7.42139e-05
    -0.000385149    -0.000371738
    -0.000442988    -0.000442282
    -0.000244758    -0.000219764
     -5.4951e-05    -4.49617e-05
     -7.9862e-05    -6.77046e-05
     -9.0064e-05    -7.01527e-05
    -0.000471926    -0.000410611
    -0.000195448     -0.00015374
    -0.000147929     -9.0553e-05
    -0.000151895    -0.000130707
    -0.000950023    -0.000937379
    -0.000287501    -0.000226989
    -0.000874681      -0.0010031
    -0.000160562    -0.000135719
    -0.000218485    -0.000148064
    -0.000318564    -0.000258437
     -0.00011798     -0.00010535
     -5.7488e-05    -4.16086e-05
     -6.1904e-05     -5.5177e-05
    -0.000150875    -9.57686e-05
    -0.000129715    -0.000101514
    -0.000111305    -8.54627e-05
    -0.000263919    -0.000210982
     -0.00126705     -0.00122797
     -0.00033016    -0.000336388
     -7.5123e-05    -6.01077e-05
     -6.0368e-05    -3.89624e-05
     -0.00138252      -0.0015161
     -0.00119092     -0.00144754
    -0.000500527    -0.000549952
    -0.000234393    -0.000216866
    -0.000463859    -0.000452716
     -0.00106507     -0.00120814
    -0.000204501    -0.000167145
    -0.000182236    -0.000217791
    -0.000302947    -0.000305618
    -0.000326039    -0.000228456
     -0.00149214     -0.00146814
    -0.000815308    -0.000762022
    -0.000104523    -8.16839e-05
    -0.000315391    -0.000299319
    -0.000639667    -0.000665388
    -0.000537694    -0.000704738
    -0.000318887    -0.000238044
    -0.000286969    -0.000290072
    -0.000232266    -0.000208709
    -0.000184359    -0.000142743
      -0.0011795     -0.00109449
     -0.00011794    -9.86707e-05
    -0.000205204    -0.000177013
    -0.000497793    -0.000480428
     -8.1725e-05    -7.10661e-05
    -0.000171021    -0.000160649
    -0.000210773    -0.000142644
     -4.8599e-05    -3.47757e-05
    -0.000149461    -9.36493e-05
    -0.000382608    -0.000375868
    -0.000115903    -0.000105454
    -0.000189978    -0.000124215
    -0.000266217    -0.000247504
     -0.00114886     -0.00114995
    -0.000191129     -0.00016103
     -5.8704e-05    -3.92416e-05
    -0.000181263     -0.00014367
     -8.4107e-05    -7.12338e-05
    -0.000504603    -0.000413895
    -0.000679756     -0.00060776
      -0.0012997      -0.0013917
     -0.00108473     -0.00128355
     -0.00018471    -0.000176952
     -7.2587e-05    -5.02637e-05
    -0.000161744    -0.000104557
     -0.00201479     -0.00204483
    -0.000708623    -0.000770345
     -0.00121957     -0.00141313
    -0.000392685    -0.000412693
    -0.000270664    -0.000237396
    -0.000545747    -0.000485323
    -0.000161302    -0.000109144
    -0.000135384    -0.000108639
     -0.00105915    -0.000917134
    -0.000849947    -0.000789565
    -0.000160051    -0.000106067
    -0.000500504    -0.000432185
    -0.000841126    -0.000797493
      -5.798e-05    -3.74896e-05
    -0.000130177    -0.000101666
      -0.0019214     -0.00166835
    -0.000233499    -0.000184727
    -0.000134341    -7.72316e-05
    -0.000524831     -0.00048491
     -0.00062615    -0.000635487
     -0.00186112     -0.00158577
    -0.000155049    -0.000126536
    -0.000749397    -0.000667733
     -6.4694e-05    -5.24021e-05
     -8.4511e-05    -4.08935e-05
    -0.000286958    -0.000256292
     -7.2024e-05    -5.41707e-05
    -0.000467323    -0.000407232
     -0.00098663    -0.000820458
    -0.000127945    -0.000111007
    -0.000132843    -0.000103595
      -0.0001389    -9.53666e-05
     -6.0733e-05    -3.28079e-05
      -9.856e-05    -8.16868e-05
    -0.000197519    -0.000134044
    -0.000281783     -0.00027654
    -0.000831437    -0.000690539
    -0.000373424    -0.000313027
     -5.5041e-05    -3.30454e-05
    -0.000697126    -0.000568589
    -0.000583557    -0.000510631
     -0.00150333     -0.00159182
    -0.000522807     -0.00052087
     -0.00044954    -0.000437397
    -0.000284017    -0.000182969
    -0.000576477    -0.000534862
    -0.000160788    -0.000107074
     -7.3578e-05    -4.80116e-05
      -8.621e-05    -7.35855e-05
     -0.00157464     -0.00164526
     -0.00114794     -0.00128746
    -0.000527525    -0.000493521
    -0.000359458     -0.00022133
    -0.000564915    -0.000477657
     -8.0273e-05    -6.35486e-05
     -0.00198435     -0.00212397
     -0.00261802     -0.00256447
     -0.00023853    -0.000210657
    -0.000103487    -6.96159e-05
    -0.000876827     -0.00106932
    -0.000409396     -0.00037696
    -0.000493974    -0.000401498
    -0.000628567    -0.000656267
    -0.000449863    -0.000378983
    -0.000776084     -0.00063964
     -0.00146535      -0.0012623
     -5.1868e-05    -4.68195e-05
    -0.000707669     -0.00066163
    -0.000127067    -0.000103798
     -5.7124e-05    -4.93076e-05
    -0.000156628    -0.000124531
     -0.00172418     -0.00158684
    -0.000787545    -0.000984207
    -0.000100746    -6.99029e-05
    -0.000430594    -0.000366474
    -0.000202037    -0.000173838
    -0.000418856    -0.000366865
    -0.000994614    -0.000955783
    -0.000332954    -0.000282267
    -0.000132174    -0.000107656
     -0.00025917    -0.000175218
     -0.00125068     -0.00115557
     -0.00151436     -0.00161002
    -0.000110022    -8.94728e-05
    -0.000102734     -7.3936e-05
    -0.000962206    -0.000772629
     -0.00138216     -0.00132977
    -0.000436953     -0.00038892
     -8.2372e-05    -6.56254e-05
    -0.000113208    -6.91762e-05
    -0.000200111    -0.000179834
    -0.000201082    -0.000134816
    -0.000907905    -0.000863711
    -0.000621701    -0.000543923
      -0.0010173    -0.000980606
    -0.000450419    -0.000344679
    -0.000183637    -0.000149155
    -0.000421296    -0.000472413
     -4.8703e-05    -4.11329e-05
    -0.000160978    -0.000110685
    -0.000169124    -0.000104927
    -0.000151241    -0.000113664
    -0.000300686    -0.000327503
    -0.000912696    -0.000857119
    -0.000217316    -0.000184809
    -0.000172499    -0.000132057
    -0.000130429    -0.000116998
    -0.000158564     -0.00011087
    -0.000673191    -0.000697677
      -8.525e-05    -5.43326e-05
    -0.000126866    -0.000108137
    -0.000205633     -0.00014592
     -0.00178258     -0.00163891
    -0.000139188    -8.92262e-05
    -0.000432349    -0.000329706
    -0.000402792    -0.000385079
    -0.000347783    -0.000221875
    -0.000234016    -0.000209487
     -9.1132e-05    -7.05054e-05
    -0.000540209    -0.000498905
    -0.000854677     -0.00078261
     -0.00115955     -0.00112946
    -0.000731038    -0.000784766
    -0.000220261    -0.000185036
    -0.000689327    -0.000541345
     -0.00024253    -0.000216335
     -6.0374e-05    -4.69314e-05
      -0.0019558     -0.00204947
    -0.000459715    -0.000412188
    -0.000962643    -0.000971406
      -0.0017353     -0.00171806
    -0.000205311    -0.000215374
    -0.000436036     -0.00039071
    -0.000284832    -0.000239071
    -0.000401123     -0.00033219
    -0.000229171    -0.000205707
     -5.8318e-05    -5.23338e-05
    -0.000160321    -0.000156673
    -0.000290326    -0.000250278
    -0.000685139      -0.0005872
     -0.00033958    -0.000275575
     -9.9372e-05    -7.53211e-05
    -0.000109939    -0.000101966
     -0.00187748     -0.00190518
    -0.000948797     -0.00112204
    -0.000692023    -0.000524293
    -0.000270953    -0.000199965
      -0.0010556     -0.00106196
    -0.000264013    -0.000227337
    -0.000564685    -0.000572016
    -0.000181272    -0.000165333
    -0.000360707    -0.000315518
    -0.000459799    -0.000310254
    -0.000161998     -0.00013066
     -0.00181347     -0.00165513
     -9.6978e-05     -7.5907e-05
    -0.000141881    -9.07393e-05
     -0.00199318     -0.00190588
    -0.000214678    -0.000181321
    -0.000132696    -0.000102723
     -0.00089517     -0.00098576
    -0.000211195    -0.000174778
    -0.000353824    -0.000336538
    -0.000110308    -8.38035e-05
    -0.000313502    -0.000242161
     -0.00082633     -0.00090666
      -0.0023353     -0.00244693
     -0.00171398      -0.0019761
    -0.000831534    -0.000935739
    -0.000403179    -0.000376422
     -0.00226382     -0.00245993
     -8.7504e-05    -6.34962e-05
     -0.00120941     -0.00118842
     -0.00389255     -0.00310771
     -0.00205108     -0.00174824
     -0.00066134    -0.000669968
     -0.00156708     -0.00180679
    -0.000319808    -0.000264236
    -0.000313254    -0.000303285
    -0.000133976    -0.000107698
     -0.00169655     -0.00200008
     -9.7335e-05    -8.18372e-05
     -5.1994e-05    -2.91053e-05
    -0.000709676    -0.000623899
    -0.000788043    -0.000857473
    -0.000400934    -0.000302657
    -0.000180202    -0.000111136
     -9.3532e-05    -5.47292e-05
    -0.000131468    -0.000112934
    -0.000127852    -8.33073e-05
     -0.00122717     -0.00110302
     -6.3419e-05    -4.12569e-05
    -0.000974067    -0.000925486
    -0.000933642    -0.000901407
    -0.000147934    -0.000102521
     -6.5346e-05    -5.08842e-05
     -0.00041879    -0.000438673
    -0.000583865    -0.000642425
    -0.000706828    -0.000785687
    -0.000124003    -8.83796e-05
    -0.000701034    -0.000553554
    -0.000321018    -0.000281732
    -0.000148559    -0.000147414
    -0.000305385    -0.000225818
     -0.00119422     -0.00132726
    -0.000197328    -0.000164564
    -0.000311286    -0.000282197
     -4.2925e-05    -3.36861e-05
    -0.000920633    -0.000882216
    -0.000627925    -0.000496968
     -6.2162e-05    -2.87236e-05
    -0.000122326    -9.84677e-05
    -0.000208462    -0.000156837
     -4.0132e-05     -1.9693e-05
    -0.000201868    -0.000215258
    -0.000297572    -0.000249165
      -0.0014487     -0.00127726
    -0.000556513    -0.000587437
    -0.000174858    -0.000116922
       -8.04e-05    -6.36837e-05
    -0.000134315     -9.6824e-05
    -0.000569365    -0.000583043
    -0.000258156    -0.000200393
    -0.000232901    -0.000185411
    -0.000344599    -0.000289299
    -0.000252758    -0.000166904
    -0.000125172    -7.23948e-05
    -0.000902962    -0.000925477
    -0.000207026    -0.000163155
    -0.000103164    -5.97511e-05
      -0.0021927     -0.00238225
    -0.000303863    -0.000222106
    -0.000405091    -0.000362285
    -0.000426724    -0.000381265
     -0.00013582    -0.000113405
    -0.000578207    -0.000594415
    -0.000601255    -0.000744291
     -8.0816e-05     -6.7036e-05
    -0.000667376    -0.000644255
    -0.000240165    -0.000186751
     -0.00194943      -0.0021018
      -0.0013399     -0.00127297
     -5.4227e-05    -4.14365e-05
    -0.000781529     -0.00070901
     -0.00114558     -0.00112715
    -0.000189618    -0.000197691
    -0.000302734    -0.000217569
     -0.00169579     -0.00151876
     -0.00207747      -0.0017479
    -0.000286407    -0.000186889
    -0.000171234     -0.00012697
     -5.2284e-05    -4.31423e-05
    -0.000211599    -0.000143232
    -0.000135018    -8.47488e-05
     -0.00191757     -0.00186915
    -0.000329957    -0.000311323
     -0.00238696      -0.0024464
     -9.5442e-05     -5.1701e-05
     -0.00107426     -0.00105332
     -5.9047e-05    -4.97422e-05
    -0.000470312    -0.000367077
    -0.000584146    -0.000629226
     -0.00131154     -0.00146117
     -0.00052528    -0.000436752
      -7.646e-05     -6.3561e-05
    -0.000198363    -0.000162002
     -5.1356e-05    -2.68978e-05
     -0.00135057     -0.00157074
    -0.000776936    -0.000704285
    -0.000120117    -0.000109753
    -0.000751454    -0.000759442
    -0.000146055    -0.000113693
    -0.000512357    -0.000416553
    -0.000148201    -0.000122516
    -0.000243861    -0.000173326
    -0.000429495    -0.000357046
    -0.000940162    -0.000964776
    -0.000233986    -0.000166135
     -0.00025761    -0.000200089
     -0.00164949     -0.00181078
     -5.9182e-05    -4.64408e-05
    -0.000139256    -0.000115427
      -7.551e-05    -5.35595e-05
    -0.000338848    -0.000326276
    -0.000313783    -0.000310193
    -0.000296717    -0.000288118
    -0.000112101    -9.14803e-05
    -0.000261481     -0.00019483
    -0.000202373    -0.000118497
    -0.000144106    -0.000114622
     -8.1747e-05    -5.56523e-05
      -0.0018455     -0.00211135
    -0.000154509    -0.000107173
     -5.8977e-05    -4.30644e-05
    -0.000199507    -0.000170737
    -0.000103045    -5.93245e-05
    -0.000245275    -0.000182832
    -0.000363055    -0.000295539
    -0.000127429    -0.000111394
     -6.6451e-05    -4.85644e-05
    -0.000429535    -0.000377839
    -0.000443893    -0.000466643
    -0.000165863    -0.000124095
    -0.000468148     -0.00071306
     -0.00036466    -0.000356209
     -0.00136889     -0.00115395
    -0.000571229    -0.000434841
     -0.00024563    -0.000158161
    -0.000275928    -0.000195608
    -0.000246848    -0.000188307
     -0.00300456     -0.00269498
    -0.000179643    -0.000181183
      -7.221e-05    -4.70956e-05
     -0.00256075      -0.0025706
     -9.4023e-05    -6.34604e-05
     -0.00119997     -0.00115703
    -0.000688458    -0.000715622
     -0.00038835    -0.000324598
    -0.000215485    -0.000153081
    -0.000298309    -0.000294414
    -0.000419788    -0.000348329
     -0.00016785    -0.000120925
    -0.000642006    -0.000825238
     -0.00171958     -0.00160794
     -8.7425e-05      -7.416e-05
     -8.8994e-05    -6.56242e-05
    -0.000591012    -0.000503378
    -0.000100997    -7.30354e-05
    -0.000255386    -0.000227418
     -9.4805e-05    -4.77526e-05
     -6.5306e-05     -6.1396e-05
    -0.000993307     -0.00109766
    -0.000730557    -0.000874779
    -0.000187864    -0.000121934
     -0.00090449    -0.000790547
    -0.000725833    -0.000752188
    -0.000318101    -0.000278957
     -8.0828e-05    -6.79782e-05
     -7.1115e-05    -5.96709e-05
    -0.000145795    -8.88263e-05
    -0.000180616    -0.000176146
     -4.3471e-05    -3.23195e-05
    -0.000126177    -9.13104e-05
    -0.000701826    -0.000802114
    -0.000239195    -0.000191486
     -7.0275e-05    -5.47473e-05
    -0.000708429    -0.000704227
    -0.000777959     -0.00080171
    -0.000265388    -0.000226305
     -0.00153483     -0.00182636
    -0.000159563    -0.000128316
    -0.000892444      -0.0011027
     -9.8041e-05    -6.80365e-05
     -0.00151369     -0.00159733
    -0.000521024    -0.000524823
     -0.00207525     -0.00217196
      -0.0016461     -0.00170929
     -0.00019244    -0.000122103
     -7.3291e-05    -5.88739e-05
     -0.00172409      -0.0019748
    -0.000271901    -0.000234182
    -0.000243971     -0.00019492
    -0.000428274    -0.000401902
    -0.000192064     -0.00014603
     -0.00028935     -0.00019024
    -0.000182427    -0.000152062
    -0.000878345     -0.00101928
    -0.000379624    -0.000406186
    -0.000177588    -0.000174764
    -0.000435328    -0.000451537
    -0.000436681     -0.00034291
      -0.0001469    -0.000128389
     -0.00044127    -0.000468685
    -0.000852464      -0.0010196
    -0.000244752    -0.000183896
    -0.000132552    -9.27424e-05
    -0.000263004    -0.000256204
     -9.2699e-05    -0.000342255
    -0.000192359    -0.000114041
     -5.1151e-05    -3.00854e-05
     -0.00014406    -0.000104081
    -0.000559949    -0.000567697
    -0.000360082    -0.000390964
     -6.1491e-05    -5.14887e-05
     -8.1573e-05    -6.41941e-05
    -0.000189866    -0.000134005
    -0.000232285    -0.000193238
    -0.000235335    -0.000237562
     -7.6186e-05    -6.43796e-05
    -0.000462724    -0.000476171
     -0.00134902     -0.00153229
    -0.000337518    -0.000262688
     -0.00106827      -0.0011224
    -0.000528079    -0.000447372
    -0.000409106    -0.000459304
    -0.000199873    -0.000147842
    -0.000207828    -0.000190008
    -0.000110096     -7.2037e-05
    -0.000541574    -0.000554593
    -0.000729576    -0.000735376
      -9.279e-05     -7.9913e-05
    -0.000632407    -0.000630087
    -0.000301205    -0.000233386
    -0.000586643     -0.00066959
     -0.00012999    -9.33236e-05
     -9.4532e-05    -7.44556e-05
    -0.000515139    -0.000433043
    -0.000115609    -6.99259e-05
      -0.0016181     -0.00157953
    -0.000247504     -0.00018855
    -0.000163559    -0.000102791
    -0.000204943    -0.000329825
    -0.000562343    -0.000569534
    -0.000764725    -0.000780631
    -0.000580937    -0.000557227
    -0.000597089    -0.000562589
    -0.000615156     -0.00068468
    -0.000827047    -0.000824858
     -0.00201581     -0.00179266
    -0.000189009    -0.000132439
    -0.000341227    -0.000262733
    -0.000466779    -0.000482464
    -0.000223697    -0.000181936
     -9.5559e-05    -7.42197e-05
     -0.00028595    -0.000200538
    -0.000457103     -0.00035448
    -0.000164683    -0.000131062
      -0.0010985     -0.00124643
     -0.00121189     -0.00137383
    -0.000103638    -8.24592e-05
     -4.6381e-05    -4.23406e-05
    -0.000812365     -0.00085761
     -0.00296268     -0.00285004
     -6.3001e-05    -4.20799e-05
    -0.000395584     -0.00033883
     -8.3003e-05    -4.59763e-05
    -0.000164455    -0.000126811
    -0.000169203    -0.000132562
    -0.000102365    -8.57127e-05
    -0.000156937    -0.000103832
    -0.000942887    -0.000899398
    -0.000392088    -0.000388155
    -0.000374897    -0.000310585
    -0.000165525    -0.000104108
    -0.000255538    -0.000183344
     -0.00114897     -0.00112301
     -0.00204045     -0.00218226
    -0.000306692    -0.000313287
     -8.8947e-05    -6.63156e-05
    -0.000205745    -0.000146809
     -5.3044e-05    -3.85937e-05
    -0.000877442    -0.000994388
     -6.8666e-05    -5.23071e-05
     -8.7824e-05    -7.65699e-05
     -0.00154801     -0.00128303
    -0.000238064    -0.000136811
    -0.000334226    -0.000342357
      -0.0011415     -0.00127616
      -7.814e-05    -4.82195e-05
     -5.6417e-05    -4.01422e-05
    -0.000802207    -0.000881535
    -0.000173174    -0.000119861
     -0.00010578    -7.54373e-05
      -7.858e-05    -5.92779e-05
    -0.000241879    -0.000193051
     -0.00155523     -0.00169724
     -0.00132778     -0.00142794
    -0.000111993    -8.49925e-05
     -9.7948e-05    -8.25771e-05
     -4.7306e-05    -4.10634e-05
    -0.000495656    -0.000483071
    -0.000230571    -0.000218523
     -0.00149531     -0.00124941
    -0.000144792    -0.000116361
    -0.000343085    -0.000268227
     -8.3648e-05    -6.72849e-05
    -0.000301182    -0.000280708
     -9.8014e-05    -8.12913e-05
    -0.000119591     -6.2643e-05
    -0.000808853    -0.000820961
      -4.816e-05    -3.26328e-05
    -0.000101707     -7.7735e-05
    -0.000763661    -0.000815376
    -0.000196588    -0.000127659
     -6.3818e-05    -4.45859e-05
     -9.6391e-05    -9.33161e-05
     -6.3361e-05    -4.37019e-05
    -0.000580468    -0.000444076
     -6.3436e-05     -4.9439e-05
     -7.6629e-05    -7.00147e-05
    -0.000305012    -0.000271501
    -0.000651746    -0.000589444
    -0.000227142    -0.000161046
    -0.000302079    -0.000241215
     -6.0522e-05    -3.76949e-05
     -4.7351e-05    -3.42333e-05
    -0.000358364    -0.000357496
     -0.00172781     -0.00155603
    -0.000858927     -0.00100738
    -0.000846176    -0.000665081
     -0.00017828    -0.000127356
      -0.0025792     -0.00224912
     -0.00027166     -0.00016165
      -9.503e-05    -8.27203e-05
    -0.000125485    -9.39866e-05
    -0.000266756    -0.000211923
    -0.000889557    -0.000753977
    -0.000979579    -0.000999489
    -0.000294339    -0.000246223
     -0.00043125    -0.000484371
    -0.000190904    -0.000158396
     -5.3337e-05    -2.50323e-05
     -0.00122959      -0.0012453
    -0.000321625    -0.000326596
     -6.5161e-05    -4.37219e-05
    -0.000258698    -0.000194118
     -0.00047082    -0.000384826
    -0.000178062    -0.000147814
     -0.00186154     -0.00184648
    -0.000210688    -0.000160916
    -0.000138055     -9.6118e-05
    -0.000113861    -8.73322e-05
     -0.00012388    -0.000103136
    -0.000275904    -0.000205948
    -0.000106148    -6.82033e-05
    -0.000217315    -0.000175103
    -0.000516902    -0.000488135
    -0.000290169    -0.000252586
    -0.000170345    -0.000134254
     -0.00126443     -0.00151093
     -0.00011735    -8.12957e-05
    -0.000761996    -0.000742845
    -0.000844014    -0.000742616
    -0.000109345    -6.94016e-05
    -0.000155631    -0.000102631
    -0.000256967    -0.000226746
     -9.4592e-05    -7.53904e-05
    -0.000579066    -0.000524856
    -0.000327493    -0.000207553
    -0.000429209    -0.000369319
    -0.000263713    -0.000213165
     -5.0447e-05    -3.96997e-05
    -0.000724062    -0.000592979
     -0.00136101      -0.0011647
    -0.000110147    -7.93963e-05
      -0.0008822    -0.000965847
    -0.000419837    -0.000361467
     -0.00121256      -0.0013404
     -0.00118306     -0.00146224
    -0.000449917    -0.000404668
     -6.9403e-05    -5.86701e-05
    -0.000872499    -0.000827197
    -0.000100385    -8.95773e-05
      -0.0002701    -0.000200681
     -0.00014107    -0.000106493
     -0.00123602      -0.0013218
    -0.000656124    -0.000730504
     -0.00175387     -0.00192911
    -0.000636062    -0.000643959
     -9.1255e-05    -7.24421e-05
    -0.000513546    -0.000522006
    -0.000641937    -0.000624751
     -0.00057321    -0.000587063
     -0.00074715    -0.000718181
     -0.00121349     -0.00118769
    -0.000110752    -9.66447e-05
    -0.000370598    -0.000376165
     -5.9704e-05    -5.01597e-05
     -0.00114618     -0.00120479
    -0.000130885    -0.000117642
     -0.00026073    -0.000209249
    -0.000245224    -0.000725967
    -0.000154021    -0.000138336
     -0.00017079    -0.000143797
    -0.000412352    -0.000377773
     -0.00126326     -0.00118213
     -0.00019467    -0.000178151
     -0.00035239    -0.000329462
     -0.00018447    -0.000164514
     -6.7758e-05    -5.43159e-05
     -0.00179314     -0.00180625
     -4.2213e-05    -3.45538e-05
    -0.000642591    -0.000563607
    -0.000121656    -8.63875e-05
    -0.000801304    -0.000886195
    -0.000263299    -0.000190302
    -0.000329495    -0.000265925
    -0.000406028    -0.000333195
    -0.000136111    -0.000125127
     -0.00012705     -7.9609e-05
    -0.000672069    -0.000735183
     -7.1203e-05    -5.80935e-05
    -0.000142073    -0.000111563
     -0.00109302     -0.00110042
    -0.000102804    -8.30375e-05
     -8.1057e-05      -5.171e-05
     -6.9467e-05     -5.0262e-05
     -0.00045579    -0.000460425
    -0.000554415     -0.00043776
    -0.000145369    -0.000112887
    -0.000137039    -0.000136263
    -0.000714584    -0.000576093
    -0.000495872    -0.000528535
    -0.000268746     -0.00026926
    -0.000969074     -0.00115404
      -7.624e-05    -5.24773e-05
      -0.0006127    -0.000451839
     -0.00195008      -0.0019766
    -0.000358724    -0.000294169
    -0.000524965    -0.000393093
    -0.000288881     -0.00022142
    -0.000892213    -0.000878833
    -0.000229832    -0.000197492
     -7.7255e-05    -6.13503e-05
    -0.000207871    -0.000148796
     -9.3402e-05    -6.26761e-05
    -0.000352409     -0.00028658
    -0.000155734    -9.99041e-05


==> scatterplots/nh3/anisotropic_fit_exptotal_energy_unconstrained.dat <==
QM Energy	FF Energy
     0.000707148      0.00065544
      0.00862532       0.0078201
    -0.000272495    -0.000242691
    -0.000715011    -0.000690174
       0.0113828       0.0105897
    -0.000798224     -0.00085684
     -0.00145504     -0.00142009
     4.20928e-05     9.29334e-05
      0.00136108      0.00117092
     -0.00297684     -0.00258372
    -0.000651954     -0.00058409
    -0.000691347    -0.000540345
    -0.000537006    -0.000495852
     0.000387258     3.28912e-05
     -0.00210107     -0.00203211
     -0.00196329     -0.00188578
      0.00658904      0.00528069
     0.000155039     0.000154953
    -0.000337304    -0.000471723
     -0.00125782      -0.0010504
        0.005173      0.00406645
    -0.000329719    -0.000434416
    -1.98912e-05     1.69167e-05
      0.00335761      0.00334208
     -0.00273892     -0.00276131
      0.00397124      0.00395374
     0.000970337     0.000711759
       -0.002697     -0.00260442
    -4.63361e-05    -3.92874e-05
      0.00189856      0.00188092
    -0.000249866     -0.00023425
     -0.00173444      -0.0017306
         0.00583       0.0057304
     0.000714043     0.000660134
     0.000536379     0.000599894
       0.0082517      0.00803976
    -0.000361668    -0.000185991
      0.00782241      0.00785213
       0.0217182       0.0203908
      0.00244724      0.00240708
     0.000905624     0.000822617
      -0.0011664     -0.00100867
    -0.000555622    -0.000617048
      0.00460273      0.00443087
     0.000799964     0.000745926
    -0.000770774    -0.000735864
      0.00480571      0.00477847
    -0.000705417    -0.000630929
      0.00478723      0.00458715
    -0.000425337    -0.000409252
     0.000326868     0.000514676
     -0.00068151     -0.00063744
    -0.000607707    -0.000569069
      0.00522451      0.00495775
    -0.000286583    -0.000339447
    -0.000558728    -0.000589583
      -0.0017684     -0.00160196
     -0.00228401     -0.00218379
      0.00327564      0.00339202
     -0.00217397     -0.00215784
    -0.000811336    -0.000679463
      0.00666336      0.00698203
      0.00163303      0.00177299
     -0.00295147     -0.00283149
    -0.000131046    -0.000137985
     0.000454945     0.000325102
     -0.00195911     -0.00210384
     -0.00402298     -0.00384004
     -0.00118993     -0.00118174
    -0.000444748    -0.000391079
      0.00912485      0.00837856
     -0.00166187     -0.00147756
      0.00246829      0.00178884
     -0.00071103    -0.000810534
    -0.000454177    -0.000486876
     -0.00020754    -0.000138239
     0.000450321     0.000406244
     -0.00180596     -0.00178055
      0.00610496      0.00590132
     -0.00102177     -0.00100431
     0.000440247     0.000347572
    -9.43087e-05    -5.23788e-05
      0.00138923      0.00137792
    -0.000318454    -0.000341862
     -0.00132384     -0.00143471
      2.6451e-07      7.4895e-06
     -0.00245352     -0.00237437
     -0.00105251     -0.00108002
      0.00799214      0.00812097
    -0.000463464    -0.000399405
     0.000609639     0.000632265
      0.00102963      0.00167014
     0.000109676     0.000117036
    -9.92996e-05    -0.000112567
       0.0158521       0.0172944
     -0.00189757     -0.00182957
     -0.00196881     -0.00194418
     -0.00110062    -0.000586949
       0.0015278      0.00148894
     -0.00215894     -0.00216718
       0.0208758       0.0215474
      0.00156081      0.00172514
     7.17947e-05     -2.9867e-05
    -0.000675384    -0.000635657
      -0.0015628     -0.00107987
     0.000100724     0.000147258
     -0.00275399     -0.00271244
     -0.00114497      -0.0012361
     0.000143324     0.000170875
     -0.00110772    -0.000956404
     -0.00114547     -0.00094688
      0.00357216       0.0036315
       0.0123258       0.0117083
      0.00540107      0.00479124
       0.0023301       0.0021739
    -0.000119531    -0.000167411
    -0.000264937    -0.000175044
     -0.00151025     -0.00136067
     -0.00025423    -0.000327828
       0.0150693       0.0148052
      0.00127003      0.00119222
    -0.000365198    -0.000267002
     0.000463527     0.000398885
    -0.000963426    -0.000828812
     -0.00309294     -0.00303806
    -0.000373578    -0.000342178
    -0.000746348    -0.000686534
    -0.000385594    -0.000317044
    -0.000897697     -0.00100754
       0.0170459       0.0184015
       0.0040241      0.00416078
      0.00026153     0.000311352
       0.0167851       0.0160007
      0.00175914      0.00177052
      0.00521116      0.00559409
     0.000576533     0.000577679
     -0.00120169     -0.00118349
      0.00424639      0.00417211
    -0.000165092    -0.000206255
    -0.000880071    -0.000980569
       0.0144905       0.0131867
     -0.00211439     -0.00191366
     -0.00101358    -0.000975324
    -0.000848644    -0.000690601
      0.00316992      0.00281948
      0.00097964      0.00113161
     0.000140885     0.000193626
     -0.00135994     -0.00133744
    -0.000331999    -0.000284894
     -0.00187637     -0.00184344
    -7.06148e-05    -8.63975e-05
      0.00187062      0.00188039
     -0.00128563     -0.00129368
     0.000426062      0.00027518
       0.0042211      0.00419805
       0.0020008      0.00199202
    -0.000905213    -0.000993299
     -0.00187545     -0.00183038
     0.000801631     0.000838729
       0.0029487      0.00337988
      0.00060422      0.00058235
       0.0138415       0.0135797
     -0.00124742     -0.00098596
      0.00447234      0.00442979
      0.00196051      0.00192952
     7.56122e-05     9.38759e-05
    -0.000938858    -0.000941015
      0.00532935      0.00563515
     -0.00140371     -0.00137389
    -0.000799314    -0.000820383
      0.00660515      0.00619939
    -0.000912953    -0.000899712
     9.92038e-05     3.33602e-05
     -5.3418e-05    -0.000221909
     0.000756403     0.000708328
     0.000890683     0.000949974
      0.00465369      0.00503079
     -0.00222064     -0.00199341
     0.000827901     0.000819953
     -0.00117932     -0.00120543
     0.000701397     0.000624403
    -0.000963428    -0.000914082
    -0.000174744    -0.000207168
      0.00398596       0.0045046
     0.000615731     0.000353861
     -0.00389231     -0.00375437
      0.00326191      0.00321155
       0.0170455       0.0179426
     -0.00136939     -0.00137409
     -0.00148192     -0.00147299
     -0.00286717     -0.00273478
       0.0249191       0.0242305
      0.00127333      0.00171386
     -0.00202637     -0.00199422
     -0.00130285     -0.00119507
       0.0235326       0.0216951
     -0.00148205     -0.00145198
      0.00781281      0.00765411
     -0.00138288     -0.00140957
     -0.00192665     -0.00201054
      0.00835402      0.00984645
    -0.000362221    -0.000305712
      0.00069304     0.000578673
    -0.000495143    -0.000517626
     0.000522336     0.000489599
        0.001922      0.00183155
      0.00713405      0.00711552
    -0.000417349     -0.00065736
    -0.000647391    -0.000568146
    -0.000930468     -0.00117848
      0.00297574      0.00251479
    -0.000299509    -0.000363107
      0.00191325      0.00191006
     4.99132e-05     0.000256745
     0.000422532     0.000536102
    -9.56774e-05     -0.00013148
     -0.00020524    -0.000194421
     -0.00015607    -0.000158966
     -0.00249073     -0.00257357
     -0.00170596      -0.0016812
    -0.000717085     -0.00066264
    -0.000418997    -0.000236064
    -0.000881331    -0.000769232
     0.000318642     0.000211506
      0.00576689      0.00562196
     -0.00213451     -0.00203222
     -0.00179381     -0.00177421
     -0.00156812     -0.00149824
    -0.000773132    -0.000751337
     7.54245e-05     0.000137218
    -3.08065e-05    -0.000146397
    -0.000188463    -0.000268532
     -0.00127027     -0.00119419
    -0.000932219    -0.000853825
      0.00119593      0.00099655
      0.00507983      0.00533401
    -0.000650497    -0.000507615
     4.46033e-05     2.87267e-05
    -0.000758441     -0.00071119
       0.0115211       0.0121095
      0.00441534      0.00505258
     0.000138283     0.000347122
    -0.000301094    -0.000121887
      0.00189347      0.00225776
      0.00283243      0.00309913
       -0.001737      -0.0016735
     0.000493453     0.000373407
     0.000276908     0.000294145
     -0.00098938    -0.000954334
       0.0043859      0.00438271
      0.00776652      0.00773255
     0.000195433      0.00012766
    -0.000635347    -0.000833358
      0.00313293       0.0033705
      0.00727338      0.00720485
    -6.35057e-05    -9.86551e-05
     0.000775031     0.000683088
     0.000493626     0.000418411
     -0.00220347     -0.00212478
    -0.000837009    -0.000514994
     -0.00091123    -0.000927424
     -0.00264951     -0.00242194
    -0.000203751     4.59618e-05
     -0.00108259     -0.00110304
    -0.000611636    -0.000512259
      -0.0020625     -0.00205774
     -0.00040152    -0.000408033
     -0.00123973     -0.00128385
     0.000423982     0.000588312
    -0.000322948    -0.000269402
    -0.000894288     -0.00103505
     -0.00196341     -0.00186331
      0.00320989      0.00256401
     -0.00022762    -0.000161695
    -0.000255003    -0.000192113
      -0.0013177     -0.00123722
     -0.00010252    -0.000142207
      0.00331184       0.0032155
     -0.00380591      -0.0038167
       0.0149132       0.0144261
      0.00783402       0.0080179
     0.000660143     0.000720623
     -0.00100191     -0.00101902
     0.000979856      0.00105014
       0.0179792       0.0186099
      0.00295277      0.00275496
      0.00190852      0.00240587
     0.000109658     0.000226869
     -0.00185467     -0.00188048
      0.00260563      0.00263099
     0.000518094     0.000521982
     -0.00165553     -0.00168961
     -0.00335914     -0.00345122
      0.00385126      0.00420519
     -0.00158179      -0.0015872
     -0.00165406     -0.00185694
       0.0035477      0.00339843
    -0.000335566    -0.000271145
     -0.00153453     -0.00145693
     -0.00102856    -0.000956169
     0.000983873      0.00120758
    -0.000887022    -0.000932352
     -0.00225713     -0.00220714
      0.00307237      0.00369322
     -0.00118756    -0.000959451
     -0.00182021     -0.00176718
      0.00554697      0.00583448
    -0.000670814    -0.000734177
    -0.000590692     -0.00053173
      0.00109451      0.00090575
    -0.000765097    -0.000716782
     -0.00154246     -0.00166108
     -0.00279331     -0.00281138
    -0.000233933    -0.000127896
     -0.00140694     -0.00133133
     0.000540177     0.000524582
    -0.000359793    -0.000280404
    -0.000801333    -0.000687181
      0.00145243      0.00145472
     0.000761184     0.000755839
      0.00214304      0.00255702
     0.000650419      0.00076899
    -0.000200206    -0.000127238
      0.00140126      0.00125262
     0.000157106      0.00018772
      0.00383979      0.00342583
      0.00334973      0.00383193
      0.00100815       0.0015058
      0.00175563      0.00174843
      -0.0019639     -0.00172854
     -0.00164774     -0.00161257
    -0.000176498    -0.000125924
    -0.000942499    -0.000854454
       0.0058132      0.00557927
      0.00436025      0.00445927
      0.00200418      0.00219716
      0.00322134      0.00312555
     -0.00183379     -0.00188132
    -0.000366553    -0.000403031
      0.00913252      0.00956578
       0.0101469      0.00730807
     -0.00195441      -0.0017949
     -0.00102715     -0.00102561
      0.00452779      0.00470786
      0.00132274      0.00119593
     -0.00276541      -0.0025911
     0.000290477     0.000385285
     0.000505271     0.000459069
      0.00574919      0.00546422
      0.00481692      0.00524156
     7.62316e-05     8.64771e-05
     -0.00154359     -0.00154326
    -0.000668678    -0.000564091
     0.000520671     0.000537534
     -0.00236027     -0.00224092
      0.00844977      0.00888275
       0.0130428       0.0129702
     -0.00102214    -0.000976113
     -0.00343787     -0.00328351
      -0.0012138     -0.00137872
     0.000232563     0.000225585
     0.000689719     0.000749867
     -0.00202209     -0.00192501
    -0.000911238    -0.000892682
     -0.00204787     -0.00207016
      0.00068966     0.000879889
      0.00046585      0.00031852
    -0.000817391    -0.000754983
    -0.000236207    -0.000179338
     -0.00345397     -0.00347919
    -0.000973226    -0.000828896
     -0.00226521      -0.0021532
     -0.00103007     -0.00098427
      0.00146806      0.00145785
      0.00117421      0.00124161
     -0.00149294     -0.00149544
       -0.002036     -0.00209209
     -0.00251601     -0.00252371
    -0.000532285     -0.00034608
     -0.00402882     -0.00387087
    -0.000970476      -0.0010651
     0.000924161     0.000992796
    -0.000794596    -0.000815425
    -0.000867298    -0.000771353
     -0.00143314     -0.00146582
     -0.00164165     -0.00156534
      0.00236424       0.0022269
      0.00398205      0.00396347
     -0.00141039     -0.00126245
     -0.00211956     -0.00201374
    -0.000249348    -0.000287516
    -0.000604801    -0.000565007
      0.00222404      0.00234903
    -0.000250455    -0.000266078
     -0.00114327     -0.00114325
    -0.000129265    -0.000272322
    -0.000132147     -0.00035113
     -0.00161507     -0.00159471
     0.000412171     0.000711642
      -0.0020343     -0.00182026
      0.00230704      0.00226234
    -0.000579448    -0.000513985
    -0.000359456    -0.000409378
    -0.000355711    -0.000274711
      -0.0016866     -0.00154144
     0.000786572     0.000950818
       0.0037805      0.00433679
     -0.00132513      -0.0012665
     -0.00137221     -0.00154157
     5.98566e-05     6.08441e-05
     0.000381495     0.000430463
       0.0193873       0.0190038
     -0.00040246    -0.000812654
    -0.000996513      -0.0007616
      0.00584383      0.00592005
     0.000313629       0.0002593
     -0.00205085     -0.00196263
     -0.00140729     -0.00144997
      0.00281662      0.00285159
     -0.00259072      -0.0023617
    -0.000365192    -0.000398108
    -0.000168379    -0.000156908
     0.000623093     0.000466264
      0.00162162      0.00164229
     -0.00101918     -0.00106554
     -0.00155858     -0.00153162
    -0.000157202    -6.18961e-05
       0.0128952       0.0126628
      0.00517216      0.00536129
      0.00507479       0.0051785
    -0.000229849    -0.000424269
        0.007737      0.00789785
     -0.00122355    -0.000970495
     5.07254e-05    -0.000354487
    -0.000312743    -0.000357678
       0.0013619      0.00131841
      0.00400667      0.00396383
     -0.00161477     -0.00152019
      0.00152472      0.00120611
     7.58336e-06     8.71112e-05
    -0.000250134    -0.000219025
       0.0183073       0.0185493
     -0.00182837     -0.00182555
    -0.000504826    -0.000339562
      0.00666186       0.0068176
    -0.000269483    -0.000205852
     9.75971e-05     0.000307225
     -0.00106187     -0.00112626
    -0.000575695    -0.000595029
      0.00206936      0.00191388
       0.0186218       0.0190618
       0.0182932       0.0198307
      0.00708601      0.00706025
     0.000126477     0.000142473
      0.00888644      0.00777193
     -0.00129242     -0.00124593
      0.00476019      0.00547124
       0.0337608       0.0340407
     -0.00141605    -0.000965743
      0.00237976       0.0018579
      0.00764542      0.00774487
     -0.00240689     -0.00230982
    -0.000916243    -0.000704752
    -0.000952935    -0.000864828
       0.0141167       0.0155847
    -0.000826346    -0.000779332
    -0.000381293    -0.000298225
      0.00365606      0.00298135
      0.00198702      0.00166907
      0.00123951      0.00102169
    -0.000482197    -0.000570531
    -0.000688198    -0.000658738
     -0.00152153     -0.00137873
     0.000808568     0.000736336
      0.00105699      0.00159733
     -0.00070471    -0.000649328
      0.00653483      0.00614464
      0.00304028      0.00297425
     -0.00118442     -0.00123406
    -0.000885149    -0.000951435
      0.00210541      0.00207113
      0.00228988       0.0019505
      0.00209653      0.00225917
    -0.000493955    -0.000462506
      0.00606223      0.00573175
     -0.00320356     -0.00309565
     -2.3767e-05     3.11819e-05
     0.000421863     0.000326641
       0.0138529       0.0142208
     -0.00202229     -0.00186124
     0.000495798     0.000533014
    -0.000746746    -0.000801941
      0.00897638      0.00858718
      0.00105098      0.00101324
     -0.00048175    -0.000447711
     0.000241179     0.000264335
    -0.000123476    -9.74355e-05
     -0.00026133    -0.000203582
       0.0010106     0.000956085
     -0.00336043     -0.00321732
     -0.00058157    -0.000742654
     -0.00125274     -0.00104983
     -0.00242462     -0.00236513
    -0.000816522     -0.00077948
    -0.000568687    -0.000693533
      0.00123402      0.00110057
     -0.00201203     -0.00186555
     -0.00103734     -0.00121395
     -0.00262214     -0.00255876
       5.063e-05     2.67827e-05
    -0.000547562    -0.000508431
       0.0001679    -0.000134226
     -0.00238194     -0.00229672
    -0.000267245    -0.000280802
       0.0114463       0.0107475
     0.000777569     0.000850975
    -0.000914567    -0.000873497
     -0.00138939     -0.00139101
     -0.00148662      -0.0013563
     0.000318407     0.000310878
      0.00208476      0.00183412
    -0.000435578    -0.000416435
      0.00403927      0.00396373
    -0.000363019    -0.000297952
       0.0088427      0.00896464
      0.00190523       0.0023153
    -0.000575946    -0.000524112
     -0.00111475     -0.00144708
     -0.00286131     -0.00286639
    -0.000168238    -0.000231467
     -0.00268591     -0.00259057
    -0.000583385    -0.000227835
       0.0121079       0.0132699
     -0.00171099     -0.00181833
     0.000811569     0.000880732
    -0.000395854    -0.000429513
     0.000877914     0.000887722
    -0.000761769    -0.000827961
       0.0107514      0.00957078
    -0.000818166      -0.0005128
       0.0173734       0.0164355
    -0.000844652    -0.000805368
      0.00748735      0.00782809
     3.55417e-05     3.77136e-05
      0.00355193      0.00328185
      0.00236644      0.00251353
      0.00452755       0.0040014
      0.00369375      0.00391373
    -0.000817068    -0.000789603
     -0.00121068     -0.00119761
    -0.000379742    -0.000311584
      0.00321876      0.00270749
      0.00674368      0.00622951
      -0.0011711     -0.00117862
     0.000154002     0.000625444
    -0.000603056    -0.000539596
      0.00237985      0.00223641
     -0.00204267     -0.00195524
      -0.0029796      -0.0028946
     -0.00149236     -0.00147432
      0.00374882      0.00405149
     -0.00298573     -0.00292883
     -0.00206637     -0.00220419
       0.0197705       0.0211701
     6.68355e-05      0.00012623
     0.000167098     0.000183804
     8.64039e-05     0.000136289
      0.00208649      0.00249664
     0.000928552     0.000749557
     -0.00100305    -0.000920994
    -0.000268123    -0.000190527
     -0.00155591     -0.00156483
    -0.000975186    -0.000950961
     -0.00155423     -0.00148448
     -0.00057734    -0.000549139
       0.0197137       0.0209886
     -0.00215283     -0.00216575
    -0.000431807    -0.000396224
    -0.000151512    -0.000189804
    -0.000621714    -0.000571831
      0.00155558      0.00166755
     -0.00264282     -0.00261516
     0.000472437     0.000430157
    -0.000848605    -0.000910979
      0.00187139      0.00158288
     0.000820088      0.00103873
     -0.00032511    -0.000443217
      0.00852524      0.00805401
     0.000678655     0.000689936
     -0.00233927     -0.00219853
      0.00501432      0.00485389
      0.00214468      0.00217279
     -0.00228157     -0.00224385
      0.00153575      0.00158344
        0.019614       0.0185065
     0.000505201     0.000480404
    -0.000189551    -0.000210496
        0.011948       0.0102026
      -0.0010442    -0.000993573
     -0.00149682     -0.00124828
     0.000985128     0.000821027
     -0.00263874     -0.00255401
     0.000261843     0.000242116
     0.000991192     0.000856093
     -0.00166599     -0.00169499
     -0.00222154     -0.00214929
      0.00818603       0.0082565
     -0.00113187    -0.000722066
     -0.00123819     -0.00120241
    -0.000505624     -0.00056324
      0.00437718      0.00401995
     0.000399611     0.000401371
    -0.000663829    -0.000467188
    -0.000608584    -0.000560068
     8.61275e-05     5.24451e-05
      0.00448558      0.00445382
      0.00347793      0.00364962
     -0.00109572     -0.00119012
      -0.0030163     -0.00309369
     0.000893366      0.00130302
      -0.0012974     -0.00125497
     -0.00133814     -0.00133935
     0.000120121     0.000146579
     -0.00119145     -0.00117423
     0.000790666     0.000584305
    -0.000133171    -7.91934e-05
    -0.000207627    -0.000218746
      0.00312806      0.00282306
     -0.00121647     -0.00124107
     0.000322202      0.00035645
      0.00265498      0.00266401
      0.00217987      0.00223797
     0.000343856     0.000269395
      0.00960094      0.00956903
     -0.00121467     -0.00125705
      0.00291616       0.0028494
    -0.000214339    -0.000156566
       0.0146383       0.0134952
     -0.00246639     -0.00211888
       0.0211889       0.0207489
       0.0138416       0.0128447
     -0.00094504     -0.00100877
    -0.000886758    -0.000986537
       0.0181299       0.0185094
    -0.000540171    -0.000494594
     -0.00175482     -0.00183265
      0.00104481      0.00101289
     -0.00263439      -0.0024821
      0.00257322      0.00237284
    -0.000563793     -0.00063361
       0.0048142      0.00518348
      0.00292829      0.00298384
    -4.73852e-05    -9.53524e-05
      0.00145718      0.00135327
      0.00102686      0.00104436
     -0.00162536     -0.00158443
     0.000653372     0.000588162
      0.00908279      0.00916806
     -0.00181684     -0.00183214
      0.00124386      0.00119269
      0.00151027      0.00119213
      0.00584346      0.00537882
    -0.000841313    -0.000864382
    -0.000552351    -0.000507002
     -0.00134732     -0.00135307
     0.000707467      0.00077394
     0.000930783     0.000880523
     -0.00025033     -0.00026716
     -0.00115304     -0.00115035
      0.00107114      0.00114799
     0.000519941     0.000409136
    -0.000317737    -0.000400305
     0.000213559     0.000202248
      0.00134935      0.00125102
      0.00960621      0.00950111
     -0.00250253     -0.00234171
    -0.000281828     0.000152161
      0.00334202      0.00354996
       0.0016683      0.00142299
     2.25017e-05     -5.4183e-06
     -0.00123499     -0.00132397
      0.00108087      0.00103521
     0.000180833     0.000195079
      0.00236157      0.00219043
    -0.000398407    -0.000448004
     0.000195889     5.08887e-05
     -0.00102429     -0.00101894
      0.00348444      0.00324017
     -0.00167012     -0.00160638
    -0.000696282    -0.000649023
     -0.00306984     -0.00304787
    -0.000341799    -0.000402111
      0.00186101      0.00247741
    -0.000949555     -0.00096899
    -0.000675212    -0.000801524
      0.00385161      0.00336823
      -0.0010796    -0.000755366
    -4.59687e-05    -0.000281826
      0.00113941      0.00124396
      0.00222182      0.00192032
     0.000212828     0.000419935
      0.00375259      0.00322047
      0.00229673      0.00262971
     0.000414311     0.000420281
      0.00182404       0.0017491
     0.000590279     0.000199796
     -0.00071998    -0.000803247
    -0.000710367    -0.000714924
    -0.000976494     -0.00111379
     -0.00402531     -0.00382388
     -0.00126684     -0.00121234
      0.00731461      0.00688732
      0.00425814       0.0042403
    -0.000142133     -0.00011041
     0.000182789     0.000174286
      0.00458583      0.00467914
       0.0294821       0.0278716
    -9.45339e-05    -5.86168e-05
      0.00063412     0.000859781
    -0.000403051    -0.000341808
    -0.000180177    -0.000130684
     -0.00190381      -0.0019113
    -5.70069e-05    -5.14285e-05
     -0.00112849      -0.0012397
        0.003323      0.00324121
      -0.0015454     -0.00134147
     -0.00173315      -0.0015735
    -0.000490504     -0.00050374
     0.000625482     0.000570848
      0.00881771      0.00851404
       0.0198352       0.0190143
      0.00113664      0.00107519
    -0.000123018    -0.000172576
    -0.000107708    -0.000118436
    -0.000315371    -0.000284522
      0.00239772      0.00286012
    -0.000499034    -0.000440637
    -0.000214337    -0.000204421
     -0.00122245    -0.000705684
      0.00264079      0.00257637
     0.000406859     0.000416276
      0.00647594      0.00718401
    -0.000605606    -0.000551704
     0.000581686     0.000533025
      0.00248933      0.00231572
     -0.00293882     -0.00283124
      -0.0018161     -0.00177087
    -0.000221973    -0.000203187
     -0.00174561     -0.00167674
       0.0112349       0.0112455
     0.000728614      0.00110717
     -0.00166706     -0.00161688
     0.000105619     0.000103908
     4.08274e-05     5.63621e-05
     -0.00237719     -0.00201358
    -0.000272694     -0.00040098
      -0.0023393      -0.0021037
    -0.000879114    -0.000879959
     -0.00183864     -0.00193331
     0.000240942     0.000265596
    -0.000654412    -0.000664667
     0.000388287     0.000390004
    -0.000685889    -0.000650449
      0.00778565       0.0074083
     -0.00030858    -0.000274906
     -0.00105516     -0.00104137
      0.00329645      0.00374095
      0.00123463      0.00115617
      -0.0004212    -0.000361493
    -6.38392e-05    -0.000148503
    -0.000482585    -0.000477757
      0.00429616       0.0044267
    -0.000917955    -0.000915763
     0.000242226     0.000271206
    -0.000862481    -0.000483302
      0.00179518       0.0015476
     -0.00290433     -0.00285974
     0.000368601     0.000318056
    -0.000343895    -0.000281078
     6.88364e-05     0.000126782
     0.000480853     0.000459895
     -0.00094058     -0.00091227
      0.00309703      0.00317849
     -0.00315898     -0.00314665
     -0.00200565     -0.00193621
       0.0250785       0.0262719
      0.00261855      0.00254378
    -0.000149222    -0.000141122
    -0.000639704    -0.000605514
      -0.0016002     -0.00153968
      0.00273864      0.00269365
      0.00197717      0.00146003
     3.01667e-06     0.000142557
      0.00101549       0.0009496
     -0.00119067     -0.00118652
    -0.000386182     -0.00030635
      0.00665265      0.00751282
      0.00129323      0.00124693
    -0.000359634    -0.000275455
     -0.00293448     -0.00289285
     -0.00130869      -0.0013745
      0.00087635      0.00102393
        0.016557       0.0150896
    -0.000264549    -0.000276053
     -0.00194073     -0.00190069
    -0.000243799    -0.000114624
     -0.00166499     -0.00164562
     -0.00282259     -0.00274859
    -0.000619218    -0.000649543
     -0.00230193     -0.00220031
     0.000847675      0.00107994
     -0.00225062     -0.00215854
    -0.000385462    -0.000402086
       0.0127807       0.0141026
     -0.00132502     -0.00131006
      0.00178799      0.00193008
     -0.00272222     -0.00243905
      0.00153774      0.00150338
    -0.000817881    -0.000917169
     -0.00169221     -0.00168778
    -0.000205193    -0.000271549
    -0.000732713     -0.00066471
     -0.00073934     -0.00081477
     0.000345792     0.000385852
      -0.0029179     -0.00268086
     0.000820278     0.000820488
     -0.00290731     -0.00303799
      0.00359572      0.00383649
     -0.00156282     -0.00149978
      0.00688614      0.00697584
     0.000474818     0.000429321
      0.00389544      0.00365829
      0.00757704      0.00750007
     6.38336e-05     7.16982e-05
    -0.000370534    -0.000326743
      0.00639654      0.00689474
    -0.000271061    -0.000218974
     -0.00305353     -0.00295315
     -0.00191217     -0.00184092
      0.00389196      0.00401751
      0.00674238      0.00640096
      0.00438243      0.00382728
      0.00385008      0.00327306
    -0.000752521    -0.000660304
      0.00153592      0.00136729
     -0.00072542     -0.00062481
      0.00104895      0.00100009
     -0.00119356     -0.00121101
     0.000433201     0.000181478
    -0.000933177    -0.000893469
     0.000853947     0.000982113
    -0.000280274    -0.000284574
      0.00488694      0.00484427
     0.000277407     0.000216936
     -0.00237593     -0.00226345
       0.0142913       0.0142429
    -0.000618019    -0.000491812
     -0.00066924    -0.000465609
     0.000983431      0.00101604
      0.00662491      0.00677853
    -0.000787029    -0.000706141
    -0.000708822    -0.000596835
      0.00052048     0.000560915
     -0.00012349    -0.000103062
      0.00205304     0.000596719
     -0.00031627    -0.000373885
      0.00170404      0.00170908
    -0.000662126    -0.000779256
       0.0042827      0.00506272
     -0.00269266     -0.00262013
     0.000314811     0.000270619
      0.00118974      0.00113385
     -0.00094425    -0.000829236
     -0.00136615     -0.00143554
      0.00375643      0.00356401
    -0.000986659     -0.00100183
    -0.000917604    -0.000815218
       0.0105689        0.010646
    -7.99058e-05    -0.000140083
     0.000914892     0.000915088
     -0.00155081     -0.00154112
     0.000533748     0.000605847
     -0.00129507     -0.00144227
     -0.00186039     -0.00175905
     -9.1916e-05    -0.000127124
     -0.00174802     -0.00167447
      0.00199654      0.00236539
     0.000145811     0.000166097
      0.00194772      0.00235206
    -0.000374401    -0.000348712
      0.00467561      0.00471628
       0.0147872       0.0149136
     -0.00134231     -0.00138674
      0.00283086      0.00296389
      1.2346e-05     -0.00010886
      0.00217271      0.00229352
     -0.00124377     -0.00109821
    -0.000764138    -0.000739368
     -0.00172036     -0.00172609
    -0.000897661     -0.00091975
     0.000790002       0.0011061
     -0.00132256     -0.00143953


==> scatterplots/nh3/fullisotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
    -0.000374962    -0.000441991
     -0.00135475     -0.00125501
     -1.3859e-05    -1.52211e-05
     -2.7867e-05    -2.73242e-05
    -0.000856067    -0.000672965
     -2.3894e-05    -4.24658e-05
     -9.0388e-05    -8.02181e-05
      -9.104e-06    -1.11474e-05
    -0.000377681    -0.000414342
     -0.00103476    -0.000701008
     -2.8407e-05    -3.02756e-05
     -5.1716e-05    -0.000106252
     -2.7801e-05    -2.04397e-05
    -0.000667715    -0.000564382
      -6.533e-05    -4.27413e-05
     -6.1924e-05      -5.303e-05
     -0.00171162     -0.00219326
       -1.89e-05    -1.64706e-05
    -0.000192079    -0.000188928
     -2.2082e-05    -2.62969e-05
     -0.00166722     -0.00197397
     -6.8749e-05    -0.000106528
    -0.000292888    -0.000253018
     -0.00104095     -0.00109487
    -0.000413577    -0.000275216
    -0.000113586    -6.03345e-05
    -0.000818678    -0.000789557
     -8.0817e-05    -5.01174e-05
     -2.6934e-05    -2.24738e-05
      -8.375e-06    -3.61873e-06
     -1.5226e-05    -2.13995e-05
     -3.3567e-05    -2.77433e-05
    -0.000152955    -5.44053e-05
      -8.044e-05    -7.50967e-05
     -2.3284e-05    -2.11466e-05
    -0.000501706    -0.000317082
     -9.7084e-05    -0.000128461
     -0.00141574     -0.00148487
     -0.00173315     -0.00148913
     -8.9262e-05    -0.000119758
    -0.000178707    -0.000231179
     -1.8031e-05    -2.12691e-05
     -6.9227e-05     -8.0968e-05
    -0.000811813     -0.00078507
    -0.000339753     -0.00028247
     -4.2006e-05    -6.81861e-05
     -0.00110642     -0.00117247
     -2.3646e-05    -3.15991e-05
     -0.00170511     -0.00144083
      -6.432e-06    -1.64984e-05
     -8.5567e-05     -0.00010312
     -1.2406e-05     -1.4988e-05
     -4.3757e-05    -3.67509e-05
    -0.000943512     -0.00096294
     -1.0693e-05     -2.0935e-05
     -2.4525e-05    -2.00098e-05
    -0.000131633    -9.88579e-05
     -8.1146e-05    -5.07287e-05
      -0.0013171     -0.00109174
    -0.000348547    -0.000274216
     -2.9821e-05    -5.45592e-05
     -0.00161157     -0.00166919
    -0.000184071    -0.000229342
     -5.4539e-05    -5.70342e-05
     -6.7885e-05    -6.26101e-05
    -0.000216081    -0.000191498
    -0.000440609    -0.000318296
    -0.000457569    -0.000513846
     -0.00158193     -0.00144865
     -7.1071e-05    -0.000115755
     -0.00098928    -0.000664202
     -6.0615e-05    -4.80454e-05
    -0.000933895    -0.000984102
     -6.5489e-05    -6.35716e-05
     -1.1684e-05    -2.22508e-05
     -2.3896e-05    -2.28091e-05
    -0.000106736    -0.000125111
      -4.839e-05     -8.4888e-05
    -0.000685811    -0.000393021
     -1.7078e-05     -1.7579e-05
    -0.000647768    -0.000576746
    -0.000119665    -0.000119675
    -0.000108322    -0.000164773
    -0.000254308    -0.000193511
    -0.000238321    -0.000225639
     -2.1366e-05    -2.50465e-05
    -0.000296843    -0.000229585
     -2.8464e-05    -2.87189e-05
     -0.00117909     -0.00127121
     -2.3494e-05    -2.66558e-05
     -1.7757e-05    -1.43613e-05
     -0.00227398     -0.00143662
     -6.7114e-05    -5.35006e-05
     -1.1231e-05     -1.8118e-05
     -0.00153248     -0.00171424
     -6.2743e-05    -7.27388e-05
     -2.5115e-05    -2.85283e-05
    -0.000212239     -0.00033191
     -1.1706e-05    -1.06416e-05
    -0.000441243    -0.000337838
      -0.0017128     -0.00197361
    -0.000103063    -0.000103309
    -0.000976621     -0.00109957
     -2.8313e-05     -3.4888e-05
    -0.000312486    -0.000383391
      -8.157e-06    -2.07291e-05
     -5.0489e-05    -5.68329e-05
    -0.000202791    -0.000137594
     -2.6325e-05    -2.23615e-05
    -0.000223704    -0.000211268
    -0.000338977    -0.000298955
    -0.000186088    -0.000227642
     -0.00107778    -0.000791606
      -0.0019149     -0.00147699
      -0.0004841    -0.000531086
    -0.000252817    -0.000175728
     -2.5119e-05    -3.05946e-05
     -0.00141798    -0.000931078
     -0.00026341    -0.000175968
     -0.00170256     -0.00200178
    -0.000319047    -0.000323393
     -5.9661e-05    -6.74017e-05
    -0.000114879    -0.000133598
     -7.6882e-05    -8.86101e-05
    -0.000152391    -8.65851e-05
     -6.6642e-05    -9.22367e-05
      -2.113e-05    -2.02591e-05
     -3.5119e-05    -2.65086e-05
       -0.000101    -0.000120707
     -0.00152888     -0.00177045
    -0.000201027    -0.000104857
     -2.6604e-05    -4.43747e-05
     -0.00161708     -0.00185953
     -1.0017e-05    -7.00254e-06
    -0.000542493    -0.000690201
     -2.3671e-05    -1.94458e-05
     -1.2139e-05    -1.66643e-05
     -0.00125097    -0.000882642
     -3.4719e-05    -4.06336e-05
     -0.00044358    -0.000343652
     -0.00159083     -0.00237195
     -8.7216e-05    -7.87475e-05
     -9.3955e-05     -0.00010959
     -8.3023e-05    -0.000107538
     -0.00069079    -0.000733316
     -0.00056576    -0.000662324
     -2.4598e-05    -2.19019e-05
      -3.638e-05    -5.75921e-05
     -3.9629e-05    -3.20385e-05
     -3.6332e-05    -3.95478e-05
      -3.857e-05    -4.19973e-05
    -0.000396741    -0.000439515
     -2.0096e-05    -1.59747e-05
    -0.000129235     -0.00012762
     -7.8212e-05    -2.41921e-05
    -0.000444137    -0.000407946
    -0.000326811    -0.000314769
      -2.704e-05    -2.63207e-05
       -6.17e-06    -7.60772e-06
    -0.000808731     -0.00082959
    -0.000139847    -0.000219414
     -0.00204599     -0.00220864
     -6.0387e-05    -8.65248e-05
     -0.00096804     -0.00105773
      -4.526e-06    -4.43349e-06
    -0.000101357    -8.34705e-05
     -2.0194e-05    -2.29064e-05
    -0.000615803    -0.000585033
    -0.000251632     -0.00036068
     -4.8587e-05    -7.19725e-05
     -0.00123492     -0.00124743
    -0.000239603    -0.000201715
    -0.000211871    -0.000179217
    -0.000148439    -0.000193263
     -2.4104e-05    -3.73314e-05
     -1.5025e-05    -2.79849e-05
     -0.00073512     -0.00080134
      -2.654e-05    -3.52521e-05
    -0.000289567    -0.000275071
     -4.5645e-05    -8.59827e-05
     -3.3935e-05    -5.89751e-05
    -0.000165098    -0.000123119
    -0.000131043    -0.000122478
    -0.000341208    -0.000603379
    -0.000324126    -0.000270338
    -0.000254982    -0.000152373
    -0.000726635    -0.000540898
     -0.00228549     -0.00198601
     -1.9674e-05      -2.684e-05
     -3.4186e-05    -2.51381e-05
    -0.000110234    -0.000144258
       -0.001761     -0.00127241
     -0.00154453     -0.00116726
     -4.7754e-05    -5.47218e-05
     -1.9596e-05    -2.17023e-05
     -0.00168443     -0.00151108
     -1.7702e-05    -2.00343e-05
     -0.00100909    -0.000620766
      -3.537e-05     -3.6845e-05
    -0.000104715    -0.000137449
     -0.00123046    -0.000687591
    -0.000155673    -0.000135177
    -0.000251833    -0.000274749
    -0.000204371    -0.000156299
     -3.2122e-05     -5.6103e-05
      -4.811e-05    -3.00113e-05
    -0.000822968    -0.000796083
    -0.000212154    -0.000218019
       -1.48e-05    -2.05003e-05
    -0.000154763    -0.000185696
    -0.000574168    -0.000366475
     -2.5281e-05    -4.10567e-05
    -0.000400649    -0.000326838
    -0.000299044    -0.000371741
    -0.000106097    -0.000143022
      -4.037e-05    -4.82435e-05
     -2.0023e-05    -3.13094e-05
     -7.5451e-05    -7.54469e-05
    -0.000295308    -0.000262534
     -6.0879e-05    -4.67446e-05
     -8.7832e-05    -7.21801e-05
     -3.9492e-05    -6.49118e-05
    -0.000814308     -0.00067068
    -0.000114102    -0.000113803
      -0.0010971    -0.000973076
     -2.7559e-05    -2.74379e-05
     -4.8546e-05    -3.43798e-05
     -0.00010041    -7.15558e-05
     -0.00012792    -0.000146372
     -1.2406e-05    -1.00451e-05
     -7.4958e-05    -7.77833e-05
     -5.0408e-05     -5.2459e-05
     -2.8415e-05    -2.35245e-05
      -2.045e-05    -1.96927e-05
    -0.000103927    -0.000148902
     -0.00143915     -0.00147886
    -0.000320033    -0.000499306
     -5.3448e-05      -5.541e-05
     -3.1657e-05    -3.52661e-05
     -0.00165261     -0.00149956
     -0.00120872     -0.00102331
    -0.000374505    -0.000454998
    -0.000181421    -0.000274036
    -0.000237959    -0.000308254
    -0.000983772     -0.00083221
     -3.6959e-05    -3.16935e-05
    -0.000366505    -0.000368631
    -0.000160005    -0.000179927
    -0.000263576    -0.000246975
     -0.00126189     -0.00174039
    -0.000537827    -0.000313484
     -7.5279e-05    -7.50513e-05
    -0.000205331    -0.000251226
    -0.000382133    -0.000435162
     -0.00115078     -0.00121661
     -5.2674e-05    -3.25114e-05
    -0.000179045    -0.000195519
    -0.000160197    -0.000159739
     -3.5176e-05    -2.90263e-05
     -0.00123133    -0.000827456
      -3.826e-05    -6.27236e-05
     -5.3197e-05    -6.84375e-05
    -0.000259045    -0.000219496
     -3.1371e-05    -6.39579e-05
     -6.5948e-05    -9.51695e-05
     -7.3061e-05    -6.44575e-05
     -1.1946e-05    -1.76158e-05
     -6.4399e-05     -5.4098e-05
    -0.000247228    -0.000288723
    -0.000103611    -0.000122822
     -6.1529e-05    -6.18557e-05
    -0.000112966    -0.000143282
    -0.000993358     -0.00111094
     -8.9887e-05    -0.000104742
     -2.3711e-05    -2.27215e-05
     -7.6278e-05     -8.9803e-05
     -2.6276e-05    -3.61688e-05
    -0.000234448    -0.000188492
    -0.000434508    -0.000552452
     -0.00108484    -0.000737737
     -0.00143511     -0.00136143
    -0.000243424    -0.000262266
     -1.8606e-05     -1.8762e-05
      -9.278e-06    -7.52464e-06
     -0.00248428     -0.00247252
    -0.000528916      -0.0004682
     -0.00107059    -0.000985721
    -0.000202431    -0.000270369
    -0.000157133    -0.000171179
     -0.00031493    -0.000252256
     -1.2472e-05    -1.08639e-05
     -3.8627e-05    -4.18588e-05
    -0.000751471    -0.000693036
    -0.000896213    -0.000846902
     -2.7223e-05     -2.3659e-05
    -0.000327318    -0.000322986
     -0.00076499     -0.00067052
     -3.1063e-05    -2.95648e-05
     -2.5625e-05    -1.67074e-05
     -0.00163469     -0.00163502
     -7.9922e-05    -0.000145317
     -2.2341e-05    -2.24572e-05
    -0.000313198    -0.000268147
    -0.000387197    -0.000435223
     -0.00177821     -0.00122487
     -2.9311e-05    -2.21466e-05
    -0.000507862    -0.000717242
     -1.5559e-05    -3.44531e-05
     -4.4365e-05     -2.8449e-05
    -0.000133445     -0.00022004
     -4.2978e-05    -5.51464e-05
    -0.000308475    -0.000317363
    -0.000792724    -0.000482601
     -3.8263e-05    -6.46353e-05
      -1.585e-05    -9.87258e-06
      -9.633e-06    -9.14657e-06
     -2.2303e-05    -1.52815e-05
     -1.6844e-05    -1.84384e-05
     -3.0918e-05    -3.55708e-05
    -0.000145722    -0.000245912
    -0.000892141    -0.000804169
    -0.000192331    -0.000239113
     -2.0018e-05    -1.57454e-05
    -0.000794786    -0.000571675
    -0.000303026    -0.000216859
     -0.00141126     -0.00172929
    -0.000385606    -0.000655164
    -0.000247906    -0.000227789
     -1.9168e-05    -8.62001e-06
    -0.000270827    -0.000189166
     -2.2144e-05     -1.5517e-05
     -2.9097e-05    -2.74346e-05
     -1.4845e-05    -2.86644e-05
     -0.00137848     -0.00189466
    -0.000941257    -0.000837973
    -0.000597946     -0.00056104
      -3.759e-05    -1.81362e-05
    -0.000365083    -0.000560183
     -2.9092e-05    -4.61676e-05
     -0.00211445     -0.00197513
     -0.00176334     -0.00267475
     -8.9239e-05    -0.000133392
     -2.8212e-05    -2.59451e-05
     -0.00113384     -0.00112099
    -0.000293171    -0.000237852
    -0.000295304    -0.000294375
    -0.000427624    -0.000469159
    -0.000385262    -0.000385937
    -0.000328027    -0.000166157
     -0.00160344      -0.0011477
      -9.883e-06     -1.6062e-05
     -0.00056013    -0.000460183
     -3.8161e-05    -4.96685e-05
       -8.07e-06    -1.17601e-05
     -3.1418e-05     -4.0968e-05
     -0.00220002     -0.00152591
     -0.00153367     -0.00139261
      -2.402e-05    -2.43465e-05
    -0.000175848    -0.000140772
    -0.000122051    -0.000140331
    -0.000452202    -0.000464125
     -0.00105801    -0.000719759
    -0.000107121    -6.53596e-05
     -3.6545e-05    -6.16283e-05
     -9.2433e-05    -6.94406e-05
     -0.00111638    -0.000941393
       -0.001297     -0.00118775
    -0.000115702    -0.000122723
     -3.9297e-05    -3.96622e-05
    -0.000719527    -0.000456762
     -0.00116661    -0.000855026
    -0.000243268    -0.000190508
     -1.2718e-05    -1.26381e-05
      -7.887e-06    -1.39686e-05
     -6.5309e-05    -9.36936e-05
     -4.2069e-05    -3.09355e-05
    -0.000695399    -0.000568814
    -0.000432413    -0.000486677
    -0.000710004    -0.000459791
    -0.000214812    -0.000154474
     -6.0402e-05    -8.38632e-05
    -0.000225735    -0.000240916
       -7.84e-06    -1.26701e-05
     -8.3548e-05    -9.26477e-05
     -2.5099e-05    -2.35778e-05
     -4.4437e-05    -3.97573e-05
    -0.000469339    -0.000407397
    -0.000969364     -0.00076115
     -5.3268e-05     -4.9495e-05
     -4.4187e-05    -3.71656e-05
       -5.33e-05    -7.56286e-05
    -0.000100206    -9.28565e-05
    -0.000440746     -0.00042653
     -2.6748e-05    -2.61531e-05
     -5.3063e-05    -0.000104363
    -0.000114118    -0.000117059
     -0.00182297     -0.00121427
     -2.5074e-05    -1.85879e-05
    -0.000348831    -0.000346155
    -0.000167782    -0.000130645
       -2.98e-05    -1.24748e-05
    -0.000128555    -0.000172533
      -1.915e-05    -2.22082e-05
    -0.000373985    -0.000372155
    -0.000506875     -0.00030754
      -0.0010145    -0.000730581
    -0.000554349    -0.000565918
    -0.000106791    -0.000147436
    -0.000661157    -0.000482056
    -0.000152508    -0.000173883
      -8.487e-06    -2.07892e-05
     -0.00175762      -0.0014522
    -0.000358037    -0.000387362
    -0.000815271    -0.000575462
     -0.00161793     -0.00158279
     -7.8911e-05    -9.26412e-05
    -0.000302179    -0.000253838
    -0.000160001    -0.000201555
    -0.000174778    -0.000223791
     -7.4065e-05    -8.73388e-05
     -1.1444e-05     -2.5707e-05
     -9.2518e-05    -0.000114681
    -0.000178542    -0.000190631
    -0.000650579    -0.000464753
    -0.000230023    -0.000172892
     -2.2313e-05    -2.23249e-05
     -2.6081e-05    -4.70814e-05
     -0.00154467     -0.00192892
     -0.00142534     -0.00131444
    -0.000198721    -6.97935e-05
     -0.00015234    -0.000153766
    -0.000703877    -0.000353739
     -7.7367e-05    -7.04956e-05
    -0.000506191    -0.000490251
    -0.000142608    -0.000182638
    -0.000164133    -0.000182127
     -9.6848e-05    -4.62854e-05
     -3.4862e-05    -2.47796e-05
     -0.00173466     -0.00128384
     -2.5585e-05     -4.8867e-05
     -8.1201e-05    -5.84131e-05
     -0.00190366     -0.00209494
    -0.000127243    -0.000160678
     -1.3102e-05    -1.21947e-05
     -0.00131484     -0.00108395
    -0.000211157    -0.000216449
    -0.000203246    -0.000309348
     -3.2361e-05    -4.60552e-05
     -0.00031772    -0.000266685
     -0.00073077    -0.000806688
     -0.00188512     -0.00245809
     -0.00150958    -0.000710807
     -0.00118354     -0.00110524
    -0.000286583    -0.000344228
     -0.00180936     -0.00217853
     -1.9581e-05    -1.68347e-05
    -0.000995821     -0.00102792
     -0.00167885     -0.00345929
     -0.00198572     -0.00127346
    -0.000711085    -0.000672918
     -0.00164474     -0.00172982
    -0.000126687    -8.74497e-05
    -0.000148591    -0.000153933
     -3.2507e-05    -4.42941e-05
     -0.00181481     -0.00131647
     -3.0514e-05    -5.73538e-05
     -1.8122e-05    -1.54542e-05
    -0.000498179    -0.000461673
    -0.000724503    -0.000836341
    -0.000130463    -9.96193e-05
     -5.7884e-05    -5.38687e-05
     -4.3548e-05    -3.67711e-05
     -1.6273e-05    -1.88717e-05
     -1.0034e-05    -1.21245e-05
     -0.00110003     -0.00109369
     -2.0078e-05    -2.35862e-05
    -0.000746148    -0.000972721
    -0.000798012    -0.000490074
     -4.3174e-05    -4.23346e-05
     -1.3674e-05    -2.67219e-05
    -0.000203835    -0.000218171
    -0.000415419    -0.000278646
    -0.000532392    -0.000496141
     -5.2548e-05    -5.59642e-05
    -0.000287449    -0.000153369
    -0.000108744    -0.000109888
    -0.000199666    -0.000207042
     -7.3319e-05    -5.41865e-05
     -0.00180825     -0.00198031
     -3.7151e-05    -2.93824e-05
    -0.000273858    -0.000246619
      -5.714e-06    -1.49061e-05
    -0.000684672    -0.000484788
     -0.00070686    -0.000488734
     -4.0887e-05    -2.85671e-05
     -5.6922e-05    -5.36248e-05
    -0.000119689    -9.97361e-05
     -1.9965e-05    -1.29285e-05
     -6.9048e-05    -7.46991e-05
    -0.000114087    -0.000130503
     -0.00126589     -0.00113529
    -0.000458038    -0.000373008
     -5.0058e-05     -4.3936e-05
     -1.2583e-05    -1.25114e-05
     -7.7785e-05    -8.86631e-05
    -0.000765717    -0.000640885
    -0.000113331    -0.000154997
     -7.1502e-05    -7.73743e-05
    -0.000145848    -0.000112621
    -0.000198242    -0.000133644
       -7.59e-05     -5.4876e-05
     -0.00081497    -0.000792557
     -5.6429e-05    -4.00551e-05
     -7.7744e-05    -5.31703e-05
     -0.00182133     -0.00214068
      -5.095e-05    -3.02043e-05
    -0.000246726    -0.000285966
    -0.000262738    -0.000394636
     -2.0937e-05    -1.73179e-05
    -0.000399172    -0.000518471
    -0.000375344    -0.000303675
     -9.5056e-05    -0.000102873
    -0.000429774    -0.000606114
     -3.7891e-05    -2.72483e-05
      -0.0017926     -0.00151095
     -0.00114096     -0.00133219
     -2.6649e-05    -3.50639e-05
    -0.000619442    -0.000587211
    -0.000892482    -0.000708027
    -0.000102116    -0.000149546
    -0.000111831    -7.05374e-05
     -0.00164157     -0.00123508
     -0.00249242     -0.00196751
    -0.000101574    -7.64295e-05
     -3.9433e-05    -6.72976e-05
     -1.1091e-05    -2.03649e-05
     -1.1335e-05    -6.17875e-06
      -3.511e-05    -3.64086e-05
     -0.00165822     -0.00133739
    -0.000146423    -0.000202067
     -0.00198371     -0.00168747
     -4.8722e-05    -3.96859e-05
     -0.00152876     -0.00125612
     -1.3734e-05    -1.76252e-05
    -0.000208923    -0.000231376
    -0.000324272     -0.00033237
     -0.00126224     -0.00129254
    -0.000231974     -0.00016174
     -1.4562e-05    -1.89476e-05
     -8.0135e-05    -8.61937e-05
     -1.8853e-05    -1.56852e-05
     -0.00121657     -0.00114387
    -0.000501046      -0.0003369
     -6.2815e-05    -0.000116636
    -0.000559706    -0.000677036
     -3.9517e-05     -3.8104e-05
    -0.000225864    -0.000173163
     -2.6917e-05    -2.70541e-05
     -8.2515e-05    -6.36947e-05
    -0.000208561    -0.000139673
    -0.000823025    -0.000728602
     -8.4425e-05    -7.46418e-05
    -0.000117977    -0.000160542
     -0.00162649     -0.00193393
     -1.1855e-05    -3.05342e-05
     -5.8034e-05     -4.9025e-05
     -2.2294e-05    -2.90578e-05
    -0.000237855    -0.000420266
     -0.00034216    -0.000381119
     -0.00016045    -0.000264174
     -2.3051e-05    -4.56316e-05
    -0.000140127    -0.000166132
    -0.000152981    -0.000115583
     -2.2529e-05    -2.38525e-05
     -3.2424e-05    -3.68774e-05
     -0.00146722     -0.00072099
     -4.8924e-05     -6.0106e-05
     -3.6174e-05    -4.72878e-05
    -0.000179553    -0.000199557
     -6.4917e-05    -5.20118e-05
     -7.2117e-05    -9.84914e-05
    -0.000171829    -0.000181634
     -7.0898e-05    -6.98692e-05
     -1.4221e-05    -1.89876e-05
    -0.000238973    -0.000266558
    -0.000228406    -0.000270365
     -3.2912e-05    -3.78833e-05
     -0.00125582     -0.00123438
    -0.000247185     -0.00028572
     -0.00130962    -0.000805754
    -0.000210145    -0.000129518
     -3.1728e-05    -2.67039e-05
     -7.1984e-05     -4.4136e-05
     -7.0548e-05    -9.05576e-05
     -0.00231509     -0.00359445
      -6.921e-05    -7.24782e-05
     -1.6229e-05    -1.84822e-05
     -0.00212566     -0.00207472
     -3.1283e-05    -2.95583e-05
     -0.00105366    -0.000700635
     -0.00064061    -0.000522075
    -0.000198185    -0.000151355
     -2.9178e-05    -2.20801e-05
    -0.000402425    -0.000370954
    -0.000264953    -0.000231608
     -3.3568e-05     -2.5094e-05
     -0.00122103      -0.0013299
     -0.00152794     -0.00100162
     -1.6995e-05    -4.47908e-05
     -4.3784e-05    -5.63304e-05
    -0.000366183    -0.000383667
      -9.721e-06    -1.49312e-05
     -9.2952e-05    -0.000108612
     -5.6954e-05    -3.99817e-05
      -1.247e-05    -1.77627e-05
    -0.000868161    -0.000921319
    -0.000695819    -0.000665188
     -6.3813e-05    -6.12365e-05
    -0.000704018    -0.000498984
    -0.000494864    -0.000521108
    -0.000284672    -0.000338681
     -1.2889e-05    -2.67124e-05
     -2.1252e-05    -2.58573e-05
     -8.0399e-05    -6.85382e-05
    -0.000255284    -0.000220248
      -8.708e-06    -1.06075e-05
     -9.8243e-05    -9.68807e-05
     -0.00054047    -0.000397759
    -0.000164029    -0.000203866
     -1.4474e-05    -2.35637e-05
    -0.000594287    -0.000466598
     -0.00055021    -0.000413216
    -0.000197718    -0.000201969
     -0.00177344     -0.00173922
     -5.0551e-05    -7.62285e-05
    -0.000900403    -0.000926189
     -6.6755e-05    -6.97662e-05
     -0.00133004    -0.000986719
    -0.000310307     -0.00031473
     -0.00179733     -0.00140323
     -0.00139102     -0.00141734
     -6.0563e-05    -5.23153e-05
     -1.7751e-05    -4.17868e-05
     -0.00139964    -0.000767531
    -0.000130532    -0.000125335
      -0.0001351      -0.0001152
    -0.000327797     -0.00025993
     -5.7868e-05    -7.83281e-05
     -7.1333e-05    -8.27548e-05
     -7.3965e-05    -8.52827e-05
    -0.000908932    -0.000744686
    -0.000552458    -0.000504594
      -8.147e-05    -0.000120819
    -0.000303044    -0.000240166
    -0.000112003    -6.59671e-05
     -4.8672e-05    -6.87752e-05
    -0.000361016    -0.000558293
     -0.00109231    -0.000999243
    -0.000176545    -0.000159949
     -2.0903e-05     -3.3012e-05
    -0.000454944     -0.00031453
    -0.000765128    -0.000635914
     -2.8154e-05     -2.4212e-05
     -1.8727e-05    -1.87048e-05
     -3.4806e-05    -4.05303e-05
    -0.000771143    -0.000687622
    -0.000540221    -0.000600785
     -1.8054e-05    -3.32138e-05
     -1.2351e-05    -2.02384e-05
     -2.2152e-05    -2.10914e-05
    -0.000199088    -0.000172151
    -0.000112208    -0.000146022
     -2.3393e-05    -3.52714e-05
    -0.000319216    -0.000249505
     -0.00125849      -0.0012051
    -0.000183352    -0.000259954
    -0.000833629    -0.000584317
    -0.000255861    -0.000193913
     -0.00027471    -0.000214747
    -0.000139839    -0.000118925
    -0.000100978       -0.000141
       -8.72e-06    -1.16283e-05
    -0.000343198    -0.000328502
    -0.000774893    -0.000666531
     -3.5062e-05     -6.3295e-05
    -0.000475378     -0.00045847
     -7.5574e-05    -4.89478e-05
     -0.00066599    -0.000700675
     -3.4612e-05    -3.20683e-05
     -1.1433e-05    -1.76869e-05
    -0.000357783      -0.0003595
     -3.7249e-05     -3.9548e-05
     -0.00192768     -0.00133874
     -7.3498e-05    -5.36186e-05
     -5.2993e-05    -5.32476e-05
    -0.000624278    -0.000596871
    -0.000334411    -0.000237889
    -0.000690302     -0.00062783
    -0.000406709    -0.000324635
    -0.000388362    -0.000334892
    -0.000461213    -0.000605951
    -0.000749352    -0.000649359
     -0.00180922     -0.00162982
     -1.8289e-05    -1.38533e-05
    -0.000107876    -9.45856e-05
    -0.000483788     -0.00052941
     -6.7034e-05    -6.29968e-05
     -3.6375e-05    -4.77374e-05
    -0.000130783    -0.000106954
    -0.000236548    -0.000246094
     -5.3304e-05     -5.1897e-05
     -0.00116537     -0.00118293
     -0.00109342    -0.000947438
     -4.7243e-05    -5.26325e-05
      -5.863e-06     -7.7097e-06
    -0.000672127    -0.000914451
     -0.00207699     -0.00203672
     -2.4138e-05    -2.63195e-05
    -0.000213505     -0.00027803
     -4.2903e-05    -3.04576e-05
     -8.9343e-05    -8.43935e-05
     -6.5746e-05     -8.9637e-05
     -3.5046e-05    -4.94963e-05
     -5.0679e-05    -5.18668e-05
    -0.000907352    -0.000615061
    -0.000185105    -0.000188652
    -0.000218636    -0.000335852
     -5.9675e-05    -5.35875e-05
     -3.5123e-05    -2.46792e-05
    -0.000835004    -0.000780794
     -0.00176684     -0.00157088
    -0.000177679    -0.000175778
     -2.3697e-05     -2.9819e-05
    -0.000157832    -0.000135003
     -4.2746e-05    -4.70606e-05
    -0.000822271    -0.000800902
     -6.9819e-05    -7.49325e-05
     -8.2225e-05    -9.12447e-05
     -0.00124652      -0.0011314
     -1.0219e-05    -5.92749e-06
    -0.000198693    -0.000229249
    -0.000969036    -0.000601102
     -3.6012e-05    -3.47138e-05
       -5.73e-06    -1.55181e-05
    -0.000581101    -0.000509448
     -4.7939e-05    -5.64929e-05
     -2.0721e-05    -1.63582e-05
     -7.1879e-05    -7.25032e-05
    -0.000108101     -9.3529e-05
      -0.0014887     -0.00134059
     -0.00119655    -0.000939835
      -2.411e-05    -3.11809e-05
     -3.6734e-05    -4.32844e-05
      -7.781e-06    -1.33187e-05
     -0.00032786     -0.00045404
    -0.000143947    -0.000219979
     -0.00137039    -0.000932717
     -3.8111e-05    -3.28843e-05
    -0.000172186    -0.000152582
     -2.8592e-05    -2.48526e-05
    -0.000247805    -0.000296803
      -3.185e-05    -6.16241e-05
     -6.8055e-05    -4.47277e-05
    -0.000687465    -0.000679598
     -2.4582e-05    -2.74103e-05
     -5.2342e-05    -6.52024e-05
    -0.000519488    -0.000620078
     -2.0202e-05    -1.79457e-05
     -5.9671e-05    -6.37985e-05
    -0.000118506      -0.0001361
     -5.3441e-05    -5.61687e-05
    -0.000193138    -9.81599e-05
     -1.4148e-05    -1.84212e-05
     -1.4484e-05    -2.01392e-05
    -0.000109183    -0.000108823
    -0.000307875    -0.000191232
     -7.8372e-05     -8.9327e-05
    -0.000201474    -0.000140048
     -2.3894e-05    -2.44456e-05
      -8.391e-06    -6.90915e-06
    -0.000461544     -0.00046192
     -0.00168154     -0.00107561
    -0.000575777    -0.000474434
    -0.000611179    -0.000426997
     -4.6151e-05    -3.07948e-05
     -0.00177944     -0.00272192
     -1.4276e-05    -7.43813e-06
     -4.6717e-05    -6.78531e-05
      -6.864e-05    -8.24264e-05
     -6.7991e-05    -4.52877e-05
     -0.00107066     -0.00072024
     -0.00119191      -0.0010563
    -0.000167341    -0.000167889
    -0.000225194    -0.000227624
     -7.7553e-05    -0.000113944
     -2.3206e-05    -1.46949e-05
     -0.00116234     -0.00131406
    -0.000151388    -0.000173704
     -1.8215e-05    -2.18762e-05
     -9.5602e-05     -7.4313e-05
    -0.000190429    -0.000132072
     -6.3828e-05    -0.000142193
     -0.00163825     -0.00137994
     -2.5766e-05    -1.77458e-05
     -3.2076e-05    -2.64914e-05
     -1.0655e-05    -1.12584e-05
     -1.8974e-05    -2.17382e-05
    -0.000108143     -0.00012712
     -3.6503e-05    -3.78315e-05
     -4.8267e-05    -4.82152e-05
    -0.000406514    -0.000445445
    -0.000129072    -0.000175798
     -9.2229e-05    -0.000107015
     -0.00143624     -0.00141524
     -4.3321e-05    -3.78919e-05
    -0.000562279    -0.000439012
    -0.000637718    -0.000598678
      -9.702e-06     -1.8851e-05
     -5.7827e-05    -6.65801e-05
    -0.000213363     -0.00024306
     -3.6139e-05    -5.28684e-05
    -0.000339266    -0.000278206
    -0.000317127    -0.000204408
    -0.000158476    -0.000109729
     -9.7489e-05    -0.000116351
      -4.305e-06    -1.00535e-05
    -0.000536486    -0.000453191
     -0.00151691     -0.00107143
     -2.0803e-05    -1.52074e-05
     -0.00132167     -0.00128685
    -0.000577647    -0.000499287
     -0.00109098     -0.00123631
     -0.00142026     -0.00142955
    -0.000340795    -0.000406625
     -1.4314e-05      -2.623e-05
     -0.00109662     -0.00104298
     -2.6656e-05    -4.22591e-05
    -0.000104523    -0.000119243
     -2.9139e-05    -3.03697e-05
     -0.00105562     -0.00122722
    -0.000885643    -0.000830341
      -0.0014951     -0.00122079
     -0.00074809    -0.000750101
     -1.5282e-05    -2.54615e-05
    -0.000333288    -0.000230522
    -0.000671918    -0.000763233
    -0.000398871    -0.000358748
    -0.000715635    -0.000519324
     -0.00123488    -0.000930965
     -3.2505e-05    -7.17347e-05
    -0.000181846    -0.000227576
     -1.0074e-05    -1.73383e-05
     -0.00113263     -0.00147931
      -6.719e-05    -0.000101893
     -8.6503e-05     -6.3034e-05
     -0.00137707     -0.00140919
      -6.261e-05    -0.000121381
     -2.8365e-05    -3.17563e-05
    -0.000315903    -0.000302536
     -0.00125766     -0.00123444
     -8.4397e-05    -0.000112611
     -0.00020608    -0.000280952
      -8.998e-05    -9.76466e-05
     -1.1349e-05    -1.70058e-05
     -0.00146958     -0.00128029
      -7.056e-06    -1.50773e-05
    -0.000864861    -0.000704141
     -5.5234e-05    -6.46607e-05
    -0.000733419    -0.000632656
      -7.165e-05    -4.68784e-05
    -0.000216913    -0.000153795
    -0.000192664    -0.000195708
     -3.6742e-05     -5.8291e-05
     -2.5388e-05    -2.68832e-05
    -0.000696691    -0.000710932
     -2.3171e-05    -3.58182e-05
     -2.1173e-05    -1.66562e-05
    -0.000750723       -0.000338
     -3.0692e-05    -3.89699e-05
      -6.146e-06     -1.6498e-05
     -1.2067e-05    -1.39388e-05
    -0.000295416    -0.000439238
    -0.000307313    -0.000210176
      -2.701e-05    -1.57835e-05
     -6.1556e-05    -8.87306e-05
    -0.000572666    -0.000504609
    -0.000484664    -0.000712811
     -0.00013471    -0.000163717
    -0.000884825    -0.000658658
     -3.9166e-05    -4.96488e-05
    -0.000171812    -6.89002e-05
     -0.00223476     -0.00233778
    -0.000202825    -0.000241574
    -0.000128966    -5.43765e-05
    -0.000175787    -0.000144565
    -0.000746417    -0.000961403
     -6.8064e-05    -6.91094e-05
     -1.7022e-05    -1.70898e-05
     -8.2136e-05    -7.11566e-05
      -2.744e-05    -3.29391e-05
    -0.000190238    -0.000283624
      -5.099e-05    -6.57861e-05


==> scatterplots/nh3/fullisotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00339889       -0.003447
     -0.00690211     -0.00700181
    -0.000611598    -0.000574889
    -0.000892868     -0.00083645
     -0.00536742     -0.00532842
      -0.0008811    -0.000956475
     -0.00130517     -0.00126236
    -0.000510214    -0.000454211
      -0.0033181     -0.00326367
     -0.00407792     -0.00398914
     -0.00088382    -0.000819114
      -0.0014683     -0.00161943
    -0.000789404    -0.000689264
     -0.00387572     -0.00379798
    -0.000929175    -0.000828638
     -0.00101753    -0.000963711
     -0.00906666     -0.00959112
    -0.000749802    -0.000674937
     -0.00201638     -0.00194191
    -0.000899363    -0.000841999
     -0.00795338     -0.00839944
     -0.00132855     -0.00140873
     -0.00256537     -0.00240534
     -0.00582085     -0.00590417
     -0.00238002     -0.00217863
     -0.00163425     -0.00159612
      -0.0043835     -0.00444481
    -0.000972825    -0.000874005
     -0.00109826    -0.000901307
    -0.000660342    -0.000542776
    -0.000595676    -0.000581563
     -0.00065519    -0.000645171
     -0.00185486     -0.00161988
     -0.00122139     -0.00108118
    -0.000904133    -0.000856714
     -0.00382383     -0.00365139
     -0.00191564     -0.00203918
      -0.0077027     -0.00771849
     -0.00867141     -0.00845577
      -0.0018194     -0.00187985
     -0.00243382     -0.00246318
    -0.000806518    -0.000792352
     -0.00126916     -0.00125694
     -0.00515613     -0.00519652
     -0.00293197     -0.00272636
     -0.00129642     -0.00135005
     -0.00632013     -0.00637876
    -0.000907342    -0.000884153
     -0.00678777     -0.00662738
    -0.000531661    -0.000572382
     -0.00168101     -0.00164871
    -0.000496986    -0.000474351
     -0.00102314    -0.000920354
     -0.00517925      -0.0052416
    -0.000593878    -0.000626434
    -0.000776445    -0.000710175
     -0.00162521     -0.00150712
      -0.0011265    -0.000960576
     -0.00575428     -0.00557175
     -0.00266765     -0.00251518
     -0.00111058     -0.00117513
     -0.00785321     -0.00800947
     -0.00219061     -0.00217921
     -0.00121452     -0.00121268
     -0.00122196     -0.00112079
     -0.00245103     -0.00234289
     -0.00307304     -0.00287079
     -0.00341352     -0.00367532
      -0.0061893     -0.00618902
      -0.0014721     -0.00161158
     -0.00551157     -0.00530938
     -0.00125769     -0.00117241
     -0.00477376     -0.00509422
     -0.00114858     -0.00109073
    -0.000548055    -0.000586605
    -0.000843267    -0.000750854
     -0.00159399     -0.00158961
     -0.00113705     -0.00131283
     -0.00432718     -0.00389252
    -0.000586133    -0.000550011
     -0.00439933     -0.00429882
     -0.00160747     -0.00152031
     -0.00209047     -0.00218636
     -0.00226969     -0.00206192
     -0.00261182     -0.00255363
    -0.000697214    -0.000650134
     -0.00237959     -0.00225915
     -0.00080001    -0.000798991
     -0.00676685     -0.00682141
    -0.000815526    -0.000755472
    -0.000781411    -0.000724176
     -0.00631721     -0.00587358
     -0.00118076     -0.00100871
    -0.000632518    -0.000634115
     -0.00789878      -0.0080524
     -0.00101019     -0.00105905
    -0.000789354    -0.000803677
     -0.00300117     -0.00325526
    -0.000711563    -0.000642754
     -0.00276489     -0.00266427
     -0.00960904     -0.00992512
     -0.00188785     -0.00190087
     -0.00561257     -0.00587234
    -0.000763996    -0.000725722
     -0.00352539     -0.00370768
     -0.00068039    -0.000708925
      -0.0010576     -0.00111734
     -0.00192757     -0.00174011
    -0.000867326    -0.000716613
     -0.00244656     -0.00241364
     -0.00301197      -0.0029044
     -0.00261929     -0.00266878
     -0.00592775     -0.00568965
     -0.00579358     -0.00565445
     -0.00390414     -0.00407092
      -0.0023437     -0.00207202
    -0.000768286    -0.000710749
     -0.00479337     -0.00451523
      -0.0023561     -0.00205389
     -0.00831031     -0.00886008
     -0.00317746     -0.00323928
      -0.0012516     -0.00118702
      -0.0015887     -0.00159277
     -0.00157765     -0.00159452
     -0.00125781     -0.00110963
     -0.00150168     -0.00151296
    -0.000623766    -0.000563022
    -0.000956136    -0.000803489
     -0.00136198     -0.00141728
     -0.00835762     -0.00868314
     -0.00219284     -0.00209586
     -0.00110075     -0.00108084
     -0.00925932     -0.00954904
    -0.000683658     -0.00060635
      -0.0047243     -0.00494498
    -0.000804484    -0.000723571
     -0.00052691    -0.000571049
     -0.00555244     -0.00519016
    -0.000963873    -0.000944157
     -0.00335917     -0.00320413
      -0.0103279      -0.0104169
     -0.00150569     -0.00142251
     -0.00175281     -0.00172758
     -0.00169213     -0.00168428
     -0.00468926     -0.00477888
     -0.00389114     -0.00403008
    -0.000721871    -0.000613301
     -0.00110559     -0.00115965
     -0.00105785    -0.000894091
    -0.000970876    -0.000931407
     -0.00110728    -0.000997425
     -0.00299689     -0.00296661
    -0.000573525    -0.000520447
     -0.00207358     -0.00190621
      -0.0013308     -0.00114709
     -0.00283996       -0.002692
     -0.00313486     -0.00302969
    -0.000642441    -0.000645324
    -0.000567106    -0.000549178
     -0.00569147     -0.00580498
     -0.00211833     -0.00222733
     -0.00951338     -0.00960543
     -0.00150558     -0.00155796
     -0.00503186     -0.00509268
    -0.000569615    -0.000510385
     -0.00156439     -0.00137204
    -0.000652959    -0.000619334
     -0.00454137     -0.00448899
     -0.00284739     -0.00311462
     -0.00119955     -0.00122686
     -0.00619863     -0.00637303
     -0.00235342     -0.00219616
     -0.00222934     -0.00208766
     -0.00203875     -0.00215656
    -0.000875431    -0.000860732
    -0.000777323    -0.000767492
     -0.00468494     -0.00467496
    -0.000969553     -0.00101081
     -0.00267401     -0.00254369
     -0.00114698     -0.00127576
     -0.00111463     -0.00114904
     -0.00207503     -0.00195272
     -0.00182261     -0.00172111
     -0.00433084     -0.00471585
     -0.00309082     -0.00297927
     -0.00174777     -0.00159627
     -0.00392229     -0.00358723
     -0.00928551     -0.00916726
    -0.000762798    -0.000774089
    -0.000759453    -0.000682591
     -0.00182017     -0.00201583
     -0.00810492     -0.00808422
     -0.00576201     -0.00561453
    -0.000915046    -0.000974152
    -0.000761381    -0.000699891
     -0.00838754     -0.00829417
    -0.000587919    -0.000619958
     -0.00551189     -0.00501544
    -0.000927856    -0.000917291
     -0.00149769     -0.00166802
     -0.00629476     -0.00578262
     -0.00180579     -0.00166133
     -0.00285414      -0.0027769
     -0.00220594     -0.00201848
    -0.000989735     -0.00100022
     -0.00116913     -0.00105853
     -0.00574968     -0.00576544
     -0.00205236     -0.00208943
    -0.000635086    -0.000628844
     -0.00174061     -0.00185634
     -0.00412805     -0.00378772
    -0.000778145    -0.000829497
     -0.00337814     -0.00331652
     -0.00276095     -0.00287246
     -0.00162947     -0.00164514
     -0.00123487     -0.00113401
    -0.000723607    -0.000715455
     -0.00156933     -0.00144672
     -0.00228396     -0.00232411
    -0.000918584    -0.000868863
     -0.00133684     -0.00120532
      -0.0011932      -0.0012563
     -0.00435801     -0.00438482
     -0.00154669     -0.00154495
     -0.00596036      -0.0059796
    -0.000896329    -0.000878494
    -0.000876786    -0.000779081
     -0.00132922     -0.00124599
     -0.00215215     -0.00212493
    -0.000515632    -0.000423454
     -0.00166722     -0.00151471
     -0.00114995     -0.00109961
    -0.000682143    -0.000632166
    -0.000653008    -0.000623925
     -0.00182866       -0.001953
     -0.00692385     -0.00714762
     -0.00374076     -0.00410574
     -0.00135528     -0.00122287
      -0.0010635     -0.00100764
       -0.007413     -0.00749919
     -0.00681274     -0.00659836
     -0.00380006     -0.00395462
     -0.00272635     -0.00288686
     -0.00292296      -0.0029698
     -0.00555066     -0.00543602
     -0.00102784     -0.00095969
      -0.0036937     -0.00363323
     -0.00188675     -0.00185213
     -0.00261038     -0.00250054
     -0.00721746      -0.0077143
     -0.00381166     -0.00372605
     -0.00145372     -0.00131786
     -0.00215721     -0.00223999
     -0.00317783     -0.00316219
     -0.00701276      -0.0070591
     -0.00118187    -0.000994077
     -0.00202212     -0.00198239
     -0.00193189      -0.0018099
    -0.000822182    -0.000737958
     -0.00489169     -0.00461576
    -0.000993984     -0.00106049
     -0.00135458     -0.00141097
       -0.002706     -0.00255148
     -0.00108016      -0.0012151
     -0.00118015     -0.00121609
    -0.000956504     -0.00097955
    -0.000599268    -0.000604358
     -0.00127902     -0.00117475
      -0.0030343     -0.00303014
     -0.00193273     -0.00188378
     -0.00119624     -0.00119228
     -0.00191702     -0.00202753
     -0.00569908     -0.00589156
     -0.00138476     -0.00136061
    -0.000845075    -0.000750276
     -0.00128136     -0.00132159
    -0.000797461    -0.000795996
     -0.00256917     -0.00260387
     -0.00386811     -0.00418377
     -0.00597567     -0.00577149
     -0.00737613     -0.00734291
     -0.00294329     -0.00295492
    -0.000673676    -0.000633677
    -0.000663485    -0.000584556
     -0.00987636     -0.00987916
     -0.00326414     -0.00310449
     -0.00601705     -0.00594018
     -0.00229036     -0.00241396
      -0.0021163      -0.0021972
     -0.00313537     -0.00307515
    -0.000709319    -0.000650598
    -0.000852388    -0.000888269
     -0.00446419     -0.00446338
     -0.00506024     -0.00495693
    -0.000728472    -0.000689972
     -0.00261683     -0.00270359
     -0.00426796     -0.00409936
    -0.000977303    -0.000873956
    -0.000569448    -0.000489188
     -0.00670506     -0.00701363
     -0.00201144     -0.00223111
    -0.000733697    -0.000710502
     -0.00270857     -0.00265974
     -0.00370223     -0.00372694
     -0.00511941     -0.00489759
    -0.000722225    -0.000664068
     -0.00470316     -0.00490272
    -0.000748975     -0.00084656
    -0.000966777     -0.00080834
     -0.00209453      -0.0022617
     -0.00129205     -0.00126448
      -0.0024902     -0.00257046
     -0.00328774     -0.00298145
      -0.0011326     -0.00117576
    -0.000491074    -0.000430211
    -0.000591131    -0.000569996
    -0.000682127    -0.000564564
    -0.000648477    -0.000600478
     -0.00104961     -0.00105043
     -0.00227957     -0.00243475
     -0.00504388     -0.00499688
     -0.00243457      -0.0025328
    -0.000729717    -0.000617313
      -0.0043225     -0.00403199
     -0.00253204     -0.00235615
     -0.00793823     -0.00846227
     -0.00463657     -0.00507213
     -0.00293482      -0.0029659
     -0.00084657     -0.00069303
     -0.00242771     -0.00226314
    -0.000587079    -0.000495619
    -0.000875784    -0.000761296
     -0.00080431    -0.000859183
      -0.0077272     -0.00815892
     -0.00463294     -0.00439993
     -0.00411235     -0.00401043
     -0.00106497    -0.000929292
     -0.00344628     -0.00388324
    -0.000925971    -0.000996469
     -0.00849783     -0.00846828
      -0.0101732       -0.010591
     -0.00176203     -0.00197474
     -0.00086021     -0.00081043
     -0.00629416     -0.00629016
      -0.0024662     -0.00226261
     -0.00247836     -0.00255291
     -0.00284191     -0.00292959
     -0.00320044     -0.00318348
     -0.00297288      -0.0025592
     -0.00597631     -0.00550857
    -0.000542013    -0.000518585
     -0.00356643     -0.00356696
     -0.00109449     -0.00109445
    -0.000457439     -0.00040661
    -0.000978951     -0.00102002
     -0.00746897     -0.00698275
     -0.00730277     -0.00717506
    -0.000816984    -0.000764062
      -0.0018658     -0.00184865
     -0.00163088     -0.00167173
     -0.00353609     -0.00353984
     -0.00487837     -0.00460648
     -0.00131698     -0.00111683
     -0.00101345     -0.00110572
     -0.00111651     -0.00103114
     -0.00456592     -0.00445408
     -0.00630011     -0.00636267
     -0.00199779     -0.00194038
    -0.000914891    -0.000831109
     -0.00300923     -0.00277242
      -0.0052386     -0.00509763
     -0.00206792      -0.0019578
     -0.00052417    -0.000499681
    -0.000668455    -0.000701437
     -0.00132027     -0.00130205
    -0.000925628    -0.000799495
     -0.00397569     -0.00408773
     -0.00298243     -0.00322557
     -0.00382091     -0.00350987
     -0.00169919     -0.00168701
     -0.00132627     -0.00140957
     -0.00202961     -0.00196286
     -0.00045934    -0.000471293
     -0.00149199     -0.00142696
    -0.000723887    -0.000687349
    -0.000972432    -0.000903204
     -0.00381673     -0.00357374
     -0.00464934     -0.00432264
     -0.00116468     -0.00108826
    -0.000821647    -0.000803764
     -0.00116121     -0.00117445
       -0.001587     -0.00147934
     -0.00299858     -0.00287244
    -0.000828426    -0.000760958
     -0.00145016     -0.00163079
     -0.00177144     -0.00178331
     -0.00521472     -0.00484654
    -0.000578245    -0.000517392
     -0.00299946     -0.00292853
     -0.00199814     -0.00185902
    -0.000961165    -0.000809963
     -0.00192316     -0.00197079
     -0.00061231    -0.000621128
     -0.00262084     -0.00261031
     -0.00307024     -0.00276921
     -0.00450487     -0.00424986
     -0.00446166     -0.00447755
     -0.00149401     -0.00164553
     -0.00385911      -0.0036246
     -0.00188035     -0.00186822
    -0.000683257    -0.000718647
     -0.00846829     -0.00831488
     -0.00280117     -0.00296679
     -0.00398594     -0.00369389
     -0.00714565     -0.00725996
     -0.00119542     -0.00116366
     -0.00262585     -0.00261923
     -0.00216771     -0.00233257
      -0.0024095     -0.00245966
      -0.0015635     -0.00161425
     -0.00064507    -0.000682328
     -0.00150448     -0.00148093
     -0.00210439     -0.00207473
      -0.0035951      -0.0032458
     -0.00236412     -0.00222083
    -0.000602197    -0.000603019
    -0.000901557    -0.000934912
     -0.00800697     -0.00836561
      -0.0070479     -0.00703425
     -0.00212856     -0.00181333
     -0.00200415     -0.00203621
     -0.00447348      -0.0039158
     -0.00157357     -0.00152946
     -0.00348342     -0.00351249
     -0.00207693     -0.00209704
     -0.00189316     -0.00185552
     -0.00152221     -0.00143486
    -0.000733049    -0.000640871
     -0.00523061     -0.00508907
    -0.000968219     -0.00100348
     -0.00126999      -0.0010888
     -0.00833728     -0.00870968
     -0.00197367      -0.0021328
    -0.000707341    -0.000648589
      -0.0065608     -0.00633896
     -0.00255281     -0.00251164
     -0.00254994     -0.00269612
    -0.000771847    -0.000848572
      -0.0028581     -0.00271096
     -0.00490165     -0.00505864
     -0.00952525     -0.00964421
     -0.00669543     -0.00619284
     -0.00612261     -0.00600717
     -0.00268119     -0.00276006
     -0.00957673     -0.00973173
    -0.000595469     -0.00053031
      -0.0055216     -0.00545508
      -0.0120868       -0.013002
     -0.00535544     -0.00511759
     -0.00423543     -0.00432764
     -0.00889571     -0.00890599
     -0.00147944     -0.00129441
     -0.00215539     -0.00208601
     -0.00101057     -0.00106154
     -0.00852203     -0.00816711
      -0.0010233     -0.00111414
    -0.000669229    -0.000583462
     -0.00388436     -0.00387832
     -0.00433477     -0.00440303
     -0.00175695      -0.0016422
     -0.00124229     -0.00117269
     -0.00104588    -0.000946678
     -0.00072454    -0.000687571
    -0.000658709     -0.00062737
     -0.00560079     -0.00574412
    -0.000746689    -0.000699909
     -0.00517137     -0.00543006
     -0.00365772     -0.00312932
     -0.00087814    -0.000848551
    -0.000573891    -0.000663097
     -0.00198077     -0.00189616
     -0.00255447     -0.00217833
     -0.00318762     -0.00306089
     -0.00115271     -0.00109231
     -0.00277931     -0.00247953
     -0.00174521     -0.00176994
     -0.00271859     -0.00265251
      -0.0012699     -0.00114795
      -0.0090533     -0.00908786
    -0.000877928    -0.000802818
     -0.00251133     -0.00235474
    -0.000455454    -0.000525871
     -0.00450162      -0.0044288
     -0.00385983     -0.00349813
      -0.0010841    -0.000888171
     -0.00112725     -0.00100449
     -0.00149189     -0.00132787
    -0.000767499    -0.000611257
     -0.00108816    -0.000995407
     -0.00176236     -0.00188682
     -0.00516017     -0.00521326
     -0.00336512     -0.00322871
    -0.000781772    -0.000810466
    -0.000517053    -0.000498869
     -0.00145196     -0.00143534
     -0.00485834     -0.00475153
     -0.00161859     -0.00174827
     -0.00138648     -0.00141707
     -0.00156409     -0.00146973
     -0.00198385     -0.00167462
     -0.00124861     -0.00108883
     -0.00395507     -0.00402721
    -0.000922454    -0.000836735
     -0.00134253     -0.00113021
     -0.00902261      -0.0090956
     -0.00120698     -0.00109058
     -0.00265096     -0.00277886
     -0.00272065     -0.00300587
    -0.000670488    -0.000590226
     -0.00312639     -0.00334281
     -0.00240573     -0.00218578
     -0.00188596     -0.00179558
     -0.00384677     -0.00403399
     -0.00105363    -0.000978842
     -0.00756932     -0.00745011
     -0.00623201     -0.00652415
    -0.000975691    -0.000928632
      -0.0032436     -0.00336336
     -0.00474287     -0.00466646
     -0.00162693     -0.00167156
     -0.00113918     -0.00104416
     -0.00559145     -0.00559203
     -0.00867382      -0.0083322
     -0.00122995     -0.00117739
     -0.00131497     -0.00140169
    -0.000560132    -0.000596025
    -0.000628587     -0.00058323
    -0.000951827    -0.000937897
     -0.00631488     -0.00613068
     -0.00238902     -0.00253236
     -0.00803594     -0.00781039
     -0.00107775    -0.000974156
     -0.00673135     -0.00652746
    -0.000584995    -0.000557272
     -0.00249186     -0.00247398
     -0.00264025     -0.00254398
     -0.00699391     -0.00724684
     -0.00259163     -0.00252383
    -0.000576166    -0.000581232
     -0.00120966     -0.00117475
    -0.000701745    -0.000610918
     -0.00703243     -0.00689364
      -0.0037111      -0.0036368
     -0.00150793     -0.00167646
     -0.00412315     -0.00433545
    -0.000846515    -0.000798578
     -0.00236422     -0.00225723
     -0.00083446    -0.000821264
     -0.00102848     -0.00100466
     -0.00177833     -0.00157256
     -0.00418594     -0.00403973
     -0.00110172     -0.00111019
     -0.00175873     -0.00199325
     -0.00861838     -0.00901839
    -0.000857847    -0.000905697
     -0.00102086    -0.000875764
    -0.000807802    -0.000756747
     -0.00343257     -0.00370214
     -0.00333538     -0.00338184
     -0.00234863     -0.00258383
    -0.000991211     -0.00106062
     -0.00173676     -0.00185336
     -0.00183017     -0.00166488
    -0.000773915    -0.000724115
    -0.000908451    -0.000873053
      -0.0067637     -0.00622884
     -0.00092092     -0.00101836
     -0.00121124     -0.00116122
     -0.00237641     -0.00240414
     -0.00124976     -0.00111764
     -0.00172012     -0.00185054
     -0.00201356     -0.00214783
     -0.00134944     -0.00121947
    -0.000559115    -0.000568276
     -0.00245675      -0.0024803
     -0.00242917     -0.00242183
      -0.0010015     -0.00100666
     -0.00718711     -0.00720141
     -0.00238085     -0.00243357
     -0.00440296     -0.00401339
      -0.0023252     -0.00223973
     -0.00106987     -0.00100453
    -0.000993153    -0.000834965
     -0.00167116     -0.00175943
      -0.0123315      -0.0127358
     -0.00113339     -0.00105093
    -0.000656336    -0.000617507
     -0.00920463     -0.00909687
    -0.000923221    -0.000876086
      -0.0042299     -0.00387745
     -0.00411715     -0.00401494
     -0.00173958        -0.00165
    -0.000867033    -0.000763889
     -0.00344423     -0.00332473
     -0.00216024     -0.00213263
    -0.000664169    -0.000638015
     -0.00756539     -0.00769341
     -0.00529377     -0.00497224
    -0.000943498     -0.00110792
     -0.00115977     -0.00116221
     -0.00350538     -0.00358409
    -0.000640498    -0.000659137
     -0.00168356     -0.00171931
     -0.00115304    -0.000979998
    -0.000515276    -0.000499698
     -0.00574317     -0.00585051
     -0.00491083     -0.00490278
      -0.0011145     -0.00111575
     -0.00318498     -0.00309884
     -0.00330108     -0.00328235
     -0.00311413     -0.00326944
    -0.000736885    -0.000835987
    -0.000769385    -0.000699253
     -0.00140601     -0.00129653
     -0.00273863     -0.00251407
    -0.000483246    -0.000438211
     -0.00167945     -0.00154834
     -0.00307539     -0.00274043
     -0.00216641     -0.00235029
    -0.000669493    -0.000645632
     -0.00345113     -0.00318669
     -0.00316736     -0.00287438
     -0.00216667     -0.00212068
     -0.00767045     -0.00755092
     -0.00122174     -0.00130911
     -0.00570856     -0.00570544
     -0.00144925      -0.0013402
     -0.00664114     -0.00649703
     -0.00312869       -0.003274
     -0.00843322     -0.00851715
      -0.0070653      -0.0070723
     -0.00116634     -0.00112323
     -0.00078013    -0.000921612
     -0.00680499     -0.00631545
     -0.00164824     -0.00158548
     -0.00182963     -0.00169026
     -0.00251609     -0.00227462
     -0.00126608     -0.00135036
     -0.00156708     -0.00156735
      -0.0012627     -0.00128375
     -0.00513415      -0.0049166
     -0.00425134     -0.00407551
     -0.00145803      -0.0015886
      -0.0024323     -0.00219269
     -0.00175869     -0.00153918
     -0.00128133     -0.00135986
     -0.00360229     -0.00393341
     -0.00595749     -0.00598131
     -0.00212884     -0.00207394
    -0.000861089    -0.000842331
     -0.00341304     -0.00305693
     -0.00532287     -0.00507636
    -0.000854713    -0.000744481
    -0.000751413    -0.000689666
    -0.000970227    -0.000957052
     -0.00491787     -0.00486881
     -0.00459767     -0.00470392
    -0.000820452    -0.000818331
    -0.000648007    -0.000679635
    -0.000932571    -0.000876276
     -0.00212924     -0.00195035
     -0.00144279     -0.00151642
    -0.000869556    -0.000830082
     -0.00233071     -0.00206799
     -0.00708249     -0.00705589
      -0.0021573     -0.00242047
     -0.00440192     -0.00411743
     -0.00277574       -0.002675
     -0.00220894     -0.00194718
     -0.00172524     -0.00155247
     -0.00176658     -0.00185821
    -0.000593652    -0.000541951
     -0.00346019      -0.0035445
     -0.00431166     -0.00416257
     -0.00104472     -0.00117795
     -0.00296404      -0.0029668
      -0.0011529     -0.00101537
     -0.00430852      -0.0042641
    -0.000767776    -0.000749373
    -0.000681588     -0.00070094
     -0.00265611      -0.0028201
     -0.00101838    -0.000983161
     -0.00618944     -0.00585342
       -0.001056    -0.000977217
     -0.00106587      -0.0010606
     -0.00472688     -0.00464101
     -0.00305325      -0.0029251
     -0.00364276     -0.00362368
     -0.00263071     -0.00235931
     -0.00329771     -0.00339008
     -0.00428585     -0.00455571
      -0.0040169       -0.003917
     -0.00679185     -0.00683953
     -0.00077576    -0.000682551
      -0.0018039     -0.00185901
     -0.00366771     -0.00374268
     -0.00122773     -0.00121917
    -0.000954621    -0.000923305
     -0.00168147     -0.00162156
      -0.0022953      -0.0024543
     -0.00105983     -0.00103268
     -0.00617479     -0.00625415
     -0.00487441      -0.0046229
     -0.00112498     -0.00106334
    -0.000356535    -0.000330064
     -0.00483777     -0.00505683
      -0.0100096      -0.0102083
    -0.000853616    -0.000777456
     -0.00283069     -0.00293445
     -0.00098731    -0.000835605
     -0.00134859     -0.00122072
     -0.00112363     -0.00123063
    -0.000975526    -0.000947034
     -0.00108521     -0.00107716
     -0.00419779     -0.00376508
      -0.0025247     -0.00261476
     -0.00254081     -0.00288233
     -0.00126838     -0.00121791
     -0.00106291    -0.000961054
     -0.00504688     -0.00489106
     -0.00828675     -0.00823365
     -0.00194371     -0.00183486
    -0.000746167    -0.000724075
     -0.00192955     -0.00174023
     -0.00130071     -0.00118525
     -0.00539348     -0.00540579
     -0.00160472     -0.00151424
     -0.00168468     -0.00158655
      -0.0049771     -0.00501702
     -0.00073048    -0.000610458
     -0.00203534     -0.00204739
      -0.0055191     -0.00507612
    -0.000987794    -0.000910768
    -0.000560496    -0.000593458
     -0.00319334     -0.00305448
    -0.000976863     -0.00103799
    -0.000521349    -0.000482779
      -0.0016062     -0.00146543
     -0.00127173     -0.00120727
     -0.00727316     -0.00719435
     -0.00534672     -0.00513281
    -0.000755087    -0.000804466
    -0.000963133    -0.000920967
    -0.000470801    -0.000451207
       -0.003573      -0.0038993
     -0.00205212     -0.00224264
     -0.00449934      -0.0043407
    -0.000814624    -0.000738628
     -0.00176249     -0.00171139
    -0.000793369    -0.000660541
     -0.00252338     -0.00269962
     -0.00113987     -0.00117476
      -0.0011524    -0.000992318
     -0.00517449     -0.00538429
    -0.000958591    -0.000869681
     -0.00121663      -0.0011984
     -0.00447334     -0.00452751
     -0.00085452    -0.000808589
      -0.0015109     -0.00140659
     -0.00206638     -0.00198498
      -0.0013741      -0.0012709
     -0.00217522     -0.00203455
    -0.000550923    -0.000560762
    -0.000580442    -0.000536295
     -0.00184615     -0.00180195
     -0.00288091     -0.00263441
     -0.00126288     -0.00136743
     -0.00188707      -0.0016265
    -0.000868199     -0.00077997
    -0.000435624    -0.000361072
     -0.00374988      -0.0038385
     -0.00481899     -0.00446094
     -0.00312872     -0.00287317
     -0.00294347     -0.00288577
    -0.000774037     -0.00067029
     -0.00997908      -0.0107797
    -0.000800355    -0.000657843
     -0.00127406     -0.00124673
     -0.00141106      -0.0013994
     -0.00105999    -0.000958963
     -0.00479696     -0.00432832
     -0.00548433     -0.00541623
     -0.00182541     -0.00171481
     -0.00200483     -0.00194076
     -0.00128813     -0.00138009
     -0.00077012    -0.000614704
      -0.0063357     -0.00638627
      -0.0017261     -0.00165643
     -0.00073062    -0.000696081
     -0.00114472       -0.001096
     -0.00198332       -0.001834
     -0.00185696      -0.0020776
     -0.00740552     -0.00736287
    -0.000850371     -0.00072139
    -0.000691185    -0.000653883
    -0.000627197    -0.000575301
    -0.000745594    -0.000755922
      -0.0016028     -0.00177573
      -0.0010017    -0.000981817
     -0.00110495     -0.00104448
     -0.00347642       -0.003598
     -0.00203269     -0.00223933
     -0.00166271     -0.00166315
     -0.00734998     -0.00746253
     -0.00107401    -0.000983076
     -0.00309896     -0.00277647
     -0.00392585     -0.00404069
    -0.000673663    -0.000673619
      -0.0012541      -0.0012941
     -0.00240345     -0.00251264
    -0.000996485     -0.00103348
     -0.00287811     -0.00288765
     -0.00247548     -0.00220067
      -0.0021027      -0.0019726
     -0.00169322     -0.00175501
    -0.000428416    -0.000408014
      -0.0028242     -0.00292425
     -0.00596806     -0.00555018
    -0.000524209    -0.000489768
     -0.00707684     -0.00703841
     -0.00404376     -0.00393902
      -0.0054181     -0.00546805
     -0.00728151     -0.00717857
     -0.00293837     -0.00308201
    -0.000653334    -0.000680351
     -0.00602123     -0.00589437
    -0.000844265    -0.000862128
     -0.00151924      -0.0015969
     -0.00077298    -0.000801422
     -0.00537827     -0.00554556
     -0.00550308     -0.00554901
     -0.00696416     -0.00669921
     -0.00473463     -0.00495273
    -0.000756487    -0.000797207
     -0.00229345     -0.00196601
      -0.0047466     -0.00511112
     -0.00263248      -0.0024835
     -0.00387861     -0.00364268
     -0.00470233     -0.00448812
     -0.00113014     -0.00126764
     -0.00209035     -0.00209954
    -0.000538573    -0.000569521
     -0.00634807     -0.00684137
     -0.00149117     -0.00150034
     -0.00120256     -0.00110399
     -0.00798039     -0.00807244
     -0.00156794      -0.0017156
     -0.00100161    -0.000976149
     -0.00265641     -0.00253347
     -0.00582125     -0.00583313
     -0.00129091     -0.00131779
     -0.00219381     -0.00236054
     -0.00145434     -0.00137196
    -0.000536197    -0.000537617
     -0.00672352      -0.0066341
    -0.000496354    -0.000533942
     -0.00493896       -0.004775
       -0.001172     -0.00116742
     -0.00511074     -0.00499133
     -0.00095187    -0.000865378
     -0.00196513     -0.00171617
     -0.00227735     -0.00230145
     -0.00113893     -0.00117002
    -0.000721158     -0.00073519
     -0.00425936     -0.00418902
    -0.000805521    -0.000847201
    -0.000640681    -0.000578565
     -0.00418633     -0.00404478
    -0.000816049    -0.000805362
    -0.000665005    -0.000674463
    -0.000475917    -0.000491866
     -0.00346961     -0.00377633
     -0.00232773     -0.00212806
    -0.000557967    -0.000459668
     -0.00123365     -0.00127707
     -0.00332754     -0.00338813
       -0.004373     -0.00482071
     -0.00172831     -0.00173114
     -0.00549752     -0.00525041
     -0.00116003     -0.00116564
     -0.00201022     -0.00177081
     -0.00998009      -0.0100926
     -0.00217478     -0.00228136
     -0.00178816     -0.00154177
     -0.00220227     -0.00209001
     -0.00454858     -0.00492535
     -0.00133021     -0.00133221
    -0.000561473     -0.00051525
     -0.00110279     -0.00106753
    -0.000896134    -0.000894694
      -0.0027129     -0.00284347
     -0.00111398     -0.00119087


==> scatterplots/nh3/fullisotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00025989      -0.00000135
     -0.00135995       0.00002269
     -0.00008885      -0.00000105
     -0.00009362      -0.00000248
     -0.00097340       0.00009051
     -0.00009856      -0.00000072
     -0.00022581      -0.00000845
     -0.00004362       0.00000153
     -0.00025109       0.00001213
     -0.00098171      -0.00011137
     -0.00006407       0.00000056
     -0.00014169       0.00000218
     -0.00005805       0.00000158
     -0.00049875      -0.00004537
     -0.00019304      -0.00000751
     -0.00017750      -0.00000774
     -0.00185752      -0.00015305
     -0.00013179       0.00000223
     -0.00021823      -0.00000606
     -0.00014602      -0.00000089
     -0.00164763      -0.00022620
     -0.00010680       0.00000230
     -0.00022323       0.00001438
     -0.00058929      -0.00003486
     -0.00050106      -0.00004826
     -0.00036154       0.00002239
     -0.00075867      -0.00007782
     -0.00021377      -0.00001060
     -0.00005419       0.00000287
     -0.00016674       0.00000674
     -0.00006594       0.00000029
     -0.00011700      -0.00000588
     -0.00047687       0.00003333
     -0.00013961       0.00001144
     -0.00015530       0.00000525
     -0.00074844       0.00006440
     -0.00026849       0.00000447
     -0.00083935      -0.00001557
     -0.00236038       0.00019390
     -0.00021845       0.00001044
     -0.00017899       0.00001255
     -0.00013464       0.00000049
     -0.00014872      -0.00000508
     -0.00056478      -0.00002375
     -0.00019942       0.00001651
     -0.00009837       0.00000129
     -0.00091251      -0.00007508
     -0.00007906      -0.00000134
     -0.00078220      -0.00007837
     -0.00005026       0.00000027
     -0.00022780       0.00000051
     -0.00005931      -0.00000150
     -0.00007635       0.00000153
     -0.00069529      -0.00003368
     -0.00004655       0.00000082
     -0.00014730       0.00000114
     -0.00032441      -0.00000683
     -0.00024114      -0.00000714
     -0.00120476      -0.00013568
     -0.00053346      -0.00004163
     -0.00012558      -0.00000030
     -0.00064789      -0.00000155
     -0.00027448       0.00001074
     -0.00020316      -0.00000045
     -0.00012311       0.00000599
     -0.00021630      -0.00000035
     -0.00043112      -0.00003478
     -0.00051623      -0.00003908
     -0.00127937      -0.00015682
     -0.00015443       0.00000466
     -0.00126451       0.00008116
     -0.00024394       0.00000197
     -0.00070488      -0.00010448
     -0.00014985      -0.00000821
     -0.00004914       0.00000002
     -0.00006519       0.00000235
     -0.00015336       0.00000862
     -0.00009968      -0.00000433
     -0.00101652       0.00005432
     -0.00008096      -0.00000303
     -0.00047432      -0.00002717
     -0.00015787       0.00001083
     -0.00022231       0.00000746
     -0.00017073       0.00001010
     -0.00024544      -0.00001100
     -0.00007373       0.00000332
     -0.00048184      -0.00003094
     -0.00013234      -0.00000087
     -0.00052697      -0.00000604
     -0.00006231       0.00000096
     -0.00015113       0.00000476
     -0.00165003      -0.00031648
     -0.00010996       0.00000752
     -0.00005198       0.00000087
     -0.00153611      -0.00020274
     -0.00012219      -0.00000624
     -0.00012345      -0.00000430
     -0.00037267       0.00000422
     -0.00013026       0.00000459
     -0.00055187      -0.00005160
     -0.00023585       0.00002806
     -0.00029136       0.00001134
     -0.00092966      -0.00006133
     -0.00008477      -0.00000215
     -0.00053718       0.00000083
     -0.00005168       0.00000099
     -0.00015982      -0.00000514
     -0.00036805      -0.00002717
     -0.00007097       0.00000414
     -0.00038370      -0.00001376
     -0.00050686      -0.00002791
     -0.00032944       0.00001951
     -0.00121317       0.00009750
     -0.00136939      -0.00025631
     -0.00030985      -0.00001624
     -0.00017461       0.00001508
     -0.00007272       0.00000045
     -0.00123323      -0.00015239
     -0.00016015       0.00001395
     -0.00123185      -0.00018099
     -0.00026548      -0.00001629
     -0.00010491       0.00000287
     -0.00015886       0.00000981
     -0.00022395       0.00000340
     -0.00030716      -0.00002146
     -0.00009877       0.00000314
     -0.00008848      -0.00000238
     -0.00007008       0.00000382
     -0.00015844      -0.00000768
     -0.00143766      -0.00016450
     -0.00048441       0.00003171
     -0.00006902       0.00000345
     -0.00152228       0.00014631
     -0.00014284       0.00000554
     -0.00057673       0.00003781
     -0.00015390       0.00000218
     -0.00007377      -0.00000243
     -0.00051437       0.00003867
     -0.00008891      -0.00000041
     -0.00041342      -0.00002709
     -0.00237748      -0.00003996
     -0.00027538      -0.00000613
     -0.00013198      -0.00000408
     -0.00020167      -0.00000517
     -0.00043039      -0.00003447
     -0.00038328      -0.00000231
     -0.00007397       0.00000425
     -0.00013121      -0.00000413
     -0.00007414       0.00000438
     -0.00016164      -0.00000670
     -0.00007649       0.00000423
     -0.00033457       0.00002293
     -0.00011235      -0.00000484
     -0.00011939       0.00000864
     -0.00036989       0.00002228
     -0.00039663       0.00003882
     -0.00046830      -0.00003038
     -0.00009855      -0.00000417
     -0.00009608       0.00000283
     -0.00096944       0.00003290
     -0.00018595       0.00000804
     -0.00088691      -0.00005901
     -0.00020612      -0.00000022
     -0.00052188      -0.00000446
     -0.00010948       0.00000414
     -0.00013424       0.00001022
     -0.00008140      -0.00000290
     -0.00073895       0.00003236
     -0.00026516      -0.00001315
     -0.00012400      -0.00000423
     -0.00071888      -0.00007056
     -0.00016287       0.00000228
     -0.00016210       0.00000846
     -0.00015380      -0.00000175
     -0.00009534       0.00000057
     -0.00008244       0.00000206
     -0.00056034       0.00002238
     -0.00014540       0.00000004
     -0.00021508       0.00001673
     -0.00010126      -0.00000177
     -0.00010726       0.00000164
     -0.00039268       0.00000780
     -0.00016627       0.00000364
     -0.00036037       0.00002156
     -0.00032726      -0.00001796
     -0.00041450      -0.00002935
     -0.00038877       0.00005542
     -0.00038468       0.00002128
     -0.00010861      -0.00000376
     -0.00014443      -0.00000673
     -0.00026791      -0.00000449
     -0.00213808       0.00025233
     -0.00145987      -0.00021876
     -0.00011415      -0.00000574
     -0.00012164      -0.00000360
     -0.00180176       0.00020783
     -0.00008306      -0.00000281
     -0.00130262       0.00007280
     -0.00012094      -0.00000555
     -0.00017510      -0.00001175
     -0.00144362       0.00013230
     -0.00015074       0.00000992
     -0.00018351       0.00001048
     -0.00014954       0.00000980
     -0.00008535       0.00000371
     -0.00024603       0.00001061
     -0.00093642       0.00005158
     -0.00025496      -0.00001742
     -0.00006673      -0.00000090
     -0.00021035      -0.00001360
     -0.00091875       0.00004471
     -0.00006973       0.00000148
     -0.00040483      -0.00002992
     -0.00029794       0.00000833
     -0.00017000       0.00000364
     -0.00007478       0.00000382
     -0.00007416       0.00000006
     -0.00009609       0.00000488
     -0.00041150      -0.00003168
     -0.00017275      -0.00000760
     -0.00010380       0.00000446
     -0.00013839       0.00000182
     -0.00088734      -0.00009475
     -0.00023570      -0.00000466
     -0.00090455      -0.00009009
     -0.00016125       0.00000145
     -0.00017512      -0.00000878
     -0.00027140      -0.00000601
     -0.00013900      -0.00000004
     -0.00005834       0.00000276
     -0.00009036       0.00000602
     -0.00012296      -0.00000369
     -0.00011408      -0.00000272
     -0.00010174      -0.00000225
     -0.00021620       0.00000151
     -0.00088266      -0.00009635
     -0.00029172      -0.00000158
     -0.00008959       0.00000550
     -0.00007074       0.00000087
     -0.00131063      -0.00017154
     -0.00140758       0.00003796
     -0.00053983      -0.00000919
     -0.00019526       0.00000422
     -0.00036830       0.00001694
     -0.00114575      -0.00001216
     -0.00019322       0.00000280
     -0.00020009       0.00000194
     -0.00022876       0.00000397
     -0.00021604      -0.00000407
     -0.00094198      -0.00008138
     -0.00079989       0.00006954
     -0.00010258       0.00000719
     -0.00026566      -0.00001608
     -0.00038392       0.00003905
     -0.00032150       0.00002067
     -0.00025500       0.00000595
     -0.00021393       0.00000722
     -0.00016129       0.00001317
     -0.00015979      -0.00000598
     -0.00103186      -0.00013914
     -0.00009548      -0.00000169
     -0.00020782      -0.00000101
     -0.00049085      -0.00000538
     -0.00008257      -0.00000099
     -0.00011527       0.00000068
     -0.00015488      -0.00000986
     -0.00004765      -0.00000011
     -0.00012821      -0.00000385
     -0.00039343      -0.00000578
     -0.00012570       0.00000189
     -0.00016276      -0.00000912
     -0.00027556      -0.00000857
     -0.00091125      -0.00003662
     -0.00014987      -0.00000086
     -0.00006384       0.00000244
     -0.00015697      -0.00000531
     -0.00007067       0.00000275
     -0.00045010       0.00002406
     -0.00059790      -0.00003028
     -0.00129073       0.00013637
     -0.00095721      -0.00004287
     -0.00018219      -0.00000274
     -0.00007861      -0.00000285
     -0.00012492       0.00000437
     -0.00055228       0.00001462
     -0.00046081       0.00003345
     -0.00127131      -0.00006813
     -0.00027471       0.00001240
     -0.00027512      -0.00001509
     -0.00052430       0.00003024
     -0.00013170       0.00000417
     -0.00012883      -0.00000384
     -0.00083375      -0.00004488
     -0.00046003       0.00004301
     -0.00013080      -0.00000567
     -0.00041235      -0.00002241
     -0.00052740       0.00002661
     -0.00006311       0.00000238
     -0.00011416      -0.00000365
     -0.00137394      -0.00018776
     -0.00021201       0.00000865
     -0.00010649      -0.00000485
     -0.00048824      -0.00003472
     -0.00052358       0.00003273
     -0.00128034      -0.00023305
     -0.00014209      -0.00000259
     -0.00045324       0.00003488
     -0.00005819       0.00000003
     -0.00006624       0.00000330
     -0.00020953       0.00000050
     -0.00008687       0.00000064
     -0.00036235      -0.00002324
     -0.00080243      -0.00010457
     -0.00011139       0.00000359
     -0.00011272      -0.00000120
     -0.00011477       0.00000283
     -0.00005345       0.00000228
     -0.00009487      -0.00000182
     -0.00015788       0.00000590
     -0.00019794       0.00000690
     -0.00042852       0.00003633
     -0.00029208       0.00000342
     -0.00005904       0.00000266
     -0.00030463       0.00001315
     -0.00050822      -0.00000592
     -0.00137154      -0.00007398
     -0.00043563       0.00002142
     -0.00047889       0.00002511
     -0.00020257       0.00000860
     -0.00052730      -0.00000840
     -0.00012651      -0.00000518
     -0.00007261       0.00000401
     -0.00009195      -0.00000055
     -0.00108102      -0.00008255
     -0.00079838      -0.00000022
     -0.00032295       0.00003384
     -0.00024557       0.00001259
     -0.00035992      -0.00003007
     -0.00007049      -0.00000049
     -0.00160966      -0.00016295
     -0.00217952      -0.00017590
     -0.00023751      -0.00000238
     -0.00010357      -0.00000404
     -0.00095950      -0.00007920
     -0.00027836       0.00002154
     -0.00037019      -0.00002665
     -0.00035934      -0.00000287
     -0.00029212       0.00000005
     -0.00065653       0.00004334
     -0.00054543       0.00003407
     -0.00004983       0.00000178
     -0.00065523      -0.00005964
     -0.00012912      -0.00000289
     -0.00004777       0.00000205
     -0.00014882      -0.00000170
     -0.00054915       0.00003860
     -0.00041518       0.00005598
     -0.00009989      -0.00000339
     -0.00038060      -0.00001347
     -0.00019202      -0.00001173
     -0.00027820       0.00000424
     -0.00090835      -0.00010707
     -0.00028552      -0.00000735
     -0.00010343      -0.00000153
     -0.00019730      -0.00001335
     -0.00082438      -0.00008025
     -0.00144256      -0.00011896
     -0.00012600      -0.00000112
     -0.00008427       0.00000342
     -0.00071778      -0.00009288
     -0.00122030      -0.00006726
     -0.00039019      -0.00002290
     -0.00007959      -0.00000175
     -0.00008898       0.00000308
     -0.00013550       0.00000766
     -0.00016409      -0.00000762
     -0.00084626      -0.00004441
     -0.00044319      -0.00004559
     -0.00090746      -0.00003352
     -0.00035697      -0.00002334
     -0.00016859      -0.00000060
     -0.00026663       0.00001941
     -0.00005221      -0.00000120
     -0.00012928      -0.00000179
     -0.00013035      -0.00000586
     -0.00014092      -0.00000556
     -0.00024372       0.00002277
     -0.00043928       0.00005502
     -0.00020432      -0.00000474
     -0.00014840      -0.00000564
     -0.00010822       0.00000384
     -0.00012283       0.00000394
     -0.00042736       0.00002185
     -0.00007664       0.00000048
     -0.00011646      -0.00000119
     -0.00018115      -0.00000839
     -0.00139246      -0.00023912
     -0.00010914      -0.00000508
     -0.00021881       0.00001516
     -0.00039108      -0.00000777
     -0.00024163       0.00001125
     -0.00017688       0.00000395
     -0.00008564      -0.00000212
     -0.00035105      -0.00001672
     -0.00073393      -0.00002299
     -0.00098237      -0.00007297
     -0.00067766       0.00003496
     -0.00014235      -0.00000522
     -0.00050623      -0.00004328
     -0.00017125       0.00001034
     -0.00005881       0.00000036
     -0.00183315       0.00018919
     -0.00037993      -0.00003839
     -0.00089999      -0.00009404
     -0.00119069      -0.00005810
     -0.00014941       0.00000892
     -0.00042029      -0.00003004
     -0.00025119      -0.00000963
     -0.00028606       0.00001428
     -0.00024265       0.00000125
     -0.00005822       0.00000009
     -0.00013241       0.00000357
     -0.00022032      -0.00000082
     -0.00035779       0.00003390
     -0.00032123      -0.00002090
     -0.00008849      -0.00000278
     -0.00009457       0.00000157
     -0.00167097      -0.00025659
     -0.00097852      -0.00011149
     -0.00054437       0.00003830
     -0.00023659      -0.00001507
     -0.00105689       0.00008187
     -0.00026558       0.00000736
     -0.00055034      -0.00005246
     -0.00014762       0.00000487
     -0.00025228       0.00000100
     -0.00034556       0.00002141
     -0.00014596      -0.00000490
     -0.00129085      -0.00023907
     -0.00007527       0.00000221
     -0.00010702       0.00000711
     -0.00144015      -0.00021793
     -0.00021742      -0.00001029
     -0.00012313       0.00000271
     -0.00050764       0.00003894
     -0.00018122       0.00000061
     -0.00022841       0.00000566
     -0.00008489      -0.00000326
     -0.00020909       0.00000324
     -0.00075856      -0.00005908
     -0.00200663      -0.00029897
     -0.00190617       0.00022475
     -0.00039849       0.00003615
     -0.00023618       0.00000649
     -0.00219567      -0.00008627
     -0.00008726      -0.00000332
     -0.00064016       0.00005220
     -0.00182815      -0.00012453
     -0.00152509      -0.00029013
     -0.00063520      -0.00007620
     -0.00167208       0.00004725
     -0.00028828      -0.00001700
     -0.00033075      -0.00000954
     -0.00013219      -0.00000176
     -0.00191259       0.00018513
     -0.00009100       0.00000016
     -0.00004899       0.00000157
     -0.00059997       0.00001772
     -0.00050800      -0.00002881
     -0.00032648       0.00000534
     -0.00014779      -0.00000667
     -0.00008163       0.00000075
     -0.00012918      -0.00000182
     -0.00010349       0.00000287
     -0.00083104      -0.00005774
     -0.00006376      -0.00000045
     -0.00058359       0.00001789
     -0.00057066       0.00009060
     -0.00012608      -0.00000639
     -0.00005281      -0.00000123
     -0.00025954       0.00002325
     -0.00039061       0.00005194
     -0.00041381       0.00003858
     -0.00010635       0.00000294
     -0.00058253       0.00004131
     -0.00031290      -0.00000207
     -0.00016495       0.00000043
     -0.00024360       0.00000170
     -0.00052419       0.00004169
     -0.00017668      -0.00000337
     -0.00021375       0.00001249
     -0.00003829      -0.00000048
     -0.00086862       0.00006994
     -0.00028659       0.00002846
     -0.00006954       0.00000409
     -0.00010019       0.00000650
     -0.00014420       0.00000969
     -0.00004932       0.00000239
     -0.00014422       0.00001088
     -0.00028247      -0.00000458
     -0.00101110      -0.00012914
     -0.00059529      -0.00004548
     -0.00013112      -0.00000701
     -0.00008027      -0.00000182
     -0.00012306      -0.00000327
     -0.00051864      -0.00003451
     -0.00016986      -0.00000786
     -0.00021641       0.00000078
     -0.00030620      -0.00001713
     -0.00018159       0.00001742
     -0.00008875       0.00000449
     -0.00064022      -0.00008006
     -0.00017846      -0.00000686
     -0.00008652       0.00000565
     -0.00165251       0.00001472
     -0.00025298       0.00001096
     -0.00034963      -0.00001141
     -0.00026075      -0.00001475
     -0.00012658      -0.00000238
     -0.00032971      -0.00000795
     -0.00040093       0.00004573
     -0.00009726       0.00000241
     -0.00040288       0.00001173
     -0.00021467       0.00000647
     -0.00183359      -0.00008446
     -0.00090257      -0.00005598
     -0.00006756       0.00000011
     -0.00054713      -0.00006854
     -0.00107105      -0.00005181
     -0.00014632       0.00000234
     -0.00024038      -0.00001492
     -0.00133019      -0.00019283
     -0.00052718       0.00005306
     -0.00022197      -0.00001500
     -0.00014719       0.00000454
     -0.00004516       0.00000035
     -0.00016234       0.00000584
     -0.00011899      -0.00000540
     -0.00144642      -0.00006650
     -0.00032085       0.00000352
     -0.00199057       0.00001610
     -0.00007665       0.00000149
     -0.00045576       0.00004451
     -0.00005677       0.00000232
     -0.00032780       0.00001349
     -0.00036883       0.00003885
     -0.00133949      -0.00002982
     -0.00047558       0.00003067
     -0.00007641      -0.00000165
     -0.00015452      -0.00000724
     -0.00004793       0.00000177
     -0.00150853       0.00001154
     -0.00073142       0.00005216
     -0.00011481      -0.00000124
     -0.00054434      -0.00001967
     -0.00012626      -0.00000356
     -0.00042987       0.00001251
     -0.00014314      -0.00000069
     -0.00019053      -0.00001084
     -0.00035519      -0.00001730
     -0.00051882       0.00005749
     -0.00018269      -0.00001078
     -0.00022450      -0.00001489
     -0.00140087      -0.00014858
     -0.00006136       0.00000060
     -0.00011115       0.00000739
     -0.00006351       0.00000316
     -0.00021922       0.00001399
     -0.00028340      -0.00001134
     -0.00025162      -0.00000536
     -0.00010324       0.00000114
     -0.00018342      -0.00001132
     -0.00012556       0.00000523
     -0.00013507      -0.00000444
     -0.00007495       0.00000186
     -0.00200749       0.00023563
     -0.00011789      -0.00000627
     -0.00007279       0.00000206
     -0.00017776       0.00000256
     -0.00008242       0.00000299
     -0.00021888       0.00000946
     -0.00031358      -0.00001859
     -0.00011753       0.00000879
     -0.00006498      -0.00000254
     -0.00033256      -0.00000395
     -0.00031452       0.00001920
     -0.00015030       0.00000251
     -0.00024933       0.00002966
     -0.00023292       0.00001398
     -0.00105797      -0.00016004
     -0.00046707       0.00003104
     -0.00018533       0.00000832
     -0.00021835      -0.00001192
     -0.00022328       0.00000896
     -0.00158972      -0.00011582
     -0.00014079       0.00000990
     -0.00006612      -0.00000032
     -0.00227236      -0.00005128
     -0.00010021      -0.00000410
     -0.00101708      -0.00011363
     -0.00071529      -0.00006804
     -0.00033083      -0.00002145
     -0.00016954       0.00000199
     -0.00022537       0.00001408
     -0.00034081      -0.00002348
     -0.00013777      -0.00000558
     -0.00048090      -0.00000127
     -0.00140879      -0.00014753
     -0.00009425      -0.00000025
     -0.00009217      -0.00000162
     -0.00048517       0.00002542
     -0.00009129       0.00000195
     -0.00025058       0.00000039
     -0.00008028       0.00000466
     -0.00005748       0.00000216
     -0.00093857       0.00002901
     -0.00085258      -0.00000642
     -0.00015457      -0.00000944
     -0.00074194      -0.00008505
     -0.00045447       0.00000301
     -0.00029128      -0.00000831
     -0.00008844      -0.00000085
     -0.00006865       0.00000353
     -0.00012013      -0.00000193
     -0.00016077       0.00001411
     -0.00004302       0.00000121
     -0.00011483       0.00000792
     -0.00045811       0.00006476
     -0.00020681      -0.00001329
     -0.00005732       0.00000242
     -0.00039207       0.00005181
     -0.00048603       0.00006521
     -0.00016878       0.00001061
     -0.00132088      -0.00011465
     -0.00014252      -0.00000117
     -0.00100455      -0.00006651
     -0.00009858       0.00000564
     -0.00150993       0.00011002
     -0.00054612      -0.00000303
     -0.00205280       0.00022552
     -0.00123625       0.00005602
     -0.00016240      -0.00000864
     -0.00006129      -0.00000131
     -0.00190735       0.00021082
     -0.00024117      -0.00000956
     -0.00023943      -0.00001428
     -0.00028258       0.00003053
     -0.00016410      -0.00000390
     -0.00021063       0.00000957
     -0.00016820      -0.00000651
     -0.00097252      -0.00010551
     -0.00029636       0.00002708
     -0.00013500       0.00000417
     -0.00031239       0.00003374
     -0.00037009       0.00001510
     -0.00015951      -0.00000474
     -0.00033024      -0.00000821
     -0.00086142      -0.00007998
     -0.00022493      -0.00001139
     -0.00010087       0.00000184
     -0.00018422       0.00001711
     -0.00019543       0.00002038
     -0.00014226      -0.00000609
     -0.00005623       0.00000159
     -0.00012732      -0.00000491
     -0.00051584      -0.00003581
     -0.00031326       0.00000026
     -0.00006558       0.00000021
     -0.00008347      -0.00000233
     -0.00015922       0.00000505
     -0.00016264       0.00001397
     -0.00015764       0.00000109
     -0.00007103       0.00000333
     -0.00030396       0.00003137
     -0.00128767       0.00008345
     -0.00021871      -0.00001421
     -0.00101980      -0.00005188
     -0.00047474       0.00002888
     -0.00029901       0.00003393
     -0.00014306       0.00001094
     -0.00021120      -0.00000971
     -0.00008572       0.00000139
     -0.00059892       0.00001912
     -0.00059838      -0.00004667
     -0.00007603       0.00000016
     -0.00043212      -0.00002899
     -0.00024357      -0.00000194
     -0.00036640       0.00002200
     -0.00011317      -0.00000476
     -0.00009378       0.00000104
     -0.00041875      -0.00003646
     -0.00010000      -0.00000284
     -0.00143593      -0.00025123
     -0.00020133      -0.00000526
     -0.00013761      -0.00000762
     -0.00020997       0.00001926
     -0.00060775       0.00001935
     -0.00061605      -0.00006715
     -0.00035088       0.00002994
     -0.00059450       0.00001318
     -0.00060147      -0.00000877
     -0.00060093      -0.00004238
     -0.00138047      -0.00016003
     -0.00015220       0.00000399
     -0.00030993       0.00001478
     -0.00041357      -0.00003308
     -0.00020758      -0.00000067
     -0.00009086      -0.00000091
     -0.00024631      -0.00001576
     -0.00036269      -0.00002061
     -0.00015464      -0.00000559
     -0.00101468      -0.00011089
     -0.00084517      -0.00002537
     -0.00009705       0.00000131
     -0.00004455       0.00000165
     -0.00044759       0.00000690
     -0.00246600       0.00030019
     -0.00006091       0.00000287
     -0.00032987       0.00000416
     -0.00007139       0.00000375
     -0.00012119       0.00000579
     -0.00012716      -0.00000645
     -0.00008835       0.00000381
     -0.00013886      -0.00000766
     -0.00050322       0.00006948
     -0.00043649       0.00001100
     -0.00023120      -0.00001390
     -0.00014443      -0.00000678
     -0.00021288       0.00000788
     -0.00080799       0.00005715
     -0.00178085       0.00015725
     -0.00022152       0.00002092
     -0.00007695      -0.00000009
     -0.00015053       0.00001211
     -0.00007319       0.00000343
     -0.00090741       0.00001440
     -0.00008471       0.00000190
     -0.00009864       0.00000386
     -0.00090431      -0.00012769
     -0.00015739       0.00000690
     -0.00021806       0.00001291
     -0.00125281       0.00007769
     -0.00007419       0.00000073
     -0.00004882       0.00000059
     -0.00049017       0.00002190
     -0.00013466      -0.00000442
     -0.00009004      -0.00000358
     -0.00009617       0.00000523
     -0.00019474      -0.00001107
     -0.00145508       0.00002425
     -0.00127775      -0.00015143
     -0.00010011      -0.00000178
     -0.00009122       0.00000375
     -0.00004461       0.00000047
     -0.00047741      -0.00001692
     -0.00017403      -0.00000376
     -0.00108109      -0.00017516
     -0.00013268      -0.00000378
     -0.00028190      -0.00002153
     -0.00008006       0.00000481
     -0.00024512      -0.00001689
     -0.00007805       0.00000382
     -0.00008240       0.00000382
     -0.00080565       0.00006074
     -0.00006181       0.00000246
     -0.00010862      -0.00000310
     -0.00062436       0.00003239
     -0.00015358       0.00000575
     -0.00008263       0.00000337
     -0.00011311       0.00000429
     -0.00007660       0.00000275
     -0.00047910       0.00003165
     -0.00006613      -0.00000184
     -0.00006554       0.00000265
     -0.00029382       0.00000296
     -0.00061797       0.00002701
     -0.00017790      -0.00000852
     -0.00020910       0.00001980
     -0.00006670       0.00000308
     -0.00005094       0.00000223
     -0.00034825      -0.00002668
     -0.00130193      -0.00022652
     -0.00052103       0.00006527
     -0.00063605      -0.00007569
     -0.00014992      -0.00000753
     -0.00173514      -0.00025317
     -0.00018146       0.00000798
     -0.00009120       0.00000314
     -0.00011121       0.00000056
     -0.00022274      -0.00000359
     -0.00037417       0.00004067
     -0.00086615      -0.00012158
     -0.00019421       0.00000535
     -0.00028933       0.00002084
     -0.00011862      -0.00000249
     -0.00005729       0.00000291
     -0.00054504       0.00004273
     -0.00020801       0.00001069
     -0.00006237       0.00000212
     -0.00021185      -0.00001187
     -0.00039805      -0.00000138
     -0.00015299       0.00000398
     -0.00164923       0.00006308
     -0.00017777       0.00000298
     -0.00011474      -0.00000524
     -0.00010324       0.00000126
     -0.00012513      -0.00000015
     -0.00023270      -0.00001269
     -0.00010330      -0.00000464
     -0.00019506      -0.00000757
     -0.00037046       0.00003184
     -0.00027370      -0.00001059
     -0.00015551      -0.00000287
     -0.00129335      -0.00014918
     -0.00011838      -0.00000445
     -0.00045339       0.00003536
     -0.00067698      -0.00004236
     -0.00007791       0.00000240
     -0.00013891      -0.00000803
     -0.00024877      -0.00001612
     -0.00008430       0.00000048
     -0.00053487      -0.00000435
     -0.00014860       0.00000954
     -0.00040726       0.00001660
     -0.00023753      -0.00000205
     -0.00003871       0.00000107
     -0.00053933      -0.00006599
     -0.00052689       0.00001648
     -0.00009912      -0.00000385
     -0.00041854       0.00002859
     -0.00024722       0.00000473
     -0.00072025      -0.00004491
     -0.00129091      -0.00014245
     -0.00026713      -0.00000044
     -0.00006170      -0.00000001
     -0.00045977       0.00004410
     -0.00008734      -0.00000066
     -0.00021346      -0.00000956
     -0.00012464      -0.00000401
     -0.00062966      -0.00001921
     -0.00060849      -0.00004367
     -0.00175843      -0.00003979
     -0.00061150      -0.00007074
     -0.00009040      -0.00000063
     -0.00035304       0.00004408
     -0.00057979      -0.00004706
     -0.00036383       0.00001310
     -0.00071360      -0.00007686
     -0.00102289      -0.00014190
     -0.00009944      -0.00000023
     -0.00025957       0.00000754
     -0.00005563       0.00000078
     -0.00066346      -0.00006773
     -0.00010702       0.00000598
     -0.00022883      -0.00001101
     -0.00021758       0.00002959
     -0.00013023       0.00000212
     -0.00016362       0.00000166
     -0.00023046       0.00002144
     -0.00053032       0.00001299
     -0.00012857      -0.00000102
     -0.00021805      -0.00000091
     -0.00013619       0.00000915
     -0.00006386      -0.00000076
     -0.00164383      -0.00007839
     -0.00003892       0.00000047
     -0.00028231       0.00000901
     -0.00011320      -0.00000386
     -0.00083449       0.00005259
     -0.00020798      -0.00001084
     -0.00022084       0.00002001
     -0.00033712       0.00000403
     -0.00014144      -0.00000219
     -0.00010546      -0.00000509
     -0.00040821       0.00002806
     -0.00007672      -0.00000210
     -0.00012400      -0.00000156
     -0.00111476       0.00010708
     -0.00008403       0.00000093
     -0.00006412       0.00000171
     -0.00006387      -0.00000205
     -0.00041620       0.00000254
     -0.00046858      -0.00004054
     -0.00012373      -0.00000414
     -0.00010615       0.00000346
     -0.00050562      -0.00005305
     -0.00030271      -0.00001237
     -0.00019373       0.00001134
     -0.00115996       0.00004630
     -0.00008111      -0.00000075
     -0.00048202       0.00003301
     -0.00124474      -0.00007674
     -0.00025918      -0.00000909
     -0.00042147       0.00002499
     -0.00026049      -0.00001413
     -0.00046587      -0.00002671
     -0.00021582      -0.00000323
     -0.00007749      -0.00000244
     -0.00016712      -0.00001066
     -0.00009066      -0.00000337
     -0.00024642       0.00000638
     -0.00012111      -0.00000654


==> scatterplots/nh3/fullisotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     -0.00155622     -0.00112924
     -0.00604507     -0.00700022
     0.000195532     0.000472418
    -0.000385795    -0.000908693
      0.00193723      0.00113301
    -0.000257228    -0.000340739
     -0.00120177     -0.00102572
     0.000432047     0.000840229
     -0.00112706    -0.000551546
     -0.00798605     -0.00761928
     -0.00021119     0.000293459
     -8.1197e-05    -0.000125403
    -0.000144649     0.000128994
     -0.00463683     -0.00501616
      -0.0016533     -0.00139242
     -0.00156337     -0.00165677
      -0.0178719      -0.0216706
      0.00058866     0.000991832
    -0.000984042     -0.00155433
    -0.000738478    -0.000369442
      -0.0166655      -0.0202246
      4.7584e-05     -0.00115089
     -0.00108866    -0.000202338
     -0.00577192     -0.00583698
     -0.00375799     -0.00375313
      0.00361487      0.00406347
      -0.0045014     -0.00564611
     -0.00230019      -0.0022213
      7.6247e-05      0.00102907
      0.00229554      0.00271218
     0.000153782    -0.000172178
     -0.00138072      -0.0020922
      0.00483813      0.00514303
      0.00103114      0.00159726
     0.000968654      0.00150719
      0.00378443      0.00377765
    -0.000243008       7.292e-05
     -0.00865664     -0.00851813
      -0.0122187      -0.0101649
      0.00266254      0.00274219
     0.000263234     0.000726213
    -0.000645079    -0.000193851
    -0.000387261     -0.00140927
     -0.00463943     -0.00615658
     -0.00106696    -0.000145479
    -0.000290556    -0.000384143
     -0.00742143     -0.00815453
     -0.00023122     -6.9344e-07
      -0.0107426     -0.00931146
      2.6368e-05    -8.97105e-05
     0.000552738      0.00102981
    -0.000312557    -0.000571284
    -0.000252239    -8.80029e-05
     -0.00396109     -0.00659328
     0.000152908    -0.000478645
    -0.000129696     0.000280418
     -0.00184272     -0.00118272
     -0.00187018     -0.00141462
     -0.00843869      -0.0081434
     -0.00430274     -0.00454361
    -0.000230497    -8.76736e-05
      -0.0112185      -0.0100092
      0.00154251      0.00157133
      -0.0025863     -0.00214696
     0.000217552      0.00018411
     -0.00085178     -0.00143452
     -0.00471781     -0.00400603
     -0.00612455     -0.00774874
      -0.0132059      -0.0146973
      2.9625e-05    -0.000640285
     -0.00280519     -0.00208119
     -0.00135501    -0.000561633
     -0.00522559     -0.00916503
    -0.000590194     -0.00199115
     -3.5927e-05    -0.000633504
     0.000213881     0.000421407
     0.000662135    -8.76689e-05
     -0.00128557     -0.00244077
     -0.00139584     2.61486e-05
    -0.000602996    -0.000736348
     -0.00493261     -0.00423293
      7.6913e-05      0.00051007
      0.00152308      0.00151468
     -0.00111184    -0.000299447
     -0.00267146     -0.00216235
     0.000436834     0.000334442
     -0.00376716     -0.00364339
    -0.000585548    -0.000343649
     -0.00543291     -0.00676182
     -3.6271e-05     0.000151857
      0.00102326      0.00154861
      -0.0151461      -0.0129018
     0.000391786      0.00104199
     0.000349196    -0.000205186
      -0.0172658       -0.016382
     -0.00152551     -0.00232105
     -0.00150079     -0.00193895
     -0.00195205     -0.00236817
      0.00196429      0.00228855
     -0.00447226     -0.00487544
      -0.0180709     -0.00964093
      0.00159381      0.00213277
     -0.00763263     -0.00985855
    -0.000219305     -0.00044737
     -0.00387934     -0.00383903
     0.000629504     0.000875711
     -0.00224855     -0.00253084
     -0.00253487     -0.00389238
     0.000478312      0.00117629
     -0.00190719     -0.00133158
     -0.00331362     -0.00280092
      0.00299282      0.00301203
    -0.000508666    -0.000178141
     -0.00981463      -0.0117901
     -0.00207816     -0.00431234
     -0.00112595     0.000326284
     0.000195279     0.000616004
     -0.00930476     -0.00879227
     -0.00136508     0.000411878
      -0.0133364      -0.0165239
     -0.00124755     -0.00303028
      2.4438e-05     0.000570332
     0.000676716    -0.000171688
    -0.000777744    -0.000372693
     -0.00308521      -0.0035328
      -8.679e-05    -0.000319722
    -0.000291789    -8.89322e-05
     -3.6027e-05     0.000723119
    -0.000687298     -0.00207755
      -0.0183143      -0.0169425
      0.00281884      0.00353062
     0.000760535      0.00131527
      -0.0044549     -0.00812697
      0.00220187      0.00260151
      0.00106304     0.000193467
      0.00100936      0.00144266
      -0.0008175     -0.00128625
     -0.00559753     -0.00383994
      0.00017194    -0.000642865
     -0.00419801     -0.00385304
      -0.0236506      -0.0237759
     -0.00187785     -0.00143082
    -0.000925222    -0.000659866
    -0.000600336    -0.000489913
     -0.00315533     -0.00520064
     -0.00235536     -0.00373826
     0.000561938      0.00111018
     -0.00088844     -0.00138936
     -3.4117e-05     0.000904505
     -0.00151077     -0.00203942
     0.000219057     0.000893981
     0.000372253     0.000114869
    -0.000982286     -0.00196662
    -0.000288632     0.000730611
      0.00394395      0.00442883
     0.000522368     1.06451e-05
      -0.0037343     -0.00334743
     -0.00143343     -0.00183286
      0.00123379      0.00164325
     -0.00511144     -0.00544187
     0.000672659     0.000592596
      -0.0154823      -0.0137358
    -0.000829876    -0.000567557
     -0.00250745     -0.00500227
      0.00240476      0.00269162
      9.1756e-05       0.0008645
    -0.000474851    -0.000444457
      -4.745e-06     0.000292144
     -0.00214008      -0.0032194
    -0.000340234    -0.000705691
     -0.00757744     -0.00969939
     -0.00179796    -0.000698735
     -0.00064595    -0.000483054
    -0.000425106     -0.00186843
      0.00128788      0.00148021
      0.00142551      0.00168316
    -0.000641292    -0.000594642
     -0.00170607     -0.00138906
    -0.000484881    -0.000179303
    -0.000647417     -0.00136964
      0.00125126      0.00134007
     -0.00151221    -0.000615559
     -0.00037916    -0.000627687
      0.00187396     0.000984625
     -0.00273797     -0.00347739
     -0.00412429     -0.00391156
     -0.00173653     0.000369284
      -0.0179709     -0.00918484
    -0.000925319     -0.00139689
     -0.00122182     -0.00207457
     -0.00266327     -0.00279394
      -0.0039805     -0.00394462
      -0.0124319      -0.0124461
     -0.00160378     -0.00235118
     -0.00085423    -0.000868891
     -0.00262866     -0.00370888
     -0.00106559     -0.00141683
     -0.00449914     -0.00250862
     -0.00100106     -0.00186822
     -0.00158544     -0.00287787
     -0.00630417     -0.00356802
    -0.000446138      0.00037722
    -0.000857254    -0.000399234
     -0.00117827    -8.61992e-05
      0.00106864      0.00131796
      0.00210784      0.00259213
     -0.00136167     -0.00186784
     -0.00129055     -0.00313217
    -0.000183387     5.74916e-05
     -0.00106472     -0.00269967
      -0.0032305     -0.00173774
     0.000146259    -0.000596964
     -0.00271979     -0.00448204
    -0.000842311     -0.00154902
     0.000765293     0.000872335
     0.000114439     0.000764359
     0.000274281     0.000406529
     -8.3025e-05     0.000667817
     -0.00336714     -0.00395539
     -0.00131724     -0.00122545
     -0.00048797     0.000202845
     0.000112312     0.000351748
     -0.00757686     -0.00828473
     0.000496019     0.000683747
     -0.00917961     -0.00970242
     -0.00169865      -0.0011539
     -0.00156516     -0.00222415
     -0.00134604    -0.000792973
     -0.00111703    -0.000833903
     0.000449504     0.000717358
    -0.000267391     0.000690314
     -6.7018e-05     -0.00125282
    -0.000824384    -0.000617111
    -0.000473735     -0.00017558
      0.00143995      0.00123172
      -0.0095557      -0.0116203
     -0.00259805     -0.00341877
      0.00021365      0.00100387
    -0.000340429     -5.7929e-06
      -0.0140638       -0.013925
      -0.0106201     -0.00923487
     -0.00280344     -0.00280918
    -0.000871134    -0.000632026
      0.00103425      0.00110561
     -0.00738926     -0.00659465
     -0.00134881    -0.000695033
     -0.00274412     -0.00170181
      0.00012465    -0.000334124
     -0.00220171     -0.00120876
     -0.00913779      -0.0143113
       0.0028686      0.00319001
     0.000205041      0.00103754
    -0.000789261     -0.00117675
      0.00182316      0.00179279
     -0.00786699     -0.00600048
     0.000183218     0.000911327
     0.000498167    -0.000671269
     0.000217334     0.000993986
     -0.00177598     -0.00202014
     -0.00910214       -0.008104
    -0.000408613    -0.000691114
     -0.00225385       -0.001991
     -0.00170087     -0.00093726
    -0.000506567     -0.00110412
    -0.000174355    -0.000595344
     -0.00176635     -0.00262869
       4.384e-06    -0.000557009
     -0.00112011     -0.00120038
     -0.00117742    -0.000635466
    -0.000387836    -2.38326e-05
    -0.000852318     -0.00226072
     -0.00188917     -0.00202661
     -0.00531965     -0.00751104
      9.5087e-05     0.000510701
     0.000160238     0.000582294
    -0.000879001    -0.000766303
     0.000351876    -0.000178349
      0.00196097      0.00233845
     -0.00686138       -0.008466
      0.00233191      0.00210291
     -0.00949567     -0.00970644
    -0.000956739     -0.00173123
    -0.000612176     -0.00103838
      0.00142405      0.00190438
      -0.0174433      -0.0120616
     0.000330177     -0.00134297
      -0.0105891     -0.00980057
     -6.4656e-05     -0.00101155
     -0.00215288     -0.00290571
     0.000305315     0.000811114
      0.00095348       0.0014214
     -0.00116154     -0.00123383
     -0.00925794     -0.00919051
     -0.00316892     -0.00298187
     -0.00124927     -0.00199793
     -0.00272697     -0.00330203
     -0.00209048      -0.0025982
      4.4461e-05      0.00053464
     -0.00110338    -0.000956651
      -0.0129436      -0.0165331
      0.00144153      0.00167753
    -0.000603521     -0.00182884
     -0.00406169      -0.0045567
     0.000801663     0.000954108
      -0.0103668      -0.0108762
     -0.00134804     -0.00107824
      0.00156462     0.000604381
    -0.000161391    -0.000921638
     -0.00023496     0.000569299
      0.00119043     0.000739844
    -0.000373302    -4.68469e-05
     -0.00240996     -0.00308734
     -0.00641545     -0.00716628
     0.000345928     0.000484185
     -0.00101362      -0.0006308
     0.000943076      0.00137698
      3.4101e-05     0.000633049
     -0.00034363    -0.000180404
      0.00190256       0.0022751
     0.000794814     0.000549832
      -0.0046678     -0.00335045
     0.000188128     0.000253733
     0.000197058     0.000641616
     -0.00426267     -0.00275495
      -0.0013533    -0.000569861
        -0.01081       -0.014048
     0.000561558    -0.000491758
    -0.000185868     0.000540261
       0.0021215      0.00263354
     -0.00328054     -0.00213868
     -0.00129795     -0.00198584
     0.000213961     0.000841781
    -0.000362306    -0.000245832
     -0.00952969      -0.0143364
     -0.00165382     -0.00184092
     -0.00242607     -0.00148634
       0.0034509      0.00374719
     -0.00401684     -0.00718783
      9.0379e-05    -0.000884414
      -0.0142304      -0.0144604
      -0.0223868      -0.0268521
      -0.0015702     -0.00157664
    -0.000682128     -0.00134319
     -0.00748642     -0.00721243
     0.000233418    -5.45386e-05
     -0.00392899     -0.00455848
     -0.00122167     -0.00347168
     -0.00194714     -0.00263543
      0.00278629      0.00332311
      -0.0070102     -0.00436732
     0.000487959     0.000534025
     -0.00529315      -0.0060823
     -0.00014118     0.000229714
     0.000907365      0.00118102
      -0.0018954     -0.00181731
      -0.0112057     -0.00623518
      -0.0088074     -0.00434543
    -0.000665911    -0.000995486
     -0.00374478     -0.00331311
      -0.0011658     -0.00186516
     -0.00266137     -0.00202976
     -0.00890676       -0.008072
     -0.00173626     -0.00113855
    -0.000464866     -0.00126545
     -0.00184236     -0.00287511
     -0.00517271     -0.00547587
      -0.0129337      -0.0131637
     -0.00104923    -0.000730754
     0.000184975     0.000610602
     -0.00620336     -0.00700715
      -0.0101024     -0.00904892
     -0.00278121     -0.00266024
    -0.000602409     -0.00050047
      0.00197324      0.00230916
      0.00169993       0.0019957
     -0.00127684     -0.00210808
     -0.00622188     -0.00617195
     -0.00394435     -0.00605588
     -0.00562472     -0.00411279
     -0.00410231     -0.00415253
     -0.00056587    -0.000624286
     0.000816923     0.000267556
    -0.000397483    -0.000591512
    -0.000659815    -2.65468e-05
     -0.00114506     -0.00215101
     -0.00121687     -0.00125517
     -0.00147432    -2.25105e-05
       -0.002884    -0.000769013
     -0.00103294     -0.00059077
     -0.00169922     -0.00173514
     0.000188891    -0.000122948
    -0.000473501     0.000152509
     0.000769606     0.000931991
     0.000112212    -0.000358955
    -0.000629334     -0.00154731
    -0.000552141     -0.00201206
     -0.00886706     -0.00877433
     -0.00124998     -0.00203494
     -0.00109957     9.62566e-05
      -0.0023458     -0.00165922
      0.00255406      0.00305562
    -0.000481011    -0.000663623
      8.4523e-05     0.000223065
     -0.00151978     -0.00197605
     -0.00462032     -0.00319337
     -0.00596751      -0.0052982
    -0.000907412    -0.000659545
     -0.00107978     -0.00243158
     -0.00605358     -0.00485008
     -3.7532e-05    -0.000388039
     0.000916515      0.00122348
      -0.0066785     -0.00640226
     -0.00235274     -0.00481372
     -0.00692124     -0.00628758
     -0.00889696      -0.0108547
      0.00073532     0.000161975
     -0.00344337     -0.00364803
     -0.00160872      -0.0027431
      0.00239245      0.00236404
     -0.00230196     -0.00187187
      0.00012743     2.59156e-05
      6.1962e-05     -0.00014909
     -7.3726e-05     -0.00146894
     -0.00193849    -0.000702206
     -0.00263442      -0.0031666
     -0.00112802     -0.00125019
     0.000402611     0.000379378
      -0.0178203      -0.0189617
      -0.0108912      -0.0102446
      0.00360383      0.00437564
     -0.00113168     -0.00289123
    -0.000266721      0.00131087
     -0.00104332    -0.000218529
     -0.00378951     -0.00492886
    -0.000544024    -0.000655987
      0.00129133       0.0015094
       0.0037934      0.00418606
     -0.00117725     -0.00096997
     -0.00987234      -0.0113247
     0.000593722     0.000889772
      -8.938e-06     0.000689559
      -0.0159135      -0.0168875
     -0.00176391     -0.00259623
     -4.6189e-05     0.000535974
     -0.00651003      -0.0045754
     -0.00131148     -0.00134666
    -0.000238354    -0.000522778
    -0.000655367     -0.00167203
      -0.0022125      -0.0011875
     -0.00606732     -0.00759664
      -0.0226673      -0.0201589
     -0.00246421    -0.000135421
     -0.00481202     -0.00251469
    -0.000949289     -0.00199913
       -0.021101      -0.0220195
    -0.000898086     -0.00095402
     -0.00260655     -0.00244697
      -0.0308289       -0.027419
      -0.0124415      -0.0125406
     -0.00445528     -0.00713166
      -0.0162314      -0.0164069
     -0.00242398     -0.00243648
     -0.00140084    -0.000921686
     -0.00039535    -5.60226e-05
      -0.0103348     -0.00847166
    -0.000239834    -0.000352149
       2.146e-05     0.000602128
    -0.000600644     -0.00103253
     -0.00250129     -0.00339257
      0.00100688      0.00134998
    -0.000538001     -0.00178186
    -0.000349808    -0.000255927
     -0.00105062    -0.000841398
       0.0012533      0.00152301
     -0.00683578     -0.00739992
    -0.000259435     8.07212e-05
     -3.2678e-05     -0.00218969
    -0.000715876     0.000909142
    -0.000870777     -0.00172827
    -0.000468046     -0.00132475
      0.00207958      0.00222317
      0.00099015      0.00196207
     -7.8503e-05    -0.000399588
    -0.000112921     6.63128e-05
      0.00373002      0.00391185
     -0.00319447     -0.00273544
     -0.00115613    -0.000955562
     0.000646914      0.00106957
       -0.011217     -0.00945596
     -0.00156608     -0.00118735
    -0.000613291    -0.000200485
    -0.000355334    -0.000988074
      0.00200219      0.00193793
     -0.00326451    -0.000816635
    -0.000256169     0.000833407
     0.000600766      0.00126046
       3.657e-06     0.000677637
      6.8931e-05     0.000898581
      0.00149795      0.00167628
     -0.00323103     -0.00316933
     -0.00848066      -0.0102037
      -0.0045606     -0.00423762
     -0.00202307     -0.00255548
    -0.000398499    -0.000206062
    -0.000451676     -0.00117589
     -0.00616814     -0.00554064
     -0.00188386     -0.00288886
    -0.000747471     -0.00061657
     -0.00264672     -0.00274933
    -0.000526701      0.00100451
    -0.000295964     0.000385453
     -0.00402712     -0.00630162
     -0.00190586     -0.00183204
    -0.000202024     0.000931834
     -0.00983569      -0.0130538
     0.000965108      0.00176467
     -0.00156062     -0.00181633
     -0.00225711     -0.00457962
     -0.00102622    -0.000795639
      -0.0013582     -0.00416447
      0.00131214     0.000474388
    -0.000568347      0.00010834
      0.00158998     0.000494943
     -2.6782e-05      0.00076401
      -0.0119235       -0.011166
     -0.00758812       -0.010049
    -0.000134136     6.13991e-05
     -0.00384833     -0.00635471
     -0.00977452     -0.00908622
      8.0916e-05    -0.000228671
     -0.00247213     -0.00254781
      -0.0101159      -0.0103439
      -0.0147982     -0.00837548
      -0.0017863     -0.00298694
      0.00138588      0.00165919
      1.9442e-05    -0.000636079
      0.00121528      0.00184632
    -0.000519769     -0.00167179
     -0.00435772     -0.00466792
    -0.000935182    -0.000697727
     -0.00832089      -0.0075792
     -0.00050077    -3.73041e-05
     -0.00791316     -0.00449614
     0.000446769     0.000227411
      0.00265727      0.00249919
      0.00174273      0.00186392
     -0.00879818      -0.0103186
      0.00246511      0.00304257
    -0.000378489    -0.000374564
    -0.000900471     -0.00160963
      2.6261e-05     0.000629997
       -0.013206      -0.0123002
      0.00195657      0.00197933
    -0.000695151     -0.00133011
     -0.00392453     -0.00524165
    -0.000154961     0.000139652
      0.00116039      0.00167423
     -0.00155575     -0.00124667
     -0.00257804     -0.00298158
     -0.00163357     -0.00111776
     -0.00108154     -0.00208412
     -0.00255383     -0.00313307
     -0.00212776     -0.00367595
      -0.0169866      -0.0169823
     0.000671131      0.00097504
     0.000552347      0.00102167
     0.000560036      0.00108806
      0.00104129      0.00108909
     -0.00165619     -0.00293255
     -0.00114242     -0.00190978
     0.000313989     0.000455857
     -0.00164169     -0.00304746
     -0.00115894    -0.000144093
     -0.00115021     -0.00125818
    -0.000135293    -3.47229e-05
     -0.00339852    -0.000624313
     -0.00170382     -0.00255501
      -4.818e-05     0.000514291
    -0.000698359     -0.00118147
    -0.000354299     0.000174861
      0.00196429      0.00229158
     -0.00297009     -0.00378262
     0.000668772      0.00138314
    -0.000447038     -0.00124314
      0.00121399     0.000853418
     0.000464114     0.000177161
      9.0663e-05     0.000316079
      -0.0100897     -0.00603519
     -6.3568e-05     -0.00124623
     -0.00907663     -0.00771316
      0.00368498        0.003984
      0.00258985      0.00298339
      -0.0020548      -0.0026485
      0.00192064      0.00216918
      -0.0213321      -0.0246768
     0.000928643     0.000986809
     0.000173536     -0.00052905
      -0.0176536      -0.0176796
    -0.000712004     -0.00113268
     -0.00738929      -0.0068932
     -0.00626844     -0.00684325
     -0.00276508      -0.0028498
     0.000694536      0.00112324
     -0.00203338    -0.000815763
     -0.00203936     -0.00209423
     -0.00182308     -0.00207542
     -0.00872575     -0.00818867
       -0.010759     -0.00966185
    -0.000590501    -0.000916677
    -0.000153947     -0.00074479
      0.00172666      0.00115862
     0.000861247      0.00118239
    -0.000495136    -0.000109504
     -0.00033439     0.000657071
      0.00048171    -1.82029e-05
     -0.00365417      -0.0046148
     -0.00354953     -0.00337038
    -0.000947075     -0.00231616
     -0.00600971     -0.00641653
     -0.00124589     -0.00198694
     -0.00265669     -0.00275586
    -0.000786417     -0.00088383
     0.000560949     0.000924369
     -0.00107051     -0.00082997
     -0.00108573     0.000365798
     0.000241139     0.000447618
    -0.000278965     0.000466207
     0.000860286      0.00162986
     -0.00157667     -0.00317181
     0.000801607      0.00117964
    -0.000176453      0.00104103
     0.000198893     0.000868513
    -0.000123245    -0.000524677
     -0.00895258     -0.00927561
    -0.000755949    -0.000870137
      -0.0080778     -0.00787319
     -1.8414e-05     0.000375202
     -0.00247582     -0.00267777
     -0.00423426     -0.00382065
     -0.00666284     -0.00656251
    -0.000236002     -0.00282203
    -0.000908033     -0.00213159
    -0.000368823     -0.00143429
      -0.0040637     -0.00172647
    -0.000390102    -0.000144946
     -0.00220782     -0.00220716
     -6.3356e-05     0.000569027
     -0.00226281     -0.00241796
      0.00279603      0.00283497
    -0.000144378    -7.43731e-05
      -0.0089804     -0.00931411
     -0.00166686    -0.000871307
     0.000332977    -0.000875853
     0.000572544       0.0010334
     0.000740627       0.0016218
     -0.00109598     -0.00125158
     -0.00130659     -0.00265898
     -0.00768934     -0.00914586
     -0.00230859     -0.00201517
      0.00177212      0.00197346
     -0.00234248     0.000142533
     -0.00515584     -0.00145275
    -0.000670776     -0.00207431
    -0.000122546     0.000222025
    -0.000953711     -0.00167274
     -0.00584904     -0.00531726
     -0.00411911     -0.00379402
     0.000248041     0.000461241
    -0.000697526     -0.00111483
      0.00157314      0.00204515
    -0.000222383     0.000836401
     -9.9165e-05     -0.00142276
     0.000680904      0.00107468
     0.000524012      0.00117268
     -0.00430763     -0.00511838
       -0.002623     -0.00433847
     -0.00687352     -0.00549166
      0.00174614       0.0023589
     0.000969767      0.00145267
    -0.000140187     0.000854613
     -0.00116669      -0.0019913
      0.00153187       0.0017652
     -0.00228582     -0.00192605
     -0.00427259     -0.00467215
        9.63e-05     -0.00101777
     -0.00210418     -0.00369295
    -0.000750174    -0.000155796
     -0.00201501     -0.00152196
     -0.00123136     -0.00147685
    -0.000205817     5.98189e-05
     -0.00386079     -0.00505064
     -0.00010887     -0.00112089
      -0.0121603      -0.0112248
    -0.000589149    -0.000228587
    -0.000528197     -0.00199012
     -0.00397429     -0.00172132
     -0.00356838     -0.00206108
     -0.00344084     -0.00436062
     -4.1036e-05     0.000755739
    -0.000406563    -0.000403895
     -0.00353879     -0.00446229
     -0.00262358     -0.00482517
      -0.0117308      -0.0131286
     0.000828434      0.00131474
      0.00172882       0.0021246
     -0.00292409     -0.00392472
    -0.000375045    -7.85418e-05
    -0.000241603    -0.000125478
     -0.00155091     -0.00284636
     -0.00459751     -0.00513638
    -0.000803041    -0.000568873
     -0.00884001      -0.0105201
     -0.00277127     -0.00314661
     0.000217462    -0.000127387
     0.000495319     0.000197098
    -0.000423792     -0.00152452
     -0.00952755      -0.0100829
     0.000327507     0.000904969
    -0.000116887     0.000176785
     -5.3584e-05     0.000649736
      6.6831e-05     0.000724386
     -0.00146239     -0.00233341
     0.000423122     0.000714651
    -0.000876418     -0.00216705
     -0.00173796    -0.000576399
     -0.00228125      -0.0016236
     -0.00232127     -0.00455457
    -0.000501893     -0.00174434
     0.000953846      0.00153411
       0.0012779     0.000862648
     -0.00419417     -0.00489129
      0.00101484      0.00151963
     0.000260131     -0.00059459
    -0.000453775     0.000598986
      -6.704e-05     0.000513446
     -0.00522359     -0.00519501
    -0.000394652     6.85147e-05
       -0.000206     0.000329673
     -0.00887674      -0.0108206
      0.00309199       0.0033063
     0.000192958    -0.000762451
     -0.00491889     -0.00280927
    -0.000221888    -0.000192498
      0.00104938      0.00125701
    -0.000198233     -0.00219173
     -0.00248393     -0.00275218
     -0.00140885     -0.00175506
    -0.000192066     0.000546176
      -0.0014386     -0.00155363
     -0.00700625     -0.00690661
      -0.0108259      -0.0103399
     -0.00118467     -0.00120072
     0.000541487     0.000147355
     0.000427253     0.000510053
     -0.00499815     -0.00592354
     -0.00043175     -0.00217758
     -0.00917041     -0.00972802
    -0.000395958    -0.000203459
     -0.00221873     -0.00333194
      0.00063558      0.00116615
     -0.00141023     -0.00310511
     0.000941495       0.0013103
    -0.000391936     0.000292119
      0.00152561      4.0784e-05
      7.2418e-05     0.000629725
    -0.000646193    -0.000416419
    -0.000449799    -0.000856348
      0.00164572      0.00200306
    -0.000264075     0.000220351
    -0.000517537     0.000225305
    -0.000288385     0.000441374
      0.00318505       0.0038429
     -0.00050083    -0.000606178
      0.00068669     0.000715061
     -0.00093236    -0.000197832
    -0.000731227     0.000315193
     -0.00253974     -0.00317347
      7.6125e-05     0.000877732
      7.7118e-05     0.000507099
     0.000410202     0.000613699
     -0.00290444     -0.00410899
     -0.00978561     -0.00935347
      0.00126455      0.00107686
     -0.00591083     -0.00682316
     -0.00161279     -0.00195298
      -0.0231135      -0.0238177
      0.00303127       0.0032803
     0.000258032     0.000618045
    -0.000368538    -0.000711581
     -0.00123925    -0.000678609
      -0.0046322     -0.00163806
     -0.00775102     -0.00772566
     -1.4568e-05     0.000639829
     0.000787907     -5.7388e-05
    -0.000834563     -0.00214239
     -3.3775e-05     0.000813813
     -0.00350444     -0.00330973
       0.0014636      0.00152382
     0.000108463     0.000514788
     -0.00255817     -0.00289377
      -0.0018974     -0.00113301
      0.00147159      0.00158458
     -0.00421248     -0.00540502
      0.00015961     0.000708111
     -0.00150717     -0.00198665
     0.000209786     0.000644798
     -0.00117552    -0.000930931
     -0.00273694     -0.00353189
    -0.000316703     -0.00143263
     -0.00194712     -0.00223119
     -0.00115087      -0.0016454
     -0.00223617      -0.0030012
     -0.00039346     -0.00128493
      -0.0145407      -0.0143123
     -0.00101176     -0.00121953
    -0.000309629     0.000595316
     -0.00649534     -0.00691924
      0.00202667      0.00226755
    -0.000649915     -0.00217245
      -0.0021222     -0.00288967
     0.000198519    -0.000693445
     -0.00245275     -0.00178813
     -0.00191677     -0.00023967
     -0.00034039     0.000593657
     -0.00284035     -0.00256811
      0.00120794      0.00141241
      -0.0047107       -0.006346
     -0.00795432     -0.00511667
     -0.00118336     -0.00130567
     -0.00816909     -0.00585428
     -0.00394735     -0.00234839
     -0.00374956     -0.00557102
      -0.0130861      -0.0118365
     -0.00152798     -0.00294946
     0.000117139     0.000131937
     -0.00446375     -0.00420553
     0.000221167      0.00013564
     -0.00288088     -0.00332929
     -0.00144333     -0.00159487
      -0.0037197     -0.00679259
     -0.00603698     -0.00752975
      -0.0139886      -0.0120939
     -0.00527994     -0.00821097
    -0.000210089     5.44475e-05
     0.000774643      0.00163363
     -0.00545338     -0.00728414
    -0.000378433     -0.00121787
     -0.00634636     -0.00566367
     -0.00586672     -0.00624348
    -0.000328959    -0.000687872
     0.000847159     0.000727482
     0.000130425    -0.000312537
     -0.00530805      -0.0106256
     0.000571255     0.000932835
     -0.00204211     -0.00198477
      -0.0122572     -0.00621643
     -8.0609e-05    -0.000225311
    -0.000168918     0.000374157
    -0.000161793     0.000745859
     -0.00444082     -0.00621875
     -0.00041277    -0.000892331
     -0.00102096     -0.00248064
     0.000843416      0.00138716
     0.000297291     0.000469007
      -0.0136382      -0.0134086
      8.2799e-05    -0.000556415
     -0.00542429     -0.00339737
    -0.000412855      -0.0012352
     -0.00262088      -0.0018712
     -0.00235499     -0.00267206
     -3.3773e-05     0.000693101
     0.000639327     0.000884123
    -0.000416732    -0.000402177
      -0.0010118     -0.00205196
     -0.00158871     -0.00110183
    -0.000484972    -0.000775398
    -0.000484833     -0.00011212
      0.00193547       0.0030226
     0.000308411     -0.00054582
      0.00145547      0.00173518
     -0.00114854     -0.00151397
    -0.000799604     -0.00171536
     -0.00347251      -0.0046779
     -0.00142708      -0.0013059
     0.000342995     -0.00049521
     -0.00467527      -0.0059549
     -0.00126587     -0.00489607
     0.000327297     9.91916e-05
     -0.00809287       -0.006181
      -8.636e-06    -0.000663282
      0.00361619       0.0042401
      -0.0171669      -0.0158362
     -0.00172595     -0.00226703
       0.0022358      0.00316941
     -0.00151028     -0.00270871
     -0.00324421     -0.00722153
    -0.000866194    -0.000424775
    -0.000333851    -0.000181729
     -0.00146045     -0.00230176
    -0.000495335      -0.0013719
     0.000344241     0.000636292
     -0.00105764     -0.00238331


==> scatterplots/nh3/fullisotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00641433      0.00702313
       0.0243725       0.0275141
     0.000248967      0.00027678
     0.000689795     0.000472353
       0.0167238       0.0173725
      0.00046488      0.00074414
       0.0013864        0.001385
     0.000176052     0.000168556
      0.00653956       0.0063852
        0.011362       0.0112038
     0.000544752        0.000483
      0.00107123      0.00183182
     0.000492374      0.00033933
        0.010234      0.00888023
     0.000769465     0.000664202
     0.000876507     0.000843121
       0.0373343       0.0442325
     0.000498927     0.000411662
      0.00314332       0.0027974
     0.000548549     0.000576079
       0.0334915        0.035948
       0.0011748      0.00153991
      0.00429352      0.00386997
       0.0168126       0.0176817
       0.0044015      0.00406447
      0.00257285      0.00218811
       0.0115249       0.0130613
     0.000917661     0.000737529
      0.00101959     0.000445694
     0.000516128     0.000291294
     0.000278794     0.000296721
     0.000483444     0.000385282
      0.00364536       0.0024401
      0.00116688      0.00105844
     0.000679887     0.000633848
      0.00960501      0.00925613
      0.00214821      0.00294737
       0.0266151       0.0267422
       0.0468581       0.0421393
      0.00198468      0.00259809
      0.00347406      0.00366796
     0.000435692      0.00050628
      0.00135223      0.00122706
       0.0159034       0.0140324
      0.00545231      0.00446892
     0.000946348      0.00115233
       0.0205287       0.0214234
     0.000527897      0.00053331
       0.0254994       0.0229372
     0.000137899      0.00025913
      0.00178872       0.0020632
     0.000202244     0.000199684
     0.000802058     0.000598027
       0.0162758       0.0157243
     0.000216143     0.000310337
     0.000542698     0.000459534
      0.00219627      0.00195739
      0.00107168     0.000877499
       0.0200145       0.0192384
      0.00571603      0.00475254
      0.00068642      0.00098542
       0.0287212       0.0285482
      0.00285929       0.0036709
      0.00112074      0.00120064
      0.00109177     0.000956408
       0.0042462      0.00334515
       0.0068052      0.00524874
      0.00668079      0.00863937
       0.0217778        0.023157
      0.00125732      0.00183704
       0.0196166       0.0182519
      0.00127716      0.00117902
       0.0143263       0.0154268
      0.00128314     0.000959114
     0.000198045     0.000305313
     0.000506245     0.000381349
      0.00168341      0.00184889
      0.00080469      0.00130366
       0.0135648       0.0111215
     0.000260256     0.000256922
       0.0109573      0.00999794
      0.00177784      0.00177645
      0.00235295      0.00330356
      0.00362609      0.00295331
      0.00448495      0.00393438
     0.000361147     0.000365921
      0.00451658      0.00402458
       0.0004994     0.000556128
        0.022217        0.021901
     0.000471435     0.000412692
     0.000570289     0.000469423
       0.0268913       0.0213318
      0.00109575      0.00080331
     0.000243775     0.000284811
       0.0441862        0.033208
     0.000879777      0.00101187
     0.000481511     0.000496468
      0.00445326      0.00662632
     0.000463842     0.000368863
       0.0061607      0.00544897
       0.0508307       0.0359194
       0.0022911      0.00268915
       0.0154889       0.0193188
     0.000430098      0.00047895
      0.00663068      0.00858282
     0.000211156       0.0003511
     0.000781812     0.000990461
       0.0039761      0.00233772
     0.000618956     0.000365094
      0.00386009      0.00406101
      0.00600733      0.00564017
      0.00382455      0.00484953
       0.0211273       0.0201403
       0.0248479       0.0212426
      0.00922256      0.00903187
      0.00387205      0.00279978
     0.000418412     0.000434154
       0.0156138       0.0147319
      0.00400188      0.00277716
       0.0399355       0.0369881
      0.00628084      0.00586737
      0.00105775      0.00104482
      0.00170533      0.00192905
      0.00170165      0.00198028
      0.00181532      0.00121166
      0.00138461      0.00147263
     0.000287416     0.000295736
      0.00071288     0.000446299
      0.00146629      0.00169576
       0.0467483       0.0359211
      0.00417434      0.00362612
     0.000696422     0.000742389
       0.0337992       0.0439141
     0.000451562     0.000335226
       0.0101706       0.0140725
     0.000585818     0.000479483
     0.000236052     0.000260416
       0.0177382       0.0145933
     0.000759909     0.000644989
      0.00759409      0.00602042
       0.0527265       0.0554498
      0.00164031      0.00160591
      0.00187538      0.00186393
      0.00171999      0.00195589
       0.0122273        0.012296
      0.00842813      0.00996609
      0.00040786     0.000328654
     0.000806501     0.000997589
     0.000871652     0.000538916
     0.000820746       0.0006881
      0.00092515     0.000677988
      0.00545085      0.00639337
     0.000440792     0.000225236
      0.00301726       0.0021186
      0.00221608      0.00132895
      0.00538888      0.00574555
      0.00670674      0.00588635
     0.000343729      0.00038438
     0.000257336     0.000250731
       0.0153952       0.0192869
      0.00245344      0.00341791
       0.0425294       0.0395621
      0.00134538      0.00181077
       0.0139962       0.0156184
     0.000285993     0.000226052
      0.00180061      0.00131052
     0.000285074     0.000332633
       0.0113164       0.0125782
      0.00413958      0.00582741
     0.000909336      0.00114942
       0.0227368       0.0208297
      0.00376573      0.00318417
      0.00344522      0.00285547
       0.0027713       0.0030279
     0.000488635     0.000635499
     0.000364384     0.000498489
       0.0116453       0.0133417
     0.000619715     0.000809336
       0.0045899      0.00416687
     0.000788293      0.00128491
     0.000740882      0.00104837
      0.00320415      0.00304824
      0.00237206      0.00198141
      0.00727337       0.0115105
      0.00711993      0.00516893
      0.00276328      0.00231887
       0.0103381      0.00820067
         0.04796       0.0340088
     0.000448002     0.000459364
     0.000717572     0.000380707
      0.00200483      0.00287578
       0.0409449       0.0384146
       0.0226422       0.0195218
      0.00069269     0.000799486
     0.000454407     0.000381781
       0.0383671       0.0381897
     0.000284357     0.000303902
       0.0201064       0.0171372
     0.000713798     0.000610535
       0.0014707      0.00210399
       0.0233846       0.0218701
      0.00228086      0.00202831
      0.00486293      0.00439473
      0.00331751      0.00256155
      0.00058891     0.000833867
      0.00135648      0.00102358
       0.0160052       0.0187912
      0.00349039      0.00325938
     0.000255682     0.000312765
       0.0022977      0.00270768
       0.0117869       0.0102365
     0.000441749     0.000580378
      0.00879698      0.00648081
      0.00439521      0.00559921
      0.00163757      0.00216647
      0.00112007     0.000808102
      0.00034397     0.000451837
       0.0016618      0.00127556
       0.0039276      0.00425742
     0.000786195     0.000718067
      0.00134348      0.00109431
     0.000853278      0.00123486
       0.0128179        0.011856
      0.00177092      0.00199655
       0.0228786       0.0185071
     0.000648595     0.000652778
     0.000915164     0.000518579
      0.00152612      0.00136312
      0.00274195       0.0025662
     0.000211447      0.00015691
      0.00204067      0.00133773
      0.00122979      0.00086483
     0.000394386     0.000378007
     0.000326279     0.000327047
      0.00195248      0.00280974
       0.0242656       0.0249111
      0.00633851      0.00866531
       0.0013148     0.000929229
     0.000737513     0.000627012
       0.0360331       0.0282387
       0.0242478       0.0256598
      0.00761682      0.00928586
      0.00371221      0.00472414
      0.00448401      0.00582104
       0.0178212       0.0184406
     0.000881107     0.000797803
      0.00748002      0.00654314
      0.00250196       0.0026524
      0.00441232       0.0039885
       0.0234952       0.0298673
       0.0100627      0.00971226
      0.00162391      0.00118345
      0.00283185      0.00380671
       0.0055094      0.00687733
       0.0238416       0.0211262
      0.00130671     0.000928234
        0.002765      0.00288446
      0.00260065       0.0023754
     0.000614221     0.000474509
       0.0155677        0.013176
     0.000647566     0.000960125
      0.00121732      0.00152138
      0.00495996      0.00480785
     0.000617231      0.00101938
     0.000979838      0.00132393
     0.000944185     0.000895102
     0.000253909     0.000266461
      0.00137326     0.000931897
      0.00526554      0.00586503
      0.00221713      0.00210295
      0.00140578      0.00105277
      0.00222197      0.00276282
       0.0163708       0.0202329
      0.00134307       0.0015191
     0.000512249     0.000379922
       0.0011002      0.00138737
     0.000453448     0.000524724
      0.00465909      0.00493408
      0.00803785       0.0105529
       0.0209415       0.0204674
       0.0272257       0.0251228
       0.0049883       0.0047274
     0.000375131     0.000293177
     0.000390314     0.000304639
        0.049798       0.0409274
      0.00712428      0.00691748
       0.0208048       0.0207123
      0.00305979      0.00414121
       0.0028423      0.00308312
      0.00629637      0.00665711
     0.000447707     0.000372369
     0.000532414     0.000688724
       0.0121736       0.0127448
       0.0138266       0.0134797
     0.000583222      0.00037256
      0.00451757       0.0054345
       0.0115123       0.0104734
     0.000686317     0.000498743
     0.000294103     0.000237407
       0.0221762       0.0270319
       0.0018672      0.00324169
     0.000606879     0.000371512
      0.00535116      0.00480473
      0.00698628      0.00888583
        0.017938       0.0170506
      0.00043442     0.000397397
      0.00994277        0.013614
     0.000319805      0.00053125
      0.00073992      0.00047277
      0.00241901       0.0037022
      0.00101526     0.000972163
      0.00413349      0.00504595
      0.00868924      0.00701836
     0.000718943      0.00103235
     0.000246446     0.000176901
     0.000336766     0.000283734
      0.00037127       0.0002457
     0.000306177     0.000311775
     0.000827922     0.000908134
      0.00267345      0.00396175
       0.0135783       0.0131207
      0.00346262      0.00446995
     0.000407512     0.000266291
       0.0114783      0.00931127
      0.00492902      0.00446267
       0.0255026         0.03404
      0.00833315       0.0132912
      0.00482628      0.00602292
     0.000783882     0.000475045
      0.00459166      0.00407509
     0.000420222     0.000210827
     0.000587999     0.000434809
     0.000325172     0.000530536
       0.0260232       0.0334171
       0.0127362       0.0132238
      0.00966808      0.00892651
      0.00123246     0.000823371
      0.00655933      0.00912906
     0.000578404     0.000708396
       0.0359595       0.0344527
       0.0470883       0.0542892
      0.00170559      0.00265048
     0.000646887     0.000451063
        0.020319       0.0210623
      0.00425809      0.00362037
      0.00443122      0.00480978
      0.00541025      0.00652715
      0.00648797      0.00613213
      0.00703989      0.00535052
       0.0208722         0.01753
     0.000192038     0.000231612
      0.00858379       0.0079832
     0.000732217      0.00089456
      0.00013594     0.000164268
     0.000702128     0.000831715
       0.0310487       0.0244669
       0.0314742       0.0230368
     0.000585522     0.000408466
      0.00277916      0.00270345
      0.00190697      0.00213604
      0.00730108      0.00728194
       0.0165275       0.0123803
      0.00147122      0.00118528
     0.000735802     0.000943381
       0.0012626      0.00098099
       0.0127954       0.0136951
        0.022511       0.0232645
      0.00245535      0.00217699
      0.00063574     0.000578563
      0.00744036      0.00644315
       0.0169166       0.0168186
      0.00326414      0.00319112
     0.000191604     0.000203244
     0.000284373     0.000384752
      0.00105997      0.00141255
     0.000952687     0.000499847
      0.00976487        0.010914
      0.00546488       0.0073765
       0.0106407      0.00923166
      0.00243791      0.00246587
       0.0011657      0.00157213
      0.00278388      0.00333928
      0.00011877     0.000190254
      0.00152903      0.00146512
     0.000630032     0.000372965
     0.000743335     0.000625713
      0.00842532      0.00664274
       0.0133974       0.0114744
      0.00105781     0.000966585
     0.000617987     0.000593083
     0.000906697      0.00110631
      0.00171446      0.00148493
      0.00556696      0.00628908
     0.000577755     0.000418184
      0.00111615      0.00173702
      0.00251406      0.00206111
       0.0175552       0.0172315
     0.000377418      0.00024617
      0.00529239      0.00541277
      0.00288022      0.00273829
      0.00109173      0.00065482
       0.0021873      0.00266622
     0.000278612      0.00034888
      0.00469911      0.00535617
      0.00736551      0.00614826
        0.013433       0.0128629
        0.010435       0.0123061
      0.00157571      0.00211096
      0.00989096      0.00788074
      0.00237277      0.00255225
     0.000217098     0.000377353
       0.0382475       0.0386988
      0.00556919      0.00605307
       0.0116886      0.00969765
       0.0252397       0.0264843
      0.00105795      0.00126013
      0.00475659       0.0044585
      0.00281398      0.00342131
      0.00340957      0.00429527
      0.00157797      0.00199134
      0.00022221     0.000387144
      0.00152698      0.00165895
      0.00327008      0.00297793
      0.00849093      0.00702389
      0.00454896      0.00318365
     0.000293323     0.000335097
     0.000477764     0.000724552
       0.0421446       0.0359228
       0.0254854       0.0240094
      0.00449027      0.00304505
      0.00332928      0.00271726
       0.0142367       0.0113997
      0.00173471      0.00187682
      0.00839453      0.00812493
      0.00263209      0.00283108
      0.00248857      0.00284754
      0.00229212      0.00183187
     0.000492384     0.000384609
       0.0201758       0.0181718
     0.000504643     0.000772468
      0.00125188       0.0009042
        0.046455       0.0377353
      0.00225113      0.00282807
     0.000394502     0.000364554
       0.0219427       0.0188044
      0.00401715      0.00367061
      0.00344296       0.0048939
     0.000508011     0.000639077
      0.00512613      0.00437806
       0.0145954        0.014574
       0.0550348       0.0456924
       0.0306764       0.0257857
       0.0200357        0.017618
      0.00444672      0.00511857
       0.0436374        0.048504
     0.000308221     0.000234912
       0.0150936       0.0168411
       0.0822479        0.069662
       0.0204177       0.0180736
       0.0124429       0.0113625
       0.0359844       0.0416833
      0.00194303      0.00140771
      0.00310183      0.00311249
     0.000619463     0.000841849
       0.0364849       0.0379327
     0.000564641      0.00091175
     0.000336591     0.000247481
      0.00934892      0.00993821
       0.0103356        0.012385
      0.00252098      0.00228016
      0.00153618     0.000960774
     0.000844568     0.000614519
     0.000401372     0.000385849
     0.000351863     0.000336531
       0.0158208        0.018181
      0.00038491     0.000363884
       0.0134591       0.0171882
      0.00914553      0.00736314
     0.000755608     0.000616057
     0.000235808     0.000377158
      0.00262923      0.00311877
      0.00485349      0.00401225
      0.00660188      0.00706478
     0.000948229     0.000875748
          0.0061      0.00493429
      0.00216588      0.00239577
      0.00419919      0.00377177
      0.00142356       0.0012003
       0.0371257       0.0337585
      0.00065619     0.000565616
      0.00420556       0.0037177
      0.00011268     0.000220829
       0.0130811       0.0129208
       0.0095101      0.00750909
      0.00096157     0.000505188
     0.000946912     0.000795535
      0.00169291      0.00144316
     0.000497334     0.000238764
      0.00087173      0.00101013
      0.00204462      0.00264012
       0.0157739       0.0177006
      0.00768753      0.00681914
     0.000605139     0.000622134
     0.000192013     0.000203639
      0.00154704       0.0014274
       0.0135956       0.0116331
       0.0018619      0.00235936
      0.00140102      0.00160753
      0.00207912      0.00186658
      0.00301219      0.00204043
      0.00119808     0.000868665
      0.00986802       0.0113978
     0.000709824     0.000635284
      0.00145822     0.000875455
       0.0343186       0.0418192
      0.00137425      0.00108123
      0.00394883      0.00504465
      0.00427784      0.00601248
     0.000366848      0.00031189
      0.00578037      0.00758477
      0.00415495      0.00422212
       0.0021946       0.0018232
       0.0073932       0.0103127
     0.000995452     0.000850435
       0.0320775       0.0319212
       0.0182062       0.0231138
     0.000614757     0.000574004
      0.00737815      0.00838869
       0.0136942        0.014085
      0.00166951       0.0021665
      0.00133997      0.00100873
       0.0184614       0.0195631
       0.0401498       0.0319375
      0.00169325      0.00116482
     0.000951319      0.00145229
     0.000208211     0.000289445
      0.00051416     0.000325793
     0.000879955     0.000629996
       0.0249998       0.0243204
      0.00298241      0.00421395
       0.0381009       0.0362352
     0.000878031     0.000657048
       0.0247349       0.0204089
     0.000246549     0.000259666
      0.00406575      0.00449998
      0.00417237      0.00500067
       0.0228934       0.0276623
      0.00457752      0.00474168
      0.00022861     0.000298539
      0.00117796      0.00121842
     0.000365949     0.000261756
       0.0260243       0.0273184
      0.00977619      0.00929186
      0.00121491       0.0018624
      0.00951284       0.0116492
     0.000583992     0.000588308
      0.00432191      0.00401128
     0.000522655     0.000564105
     0.000953296     0.000944858
       0.0025576      0.00226688
       0.0107795       0.0107927
     0.000988233      0.00111789
      0.00219571      0.00276514
       0.0486515       0.0386716
     0.000324589     0.000545276
     0.000832896     0.000695694
     0.000431974     0.000447782
      0.00505447      0.00737391
      0.00657607      0.00655217
      0.00294517      0.00452887
     0.000544251      0.00086415
      0.00222414      0.00250511
      0.00236928      0.00186107
     0.000536529      0.00041273
     0.000580575     0.000567367
       0.0331886       0.0265274
     0.000675338     0.000888639
     0.000922757     0.000818565
      0.00330231      0.00335546
      0.00115031      0.00085447
       0.0016288      0.00242034
      0.00287571      0.00318801
      0.00135143      0.00107123
     0.000238218     0.000271407
      0.00378266      0.00465011
      0.00345744      0.00421477
     0.000784505     0.000847435
        0.027526       0.0214536
      0.00373492      0.00419074
       0.0138188       0.0115802
      0.00443592      0.00395888
     0.000902054     0.000860111
       0.0011143     0.000637669
      0.00160366      0.00223797
       0.0585972       0.0657477
     0.000958798      0.00101028
     0.000381689     0.000282876
       0.0434926       0.0451761
     0.000716332     0.000520168
        0.012376       0.0112888
       0.0126998      0.00967541
      0.00245246      0.00238552
     0.000679003     0.000539291
      0.00716953      0.00607651
      0.00321836      0.00357998
     0.000467127     0.000375989
       0.0263402       0.0248366
       0.0181684       0.0171481
     0.000400235     0.000822672
     0.000940867     0.000925565
      0.00711309      0.00845111
     0.000289579     0.000355772
      0.00186321      0.00227365
       0.0010306     0.000664882
     0.000197469     0.000241291
       0.0157444       0.0195248
       0.0133647       0.0146034
      0.00121753     0.000969792
       0.0077869      0.00759995
      0.00666103      0.00788036
       0.0050762       0.0059108
     0.000278878     0.000509132
     0.000420924     0.000390214
      0.00151126      0.00113672
      0.00505093      0.00360317
     0.000161116     0.000156831
      0.00197521      0.00155132
      0.00658546      0.00581935
      0.00292983      0.00343701
     0.000274838     0.000352065
      0.00758528      0.00699372
      0.00647651      0.00620563
      0.00309688      0.00305284
       0.0295322       0.0305456
     0.000973132      0.00136335
       0.0184954       0.0182157
      0.00141812      0.00115107
        0.026599       0.0256847
      0.00572789      0.00704081
       0.0401575       0.0407184
         0.02418       0.0283341
      0.00138234     0.000911814
     0.000353238     0.000641845
       0.0321223       0.0264901
       0.0019006      0.00206688
       0.0026617      0.00198546
      0.00438032      0.00381598
      0.00114443      0.00142473
      0.00170494      0.00191887
      0.00109967      0.00138235
        0.020716       0.0142321
      0.00977857      0.00845377
      0.00133673      0.00181466
      0.00405531      0.00357714
      0.00259361      0.00207419
     0.000947519      0.00127121
      0.00636453      0.00904855
       0.0246744       0.0189588
      0.00304188      0.00272734
     0.000486283     0.000608073
      0.00798374       0.0051838
         0.01718       0.0112792
     0.000904691     0.000419855
     0.000391487     0.000317105
     0.000755483     0.000667256
       0.0128055       0.0120167
       0.0105479       0.0106412
     0.000401627     0.000511206
     0.000286412     0.000345573
     0.000642595     0.000649233
      0.00330293      0.00261228
      0.00157176      0.00198839
     0.000501791     0.000535759
      0.00393799      0.00352614
       0.0236038       0.0274182
      0.00279863      0.00405032
       0.0128955        0.011708
      0.00515555      0.00524511
      0.00359129      0.00307895
      0.00222764      0.00178138
      0.00200709      0.00242039
     0.000261467     0.000255754
      0.00681161      0.00819492
       0.0124503       0.0106772
     0.000677864     0.000973932
       0.0063719       0.0065995
      0.00125556     0.000983816
       0.0110606       0.0106222
     0.000493612     0.000469433
     0.000297088      0.00039445
      0.00431997      0.00565742
     0.000938311     0.000670793
       0.0237565       0.0208339
       0.0010166     0.000911749
       0.0011354      0.00086102
        0.013382       0.0101225
      0.00643878       0.0063189
      0.00849266      0.00947644
       0.0047988      0.00455947
      0.00691154      0.00777467
      0.00911384       0.0116187
       0.0119695       0.0100407
       0.0246444       0.0273279
     0.000568934     0.000428496
      0.00234822       0.0026438
      0.00813265      0.00857668
      0.00117353      0.00126607
      0.00061779      0.00069838
      0.00267261      0.00186155
      0.00356116      0.00431381
     0.000814018     0.000859413
       0.0245933       0.0210749
       0.0142091       0.0144203
     0.000916265     0.000816497
      9.6249e-05      0.00010802
       0.0113319       0.0147198
       0.0540589        0.055285
     0.000518713     0.000426965
      0.00419079      0.00547997
     0.000763748     0.000500722
      0.00135538      0.00120849
     0.000917163      0.00129866
     0.000632808      0.00073356
      0.00104076     0.000854234
        0.011109      0.00933042
      0.00383775      0.00477807
      0.00372246      0.00535071
      0.00150497      0.00100504
      0.00102521     0.000826052
       0.0145707       0.0152228
       0.0361234       0.0375865
      0.00254988      0.00257873
     0.000475662     0.000428249
      0.00263919      0.00208144
      0.00114817     0.000829347
       0.0147145       0.0174315
      0.00163883      0.00133461
      0.00184639      0.00152484
       0.0154259       0.0166917
     0.000527565     0.000349733
      0.00278216      0.00325647
       0.0190245       0.0173101
     0.000718228     0.000569187
      0.00015495     0.000276316
      0.00726421      0.00717833
     0.000743086     0.000911291
     0.000240603     0.000222321
      0.00172675       0.0012619
      0.00131471      0.00134309
       0.0285582       0.0297873
       0.0194256       0.0167026
     0.000408804     0.000534391
     0.000661948     0.000651669
     0.000139461     0.000183832
      0.00701748      0.00919616
      0.00258569      0.00339905
       0.0141961       0.0133528
     0.000514372     0.000521097
      0.00265786      0.00236148
     0.000510972     0.000370705
      0.00382818      0.00464752
      0.00071653     0.000983731
      0.00104609     0.000724581
       0.0129308       0.0165564
     0.000650335     0.000474954
     0.000961708      0.00102626
      0.00950274       0.0120535
     0.000660219     0.000572964
      0.00147726      0.00114703
      0.00273497      0.00227979
       0.0012967     0.000973449
      0.00405993      0.00344446
     0.000211383     0.000265308
     0.000227091     0.000278759
      0.00233023       0.0025146
      0.00636693      0.00541185
       0.0012038      0.00145673
       0.0026831      0.00207819
     0.000531602     0.000411502
     0.000149999     0.000111684
      0.00795508      0.00800153
       0.0170734       0.0150042
       0.0063959      0.00682111
      0.00715267      0.00638172
     0.000605603     0.000422181
       0.0625297       0.0532322
     0.000673568     0.000417687
      0.00100855      0.00107331
      0.00133402      0.00131817
      0.00103378     0.000858858
        0.014128       0.0110518
        0.017384       0.0170403
      0.00230467      0.00238511
      0.00288885      0.00319602
      0.00120048      0.00158689
     0.000494256     0.000259609
       0.0188847        0.021272
      0.00202874      0.00243556
       0.0003459      0.00035254
      0.00112271      0.00112288
      0.00323327      0.00281967
      0.00150361      0.00272737
       0.0316747       0.0319525
     0.000662666     0.000486919
     0.000427763     0.000377837
     0.000298126     0.000283538
     0.000398982     0.000464988
       0.0019012      0.00227218
      0.00084184     0.000659797
      0.00101572     0.000874049
      0.00639839      0.00735735
      0.00243748      0.00326096
      0.00193328      0.00180799
        0.037372       0.0282398
     0.000921416     0.000657326
      0.00652085      0.00620297
      0.00918071       0.0107059
     0.000303788      0.00037898
      0.00129959      0.00115717
      0.00330377       0.0039594
     0.000723505     0.000802054
      0.00551647      0.00591423
      0.00429753       0.0032277
      0.00337656      0.00312499
      0.00197687      0.00233929
      9.5503e-05     0.000150149
      0.00588814      0.00659379
        0.020396       0.0169615
     0.000275695     0.000208226
       0.0243359       0.0220282
      0.00946341      0.00825097
       0.0153666       0.0185012
       0.0305479       0.0268432
       0.0053209      0.00612651
      0.00024938     0.000392646
       0.0188506        0.017328
     0.000479078     0.000633305
      0.00172122      0.00200877
     0.000474347     0.000509672
       0.0152816       0.0183379
       0.0198242       0.0157692
       0.0285842       0.0272269
       0.0152488       0.0134824
     0.000320592     0.000471545
      0.00390156      0.00332954
       0.0107884       0.0133751
      0.00503195      0.00497258
       0.0104942      0.00866717
       0.0134506       0.0141163
     0.000669178      0.00117643
      0.00264958      0.00347648
     0.000197653     0.000256466
       0.0188219       0.0235877
       0.0013954      0.00157452
      0.00121597      0.00101849
       0.0361511       0.0252827
      0.00124716      0.00200475
     0.000700445     0.000772658
      0.00452989       0.0044824
       0.0194079       0.0189522
      0.00119572      0.00155355
      0.00306442      0.00408838
      0.00140586      0.00144722
     0.000194524     0.000257471
       0.0256775       0.0258192
     0.000146554     0.000223482
       0.0135747       0.0117741
      0.00109962      0.00100855
        0.013549       0.0152955
     0.000949145       0.0006936
      0.00286012      0.00229226
      0.00342646      0.00392296
     0.000784268      0.00105116
     0.000519242      0.00042083
       0.0109733        0.010669
     0.000398208     0.000546513
     0.000371155      0.00030861
       0.0146635       0.0120542
     0.000561228      0.00054783
     0.000211633     0.000349422
     0.000155176     0.000205495
      0.00555416       0.0083937
       0.0053669      0.00347732
     0.000297038     0.000215045
     0.000997334      0.00127038
      0.00754204      0.00765198
      0.00861595        0.011778
      0.00195028      0.00236888
        0.017392       0.0175445
      0.00090967      0.00086322
      0.00385416      0.00281635
        0.046119       0.0427113
      0.00311997       0.0039104
      0.00303715      0.00219072
      0.00418957      0.00278528
       0.0116041       0.0144379
      0.00125053      0.00137211
     0.000225462     0.000241935
      0.00113289       0.0010102
     0.000614649     0.000551221
      0.00370131      0.00509777
      0.00105579      0.00104501


==> scatterplots/nh3/fullisotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
    -0.000377107    -0.000444114
     -0.00144528     -0.00160007
     -9.1537e-05    -9.18381e-05
     -9.8275e-05    -0.000101192
     -0.00105475     -0.00111025
    -0.000100882    -0.000111366
    -0.000244125    -0.000239421
     -4.6689e-05    -5.16057e-05
    -0.000355653    -0.000461821
     -0.00124009     -0.00109078
      -7.329e-05    -7.81062e-05
    -0.000161371    -0.000185688
     -6.7526e-05    -6.83226e-05
    -0.000666453      -0.0006727
    -0.000222732    -0.000198801
    -0.000196963    -0.000187153
     -0.00209504     -0.00216374
    -0.000163845    -0.000134529
    -0.000288121    -0.000305565
    -0.000146445    -0.000149315
     -0.00203238     -0.00194501
    -0.000154803     -0.00016683
    -0.000366496    -0.000365577
    -0.000821277    -0.000981859
     -0.00058882    -0.000547744
    -0.000468644    -0.000367453
    -0.000851037     -0.00093833
    -0.000260831    -0.000220141
     -1.6981e-05     -6.3576e-05
    -0.000244396    -0.000167105
     -7.1541e-05    -7.93468e-05
     -0.00014841    -0.000122519
    -0.000645676    -0.000481156
    -0.000182149    -0.000202322
    -0.000184746    -0.000158629
    -0.000812207    -0.000803828
    -0.000254147    -0.000290867
     -0.00101756     -0.00133812
     -0.00251667      -0.0024981
    -0.000291319    -0.000255881
    -0.000219148    -0.000303328
    -0.000132465    -0.000137157
    -0.000182202    -0.000182381
    -0.000693307    -0.000816849
    -0.000313666      -0.0003515
     -8.8138e-05    -0.000127278
    -0.000874964     -0.00118604
     -7.1106e-05    -8.97676e-05
     -0.00147663     -0.00125256
     -5.1511e-05    -5.83776e-05
    -0.000248009    -0.000254571
     -6.1805e-05     -6.6037e-05
     -9.0629e-05    -9.42118e-05
    -0.000967486     -0.00106416
     -5.1061e-05    -5.83481e-05
    -0.000170761    -0.000150008
    -0.000365114    -0.000336094
     -0.00027785    -0.000246636
      -0.0012288     -0.00136858
     -0.00057106    -0.000566365
    -0.000126859    -0.000144706
     -0.00137462      -0.0012511
     -0.00039408    -0.000398745
    -0.000216844    -0.000212512
    -0.000150522    -0.000164458
     -0.00027236    -0.000291949
    -0.000532846    -0.000501863
    -0.000708126    -0.000644906
      -0.0019906     -0.00162645
    -0.000188529    -0.000217817
     -0.00118571     -0.00133466
    -0.000265711    -0.000248456
    -0.000924814    -0.000969316
    -0.000189912    -0.000169113
     -5.6556e-05    -6.22232e-05
     -6.0503e-05    -7.83963e-05
    -0.000194491    -0.000234614
    -0.000139646    -0.000133422
     -0.00105097     -0.00105036
     -7.5814e-05    -8.47708e-05
     -0.00053732    -0.000643062
    -0.000221921    -0.000235994
    -0.000287994    -0.000272785
    -0.000308711    -0.000277168
    -0.000287175     -0.00030936
     -7.9136e-05     -9.2634e-05
    -0.000526496    -0.000510701
    -0.000137889    -0.000137515
     -0.00084603     -0.00100657
     -5.9608e-05    -7.66239e-05
     -0.00018474    -0.000153009
     -0.00212439     -0.00184504
    -0.000129988    -0.000149914
     -4.8523e-05    -6.20459e-05
     -0.00163708     -0.00174302
    -0.000178903    -0.000152613
    -0.000135063    -0.000127578
    -0.000388425    -0.000472201
    -0.000177062    -0.000132044
    -0.000641245    -0.000607698
    -0.000562173    -0.000928401
    -0.000333184    -0.000307362
     -0.00119524     -0.00120454
     -9.3866e-05    -0.000101484
    -0.000476258    -0.000600453
     -5.1389e-05    -6.17543e-05
    -0.000179165    -0.000171344
    -0.000455836    -0.000381268
     -6.0293e-05    -8.73605e-05
    -0.000390361    -0.000419568
    -0.000488237    -0.000550976
    -0.000439842    -0.000407088
     -0.00128735     -0.00137902
     -0.00192376     -0.00172661
    -0.000426066    -0.000499913
    -0.000269118    -0.000273896
     -8.5224e-05    -9.07124e-05
     -0.00160793     -0.00137525
    -0.000271524    -0.000256381
     -0.00151686     -0.00162971
    -0.000266753    -0.000354556
    -0.000136127     -0.00014211
    -0.000214935    -0.000249521
    -0.000232798    -0.000241037
    -0.000412841    -0.000316958
    -0.000103078     -0.00014486
     -9.7079e-05    -9.46575e-05
     -7.1191e-05    -8.56549e-05
    -0.000213707     -0.00021209
     -0.00150162     -0.00165721
    -0.000575219    -0.000493121
     -6.8076e-05    -9.27644e-05
     -0.00168275     -0.00195327
    -0.000200614    -0.000143604
    -0.000755664    -0.000797368
    -0.000190486     -0.00015679
     -8.1191e-05     -7.7793e-05
     -0.00109086    -0.000926443
     -9.8349e-05    -0.000107827
    -0.000473401    -0.000494943
     -0.00266655     -0.00259842
    -0.000283939    -0.000283854
    -0.000116975    -0.000166959
    -0.000193145    -0.000230777
    -0.000522033     -0.00066523
    -0.000636234    -0.000691726
     -8.2443e-05    -9.21336e-05
    -0.000136025    -0.000146872
     -7.2061e-05    -9.27659e-05
    -0.000179139     -0.00016658
     -6.8969e-05    -0.000100973
    -0.000558847    -0.000600852
    -0.000150514    -0.000113969
      -9.975e-05    -0.000186232
    -0.000529923    -0.000371326
    -0.000626344    -0.000692836
    -0.000415986    -0.000517482
    -0.000116273    -0.000104661
    -0.000116221    -9.74629e-05
    -0.000834852     -0.00112023
    -0.000263706    -0.000298693
     -0.00164623     -0.00155663
    -0.000196965    -0.000224761
     -0.00101649     -0.00103204
    -0.000156102    -0.000110107
    -0.000151011    -0.000190035
     -7.5929e-05    -8.77642e-05
    -0.000825163    -0.000906479
    -0.000304189    -0.000389933
    -0.000120283     -0.00014824
     -0.00112067     -0.00111264
    -0.000287687    -0.000254506
    -0.000258856     -0.00025466
    -0.000212419    -0.000238873
    -0.000120574    -0.000110363
    -0.000106859    -9.63159e-05
    -0.000930251    -0.000920101
    -0.000138197    -0.000149816
    -0.000313539    -0.000379231
    -0.000127572    -0.000139692
    -0.000142176    -0.000129885
    -0.000415243    -0.000406722
     -0.00021399    -0.000227689
    -0.000489321    -0.000583195
     -0.00035128    -0.000384147
    -0.000528562     -0.00043367
    -0.000690739    -0.000736278
     -0.00137261     -0.00113019
    -0.000109606     -0.00011335
    -0.000184036    -0.000146865
    -0.000278321      -0.0002947
     -0.00217935     -0.00229501
     -0.00163047     -0.00158491
    -0.000152479    -0.000132678
    -0.000122051    -0.000124438
      -0.0021339     -0.00216386
     -9.5194e-05    -8.82468e-05
      -0.0012735     -0.00136074
    -0.000132402    -0.000127967
    -0.000209501    -0.000217083
     -0.00120121     -0.00149072
    -0.000235476    -0.000232219
    -0.000206663    -0.000322644
    -0.000224073    -0.000227735
     -0.00011336    -0.000119593
    -0.000325077    -0.000249468
    -0.000936869     -0.00109164
    -0.000352668    -0.000336665
     -6.9799e-05    -7.51881e-05
    -0.000268068    -0.000279946
     -0.00087848    -0.000949631
     -8.4091e-05    -9.50745e-05
    -0.000385149    -0.000453333
    -0.000442988     -0.00049378
    -0.000244758    -0.000248634
     -5.4951e-05    -9.96519e-05
     -7.9862e-05    -9.07867e-05
     -9.0064e-05    -0.000133901
    -0.000471926    -0.000462602
    -0.000195448    -0.000180435
    -0.000147929    -0.000145144
    -0.000151895    -0.000161316
    -0.000950023    -0.000976442
    -0.000287501    -0.000265223
    -0.000874681     -0.00106702
    -0.000160562    -0.000164895
    -0.000218485    -0.000178573
    -0.000318564    -0.000279918
     -0.00011798    -0.000191455
     -5.7488e-05    -6.76336e-05
     -6.1904e-05    -0.000128403
    -0.000150875    -0.000141582
    -0.000129715     -0.00011913
    -0.000111305    -0.000105885
    -0.000263919    -0.000258492
     -0.00126705     -0.00131076
     -0.00033016     -0.00046823
     -7.5123e-05    -0.000120988
     -6.0368e-05    -8.39536e-05
     -0.00138252     -0.00152796
     -0.00119092     -0.00151079
    -0.000500527    -0.000632559
    -0.000234393    -0.000305332
    -0.000463859    -0.000497718
     -0.00106507      -0.0012519
    -0.000204501    -0.000196962
    -0.000182236    -0.000330327
    -0.000302947     -0.00033391
    -0.000326039    -0.000313175
     -0.00149214     -0.00145657
    -0.000815308    -0.000840553
    -0.000104523    -0.000147577
    -0.000315391    -0.000349813
    -0.000639667    -0.000650351
    -0.000537694    -0.000802243
    -0.000318887    -0.000257956
    -0.000286969    -0.000330925
    -0.000232266    -0.000262383
    -0.000184359    -0.000162759
      -0.0011795     -0.00116317
     -0.00011794    -0.000121944
    -0.000205204    -0.000216807
    -0.000497793    -0.000515535
     -8.1725e-05    -0.000108666
    -0.000171021    -0.000172322
    -0.000210773    -0.000173287
     -4.8599e-05    -5.64121e-05
    -0.000149461    -0.000143002
    -0.000382608    -0.000452194
    -0.000115903    -0.000177879
    -0.000189978    -0.000173407
    -0.000266217    -0.000302966
     -0.00114886     -0.00118869
    -0.000191129    -0.000204218
     -5.8704e-05    -7.69822e-05
    -0.000181263    -0.000189083
     -8.4107e-05    -9.43947e-05
    -0.000504603    -0.000482859
    -0.000679756    -0.000700117
      -0.0012997     -0.00145291
     -0.00108473     -0.00135176
     -0.00018471    -0.000271872
     -7.2587e-05     -8.2793e-05
    -0.000161744    -0.000125984
     -0.00201479     -0.00152883
    -0.000708623    -0.000765793
     -0.00121957     -0.00137515
    -0.000392685    -0.000430372
    -0.000270664    -0.000309345
    -0.000545747    -0.000563558
    -0.000161302    -0.000133123
    -0.000135384     -0.00013813
     -0.00105915    -0.000968989
    -0.000849947    -0.000900228
    -0.000160051    -0.000133388
    -0.000500504    -0.000490156
    -0.000841126    -0.000885284
      -5.798e-05    -7.86113e-05
    -0.000130177    -0.000116606
      -0.0019214     -0.00171411
    -0.000233499    -0.000247837
    -0.000134341    -0.000109349
    -0.000524831    -0.000526201
     -0.00062615    -0.000690457
     -0.00186112     -0.00154529
    -0.000155049    -0.000144831
    -0.000749397    -0.000717763
     -6.4694e-05    -7.42954e-05
     -8.4511e-05    -8.15882e-05
    -0.000286958    -0.000291091
     -7.2024e-05    -0.000107365
    -0.000467323    -0.000453462
     -0.00098663    -0.000867343
    -0.000127945    -0.000147259
    -0.000132843    -0.000113757
      -0.0001389    -0.000116145
     -6.0733e-05    -6.33062e-05
      -9.856e-05    -9.91958e-05
    -0.000197519    -0.000166649
    -0.000281783     -0.00031332
    -0.000831437    -0.000815726
    -0.000373424    -0.000371634
     -5.5041e-05    -6.92433e-05
    -0.000697126    -0.000554706
    -0.000583557    -0.000539143
     -0.00150333     -0.00170812
    -0.000522807    -0.000633759
     -0.00044954    -0.000515519
    -0.000284017    -0.000203271
    -0.000576477    -0.000544637
    -0.000160788    -0.000127707
     -7.3578e-05    -9.09726e-05
      -8.621e-05    -0.000100395
     -0.00157464     -0.00161214
     -0.00114794     -0.00118726
    -0.000527525    -0.000625036
    -0.000359458    -0.000247571
    -0.000564915    -0.000538819
     -8.0273e-05    -9.30424e-05
     -0.00198435     -0.00209744
     -0.00261802     -0.00254871
     -0.00023853    -0.000266933
    -0.000103487    -0.000107753
    -0.000876827     -0.00117859
    -0.000409396    -0.000437236
    -0.000493974    -0.000448586
    -0.000628567    -0.000619985
    -0.000449863    -0.000465163
    -0.000776084    -0.000672629
     -0.00146535     -0.00112377
     -5.1868e-05    -6.15783e-05
    -0.000707669    -0.000730454
    -0.000127067    -0.000141318
     -5.7124e-05    -5.82771e-05
    -0.000156628    -0.000155527
     -0.00172418     -0.00122773
    -0.000787545     -0.00107133
    -0.000100746    -0.000105304
    -0.000430594    -0.000396844
    -0.000202037    -0.000235931
    -0.000418856    -0.000487858
    -0.000994614      -0.0010126
    -0.000332954    -0.000292513
    -0.000132174    -0.000132842
     -0.00025917    -0.000211875
     -0.00125068     -0.00116105
     -0.00151436     -0.00157539
    -0.000110022    -0.000167622
    -0.000102734    -0.000111049
    -0.000962206    -0.000796662
     -0.00138216     -0.00132543
    -0.000436953    -0.000423608
     -8.2372e-05    -8.21471e-05
    -0.000113208    -9.21671e-05
    -0.000200111    -0.000197702
    -0.000201082    -0.000166884
    -0.000907905    -0.000925273
    -0.000621701    -0.000588472
      -0.0010173    -0.000955463
    -0.000450419    -0.000380559
    -0.000183637    -0.000190073
    -0.000421296    -0.000442864
     -4.8703e-05    -5.61226e-05
    -0.000160978    -0.000168541
    -0.000169124    -0.000132784
    -0.000151241    -0.000150001
    -0.000300686    -0.000458292
    -0.000912696    -0.000888658
    -0.000217316    -0.000210044
    -0.000172499    -0.000154816
    -0.000130429    -0.000153137
    -0.000158564    -0.000169918
    -0.000673191    -0.000687205
      -8.525e-05    -8.98922e-05
    -0.000126866     -0.00015683
    -0.000205633    -0.000213672
     -0.00178258     -0.00160832
    -0.000139188    -0.000111982
    -0.000432349    -0.000399883
    -0.000402792    -0.000404064
    -0.000347783    -0.000242589
    -0.000234016     -0.00026367
     -9.1132e-05    -9.11844e-05
    -0.000540209    -0.000515719
    -0.000854677    -0.000763981
     -0.00115955     -0.00111156
    -0.000731038    -0.000845351
    -0.000220261    -0.000214633
    -0.000689327    -0.000629698
     -0.00024253    -0.000277491
     -6.0374e-05    -6.64902e-05
      -0.0019558     -0.00209139
    -0.000459715    -0.000488007
    -0.000962643    -0.000970229
      -0.0017353     -0.00172934
    -0.000205311    -0.000222161
    -0.000436036     -0.00046304
    -0.000284832    -0.000314793
    -0.000401123    -0.000377732
    -0.000229171    -0.000254899
     -5.8318e-05    -7.04411e-05
    -0.000160321    -0.000200714
    -0.000290326    -0.000313473
    -0.000685139    -0.000641232
     -0.00033958    -0.000347396
     -9.9372e-05    -9.42933e-05
    -0.000109939    -0.000121107
     -0.00187748     -0.00189885
    -0.000948797     -0.00124444
    -0.000692023    -0.000548235
    -0.000270953    -0.000271769
      -0.0010556     -0.00108455
    -0.000264013    -0.000273893
    -0.000564685     -0.00066168
    -0.000181272    -0.000237899
    -0.000360707    -0.000338929
    -0.000459799    -0.000349583
    -0.000161998    -0.000149084
     -0.00181347     -0.00157667
     -9.6978e-05    -0.000100978
    -0.000141881     -0.00014515
     -0.00199318      -0.0018634
    -0.000214678    -0.000257668
    -0.000132696    -0.000124608
     -0.00089517    -0.000975382
    -0.000211195     -0.00026844
    -0.000353824    -0.000373258
    -0.000110308    -0.000105345
    -0.000313502    -0.000321562
     -0.00082633    -0.000953276
      -0.0023353      -0.0023618
     -0.00171398     -0.00195427
    -0.000831534    -0.000933259
    -0.000403179     -0.00041677
     -0.00226382     -0.00242811
     -8.7504e-05    -9.11158e-05
     -0.00120941     -0.00114769
     -0.00389255     -0.00254943
     -0.00205108     -0.00171288
     -0.00066134    -0.000777813
     -0.00156708     -0.00190642
    -0.000319808    -0.000298296
    -0.000313254    -0.000352126
    -0.000133976    -0.000142092
     -0.00169655     -0.00206908
     -9.7335e-05    -0.000116866
     -5.1994e-05    -5.80987e-05
    -0.000709676    -0.000698984
    -0.000788043    -0.000856161
    -0.000400934    -0.000341677
    -0.000180202    -0.000158796
     -9.3532e-05    -9.76582e-05
    -0.000131468    -0.000131051
    -0.000127852    -0.000105809
     -0.00122717     -0.00116745
     -6.3419e-05     -7.3857e-05
    -0.000974067    -0.000937029
    -0.000933642    -0.000964444
    -0.000147934    -0.000137767
     -6.5346e-05    -6.53549e-05
     -0.00041879    -0.000421852
    -0.000583865     -0.00063383
    -0.000706828    -0.000749072
    -0.000124003    -0.000137653
    -0.000701034    -0.000600146
    -0.000321018    -0.000326677
    -0.000148559    -0.000236866
    -0.000305385    -0.000250983
     -0.00119422     -0.00135842
    -0.000197328    -0.000179476
    -0.000311286    -0.000359834
     -4.2925e-05     -4.4886e-05
    -0.000920633    -0.000957408
    -0.000627925    -0.000551668
     -6.2162e-05    -8.46962e-05
    -0.000122326    -0.000139409
    -0.000208462    -0.000213745
     -4.0132e-05    -5.62775e-05
    -0.000201868    -0.000210257
    -0.000297572    -0.000303505
      -0.0014487     -0.00128905
    -0.000556513    -0.000644552
    -0.000174858    -0.000142139
       -8.04e-05    -8.24842e-05
    -0.000134315    -0.000155916
    -0.000569365    -0.000678928
    -0.000258156    -0.000234184
    -0.000232901    -0.000230599
    -0.000344599     -0.00032178
    -0.000252758    -0.000273635
    -0.000125172    -0.000119459
    -0.000902962    -0.000907515
    -0.000207026    -0.000184132
    -0.000103164    -0.000115772
      -0.0021927     -0.00224647
    -0.000303863    -0.000255526
    -0.000405091    -0.000426912
    -0.000426724    -0.000418725
     -0.00013582    -0.000128555
    -0.000578207    -0.000581688
    -0.000601255    -0.000659984
     -8.0816e-05    -0.000137347
    -0.000667376    -0.000645587
    -0.000240165    -0.000217123
     -0.00194943     -0.00200103
      -0.0013399     -0.00128858
     -5.4227e-05    -8.26083e-05
    -0.000781529    -0.000731519
     -0.00114558     -0.00115666
    -0.000189618    -0.000227334
    -0.000302734    -0.000251351
     -0.00169579     -0.00154758
     -0.00207747      -0.0013859
    -0.000286407    -0.000234013
    -0.000171234    -0.000166619
     -5.2284e-05    -5.71693e-05
    -0.000211599    -0.000162893
    -0.000135018    -0.000125363
     -0.00191757     -0.00176087
    -0.000329957     -0.00037053
     -0.00238696     -0.00232404
     -9.5442e-05    -9.45405e-05
     -0.00107426     -0.00104522
     -5.9047e-05    -6.98648e-05
    -0.000470312    -0.000413054
    -0.000584146    -0.000604351
     -0.00131154     -0.00153244
     -0.00052528    -0.000499337
      -7.646e-05    -8.18863e-05
    -0.000198363    -0.000190049
     -5.1356e-05    -5.65077e-05
     -0.00135057     -0.00162304
    -0.000776936    -0.000779227
    -0.000120117    -0.000162551
    -0.000751454    -0.000784408
    -0.000146055    -0.000137598
    -0.000512357    -0.000463916
    -0.000148201    -0.000147034
    -0.000243861    -0.000202403
    -0.000429495    -0.000379927
    -0.000940162    -0.000978075
    -0.000233986    -0.000198955
     -0.00025761    -0.000259577
     -0.00164949      -0.0017154
     -5.9182e-05     -7.3093e-05
    -0.000139256    -0.000151584
      -7.551e-05    -8.22114e-05
    -0.000338848    -0.000398779
    -0.000313783    -0.000410407
    -0.000296717    -0.000339461
    -0.000112101    -0.000119064
    -0.000261481    -0.000246854
    -0.000202373    -0.000181168
    -0.000144106    -0.000137787
     -8.1747e-05    -9.50676e-05
      -0.0018455     -0.00204951
    -0.000154509    -0.000136634
     -5.8977e-05    -9.33492e-05
    -0.000199507    -0.000262152
    -0.000103045     -0.00010814
    -0.000245275    -0.000238677
    -0.000363055    -0.000348625
    -0.000127429    -0.000166876
     -6.6451e-05    -7.07126e-05
    -0.000429535    -0.000416133
    -0.000443893    -0.000481465
    -0.000165863    -0.000157731
    -0.000468148    -0.000728522
     -0.00036466    -0.000404829
     -0.00136889     -0.00119701
    -0.000571229    -0.000486629
     -0.00024563    -0.000189725
    -0.000275928     -0.00022237
    -0.000246848    -0.000241018
     -0.00300456     -0.00257638
    -0.000179643    -0.000201121
      -7.221e-05    -7.54096e-05
     -0.00256075     -0.00254716
     -9.4023e-05    -0.000105401
     -0.00119997     -0.00111898
    -0.000688458    -0.000780263
     -0.00038835    -0.000358773
    -0.000215485    -0.000172198
    -0.000298309    -0.000400821
    -0.000419788    -0.000401065
     -0.00016785    -0.000140853
    -0.000642006    -0.000906364
     -0.00171958     -0.00153539
     -8.7425e-05    -0.000108811
     -8.8994e-05    -0.000112777
    -0.000591012    -0.000579883
    -0.000100997    -9.49188e-05
    -0.000255386    -0.000272688
     -9.4805e-05    -0.000102355
     -6.5306e-05    -7.22388e-05
    -0.000993307     -0.00116424
    -0.000730557     -0.00094707
    -0.000187864    -0.000167522
     -0.00090449    -0.000822709
    -0.000725833    -0.000721729
    -0.000318101     -0.00039837
     -8.0828e-05    -9.46756e-05
     -7.1115e-05    -8.74502e-05
    -0.000145795    -0.000144902
    -0.000180616    -0.000276066
     -4.3471e-05    -5.04737e-05
    -0.000126177    -0.000168944
    -0.000701826    -0.000778837
    -0.000239195    -0.000266925
     -7.0275e-05    -7.32947e-05
    -0.000708429    -0.000710456
    -0.000777959    -0.000803233
    -0.000265388    -0.000283586
     -0.00153483     -0.00178087
    -0.000159563    -0.000164719
    -0.000892444     -0.00114982
     -9.8041e-05    -0.000135892
     -0.00151369      -0.0016583
    -0.000521024    -0.000587388
     -0.00207525     -0.00222543
      -0.0016461     -0.00166741
     -0.00019244    -0.000169812
     -7.3291e-05    -7.86835e-05
     -0.00172409     -0.00195828
    -0.000271901    -0.000274625
    -0.000243971    -0.000260705
    -0.000428274    -0.000469371
    -0.000192064    -0.000183551
     -0.00028935    -0.000232874
    -0.000182427    -0.000190272
    -0.000878345     -0.00104153
    -0.000379624    -0.000552216
    -0.000177588    -0.000205405
    -0.000435328    -0.000497051
    -0.000436681    -0.000375328
      -0.0001469    -0.000173807
     -0.00044127      -0.0005399
    -0.000852464     -0.00106529
    -0.000244752    -0.000266532
    -0.000132552    -0.000114181
    -0.000263004    -0.000336134
     -9.2699e-05    -0.000452696
    -0.000192359    -0.000143942
     -5.1151e-05    -6.55515e-05
     -0.00014406    -0.000137413
    -0.000559949    -0.000705554
    -0.000360082    -0.000521923
     -6.1491e-05    -8.07912e-05
     -8.1573e-05    -8.79108e-05
    -0.000189866     -0.00016171
    -0.000232285    -0.000267888
    -0.000235335    -0.000246301
     -7.6186e-05    -9.34993e-05
    -0.000462724    -0.000499773
     -0.00134902     -0.00158846
    -0.000337518    -0.000314151
     -0.00106827     -0.00107592
    -0.000528079    -0.000510268
    -0.000409106    -0.000478541
    -0.000199873    -0.000219633
    -0.000207828      -0.0002485
    -0.000110096     -8.9136e-05
    -0.000541574    -0.000640357
    -0.000729576    -0.000826136
      -9.279e-05    -0.000107891
    -0.000632407    -0.000627663
    -0.000301205    -0.000249385
    -0.000586643    -0.000732492
     -0.00012999    -0.000121585
     -9.4532e-05    -9.74484e-05
    -0.000515139     -0.00050813
    -0.000115609    -0.000112656
      -0.0016181     -0.00163801
    -0.000247504    -0.000210629
    -0.000163559    -0.000149149
    -0.000204943    -0.000467972
    -0.000562343    -0.000629035
    -0.000764725    -0.000794242
    -0.000580937    -0.000585592
    -0.000597089    -0.000643825
    -0.000615156    -0.000770622
    -0.000827047     -0.00085122
     -0.00201581      -0.0017523
    -0.000189009    -0.000153911
    -0.000341227    -0.000322785
    -0.000466779    -0.000578028
    -0.000223697    -0.000218834
     -9.5559e-05     -0.00011327
     -0.00028595    -0.000262742
    -0.000457103    -0.000414403
    -0.000164683    -0.000165567
      -0.0010985     -0.00127791
     -0.00121189     -0.00126649
    -0.000103638    -0.000125895
     -4.6381e-05    -5.19719e-05
    -0.000812365    -0.000834873
     -0.00296268     -0.00284483
     -6.3001e-05    -7.63138e-05
    -0.000395584     -0.00040863
     -8.3003e-05    -8.90805e-05
    -0.000164455    -0.000177178
    -0.000169203    -0.000161586
    -0.000102365      -0.0001193
    -0.000156937    -0.000148803
    -0.000942887    -0.000911294
    -0.000392088    -0.000457933
    -0.000374897    -0.000360209
    -0.000165525    -0.000152889
    -0.000255538    -0.000215332
     -0.00114897     -0.00112405
     -0.00204045     -0.00216767
    -0.000306692     -0.00035145
     -8.8947e-05    -9.40048e-05
    -0.000205745    -0.000231799
     -5.3044e-05    -9.50699e-05
    -0.000877442     -0.00107498
     -6.8666e-05    -0.000114169
     -8.7824e-05    -0.000142595
     -0.00154801     -0.00125532
    -0.000238064    -0.000158105
    -0.000334226    -0.000366601
      -0.0011415     -0.00129899
      -7.814e-05    -9.00632e-05
     -5.6417e-05    -5.48074e-05
    -0.000802207     -0.00081968
    -0.000173174    -0.000150732
     -0.00010578    -9.31737e-05
      -7.858e-05      -0.0001311
    -0.000241879    -0.000223534
     -0.00155523      -0.0016987
     -0.00132778     -0.00137096
    -0.000111993    -0.000108551
     -9.7948e-05    -0.000120003
     -4.7306e-05    -5.32519e-05
    -0.000495656    -0.000565258
    -0.000230571    -0.000268894
     -0.00149531     -0.00126441
    -0.000144792    -0.000139687
    -0.000343085    -0.000316566
     -8.3648e-05     -0.00010118
    -0.000301182    -0.000352348
     -9.8014e-05    -0.000110845
    -0.000119591    -0.000106036
    -0.000808853    -0.000938762
      -4.816e-05    -7.54627e-05
    -0.000101707    -0.000131484
    -0.000763661    -0.000859531
    -0.000196588    -0.000156234
     -6.3818e-05    -0.000109221
     -9.6391e-05    -0.000173814
     -6.3361e-05    -0.000100934
    -0.000580468    -0.000487952
     -6.3436e-05    -7.24739e-05
     -7.6629e-05    -8.23201e-05
    -0.000305012    -0.000311116
    -0.000651746    -0.000634766
    -0.000227142    -0.000200481
    -0.000302079     -0.00031411
     -6.0522e-05    -8.08168e-05
     -4.7351e-05    -5.75919e-05
    -0.000358364    -0.000479394
     -0.00172781     -0.00149568
    -0.000858927    -0.000892381
    -0.000846176    -0.000713289
     -0.00017828    -0.000154625
      -0.0025792     -0.00213444
     -0.00027166    -0.000182336
      -9.503e-05    -0.000126524
    -0.000125485    -0.000149042
    -0.000266756    -0.000228179
    -0.000889557     -0.00076163
    -0.000979579      -0.0011033
    -0.000294339    -0.000296626
     -0.00043125    -0.000459928
    -0.000190904    -0.000180151
     -5.3337e-05     -6.6213e-05
     -0.00122959     -0.00116932
    -0.000321625    -0.000326182
     -6.5161e-05    -7.51554e-05
    -0.000258698    -0.000225321
     -0.00047082     -0.00041468
    -0.000178062    -0.000201254
     -0.00186154      -0.0018734
    -0.000210688     -0.00017958
    -0.000138055    -0.000120046
    -0.000113861    -0.000105007
     -0.00012388    -0.000128353
    -0.000275904    -0.000256337
    -0.000106148    -0.000111111
    -0.000217315    -0.000200181
    -0.000516902    -0.000612225
    -0.000290169    -0.000313355
    -0.000170345    -0.000196068
     -0.00126443     -0.00145868
     -0.00011735    -0.000126058
    -0.000761996    -0.000757347
    -0.000844014       -0.000804
    -0.000109345    -8.64175e-05
    -0.000155631    -0.000152561
    -0.000256967    -0.000320671
     -9.4592e-05     -0.00011124
    -0.000579066    -0.000575802
    -0.000327493    -0.000247408
    -0.000429209    -0.000418137
    -0.000263713    -0.000261708
     -5.0447e-05    -4.58844e-05
    -0.000724062    -0.000647579
     -0.00136101      -0.0010028
    -0.000110147    -0.000101403
      -0.0008822    -0.000941128
    -0.000419837    -0.000449425
     -0.00121256     -0.00122837
     -0.00118306     -0.00151509
    -0.000449917    -0.000461294
     -6.9403e-05    -7.51381e-05
    -0.000872499     -0.00095701
    -0.000100385    -0.000108166
      -0.0002701    -0.000243429
     -0.00014107    -0.000130302
     -0.00123602     -0.00118451
    -0.000656124    -0.000807752
     -0.00175387     -0.00187515
    -0.000636062    -0.000762562
     -9.1255e-05    -9.74643e-05
    -0.000513546    -0.000554544
    -0.000641937    -0.000772693
     -0.00057321    -0.000594689
     -0.00074715    -0.000794504
     -0.00121349     -0.00120743
    -0.000110752    -0.000128977
    -0.000370598    -0.000385673
     -5.9704e-05    -6.64591e-05
     -0.00114618     -0.00118531
    -0.000130885    -0.000163253
     -0.00026073    -0.000237416
    -0.000245224    -0.000743263
    -0.000154021    -0.000184331
     -0.00017079     -0.00016804
    -0.000412352     -0.00041652
     -0.00126326     -0.00112268
     -0.00019467    -0.000192477
     -0.00035239      -0.0003628
     -0.00018447    -0.000203976
     -6.7758e-05    -7.07405e-05
     -0.00179314     -0.00180669
     -4.2213e-05    -4.72245e-05
    -0.000642591    -0.000560795
    -0.000121656    -0.000136689
    -0.000801304    -0.000975144
    -0.000263299    -0.000213303
    -0.000329495    -0.000332691
    -0.000406028    -0.000389593
    -0.000136111    -0.000158307
     -0.00012705    -0.000110031
    -0.000672069    -0.000794786
     -7.1203e-05    -8.98798e-05
    -0.000142073    -0.000126254
     -0.00109302     -0.00113993
    -0.000102804    -0.000108776
     -8.1057e-05    -6.96489e-05
     -6.9467e-05    -6.73662e-05
     -0.00045579    -0.000545376
    -0.000554415    -0.000490944
    -0.000145369    -0.000125538
    -0.000137039    -0.000161215
    -0.000714584    -0.000654029
    -0.000495872     -0.00059295
    -0.000268746    -0.000300838
    -0.000969074     -0.00121476
      -7.624e-05    -9.90207e-05
      -0.0006127    -0.000486792
     -0.00195008     -0.00190912
    -0.000358724     -0.00034221
    -0.000524965    -0.000424769
    -0.000288881    -0.000285321
    -0.000892213    -0.000877359
    -0.000229832    -0.000227537
     -7.7255e-05    -8.22563e-05
    -0.000207871     -0.00018702
     -9.3402e-05    -9.93505e-05
    -0.000352409    -0.000354521
    -0.000155734    -0.000140662


==> scatterplots/nh3/fullisotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
     0.000707148      0.00156078
      0.00862532        0.010657
    -0.000272495     6.72492e-05
    -0.000715011     -0.00140131
       0.0113828       0.0113938
    -0.000798224    -0.000706906
     -0.00145504     -0.00122272
     4.20928e-05      0.00049182
      0.00136108      0.00169382
     -0.00297684     -0.00219637
    -0.000651954    -0.000151037
    -0.000691347    -0.000204957
    -0.000537006    -0.000309703
     0.000387258     -0.00117098
     -0.00210107     -0.00179839
     -0.00196329     -0.00201754
      0.00658904      0.00861376
     0.000155039     0.000577557
    -0.000337304     -0.00119333
     -0.00125782    -0.000810974
        0.005173      0.00340497
    -0.000329719     -0.00129306
    -1.98912e-05     0.000643698
      0.00335761       0.0038638
     -0.00273892     -0.00269025
      0.00397124      0.00422767
     0.000970337      0.00124246
       -0.002697     -0.00262804
    -4.63361e-05     0.000487404
      0.00189856      0.00228997
    -0.000249866    -0.000557766
     -0.00173444     -0.00250235
         0.00583      0.00542769
     0.000714043       0.0012971
     0.000536379      0.00110455
       0.0082517      0.00826148
    -0.000361668     0.000561782
      0.00782241      0.00768259
       0.0217182       0.0195314
      0.00244724       0.0030848
     0.000905624      0.00139649
      -0.0011664    -0.000638349
    -0.000555622     -0.00170249
      0.00460273       0.0010774
     0.000799964     0.000963105
    -0.000770774    -0.000777327
      0.00480571      0.00453159
    -0.000705417    -0.000472903
      0.00478723      0.00430498
    -0.000425337    -0.000477839
     0.000326868      0.00108661
     -0.00068151    -0.000926976
    -0.000607707    -0.000541293
      0.00522451      0.00186235
    -0.000286583    -0.000874025
    -0.000558728    -0.000140241
      -0.0017684      -0.0011674
     -0.00228401     -0.00179507
      0.00327564       0.0030629
     -0.00217397     -0.00314683
    -0.000811336    -0.000476644
      0.00666336      0.00760924
      0.00163303      0.00243493
     -0.00295147     -0.00242854
    -0.000131046     -0.00020734
     0.000454945    -0.000915696
     -0.00195911     -0.00244823
     -0.00402298     -0.00394344
     -0.00118993    -0.000804424
    -0.000444748    -0.000748395
      0.00912485      0.00886243
     -0.00166187    -0.000851526
      0.00246829    -0.000785854
     -0.00071103     -0.00235545
    -0.000454177     -0.00099927
     -0.00020754    -4.93035e-05
     0.000450321    -0.000188113
     -0.00180596     -0.00266826
      0.00610496      0.00581174
     -0.00102177     -0.00113179
     0.000440247     0.000246381
    -9.43087e-05     0.000410536
      0.00138923      0.00219432
    -0.000318454     0.000121269
     -0.00132384      -0.0013166
      2.6451e-07    -6.74517e-05
     -0.00245352     -0.00261825
     -0.00105251    -0.000752745
      0.00799214      0.00603996
    -0.000463464    -0.000294203
     0.000609639      0.00112649
      0.00102963    -0.000725181
     0.000109676     0.000633167
    -9.92996e-05    -0.000634654
       0.0158521      0.00531634
     -0.00189757     -0.00259359
     -0.00196881     -0.00240226
     -0.00110062     0.000198776
       0.0015278      0.00187197
     -0.00215894     -0.00303627
       0.0208758       0.0134513
      0.00156081      0.00251037
     7.17947e-05      0.00128383
    -0.000675384    -0.000830514
      -0.0015628      5.2275e-05
     0.000100724     0.000435403
     -0.00275399      -0.0028859
     -0.00114497     -0.00381363
     0.000143324     0.000715044
     -0.00110772    -0.000315038
     -0.00114547    -0.000915089
      0.00357216      0.00455805
       0.0123258       0.0121019
      0.00540107     0.000594423
       0.0023301    -0.000382393
    -0.000119531     0.000604422
    -0.000264937     0.000218102
     -0.00151025    -0.000881949
     -0.00025423     0.000702806
       0.0150693      0.00797265
      0.00127003     -0.00108014
    -0.000365198     0.000218618
     0.000463527    -0.000218525
    -0.000963426    -0.000316581
     -0.00309294     -0.00383432
    -0.000373578    -0.000597142
    -0.000746348    -0.000471135
    -0.000385594     0.000253766
    -0.000897697     -0.00213187
       0.0170459      0.00686774
       0.0040241       0.0044629
      0.00026153      0.00083967
       0.0167851       0.0224253
      0.00175914      0.00217978
      0.00521116      0.00783343
     0.000576533      0.00102234
     -0.00120169     -0.00169134
      0.00424639      0.00375408
    -0.000165092     -0.00109049
    -0.000880071     -0.00187535
       0.0144905       0.0162867
     -0.00211439     -0.00161002
     -0.00101358     -0.00080007
    -0.000848644    -0.000556616
      0.00316992     0.000917906
      0.00097964     0.000843692
     0.000140885     0.000711495
     -0.00135994     -0.00175589
    -0.000331999     0.000424526
     -0.00187637     -0.00248886
    -7.06148e-05     0.000431574
      0.00187062      0.00250126
     -0.00128563     -0.00239177
     0.000426062     0.000629154
       0.0042211      0.00421518
       0.0020008      0.00196341
    -0.000905213     -0.00132302
     -0.00187545     -0.00222478
     0.000801631      0.00123973
       0.0029487      0.00609028
      0.00060422      0.00126507
       0.0138415       0.0124556
     -0.00124742    -0.000626028
      0.00447234      0.00343367
      0.00196051      0.00229274
     7.56122e-05     0.000529476
    -0.000938858    -0.000841829
      0.00532935      0.00688981
     -0.00140371     -0.00125722
    -0.000799314     -0.00100335
      0.00660515      0.00239721
    -0.000912953    -0.000166952
     9.92038e-05    -0.000149119
     -5.3418e-05     -0.00142922
     0.000756403      0.00110728
     0.000890683      0.00128985
      0.00465369      0.00635064
     -0.00222064      -0.0017756
     0.000827901     0.000789567
     -0.00117932     -0.00158617
     0.000701397      0.00105054
    -0.000963428    -4.98776e-05
    -0.000174744    -0.000717558
      0.00398596      0.00659274
     0.000615731     -0.00194221
     -0.00389231       -0.003775
      0.00326191      0.00370555
       0.0170455       0.0125405
     -0.00136939     -0.00185181
     -0.00148192     -0.00254846
     -0.00286717     -0.00237295
       0.0249191       0.0228184
      0.00127333     -0.00129098
     -0.00202637     -0.00271324
     -0.00130285     -0.00133314
       0.0235326       0.0225117
     -0.00148205     -0.00184117
      0.00781281       0.0076317
     -0.00138288     -0.00233979
     -0.00192665     -0.00279644
      0.00835402       0.0103411
    -0.000362221     0.000376808
      0.00069304     0.000621205
    -0.000495143     7.28327e-05
     0.000522336     0.000975905
        0.001922       0.0022777
      0.00713405      0.00927016
    -0.000417349      -0.0025169
    -0.000647391    -0.000354276
    -0.000930468     -0.00231398
      0.00297574      0.00339497
    -0.000299509    -0.000982215
      0.00191325     -0.00209793
     4.99132e-05     0.000312221
     0.000422532      0.00100201
    -9.56774e-05     0.000290552
     -0.00020524     2.08152e-05
     -0.00015607     0.000287308
     -0.00249073     -0.00274722
     -0.00170596     -0.00160343
    -0.000717085    -0.000125484
    -0.000418997     0.000104086
    -0.000881331     -0.00246068
     0.000318642     0.000756318
      0.00576689     0.000784975
     -0.00213451     -0.00157195
     -0.00179381      -0.0026976
     -0.00156812     -0.00102732
    -0.000773132    -0.000730453
     7.54245e-05     0.000373136
    -3.08065e-05     0.000307148
    -0.000188463     -0.00168164
     -0.00127027     -0.00101392
    -0.000932219    -0.000598036
      0.00119593      0.00168107
      0.00507983      0.00335358
    -0.000650497     0.000173268
     4.46033e-05     0.000533835
    -0.000758441    -0.000505639
       0.0115211      0.00378696
      0.00441534      0.00729247
     0.000138283       0.0014345
    -0.000301094      0.00062589
      0.00189347      0.00315088
      0.00283243      0.00432584
       -0.001737     -0.00108558
     0.000493453     0.000509148
     0.000276908    -4.76973e-05
     -0.00098938    -0.000280958
       0.0043859      0.00464479
      0.00776652      0.00802219
     0.000195433      0.00068051
    -0.000635347    -0.000211072
      0.00313293      0.00442242
      0.00727338      0.00604775
    -6.35057e-05     0.000555016
     0.000775031    -0.000295642
     0.000493626      0.00113736
     -0.00220347     -0.00247537
    -0.000837009     -0.00153435
     -0.00091123    -0.000976146
     -0.00264951     -0.00216583
    -0.000203751     0.000584069
     -0.00108259     -0.00147247
    -0.000611636    -0.000754997
      -0.0020625     -0.00295088
     -0.00040152    -0.000968934
     -0.00123973     -0.00164033
     0.000423982      0.00145851
    -0.000322948    -0.000105365
    -0.000894288     -0.00263551
     -0.00196341     -0.00173757
      0.00320989      0.00453065
     -0.00022762     0.000360233
    -0.000255003     0.000112236
      -0.0013177    -0.000979407
     -0.00010252    -0.000580185
      0.00331184       0.0039973
     -0.00380591     -0.00334943
       0.0149132       0.0146082
      0.00783402      0.00536026
     0.000660143    -0.000492888
     -0.00100191     -0.00148043
     0.000979856      0.00149095
       0.0179792       0.0149853
      0.00295277      0.00123602
      0.00190852       0.0026107
     0.000109658     1.49689e-05
     -0.00185467     -0.00250032
      0.00260563      0.00357726
     0.000518094     0.000999183
     -0.00165553     -0.00161336
     -0.00335914     -0.00257115
      0.00385126      0.00379374
     -0.00158179     -0.00247239
     -0.00165406     -0.00138426
       0.0035477      0.00222005
    -0.000335566     5.12514e-05
     -0.00153453     -0.00134175
     -0.00102856     0.000136107
     0.000983873      0.00229495
    -0.000887022     -0.00229964
     -0.00225713     -0.00320605
      0.00307237      0.00498732
     -0.00118756     -0.00149333
     -0.00182021     -0.00151189
      0.00554697      0.00788064
    -0.000670814      -0.0013457
    -0.000590692     0.000123692
      0.00109451      0.00166921
    -0.000765097    -0.000501677
     -0.00154246     -0.00138267
     -0.00279331     -0.00447931
    -0.000233933     0.000128878
     -0.00140694     -0.00100774
     0.000540177     0.000965425
    -0.000359793     0.000235596
    -0.000801333    -0.000586741
      0.00145243      0.00193059
     0.000761184      0.00151761
      0.00214304      0.00315343
     0.000650419      0.00158014
    -0.000200206     0.000205605
      0.00140126      0.00139794
     0.000157106     0.000780651
      0.00383979      0.00809239
      0.00334973      0.00643839
      0.00100815      0.00285397
      0.00175563      0.00220367
      -0.0019639     -0.00106053
     -0.00164774     -0.00241385
    -0.000176498     0.000396887
    -0.000942499    -0.000703539
       0.0058132      0.00741493
      0.00436025      0.00495768
      0.00200418      0.00224367
      0.00322134      0.00337556
     -0.00183379     -0.00304101
    -0.000366553      -0.0013117
      0.00913252      0.00745147
       0.0101469       0.0116226
     -0.00195441     -0.00130122
     -0.00102715     -0.00183625
      0.00452779      0.00526018
      0.00132274     0.000628138
     -0.00276541     -0.00304458
     0.000290477    -0.000963254
     0.000505271     -0.00053787
      0.00574919      0.00527565
      0.00481692      0.00538261
     7.62316e-05     0.000169412
     -0.00154359      -0.0028567
    -0.000668678    -0.000161161
     0.000520671     0.000868643
     -0.00236027      -0.0022021
      0.00844977      0.00849536
       0.0130428      0.00905237
     -0.00102214     -0.00148073
     -0.00343787     -0.00299593
      -0.0012138     -0.00177712
     0.000232563     0.000760356
     0.000689719     -0.00203054
     -0.00202209     -0.00142797
    -0.000911238     -0.00162226
     -0.00204787     -0.00320658
      0.00068966      0.00166274
      0.00046585     0.000975008
    -0.000817391     -0.00078449
    -0.000236207     0.000207346
     -0.00345397     -0.00458985
    -0.000973226     0.000491585
     -0.00226521     -0.00204103
     -0.00103007    -0.000891691
      0.00146806      0.00188634
      0.00117421       0.0018148
     -0.00149294     -0.00260555
       -0.002036    -0.000839738
     -0.00251601      -0.0029801
    -0.000532285     0.000193746
     -0.00402882     -0.00390871
    -0.000970476    -0.000735662
     0.000924161     0.000960196
    -0.000794596    -0.000941344
    -0.000867298     -0.00024957
     -0.00143314     -0.00262175
     -0.00164165     -0.00172242
      0.00236424       0.0021808
      0.00398205      0.00473294
     -0.00141039    -0.000971986
     -0.00211956      -0.0021378
    -0.000249348    -0.000419853
    -0.000604801    -0.000104676
      0.00222404      0.00323489
    -0.000250455    -0.000817774
     -0.00114327     -0.00170227
    -0.000129265       -0.002065
    -0.000132147      0.00078802
     -0.00161507     -0.00243673
     0.000412171      0.00183445
      -0.0020343     -0.00131466
      0.00230704      0.00264541
    -0.000579448    -0.000404397
    -0.000359456    -0.000162575
    -0.000355711    -0.000118068
      -0.0016866    -0.000885835
     0.000786572      0.00147272
       0.0037805      0.00575774
     -0.00132513     -0.00232823
     -0.00137221     -0.00170569
     5.98566e-05    -0.000155375
     0.000381495     0.000794904
       0.0193873       0.0204381
     -0.00040246     -0.00260281
    -0.000996513     -0.00182951
      0.00584383      0.00505752
     0.000313629    -5.63617e-05
     -0.00205085     -0.00252564
     -0.00140729      -0.0021707
      0.00281662      0.00359812
     -0.00259072     -0.00183703
    -0.000365192    -0.000365416
    -0.000168379    -0.000286467
     0.000623093     -0.00106984
      0.00162162      0.00196991
     -0.00101918     -0.00272408
     -0.00155858     -0.00163473
    -0.000157202      8.2996e-07
       0.0128952      0.00476777
      0.00517216      0.00417169
      0.00507479      0.00498933
    -0.000229849     -0.00263572
        0.007737      0.00735646
     -0.00122355    -0.000215565
     5.07254e-05     -0.00146835
    -0.000312743     -0.00034249
       0.0013619      0.00198036
      0.00400667       0.0041872
     -0.00161477      -0.0014001
      0.00152472     -0.00110247
     7.58336e-06     0.000508916
    -0.000250134     0.000301393
       0.0183073      0.00817982
     -0.00182837     -0.00231931
    -0.000504826     0.000115136
      0.00666186      0.00583074
    -0.000269483    -0.000672573
     9.75971e-05     0.000992401
     -0.00106187     -0.00203293
    -0.000575695    -0.000108655
      0.00206936     0.000158753
       0.0186218       0.0110694
       0.0182932       0.0167924
      0.00708601      0.00705762
     0.000126477    -0.000401614
      0.00888644       0.0121461
     -0.00129242     -0.00135737
      0.00476019      0.00676348
       0.0337608       0.0232322
     -0.00141605     -0.00257092
      0.00237976     -0.00154753
      0.00764542       0.0127341
     -0.00240689     -0.00270893
    -0.000916243    -0.000401258
    -0.000952935    -0.000462104
       0.0141167       0.0179084
    -0.000826346    -0.000728761
    -0.000381293     0.000192593
      0.00365606       0.0038667
      0.00198702      0.00289691
      0.00123951      0.00154665
    -0.000482197     -0.00220644
    -0.000688198    -0.000722515
     -0.00152153     -0.00129304
     0.000808568      0.00111424
      0.00105699      0.00277586
     -0.00070471    -0.000352747
      0.00653483      0.00765868
      0.00304028      0.00368844
     -0.00118442     -0.00214086
    -0.000885149     -0.00170277
      0.00210541      0.00280575
      0.00228988      0.00288351
      0.00209653      0.00235909
    -0.000493955    -0.000343865
      0.00606223      0.00561309
     -0.00320356     -0.00254618
     -2.3767e-05     -0.00028021
     0.000421863     0.000816758
       0.0138529       0.0118759
     -0.00202229     -0.00163341
     0.000495798     0.000556022
    -0.000746746     -0.00135291
      0.00897638      0.00898771
      0.00105098      0.00215393
     -0.00048175      0.00033716
     0.000241179     0.000858479
    -0.000123476     0.000479445
     -0.00026133     0.000456883
       0.0010106      0.00140605
     -0.00336043     -0.00285003
     -0.00058157    -0.000140672
     -0.00125274     -0.00166474
     -0.00242462     -0.00292989
    -0.000816522    -0.000596288
    -0.000568687     -0.00142841
      0.00123402     2.11265e-05
     -0.00201203     -0.00266696
     -0.00103734    -0.000734082
     -0.00262214     -0.00278688
       5.063e-05     0.000963043
    -0.000547562    -9.05165e-06
       0.0001679    -0.000631142
     -0.00238194     -0.00225768
    -0.000267245     0.000508136
       0.0114463       0.0152826
     0.000777569      0.00146958
    -0.000914567    -0.000263424
     -0.00138939     -0.00238637
     -0.00148662     -0.00121985
     0.000318407     -0.00102267
      0.00208476      0.00154707
    -0.000435578     -0.00010426
      0.00403927      0.00552196
    -0.000363019     0.000391231
       0.0088427      0.00979312
      0.00190523      0.00391984
    -0.000575946    -0.000410901
     -0.00111475     -0.00264811
     -0.00286131     -0.00153234
    -0.000168238    -0.000110616
     -0.00268591     -0.00290513
    -0.000583385     0.000844461
       0.0121079       0.0118764
     -0.00171099     -0.00330996
     0.000811569      0.00147587
    -0.000395854     -0.00102019
     0.000877914      0.00141981
    -0.000761769     -0.00214146
       0.0107514       0.0104235
    -0.000818166     0.000411269
       0.0173734       0.0168341
    -0.000844652    -0.000488638
      0.00748735      0.00708395
     3.55417e-05    -0.000157684
      0.00355193      0.00388077
      0.00236644      0.00338389
      0.00452755      0.00727191
      0.00369375      0.00459934
    -0.000817068     -0.00075809
     -0.00121068      -0.0018422
    -0.000379742     0.000208643
      0.00321876      0.00535763
      0.00674368      0.00651827
      -0.0011711     -0.00142336
     0.000154002     0.000610681
    -0.000603056    -0.000246319
      0.00237985       0.0027912
     -0.00204267     -0.00167792
      -0.0029796     -0.00330748
     -0.00149236    -0.000943041
      0.00374882       0.0029622
     -0.00298573     -0.00339897
     -0.00206637     -0.00332418
       0.0197705      0.00902156
     6.68355e-05     0.000510992
     0.000167098     0.000640991
     8.64039e-05      0.00066783
      0.00208649      0.00394181
     0.000928552    -0.000553746
     -0.00100305    -0.000568385
    -0.000268123     9.46917e-05
     -0.00155591      -0.0028087
    -0.000975186    -0.000244651
     -0.00155423      -0.0017312
     -0.00057734    -0.000472353
       0.0197137       0.0169037
     -0.00215283     -0.00288147
    -0.000431807     3.09987e-05
    -0.000151512    -0.000691849
    -0.000621714    -0.000248462
      0.00155558      0.00252422
     -0.00264282      -0.0032727
     0.000472437      0.00099816
    -0.000848605     -0.00162971
      0.00187139      0.00234054
     0.000820088      0.00121827
     -0.00032511    -3.87608e-05
      0.00852524      0.00625414
     0.000678655    -0.000179603
     -0.00233927     -0.00214914
      0.00501432      0.00508701
      0.00214468      0.00262254
     -0.00228157      -0.0031123
      0.00153575      0.00231615
        0.019614       0.0221643
     0.000505201     0.000672558
    -0.000189551    -0.000957572
        0.011948       0.0137778
      -0.0010442     -0.00162356
     -0.00149682     -0.00130142
     0.000985128     -0.00248512
     -0.00263874      -0.0026244
     0.000261843     0.000704365
     0.000991192      0.00116425
     -0.00166599     -0.00127956
     -0.00222154      -0.0025034
      0.00818603      0.00671826
     -0.00113187    -2.30423e-05
     -0.00123819     -0.00135552
    -0.000505624     -0.00115054
      0.00437718      0.00506209
     0.000399611     0.000769177
    -0.000663829     6.35317e-05
    -0.000608584     0.000199619
     8.61275e-05    -0.000366611
      0.00448558       0.0069739
      0.00347793      0.00471794
     -0.00109572     -0.00269087
      -0.0030163     -0.00323711
     0.000893366      0.00136824
      -0.0012974    -0.000851543
     -0.00133814     -0.00133207
     0.000120121     0.000502023
     -0.00119145     -0.00120322
     0.000790666     0.000958584
    -0.000133171     0.000105156
    -0.000207627     0.000203361
      0.00312806      0.00353219
     -0.00121647     -0.00255588
     0.000322202     0.000789213
      0.00265498      0.00367101
      0.00217987      0.00298332
     0.000343856    -7.80726e-05
      0.00960094        0.010199
     -0.00121467     -0.00105684
      0.00291616      0.00256108
    -0.000214339    -1.95884e-05
       0.0146383       0.0138648
     -0.00246639    -0.000955962
       0.0211889       0.0220101
       0.0138416        0.015355
     -0.00094504     -0.00256513
    -0.000886758     -0.00183453
       0.0181299       0.0157224
    -0.000540171    -6.35068e-05
     -0.00175482     -0.00228787
      0.00104481      0.00138108
     -0.00263439     -0.00260547
      0.00257322      0.00287087
    -0.000563793    -0.000251328
       0.0048142     -0.00178481
      0.00292829      0.00245015
    -4.73852e-05    -0.000976017
      0.00145718      0.00168063
      0.00102686      0.00171552
     -0.00162536     -0.00158282
     0.000653372      0.00135797
      0.00908279      0.00176707
     -0.00181684     -0.00178825
      0.00124386      0.00159201
      0.00151027      0.00161873
      0.00584346      0.00366151
    -0.000841313     -0.00256709
    -0.000552351    -0.000234792
     -0.00134732     -0.00214048
     0.000707467     0.000437444
     0.000930783      0.00102054
     -0.00025033     4.01107e-05
     -0.00115304     -0.00155705
      0.00107114      0.00163531
     0.000519941      0.00105829
    -0.000317737     -0.00134312
     0.000213559     0.000651583
      0.00134935      0.00188154
      0.00960621       0.0124504
     -0.00250253     -0.00328272
    -0.000281828     0.000438705
      0.00334202      0.00422484
       0.0016683      0.00189115
     2.25017e-05      0.00074496
     -0.00123499     -0.00181861
      0.00108087      0.00137824
     0.000180833      0.00175552
      0.00236157      0.00034984
    -0.000398407     -0.00139297
     0.000195889     -0.00114638
     -0.00102429    -0.000485684
      0.00348444      0.00340295
     -0.00167012     -0.00191044
    -0.000696282    -0.000361806
     -0.00306984     -0.00308095
    -0.000341799     -0.00158546
      0.00186101     0.000778983
    -0.000949555    -0.000558304
    -0.000675212     -0.00239209
      0.00385161       0.0026953
      -0.0010796       0.0004658
    -4.59687e-05     7.00587e-05
      0.00113941      0.00204567
      0.00222182      0.00300197
     0.000212828      0.00122414
      0.00375259    -0.000202018
      0.00229673       0.0039776
     0.000414311     0.000892918
      0.00182404      0.00249202
     0.000590279    -0.000198164
     -0.00071998    -0.000313479
    -0.000710367    -0.000511411
    -0.000976494     -0.00297608
     -0.00402531     -0.00393737
     -0.00126684    -0.000959601
      0.00731461      0.00183976
      0.00425814      0.00443688
    -0.000142133    -0.000552759
     0.000182789    -8.46277e-05
      0.00458583      0.00638911
       0.0294821       0.0301122
    -9.45339e-05     0.000451845
      0.00063412      0.00203565
    -0.000403051     0.000195315
    -0.000180177     0.000450584
     -0.00190381      -0.0025166
    -5.70069e-05      0.00033238
     -0.00112849     -0.00259065
        0.003323      0.00346258
      -0.0015454    -0.000106874
     -0.00173315     -0.00278225
    -0.000490504     -0.00216368
     0.000625482       0.0011591
      0.00881771       0.0092895
       0.0198352        0.020723
      0.00113664      0.00173627
    -0.000123018     -0.00101424
    -0.000107708     0.000573397
    -0.000315371     1.54085e-05
      0.00239772      0.00495483
    -0.000499034    -0.000300211
    -0.000214337     3.41213e-05
     -0.00122245     -0.00153265
      0.00264079      0.00288154
     0.000406859     -0.00014922
      0.00647594      0.00752462
    -0.000605606    -0.000658856
     0.000581686     0.000869539
      0.00248933     0.000602988
     -0.00293882      -0.0030861
      -0.0018161     -0.00212505
    -0.000221973     0.000139049
     -0.00174561     -0.00173487
       0.0112349        0.012647
     0.000728614     -0.00108094
     -0.00166706     -0.00161052
     0.000105619    -0.000285229
     4.08274e-05     0.000176107
     -0.00237719     -0.00164598
    -0.000272694     -0.00151005
      -0.0023393     -0.00291302
    -0.000879114    -0.000593561
     -0.00183864       -0.003151
     0.000240942     0.000750281
    -0.000654412     -0.00180637
     0.000388287      0.00094681
    -0.000685889    -0.000126381
      0.00778565      0.00959455
     -0.00030858     0.000132125
     -0.00105516    -0.000785241
      0.00329645      0.00519002
      0.00123463      0.00159326
      -0.0004212    -0.000212237
    -6.38392e-05     0.000210199
    -0.000482585    -1.31818e-05
      0.00429616       0.0046667
    -0.000917955    -0.000992527
     0.000242226     0.000355066
    -0.000862481     9.48696e-05
      0.00179518      0.00226664
     -0.00290433     -0.00337397
     0.000368601     0.000875261
    -0.000343895     3.33683e-05
     6.88364e-05     0.000299809
     0.000480853    -0.000887277
     -0.00094058     -0.00138146
      0.00309703      0.00365799
     -0.00315898      -0.0044675
     -0.00200565     -0.00238651
       0.0250785       0.0137784
      0.00261855      0.00285037
    -0.000149222     0.000250242
    -0.000639704     -0.00102428
      -0.0016002     -0.00105218
      0.00273864      0.00360357
      0.00197717      0.00173884
     3.01667e-06     0.000845622
      0.00101549     0.000510328
     -0.00119067     -0.00222969
    -0.000386182     0.000377809
      0.00665265      0.00909259
      0.00129323      0.00180306
    -0.000359634     7.42154e-05
     -0.00293448     -0.00316653
     -0.00130869    -0.000694091
      0.00087635       0.0018909
        0.016557       0.0159312
    -0.000264549     0.000276314
     -0.00194073     -0.00240923
    -0.000243799      0.00023677
     -0.00166499     -0.00137196
     -0.00282259     -0.00341889
    -0.000619218     -0.00190359
     -0.00230193     -0.00265001
     0.000847675      0.00105629
     -0.00225062     -0.00246872
    -0.000385462     -0.00144318
       0.0127807      0.00359107
     -0.00132502     -0.00170923
      0.00178799      0.00282546
     -0.00272222      -0.0016567
      0.00153774      0.00186764
    -0.000817881     -0.00252852
     -0.00169221     -0.00200664
    -0.000205193     -0.00108898
    -0.000732713      0.00038443
     -0.00073934     0.000335547
     0.000345792      0.00121818
      -0.0029179      -0.0023619
     0.000820278      0.00109861
     -0.00290731     -0.00377722
      0.00359572      0.00422044
     -0.00156282     -0.00170383
      0.00688614      0.00690751
     0.000474818      0.00101484
      0.00389544      0.00499748
      0.00757704      0.00488351
     6.38336e-05    -0.000772873
    -0.000370534    -0.000257136
      0.00639654      0.00522813
    -0.000271061    -0.000243608
     -0.00305353     -0.00328009
     -0.00191217      -0.0020473
      0.00389196      0.00358801
      0.00674238      0.00105233
      0.00438243      0.00533784
      0.00385008     -0.00119398
    -0.000752521     -0.00039414
      0.00153592       0.0022121
     -0.00072542    -0.000556137
      0.00104895     0.000317773
     -0.00119356     -0.00195301
     0.000433201       0.0012463
    -0.000933177    -0.000979789
     0.000853947      0.00149118
    -0.000280274    -0.000709389
      0.00488694      0.00345603
     0.000277407     0.000741864
     -0.00237593     -0.00237072
       0.0142913      0.00884135
    -0.000618019    -0.000241879
     -0.00066924    -2.91303e-05
     0.000983431      0.00197573
      0.00662491      0.00454316
    -0.000787029    -0.000961662
    -0.000708822     -0.00139656
      0.00052048      0.00116079
     -0.00012349     0.000101115
      0.00205304      0.00268947
     -0.00031627    -0.000929176
      0.00170404      0.00233675
    -0.000662126     -0.00159542
       0.0042827      0.00682516
     -0.00269266     -0.00310402
     0.000314811       0.0007827
      0.00118974      0.00192034
     -0.00094425    -0.000737634
     -0.00136615     -0.00250324
      0.00375643       0.0038724
    -0.000986659     -0.00120178
    -0.000917604    -0.000524985
       0.0105689      0.00955405
    -7.99058e-05    -0.000951099
     0.000914892      0.00132399
     -0.00155081     -0.00188165
     0.000533748       0.0019174
     -0.00129507     -0.00402975
     -0.00186039     -0.00169184
     -9.1916e-05    -0.000751844
     -0.00174802     -0.00284968
      0.00199654     0.000755468
     0.000145811     0.000272373
      0.00194772      0.00423968
    -0.000374401     -0.00111437
      0.00467561      0.00472994
       0.0147872       0.0125356
     -0.00134231     -0.00122178
      0.00283086      0.00333921
      1.2346e-05     -0.00244333
      0.00217271      0.00045228
     -0.00124377     -0.00068153
    -0.000764138     -0.00055439
     -0.00172036     -0.00261727
    -0.000897661     -0.00184766
     0.000790002      0.00225245
     -0.00132256     -0.00273561


==> scatterplots/nh3/isotropic_fit_exp_dhf_unconstrained.dat <==
QM Energy	FF Energy
    -0.000374962    -0.000443032
     -0.00135475     -0.00129176
     -1.3859e-05    -1.55308e-05
     -2.7867e-05     -2.5418e-05
    -0.000856067    -0.000694176
     -2.3894e-05    -4.27767e-05
     -9.0388e-05    -8.07805e-05
      -9.104e-06    -1.15756e-05
    -0.000377681    -0.000416814
     -0.00103476    -0.000712245
     -2.8407e-05    -3.06148e-05
     -5.1716e-05    -0.000106199
     -2.7801e-05    -2.15862e-05
    -0.000667715    -0.000544253
      -6.533e-05    -4.31594e-05
     -6.1924e-05    -5.26152e-05
     -0.00171162       -0.002239
       -1.89e-05    -1.78229e-05
    -0.000192079    -0.000183211
     -2.2082e-05    -2.73002e-05
     -0.00166722     -0.00197691
     -6.8749e-05    -0.000104786
    -0.000292888    -0.000261817
     -0.00104095     -0.00108714
    -0.000413577    -0.000271031
    -0.000113586    -6.48095e-05
    -0.000818678    -0.000781389
     -8.0817e-05     -4.9759e-05
     -2.6934e-05    -2.51825e-05
      -8.375e-06    -4.66554e-06
     -1.5226e-05    -2.06935e-05
     -3.3567e-05     -2.6239e-05
    -0.000152955    -5.75435e-05
      -8.044e-05    -7.76811e-05
     -2.3284e-05    -2.30146e-05
    -0.000501706     -0.00032944
     -9.7084e-05    -0.000132699
     -0.00141574     -0.00145988
     -0.00173315     -0.00155523
     -8.9262e-05    -0.000122981
    -0.000178707    -0.000235581
     -1.8031e-05    -2.24942e-05
     -6.9227e-05    -7.70713e-05
    -0.000811813    -0.000752399
    -0.000339753    -0.000295255
     -4.2006e-05    -6.81062e-05
     -0.00110642     -0.00114282
     -2.3646e-05    -3.09751e-05
     -0.00170511     -0.00143738
      -6.432e-06    -1.62661e-05
     -8.5567e-05    -0.000105181
     -1.2406e-05    -1.42233e-05
     -4.3757e-05    -3.77114e-05
    -0.000943512    -0.000913292
     -1.0693e-05    -2.06223e-05
     -2.4525e-05     -2.1475e-05
    -0.000131633     -0.00010286
     -8.1146e-05    -5.26282e-05
      -0.0013171     -0.00109833
    -0.000348547    -0.000270934
     -2.9821e-05     -5.4391e-05
     -0.00161157     -0.00170287
    -0.000184071     -0.00022675
     -5.4539e-05    -5.96281e-05
     -6.7885e-05     -6.4398e-05
    -0.000216081    -0.000188431
    -0.000440609    -0.000306972
    -0.000457569    -0.000513919
     -0.00158193     -0.00145556
     -7.1071e-05     -0.00011436
     -0.00098928    -0.000696272
     -6.0615e-05    -5.14078e-05
    -0.000933895    -0.000936771
     -6.5489e-05    -5.89977e-05
     -1.1684e-05    -2.14787e-05
     -2.3896e-05    -2.39753e-05
    -0.000106736    -0.000124824
      -4.839e-05    -8.30254e-05
    -0.000685811    -0.000415808
     -1.7078e-05    -1.67024e-05
    -0.000647768    -0.000569428
    -0.000119665    -0.000123066
    -0.000108322    -0.000168175
    -0.000254308    -0.000202061
    -0.000238321    -0.000221624
     -2.1366e-05    -2.56264e-05
    -0.000296843    -0.000231339
     -2.8464e-05    -2.97534e-05
     -0.00117909     -0.00124621
     -2.3494e-05    -2.68679e-05
     -1.7757e-05    -1.59425e-05
     -0.00227398     -0.00138379
     -6.7114e-05    -5.69746e-05
     -1.1231e-05    -1.79125e-05
     -0.00153248     -0.00154495
     -6.2743e-05    -7.06878e-05
     -2.5115e-05    -2.78776e-05
    -0.000212239    -0.000334852
     -1.1706e-05    -1.19247e-05
    -0.000441243    -0.000333192
      -0.0017128     -0.00201335
    -0.000103063    -0.000108556
    -0.000976621     -0.00110281
     -2.8313e-05    -3.36347e-05
    -0.000312486    -0.000394233
      -8.157e-06    -2.07616e-05
     -5.0489e-05    -5.72229e-05
    -0.000202791    -0.000124187
     -2.6325e-05    -2.46634e-05
    -0.000223704     -0.00021409
    -0.000338977    -0.000299433
    -0.000186088    -0.000232571
     -0.00107778    -0.000814657
      -0.0019149     -0.00138401
      -0.0004841     -0.00051373
    -0.000252817    -0.000188858
     -2.5119e-05    -3.02993e-05
     -0.00141798    -0.000957482
     -0.00026341    -0.000189723
     -0.00170256     -0.00187008
    -0.000319047    -0.000308668
     -5.9661e-05    -6.81437e-05
    -0.000114879    -0.000132935
     -7.6882e-05    -9.20352e-05
    -0.000152391     -8.3282e-05
     -6.6642e-05    -9.27388e-05
      -2.113e-05    -2.00609e-05
     -3.5119e-05    -2.92262e-05
       -0.000101    -0.000115579
     -0.00152888     -0.00159344
    -0.000201027    -0.000111822
     -2.6604e-05    -4.58356e-05
     -0.00161708     -0.00191163
     -1.0017e-05    -8.28444e-06
    -0.000542493    -0.000700431
     -2.3671e-05    -2.09804e-05
     -1.2139e-05    -1.59707e-05
     -0.00125097    -0.000946075
     -3.4719e-05    -3.92113e-05
     -0.00044358    -0.000331177
     -0.00159083     -0.00249754
     -8.7216e-05    -8.10288e-05
     -9.3955e-05    -0.000107986
     -8.3023e-05    -0.000106439
     -0.00069079    -0.000705529
     -0.00056576    -0.000651808
     -2.4598e-05     -2.3482e-05
      -3.638e-05    -5.63386e-05
     -3.9629e-05    -3.50878e-05
     -3.6332e-05    -3.81512e-05
      -3.857e-05    -4.43903e-05
    -0.000396741    -0.000433899
     -2.0096e-05    -1.38999e-05
    -0.000129235    -0.000133307
     -7.8212e-05    -2.62223e-05
    -0.000444137     -0.00039877
    -0.000326811    -0.000309153
      -2.704e-05    -2.57548e-05
       -6.17e-06    -8.55896e-06
    -0.000808731    -0.000855285
    -0.000139847    -0.000219728
     -0.00204599     -0.00222237
     -6.0387e-05     -8.8302e-05
     -0.00096804     -0.00103679
      -4.526e-06    -5.39759e-06
    -0.000101357    -8.88737e-05
     -2.0194e-05    -2.20713e-05
    -0.000615803    -0.000597072
    -0.000251632     -0.00035481
     -4.8587e-05    -6.98175e-05
     -0.00123492     -0.00119955
    -0.000239603    -0.000206037
    -0.000211871    -0.000184744
    -0.000148439    -0.000189802
     -2.4104e-05    -3.76069e-05
     -1.5025e-05    -2.82644e-05
     -0.00073512     -0.00080008
      -2.654e-05    -3.68948e-05
    -0.000289567    -0.000280056
     -4.5645e-05    -8.43373e-05
     -3.3935e-05    -5.96562e-05
    -0.000165098    -0.000130229
    -0.000131043    -0.000122839
    -0.000341208    -0.000611343
    -0.000324126     -0.00025452
    -0.000254982    -0.000153419
    -0.000726635    -0.000569464
     -0.00228549      -0.0020915
     -1.9674e-05    -2.57661e-05
     -3.4186e-05    -2.21231e-05
    -0.000110234    -0.000147224
       -0.001761      -0.0013094
     -0.00154453     -0.00116104
     -4.7754e-05    -5.32505e-05
     -1.9596e-05     -2.1062e-05
     -0.00168443     -0.00154019
     -1.7702e-05    -1.93472e-05
     -0.00100909    -0.000654433
      -3.537e-05    -3.44441e-05
    -0.000104715     -0.00013346
     -0.00123046    -0.000723002
    -0.000155673    -0.000140603
    -0.000251833    -0.000278077
    -0.000204371    -0.000165386
     -3.2122e-05    -5.62435e-05
      -4.811e-05    -3.27186e-05
    -0.000822968    -0.000824882
    -0.000212154    -0.000207634
       -1.48e-05    -2.01556e-05
    -0.000154763    -0.000178242
    -0.000574168     -0.00038765
     -2.5281e-05    -4.02605e-05
    -0.000400649    -0.000297862
    -0.000299044    -0.000366103
    -0.000106097    -0.000141482
      -4.037e-05    -5.06524e-05
     -2.0023e-05     -3.0748e-05
     -7.5451e-05    -7.89919e-05
    -0.000295308    -0.000261019
     -6.0879e-05    -4.64205e-05
     -8.7832e-05    -7.50212e-05
     -3.9492e-05    -6.57839e-05
    -0.000814308    -0.000661372
    -0.000114102    -0.000115102
      -0.0010971    -0.000908469
     -2.7559e-05    -2.93201e-05
     -4.8546e-05    -3.12447e-05
     -0.00010041    -7.43063e-05
     -0.00012792    -0.000146778
     -1.2406e-05    -1.10789e-05
     -7.4958e-05    -8.21673e-05
     -5.0408e-05     -4.8893e-05
     -2.8415e-05     -2.3917e-05
      -2.045e-05    -1.97537e-05
    -0.000103927    -0.000150933
     -0.00143915     -0.00143071
    -0.000320033    -0.000497641
     -5.3448e-05    -5.86916e-05
     -3.1657e-05    -3.59319e-05
     -0.00165261     -0.00137166
     -0.00120872     -0.00107849
    -0.000374505    -0.000460133
    -0.000181421    -0.000274531
    -0.000237959    -0.000309786
    -0.000983772    -0.000868154
     -3.6959e-05    -3.40745e-05
    -0.000366505    -0.000375227
    -0.000160005    -0.000175183
    -0.000263576     -0.00024772
     -0.00126189     -0.00170797
    -0.000537827    -0.000327589
     -7.5279e-05    -7.91485e-05
    -0.000205331    -0.000246574
    -0.000382133    -0.000434524
     -0.00115078     -0.00123893
     -5.2674e-05     -3.5545e-05
    -0.000179045    -0.000190959
    -0.000160197    -0.000164986
     -3.5176e-05    -2.85324e-05
     -0.00123133    -0.000802489
      -3.826e-05    -6.20889e-05
     -5.3197e-05     -7.1035e-05
    -0.000259045    -0.000228316
     -3.1371e-05    -6.29198e-05
     -6.5948e-05    -9.28635e-05
     -7.3061e-05     -6.1946e-05
     -1.1946e-05    -1.70934e-05
     -6.4399e-05    -5.19283e-05
    -0.000247228    -0.000292977
    -0.000103611    -0.000123405
     -6.1529e-05    -5.67604e-05
    -0.000112966    -0.000143081
    -0.000993358     -0.00111835
     -8.9887e-05    -0.000103242
     -2.3711e-05    -2.40748e-05
     -7.6278e-05    -8.85164e-05
     -2.6276e-05    -3.62217e-05
    -0.000234448    -0.000197113
    -0.000434508    -0.000560252
     -0.00108484    -0.000757021
     -0.00143511     -0.00131037
    -0.000243424    -0.000258164
     -1.8606e-05    -1.73352e-05
      -9.278e-06    -8.70681e-06
     -0.00248428     -0.00257006
    -0.000528916     -0.00045455
     -0.00107059     -0.00102296
    -0.000202431     -0.00026579
    -0.000157133    -0.000165953
     -0.00031493    -0.000263792
     -1.2472e-05    -1.22355e-05
     -3.8627e-05    -4.19989e-05
    -0.000751471     -0.00071063
    -0.000896213    -0.000860849
     -2.7223e-05    -2.15676e-05
    -0.000327318    -0.000324983
     -0.00076499    -0.000663915
     -3.1063e-05    -3.11378e-05
     -2.5625e-05    -1.66988e-05
     -0.00163469     -0.00163389
     -7.9922e-05    -0.000149338
     -2.2341e-05    -1.97428e-05
    -0.000313198    -0.000263185
    -0.000387197      -0.0004391
     -0.00177821     -0.00120246
     -2.9311e-05     -2.2971e-05
    -0.000507862    -0.000727652
     -1.5559e-05    -3.37941e-05
     -4.4365e-05     -3.1346e-05
    -0.000133445    -0.000219987
     -4.2978e-05    -5.55067e-05
    -0.000308475    -0.000316053
    -0.000792724    -0.000465746
     -3.8263e-05     -6.4569e-05
      -1.585e-05    -1.05633e-05
      -9.633e-06    -1.02448e-05
     -2.2303e-05     -1.6762e-05
     -1.6844e-05    -1.85096e-05
     -3.0918e-05    -3.75234e-05
    -0.000145722    -0.000246083
    -0.000892141    -0.000833065
    -0.000192331    -0.000241823
     -2.0018e-05    -1.73612e-05
    -0.000794786    -0.000603149
    -0.000303026    -0.000226147
     -0.00141126     -0.00175468
    -0.000385606    -0.000665427
    -0.000247906    -0.000238135
     -1.9168e-05    -1.01123e-05
    -0.000270827    -0.000199541
     -2.2144e-05    -1.37053e-05
     -2.9097e-05    -2.94529e-05
     -1.4845e-05    -2.87028e-05
     -0.00137848     -0.00186898
    -0.000941257    -0.000817303
    -0.000597946    -0.000574715
      -3.759e-05    -2.01356e-05
    -0.000365083    -0.000551201
     -2.9092e-05    -4.48281e-05
     -0.00211445      -0.0019139
     -0.00176334     -0.00274255
     -8.9239e-05     -0.00013533
     -2.8212e-05       -2.35e-05
     -0.00113384     -0.00111613
    -0.000293171    -0.000241664
    -0.000295304    -0.000293102
    -0.000427624     -0.00044944
    -0.000385262     -0.00038292
    -0.000328027    -0.000175002
     -0.00160344     -0.00121882
      -9.883e-06    -1.61216e-05
     -0.00056013    -0.000448456
     -3.8161e-05    -4.95709e-05
       -8.07e-06    -1.18731e-05
     -3.1418e-05    -4.21723e-05
     -0.00220002     -0.00168011
     -0.00153367     -0.00144304
      -2.402e-05    -2.24546e-05
    -0.000175848    -0.000145133
    -0.000122051    -0.000135061
    -0.000452202    -0.000467185
     -0.00105801     -0.00067818
    -0.000107121    -6.83744e-05
     -3.6545e-05    -5.98723e-05
     -9.2433e-05    -6.57893e-05
     -0.00111638    -0.000919678
       -0.001297     -0.00123093
    -0.000115702    -0.000122663
     -3.9297e-05    -4.05588e-05
    -0.000719527    -0.000447094
     -0.00116661    -0.000895535
    -0.000243268    -0.000191957
     -1.2718e-05    -1.25906e-05
      -7.887e-06    -1.50384e-05
     -6.5309e-05    -9.33229e-05
     -4.2069e-05    -2.71275e-05
    -0.000695399    -0.000586283
    -0.000432413    -0.000476297
    -0.000710004     -0.00048541
    -0.000214812    -0.000155983
     -6.0402e-05    -8.53841e-05
    -0.000225735    -0.000234188
       -7.84e-06    -1.23554e-05
     -8.3548e-05    -9.20584e-05
     -2.5099e-05    -2.11813e-05
     -4.4437e-05    -3.81479e-05
    -0.000469339    -0.000423937
    -0.000969364    -0.000797321
     -5.3268e-05    -5.04422e-05
     -4.4187e-05    -3.71754e-05
       -5.33e-05    -7.54809e-05
    -0.000100206    -9.54942e-05
    -0.000440746    -0.000419072
     -2.6748e-05    -2.57336e-05
     -5.3063e-05    -0.000102785
    -0.000114118    -0.000110364
     -0.00182297     -0.00120568
     -2.5074e-05    -1.70921e-05
    -0.000348831    -0.000355367
    -0.000167782    -0.000136281
       -2.98e-05    -1.42099e-05
    -0.000128555    -0.000172214
      -1.915e-05    -2.20756e-05
    -0.000373985    -0.000363923
    -0.000506875    -0.000325302
      -0.0010145    -0.000750915
    -0.000554349    -0.000576622
    -0.000106791    -0.000142892
    -0.000661157    -0.000470622
    -0.000152508    -0.000174804
      -8.487e-06     -2.0908e-05
     -0.00175762     -0.00149827
    -0.000358037    -0.000369917
    -0.000815271    -0.000575701
     -0.00161793     -0.00156351
     -7.8911e-05    -9.10809e-05
    -0.000302179    -0.000245876
    -0.000160001    -0.000197522
    -0.000174778    -0.000225918
     -7.4065e-05    -9.11315e-05
     -1.1444e-05    -2.52941e-05
     -9.2518e-05    -0.000113243
    -0.000178542    -0.000183942
    -0.000650579    -0.000485319
    -0.000230023    -0.000160012
     -2.2313e-05    -2.21991e-05
     -2.6081e-05    -4.63852e-05
     -0.00154467     -0.00183061
     -0.00142534     -0.00126551
    -0.000198721    -7.39294e-05
     -0.00015234    -0.000144029
    -0.000703877    -0.000371346
     -7.7367e-05    -7.48675e-05
    -0.000506191    -0.000472072
    -0.000142608    -0.000183561
    -0.000164133    -0.000180772
     -9.6848e-05    -4.99953e-05
     -3.4862e-05    -2.47118e-05
     -0.00173466     -0.00123545
     -2.5585e-05    -4.89916e-05
     -8.1201e-05     -6.2966e-05
     -0.00190366     -0.00190716
    -0.000127243    -0.000156843
     -1.3102e-05    -1.35172e-05
     -0.00131484     -0.00113948
    -0.000211157    -0.000216119
    -0.000203246    -0.000308132
     -3.2361e-05     -4.4126e-05
     -0.00031772    -0.000273734
     -0.00073077    -0.000787346
     -0.00188512     -0.00232774
     -0.00150958    -0.000728787
     -0.00118354     -0.00113835
    -0.000286583    -0.000342163
     -0.00180936      -0.0022906
     -1.9581e-05    -1.57464e-05
    -0.000995821     -0.00104417
     -0.00167885     -0.00329474
     -0.00198572     -0.00125526
    -0.000711085    -0.000631224
     -0.00164474     -0.00180729
    -0.000126687    -8.45121e-05
    -0.000148591    -0.000155805
     -3.2507e-05    -4.47623e-05
     -0.00181481      -0.0013765
     -3.0514e-05    -5.67653e-05
     -1.8122e-05      -1.639e-05
    -0.000498179    -0.000474993
    -0.000724503    -0.000818831
    -0.000130463    -0.000104436
     -5.7884e-05     -4.8651e-05
     -4.3548e-05    -3.72435e-05
     -1.6273e-05    -1.93737e-05
     -1.0034e-05    -1.32269e-05
     -0.00110003     -0.00109137
     -2.0078e-05    -2.33678e-05
    -0.000746148    -0.000973904
    -0.000798012    -0.000521828
     -4.3174e-05    -3.97189e-05
     -1.3674e-05    -2.57201e-05
    -0.000203835    -0.000215607
    -0.000415419    -0.000290595
    -0.000532392    -0.000487958
     -5.2548e-05    -5.66404e-05
    -0.000287449    -0.000161143
    -0.000108744     -0.00011463
    -0.000199666    -0.000207521
     -7.3319e-05    -5.72713e-05
     -0.00180825     -0.00201217
     -3.7151e-05    -3.05041e-05
    -0.000273858    -0.000249723
      -5.714e-06    -1.44261e-05
    -0.000684672    -0.000501775
     -0.00070686    -0.000521734
     -4.0887e-05    -3.20069e-05
     -5.6922e-05    -5.59973e-05
    -0.000119689    -0.000103389
     -1.9965e-05    -1.49853e-05
     -6.9048e-05    -7.43549e-05
    -0.000114087    -0.000134186
     -0.00126589     -0.00113083
    -0.000458038    -0.000367142
     -5.0058e-05    -4.29358e-05
     -1.2583e-05    -1.24243e-05
     -7.7785e-05    -8.60256e-05
    -0.000765717    -0.000625496
    -0.000113331    -0.000152029
     -7.1502e-05    -8.01902e-05
    -0.000145848    -0.000112483
    -0.000198242     -0.00014463
       -7.59e-05    -5.84467e-05
     -0.00081497    -0.000759268
     -5.6429e-05    -4.02803e-05
     -7.7744e-05    -5.82774e-05
     -0.00182133     -0.00215661
      -5.095e-05    -3.31634e-05
    -0.000246726    -0.000286998
    -0.000262738    -0.000386344
     -2.0937e-05    -1.77952e-05
    -0.000399172    -0.000502319
    -0.000375344    -0.000297916
     -9.5056e-05    -0.000105494
    -0.000429774     -0.00060635
     -3.7891e-05    -2.99118e-05
      -0.0017926     -0.00159389
     -0.00114096     -0.00133032
     -2.6649e-05    -3.49687e-05
    -0.000619442    -0.000563895
    -0.000892482    -0.000738836
    -0.000102116    -0.000147203
    -0.000111831    -6.81462e-05
     -0.00164157     -0.00124176
     -0.00249242     -0.00211627
    -0.000101574    -7.09515e-05
     -3.9433e-05    -6.92029e-05
     -1.1091e-05    -1.98049e-05
     -1.1335e-05     -7.4451e-06
      -3.511e-05     -3.2919e-05
     -0.00165822      -0.0013594
    -0.000146423    -0.000206307
     -0.00198371     -0.00174039
     -4.8722e-05    -4.09935e-05
     -0.00152876      -0.0013206
     -1.3734e-05    -1.79806e-05
    -0.000208923    -0.000234425
    -0.000324272    -0.000330497
     -0.00126224     -0.00133511
    -0.000231974    -0.000170212
     -1.4562e-05    -1.87745e-05
     -8.0135e-05    -8.31604e-05
     -1.8853e-05    -1.68811e-05
     -0.00121657     -0.00120436
    -0.000501046    -0.000350977
     -6.2815e-05    -0.000115115
    -0.000559706    -0.000669396
     -3.9517e-05    -3.79579e-05
    -0.000225864    -0.000180136
     -2.6917e-05    -2.83824e-05
     -8.2515e-05    -6.30123e-05
    -0.000208561      -0.0001423
    -0.000823025    -0.000726939
     -8.4425e-05    -7.37625e-05
    -0.000117977    -0.000156695
     -0.00162649     -0.00174358
     -1.1855e-05    -3.06746e-05
     -5.8034e-05    -5.12465e-05
     -2.2294e-05    -3.00925e-05
    -0.000237855    -0.000425332
     -0.00034216    -0.000369484
     -0.00016045    -0.000262592
     -2.3051e-05    -4.62234e-05
    -0.000140127    -0.000160849
    -0.000152981    -0.000121162
     -2.2529e-05    -2.29666e-05
     -3.2424e-05    -3.74381e-05
     -0.00146722    -0.000736104
     -4.8924e-05    -5.86541e-05
     -3.6174e-05    -4.86521e-05
    -0.000179553    -0.000200387
     -6.4917e-05    -5.45068e-05
     -7.2117e-05    -0.000102581
    -0.000171829     -0.00017944
     -7.0898e-05    -7.34016e-05
     -1.4221e-05    -1.77958e-05
    -0.000238973    -0.000267895
    -0.000228406    -0.000266731
     -3.2912e-05    -3.97425e-05
     -0.00125582      -0.0012715
    -0.000247185    -0.000282605
     -0.00130962    -0.000789318
    -0.000210145     -0.00013624
     -3.1728e-05    -2.89364e-05
     -7.1984e-05    -4.08238e-05
     -7.0548e-05     -9.4498e-05
     -0.00231509     -0.00354827
      -6.921e-05    -7.30543e-05
     -1.6229e-05    -1.76198e-05
     -0.00212566     -0.00216656
     -3.1283e-05    -2.70801e-05
     -0.00105366    -0.000716265
     -0.00064061    -0.000489837
    -0.000198185    -0.000151083
     -2.9178e-05    -2.38406e-05
    -0.000402425    -0.000384042
    -0.000264953     -0.00022975
     -3.3568e-05    -2.46068e-05
     -0.00122103     -0.00132767
     -0.00152794     -0.00104637
     -1.6995e-05    -4.46056e-05
     -4.3784e-05    -5.47753e-05
    -0.000366183    -0.000393522
      -9.721e-06    -1.58091e-05
     -9.2952e-05    -0.000111432
     -5.6954e-05    -4.37578e-05
      -1.247e-05    -1.75404e-05
    -0.000868161    -0.000938937
    -0.000695819    -0.000686381
     -6.3813e-05     -5.6861e-05
    -0.000704018    -0.000498242
    -0.000494864    -0.000507702
    -0.000284672    -0.000336258
     -1.2889e-05    -2.69259e-05
     -2.1252e-05    -2.68371e-05
     -8.0399e-05    -6.78364e-05
    -0.000255284    -0.000230808
      -8.708e-06    -1.08387e-05
     -9.8243e-05    -0.000101429
     -0.00054047    -0.000408278
    -0.000164029    -0.000197335
     -1.4474e-05    -2.38768e-05
    -0.000594287    -0.000485609
     -0.00055021    -0.000426068
    -0.000197718    -0.000205849
     -0.00177344     -0.00170962
     -5.0551e-05    -7.71344e-05
    -0.000900403    -0.000927822
     -6.6755e-05    -7.28223e-05
     -0.00133004     -0.00102214
    -0.000310307    -0.000326699
     -0.00179733     -0.00146006
     -0.00139102     -0.00142587
     -6.0563e-05    -4.71808e-05
     -1.7751e-05    -4.06577e-05
     -0.00139964    -0.000790969
    -0.000130532    -0.000125132
      -0.0001351    -0.000109325
    -0.000327797    -0.000269362
     -5.7868e-05    -7.92776e-05
     -7.1333e-05    -8.58671e-05
     -7.3965e-05    -8.46363e-05
    -0.000908932    -0.000676393
    -0.000552458    -0.000519181
      -8.147e-05    -0.000118642
    -0.000303044    -0.000247185
    -0.000112003    -7.12607e-05
     -4.8672e-05    -6.78785e-05
    -0.000361016    -0.000553657
     -0.00109231    -0.000912367
    -0.000176545    -0.000155662
     -2.0903e-05    -3.35578e-05
    -0.000454944    -0.000336189
    -0.000765128    -0.000661397
     -2.8154e-05    -2.00067e-05
     -1.8727e-05    -1.96377e-05
     -3.4806e-05    -3.84676e-05
    -0.000771143    -0.000673885
    -0.000540221    -0.000602329
     -1.8054e-05    -3.30129e-05
     -1.2351e-05    -1.95101e-05
     -2.2152e-05    -2.30245e-05
    -0.000199088    -0.000180316
    -0.000112208    -0.000140914
     -2.3393e-05    -3.61417e-05
    -0.000319216    -0.000254294
     -0.00125849     -0.00123081
    -0.000183352    -0.000255198
    -0.000833629    -0.000613955
    -0.000255861    -0.000202636
     -0.00027471    -0.000220185
    -0.000139839    -0.000124656
    -0.000100978    -0.000137105
       -8.72e-06     -1.2275e-05
    -0.000343198    -0.000343476
    -0.000774893    -0.000635707
     -3.5062e-05    -6.19046e-05
    -0.000475378    -0.000438842
     -7.5574e-05    -5.18179e-05
     -0.00066599    -0.000703694
     -3.4612e-05    -3.08979e-05
     -1.1433e-05    -1.85543e-05
    -0.000357783    -0.000354871
     -3.7249e-05    -3.68999e-05
     -0.00192768     -0.00129085
     -7.3498e-05    -5.50337e-05
     -5.2993e-05    -4.87688e-05
    -0.000624278    -0.000616591
    -0.000334411    -0.000252052
    -0.000690302    -0.000612721
    -0.000406709    -0.000326769
    -0.000388362    -0.000348292
    -0.000461213    -0.000604983
    -0.000749352    -0.000608858
     -0.00180922     -0.00164467
     -1.8289e-05    -1.53819e-05
    -0.000107876    -0.000100056
    -0.000483788    -0.000511112
     -6.7034e-05    -6.52599e-05
     -3.6375e-05    -4.68988e-05
    -0.000130783    -9.82897e-05
    -0.000236548    -0.000248364
     -5.3304e-05    -5.14555e-05
     -0.00116537     -0.00111389
     -0.00109342    -0.000915625
     -4.7243e-05    -5.19313e-05
      -5.863e-06    -7.75605e-06
    -0.000672127    -0.000913016
     -0.00207699     -0.00209237
     -2.4138e-05    -2.78557e-05
    -0.000213505    -0.000283028
     -4.2903e-05    -3.32805e-05
     -8.9343e-05     -8.6083e-05
     -6.5746e-05    -8.74319e-05
     -3.5046e-05    -5.01386e-05
     -5.0679e-05    -4.81925e-05
    -0.000907352    -0.000654254
    -0.000185105    -0.000197997
    -0.000218636    -0.000329103
     -5.9675e-05    -4.81174e-05
     -3.5123e-05    -2.71624e-05
    -0.000835004    -0.000780605
     -0.00176684     -0.00160269
    -0.000177679    -0.000179146
     -2.3697e-05    -2.85993e-05
    -0.000157832    -0.000142004
     -4.2746e-05    -4.95175e-05
    -0.000822271     -0.00082218
     -6.9819e-05    -7.67009e-05
     -8.2225e-05    -9.35229e-05
     -0.00124652     -0.00111001
     -1.0219e-05    -7.13319e-06
    -0.000198693    -0.000225676
    -0.000969036    -0.000636822
     -3.6012e-05    -3.49741e-05
       -5.73e-06    -1.57051e-05
    -0.000581101    -0.000485519
     -4.7939e-05    -5.68071e-05
     -2.0721e-05    -1.58742e-05
     -7.1879e-05     -7.6258e-05
    -0.000108101    -9.17888e-05
      -0.0014887     -0.00138484
     -0.00119655    -0.000947701
      -2.411e-05    -3.15169e-05
     -3.6734e-05    -4.36411e-05
      -7.781e-06    -1.30341e-05
     -0.00032786    -0.000460535
    -0.000143947    -0.000214432
     -0.00137039    -0.000916837
     -3.8111e-05    -3.30823e-05
    -0.000172186     -0.00014667
     -2.8592e-05    -2.66748e-05
    -0.000247805    -0.000286752
      -3.185e-05    -6.26095e-05
     -6.8055e-05    -4.81686e-05
    -0.000687465    -0.000703053
     -2.4582e-05    -2.90331e-05
     -5.2342e-05    -6.39434e-05
    -0.000519488    -0.000624057
     -2.0202e-05    -1.96832e-05
     -5.9671e-05    -6.63821e-05
    -0.000118506    -0.000139499
     -5.3441e-05    -5.86419e-05
    -0.000193138    -0.000104656
     -1.4148e-05    -1.77456e-05
     -1.4484e-05    -2.00521e-05
    -0.000109183    -0.000113415
    -0.000307875     -0.00020287
     -7.8372e-05    -8.87205e-05
    -0.000201474    -0.000149563
     -2.3894e-05    -2.60734e-05
      -8.391e-06    -7.73772e-06
    -0.000461544    -0.000445668
     -0.00168154     -0.00106049
    -0.000575777    -0.000464507
    -0.000611179    -0.000417677
     -4.6151e-05      -2.908e-05
     -0.00177944     -0.00247062
     -1.4276e-05    -8.74431e-06
     -4.6717e-05    -6.86038e-05
      -6.864e-05    -8.17775e-05
     -6.7991e-05    -4.75454e-05
     -0.00107066    -0.000774665
     -0.00119191     -0.00102478
    -0.000167341      -0.0001672
    -0.000225194    -0.000221391
     -7.7553e-05     -0.00011042
     -2.3206e-05    -1.69449e-05
     -0.00116234     -0.00132199
    -0.000151388    -0.000170739
     -1.8215e-05    -2.26057e-05
     -9.5602e-05    -7.38693e-05
    -0.000190429     -0.00013887
     -6.3828e-05    -0.000143929
     -0.00163825     -0.00142671
     -2.5766e-05    -1.95445e-05
     -3.2076e-05    -2.54573e-05
     -1.0655e-05    -1.22009e-05
     -1.8974e-05    -2.28238e-05
    -0.000108143     -0.00012613
     -3.6503e-05    -3.47282e-05
     -4.8267e-05    -4.76018e-05
    -0.000406514    -0.000452119
    -0.000129072    -0.000174598
     -9.2229e-05    -0.000103324
     -0.00143624     -0.00127289
     -4.3321e-05    -3.54513e-05
    -0.000562279    -0.000438715
    -0.000637718    -0.000608223
      -9.702e-06    -1.94091e-05
     -5.7827e-05    -6.21674e-05
    -0.000213363    -0.000236507
     -3.6139e-05    -5.16331e-05
    -0.000339266    -0.000289329
    -0.000317127    -0.000219634
    -0.000158476     -0.00011687
     -9.7489e-05    -0.000119755
      -4.305e-06    -9.97656e-06
    -0.000536486    -0.000441427
     -0.00151691      -0.0011432
     -2.0803e-05    -1.43188e-05
     -0.00132167     -0.00132034
    -0.000577647    -0.000514073
     -0.00109098     -0.00120335
     -0.00142026     -0.00139555
    -0.000340795    -0.000401612
     -1.4314e-05    -2.58345e-05
     -0.00109662     -0.00105813
     -2.6656e-05    -4.13674e-05
    -0.000104523    -0.000119562
     -2.9139e-05    -3.00491e-05
     -0.00105562      -0.0012007
    -0.000885643    -0.000778424
      -0.0014951     -0.00129756
     -0.00074809    -0.000704055
     -1.5282e-05    -2.56302e-05
    -0.000333288    -0.000241445
    -0.000671918    -0.000749098
    -0.000398871    -0.000347811
    -0.000715635    -0.000504483
     -0.00123488    -0.000923048
     -3.2505e-05    -7.09705e-05
    -0.000181846    -0.000223819
     -1.0074e-05    -1.69327e-05
     -0.00113263     -0.00144401
      -6.719e-05    -0.000103745
     -8.6503e-05    -6.20125e-05
     -0.00137707     -0.00144368
      -6.261e-05    -0.000120725
     -2.8365e-05    -3.35586e-05
    -0.000315903    -0.000310832
     -0.00125766     -0.00123571
     -8.4397e-05    -0.000109824
     -0.00020608    -0.000273881
      -8.998e-05     -9.9418e-05
     -1.1349e-05    -1.67709e-05
     -0.00146958     -0.00133715
      -7.056e-06    -1.47651e-05
    -0.000864861    -0.000735496
     -5.5234e-05    -6.19018e-05
    -0.000733419     -0.00065248
      -7.165e-05    -4.56054e-05
    -0.000216913    -0.000163078
    -0.000192664     -0.00020018
     -3.6742e-05    -5.80494e-05
     -2.5388e-05    -2.49499e-05
    -0.000696691    -0.000715024
     -2.3171e-05    -3.47466e-05
     -2.1173e-05    -1.73742e-05
    -0.000750723    -0.000350899
     -3.0692e-05    -3.77606e-05
      -6.146e-06    -1.70921e-05
     -1.2067e-05    -1.36239e-05
    -0.000295416    -0.000442642
    -0.000307313    -0.000194612
      -2.701e-05    -1.57483e-05
     -6.1556e-05    -8.72731e-05
    -0.000572666    -0.000490135
    -0.000484664    -0.000698796
     -0.00013471    -0.000162842
    -0.000884825    -0.000697599
     -3.9166e-05    -4.84529e-05
    -0.000171812    -7.34396e-05
     -0.00223476     -0.00230058
    -0.000202825    -0.000241269
    -0.000128966    -5.87314e-05
    -0.000175787    -0.000132129
    -0.000746417    -0.000933482
     -6.8064e-05    -7.07998e-05
     -1.7022e-05     -1.6611e-05
     -8.2136e-05     -6.7738e-05
      -2.744e-05    -3.09092e-05
    -0.000190238    -0.000286279
      -5.099e-05    -6.28603e-05


==> scatterplots/nh3/isotropic_fit_exp_dispersion_unconstrained.dat <==
QM Energy	FF Energy
     -0.00339889       -0.003447
     -0.00690211     -0.00700181
    -0.000611598    -0.000574889
    -0.000892868     -0.00083645
     -0.00536742     -0.00532842
      -0.0008811    -0.000956475
     -0.00130517     -0.00126236
    -0.000510214    -0.000454211
      -0.0033181     -0.00326367
     -0.00407792     -0.00398914
     -0.00088382    -0.000819114
      -0.0014683     -0.00161943
    -0.000789404    -0.000689264
     -0.00387572     -0.00379798
    -0.000929175    -0.000828638
     -0.00101753    -0.000963711
     -0.00906666     -0.00959112
    -0.000749802    -0.000674937
     -0.00201638     -0.00194191
    -0.000899363    -0.000841999
     -0.00795338     -0.00839944
     -0.00132855     -0.00140873
     -0.00256537     -0.00240534
     -0.00582085     -0.00590417
     -0.00238002     -0.00217863
     -0.00163425     -0.00159612
      -0.0043835     -0.00444481
    -0.000972825    -0.000874005
     -0.00109826    -0.000901307
    -0.000660342    -0.000542776
    -0.000595676    -0.000581563
     -0.00065519    -0.000645171
     -0.00185486     -0.00161988
     -0.00122139     -0.00108118
    -0.000904133    -0.000856714
     -0.00382383     -0.00365139
     -0.00191564     -0.00203918
      -0.0077027     -0.00771849
     -0.00867141     -0.00845577
      -0.0018194     -0.00187985
     -0.00243382     -0.00246318
    -0.000806518    -0.000792352
     -0.00126916     -0.00125694
     -0.00515613     -0.00519652
     -0.00293197     -0.00272636
     -0.00129642     -0.00135005
     -0.00632013     -0.00637876
    -0.000907342    -0.000884153
     -0.00678777     -0.00662738
    -0.000531661    -0.000572382
     -0.00168101     -0.00164871
    -0.000496986    -0.000474351
     -0.00102314    -0.000920354
     -0.00517925      -0.0052416
    -0.000593878    -0.000626434
    -0.000776445    -0.000710175
     -0.00162521     -0.00150712
      -0.0011265    -0.000960576
     -0.00575428     -0.00557175
     -0.00266765     -0.00251518
     -0.00111058     -0.00117513
     -0.00785321     -0.00800947
     -0.00219061     -0.00217921
     -0.00121452     -0.00121268
     -0.00122196     -0.00112079
     -0.00245103     -0.00234289
     -0.00307304     -0.00287079
     -0.00341352     -0.00367532
      -0.0061893     -0.00618902
      -0.0014721     -0.00161158
     -0.00551157     -0.00530938
     -0.00125769     -0.00117241
     -0.00477376     -0.00509422
     -0.00114858     -0.00109073
    -0.000548055    -0.000586605
    -0.000843267    -0.000750854
     -0.00159399     -0.00158961
     -0.00113705     -0.00131283
     -0.00432718     -0.00389252
    -0.000586133    -0.000550011
     -0.00439933     -0.00429882
     -0.00160747     -0.00152031
     -0.00209047     -0.00218636
     -0.00226969     -0.00206192
     -0.00261182     -0.00255363
    -0.000697214    -0.000650134
     -0.00237959     -0.00225915
     -0.00080001    -0.000798991
     -0.00676685     -0.00682141
    -0.000815526    -0.000755472
    -0.000781411    -0.000724176
     -0.00631721     -0.00587358
     -0.00118076     -0.00100871
    -0.000632518    -0.000634115
     -0.00789878      -0.0080524
     -0.00101019     -0.00105905
    -0.000789354    -0.000803677
     -0.00300117     -0.00325526
    -0.000711563    -0.000642754
     -0.00276489     -0.00266427
     -0.00960904     -0.00992512
     -0.00188785     -0.00190087
     -0.00561257     -0.00587234
    -0.000763996    -0.000725722
     -0.00352539     -0.00370768
     -0.00068039    -0.000708925
      -0.0010576     -0.00111734
     -0.00192757     -0.00174011
    -0.000867326    -0.000716613
     -0.00244656     -0.00241364
     -0.00301197      -0.0029044
     -0.00261929     -0.00266878
     -0.00592775     -0.00568965
     -0.00579358     -0.00565445
     -0.00390414     -0.00407092
      -0.0023437     -0.00207202
    -0.000768286    -0.000710749
     -0.00479337     -0.00451523
      -0.0023561     -0.00205389
     -0.00831031     -0.00886008
     -0.00317746     -0.00323928
      -0.0012516     -0.00118702
      -0.0015887     -0.00159277
     -0.00157765     -0.00159452
     -0.00125781     -0.00110963
     -0.00150168     -0.00151296
    -0.000623766    -0.000563022
    -0.000956136    -0.000803489
     -0.00136198     -0.00141728
     -0.00835762     -0.00868314
     -0.00219284     -0.00209586
     -0.00110075     -0.00108084
     -0.00925932     -0.00954904
    -0.000683658     -0.00060635
      -0.0047243     -0.00494498
    -0.000804484    -0.000723571
     -0.00052691    -0.000571049
     -0.00555244     -0.00519016
    -0.000963873    -0.000944157
     -0.00335917     -0.00320413
      -0.0103279      -0.0104169
     -0.00150569     -0.00142251
     -0.00175281     -0.00172758
     -0.00169213     -0.00168428
     -0.00468926     -0.00477888
     -0.00389114     -0.00403008
    -0.000721871    -0.000613301
     -0.00110559     -0.00115965
     -0.00105785    -0.000894091
    -0.000970876    -0.000931407
     -0.00110728    -0.000997425
     -0.00299689     -0.00296661
    -0.000573525    -0.000520447
     -0.00207358     -0.00190621
      -0.0013308     -0.00114709
     -0.00283996       -0.002692
     -0.00313486     -0.00302969
    -0.000642441    -0.000645324
    -0.000567106    -0.000549178
     -0.00569147     -0.00580498
     -0.00211833     -0.00222733
     -0.00951338     -0.00960543
     -0.00150558     -0.00155796
     -0.00503186     -0.00509268
    -0.000569615    -0.000510385
     -0.00156439     -0.00137204
    -0.000652959    -0.000619334
     -0.00454137     -0.00448899
     -0.00284739     -0.00311462
     -0.00119955     -0.00122686
     -0.00619863     -0.00637303
     -0.00235342     -0.00219616
     -0.00222934     -0.00208766
     -0.00203875     -0.00215656
    -0.000875431    -0.000860732
    -0.000777323    -0.000767492
     -0.00468494     -0.00467496
    -0.000969553     -0.00101081
     -0.00267401     -0.00254369
     -0.00114698     -0.00127576
     -0.00111463     -0.00114904
     -0.00207503     -0.00195272
     -0.00182261     -0.00172111
     -0.00433084     -0.00471585
     -0.00309082     -0.00297927
     -0.00174777     -0.00159627
     -0.00392229     -0.00358723
     -0.00928551     -0.00916726
    -0.000762798    -0.000774089
    -0.000759453    -0.000682591
     -0.00182017     -0.00201583
     -0.00810492     -0.00808422
     -0.00576201     -0.00561453
    -0.000915046    -0.000974152
    -0.000761381    -0.000699891
     -0.00838754     -0.00829417
    -0.000587919    -0.000619958
     -0.00551189     -0.00501544
    -0.000927856    -0.000917291
     -0.00149769     -0.00166802
     -0.00629476     -0.00578262
     -0.00180579     -0.00166133
     -0.00285414      -0.0027769
     -0.00220594     -0.00201848
    -0.000989735     -0.00100022
     -0.00116913     -0.00105853
     -0.00574968     -0.00576544
     -0.00205236     -0.00208943
    -0.000635086    -0.000628844
     -0.00174061     -0.00185634
     -0.00412805     -0.00378772
    -0.000778145    -0.000829497
     -0.00337814     -0.00331652
     -0.00276095     -0.00287246
     -0.00162947     -0.00164514
     -0.00123487     -0.00113401
    -0.000723607    -0.000715455
     -0.00156933     -0.00144672
     -0.00228396     -0.00232411
    -0.000918584    -0.000868863
     -0.00133684     -0.00120532
      -0.0011932      -0.0012563
     -0.00435801     -0.00438482
     -0.00154669     -0.00154495
     -0.00596036      -0.0059796
    -0.000896329    -0.000878494
    -0.000876786    -0.000779081
     -0.00132922     -0.00124599
     -0.00215215     -0.00212493
    -0.000515632    -0.000423454
     -0.00166722     -0.00151471
     -0.00114995     -0.00109961
    -0.000682143    -0.000632166
    -0.000653008    -0.000623925
     -0.00182866       -0.001953
     -0.00692385     -0.00714762
     -0.00374076     -0.00410574
     -0.00135528     -0.00122287
      -0.0010635     -0.00100764
       -0.007413     -0.00749919
     -0.00681274     -0.00659836
     -0.00380006     -0.00395462
     -0.00272635     -0.00288686
     -0.00292296      -0.0029698
     -0.00555066     -0.00543602
     -0.00102784     -0.00095969
      -0.0036937     -0.00363323
     -0.00188675     -0.00185213
     -0.00261038     -0.00250054
     -0.00721746      -0.0077143
     -0.00381166     -0.00372605
     -0.00145372     -0.00131786
     -0.00215721     -0.00223999
     -0.00317783     -0.00316219
     -0.00701276      -0.0070591
     -0.00118187    -0.000994077
     -0.00202212     -0.00198239
     -0.00193189      -0.0018099
    -0.000822182    -0.000737958
     -0.00489169     -0.00461576
    -0.000993984     -0.00106049
     -0.00135458     -0.00141097
       -0.002706     -0.00255148
     -0.00108016      -0.0012151
     -0.00118015     -0.00121609
    -0.000956504     -0.00097955
    -0.000599268    -0.000604358
     -0.00127902     -0.00117475
      -0.0030343     -0.00303014
     -0.00193273     -0.00188378
     -0.00119624     -0.00119228
     -0.00191702     -0.00202753
     -0.00569908     -0.00589156
     -0.00138476     -0.00136061
    -0.000845075    -0.000750276
     -0.00128136     -0.00132159
    -0.000797461    -0.000795996
     -0.00256917     -0.00260387
     -0.00386811     -0.00418377
     -0.00597567     -0.00577149
     -0.00737613     -0.00734291
     -0.00294329     -0.00295492
    -0.000673676    -0.000633677
    -0.000663485    -0.000584556
     -0.00987636     -0.00987916
     -0.00326414     -0.00310449
     -0.00601705     -0.00594018
     -0.00229036     -0.00241396
      -0.0021163      -0.0021972
     -0.00313537     -0.00307515
    -0.000709319    -0.000650598
    -0.000852388    -0.000888269
     -0.00446419     -0.00446338
     -0.00506024     -0.00495693
    -0.000728472    -0.000689972
     -0.00261683     -0.00270359
     -0.00426796     -0.00409936
    -0.000977303    -0.000873956
    -0.000569448    -0.000489188
     -0.00670506     -0.00701363
     -0.00201144     -0.00223111
    -0.000733697    -0.000710502
     -0.00270857     -0.00265974
     -0.00370223     -0.00372694
     -0.00511941     -0.00489759
    -0.000722225    -0.000664068
     -0.00470316     -0.00490272
    -0.000748975     -0.00084656
    -0.000966777     -0.00080834
     -0.00209453      -0.0022617
     -0.00129205     -0.00126448
      -0.0024902     -0.00257046
     -0.00328774     -0.00298145
      -0.0011326     -0.00117576
    -0.000491074    -0.000430211
    -0.000591131    -0.000569996
    -0.000682127    -0.000564564
    -0.000648477    -0.000600478
     -0.00104961     -0.00105043
     -0.00227957     -0.00243475
     -0.00504388     -0.00499688
     -0.00243457      -0.0025328
    -0.000729717    -0.000617313
      -0.0043225     -0.00403199
     -0.00253204     -0.00235615
     -0.00793823     -0.00846227
     -0.00463657     -0.00507213
     -0.00293482      -0.0029659
     -0.00084657     -0.00069303
     -0.00242771     -0.00226314
    -0.000587079    -0.000495619
    -0.000875784    -0.000761296
     -0.00080431    -0.000859183
      -0.0077272     -0.00815892
     -0.00463294     -0.00439993
     -0.00411235     -0.00401043
     -0.00106497    -0.000929292
     -0.00344628     -0.00388324
    -0.000925971    -0.000996469
     -0.00849783     -0.00846828
      -0.0101732       -0.010591
     -0.00176203     -0.00197474
     -0.00086021     -0.00081043
     -0.00629416     -0.00629016
      -0.0024662     -0.00226261
     -0.00247836     -0.00255291
     -0.00284191     -0.00292959
     -0.00320044     -0.00318348
     -0.00297288      -0.0025592
     -0.00597631     -0.00550857
    -0.000542013    -0.000518585
     -0.00356643     -0.00356696
     -0.00109449     -0.00109445
    -0.000457439     -0.00040661
    -0.000978951     -0.00102002
     -0.00746897     -0.00698275
     -0.00730277     -0.00717506
    -0.000816984    -0.000764062
      -0.0018658     -0.00184865
     -0.00163088     -0.00167173
     -0.00353609     -0.00353984
     -0.00487837     -0.00460648
     -0.00131698     -0.00111683
     -0.00101345     -0.00110572
     -0.00111651     -0.00103114
     -0.00456592     -0.00445408
     -0.00630011     -0.00636267
     -0.00199779     -0.00194038
    -0.000914891    -0.000831109
     -0.00300923     -0.00277242
      -0.0052386     -0.00509763
     -0.00206792      -0.0019578
     -0.00052417    -0.000499681
    -0.000668455    -0.000701437
     -0.00132027     -0.00130205
    -0.000925628    -0.000799495
     -0.00397569     -0.00408773
     -0.00298243     -0.00322557
     -0.00382091     -0.00350987
     -0.00169919     -0.00168701
     -0.00132627     -0.00140957
     -0.00202961     -0.00196286
     -0.00045934    -0.000471293
     -0.00149199     -0.00142696
    -0.000723887    -0.000687349
    -0.000972432    -0.000903204
     -0.00381673     -0.00357374
     -0.00464934     -0.00432264
     -0.00116468     -0.00108826
    -0.000821647    -0.000803764
     -0.00116121     -0.00117445
       -0.001587     -0.00147934
     -0.00299858     -0.00287244
    -0.000828426    -0.000760958
     -0.00145016     -0.00163079
     -0.00177144     -0.00178331
     -0.00521472     -0.00484654
    -0.000578245    -0.000517392
     -0.00299946     -0.00292853
     -0.00199814     -0.00185902
    -0.000961165    -0.000809963
     -0.00192316     -0.00197079
     -0.00061231    -0.000621128
     -0.00262084     -0.00261031
     -0.00307024     -0.00276921
     -0.00450487     -0.00424986
     -0.00446166     -0.00447755
     -0.00149401     -0.00164553
     -0.00385911      -0.0036246
     -0.00188035     -0.00186822
    -0.000683257    -0.000718647
     -0.00846829     -0.00831488
     -0.00280117     -0.00296679
     -0.00398594     -0.00369389
     -0.00714565     -0.00725996
     -0.00119542     -0.00116366
     -0.00262585     -0.00261923
     -0.00216771     -0.00233257
      -0.0024095     -0.00245966
      -0.0015635     -0.00161425
     -0.00064507    -0.000682328
     -0.00150448     -0.00148093
     -0.00210439     -0.00207473
      -0.0035951      -0.0032458
     -0.00236412     -0.00222083
    -0.000602197    -0.000603019
    -0.000901557    -0.000934912
     -0.00800697     -0.00836561
      -0.0070479     -0.00703425
     -0.00212856     -0.00181333
     -0.00200415     -0.00203621
     -0.00447348      -0.0039158
     -0.00157357     -0.00152946
     -0.00348342     -0.00351249
     -0.00207693     -0.00209704
     -0.00189316     -0.00185552
     -0.00152221     -0.00143486
    -0.000733049    -0.000640871
     -0.00523061     -0.00508907
    -0.000968219     -0.00100348
     -0.00126999      -0.0010888
     -0.00833728     -0.00870968
     -0.00197367      -0.0021328
    -0.000707341    -0.000648589
      -0.0065608     -0.00633896
     -0.00255281     -0.00251164
     -0.00254994     -0.00269612
    -0.000771847    -0.000848572
      -0.0028581     -0.00271096
     -0.00490165     -0.00505864
     -0.00952525     -0.00964421
     -0.00669543     -0.00619284
     -0.00612261     -0.00600717
     -0.00268119     -0.00276006
     -0.00957673     -0.00973173
    -0.000595469     -0.00053031
      -0.0055216     -0.00545508
      -0.0120868       -0.013002
     -0.00535544     -0.00511759
     -0.00423543     -0.00432764
     -0.00889571     -0.00890599
     -0.00147944     -0.00129441
     -0.00215539     -0.00208601
     -0.00101057     -0.00106154
     -0.00852203     -0.00816711
      -0.0010233     -0.00111414
    -0.000669229    -0.000583462
     -0.00388436     -0.00387832
     -0.00433477     -0.00440303
     -0.00175695      -0.0016422
     -0.00124229     -0.00117269
     -0.00104588    -0.000946678
     -0.00072454    -0.000687571
    -0.000658709     -0.00062737
     -0.00560079     -0.00574412
    -0.000746689    -0.000699909
     -0.00517137     -0.00543006
     -0.00365772     -0.00312932
     -0.00087814    -0.000848551
    -0.000573891    -0.000663097
     -0.00198077     -0.00189616
     -0.00255447     -0.00217833
     -0.00318762     -0.00306089
     -0.00115271     -0.00109231
     -0.00277931     -0.00247953
     -0.00174521     -0.00176994
     -0.00271859     -0.00265251
      -0.0012699     -0.00114795
      -0.0090533     -0.00908786
    -0.000877928    -0.000802818
     -0.00251133     -0.00235474
    -0.000455454    -0.000525871
     -0.00450162      -0.0044288
     -0.00385983     -0.00349813
      -0.0010841    -0.000888171
     -0.00112725     -0.00100449
     -0.00149189     -0.00132787
    -0.000767499    -0.000611257
     -0.00108816    -0.000995407
     -0.00176236     -0.00188682
     -0.00516017     -0.00521326
     -0.00336512     -0.00322871
    -0.000781772    -0.000810466
    -0.000517053    -0.000498869
     -0.00145196     -0.00143534
     -0.00485834     -0.00475153
     -0.00161859     -0.00174827
     -0.00138648     -0.00141707
     -0.00156409     -0.00146973
     -0.00198385     -0.00167462
     -0.00124861     -0.00108883
     -0.00395507     -0.00402721
    -0.000922454    -0.000836735
     -0.00134253     -0.00113021
     -0.00902261      -0.0090956
     -0.00120698     -0.00109058
     -0.00265096     -0.00277886
     -0.00272065     -0.00300587
    -0.000670488    -0.000590226
     -0.00312639     -0.00334281
     -0.00240573     -0.00218578
     -0.00188596     -0.00179558
     -0.00384677     -0.00403399
     -0.00105363    -0.000978842
     -0.00756932     -0.00745011
     -0.00623201     -0.00652415
    -0.000975691    -0.000928632
      -0.0032436     -0.00336336
     -0.00474287     -0.00466646
     -0.00162693     -0.00167156
     -0.00113918     -0.00104416
     -0.00559145     -0.00559203
     -0.00867382      -0.0083322
     -0.00122995     -0.00117739
     -0.00131497     -0.00140169
    -0.000560132    -0.000596025
    -0.000628587     -0.00058323
    -0.000951827    -0.000937897
     -0.00631488     -0.00613068
     -0.00238902     -0.00253236
     -0.00803594     -0.00781039
     -0.00107775    -0.000974156
     -0.00673135     -0.00652746
    -0.000584995    -0.000557272
     -0.00249186     -0.00247398
     -0.00264025     -0.00254398
     -0.00699391     -0.00724684
     -0.00259163     -0.00252383
    -0.000576166    -0.000581232
     -0.00120966     -0.00117475
    -0.000701745    -0.000610918
     -0.00703243     -0.00689364
      -0.0037111      -0.0036368
     -0.00150793     -0.00167646
     -0.00412315     -0.00433545
    -0.000846515    -0.000798578
     -0.00236422     -0.00225723
     -0.00083446    -0.000821264
     -0.00102848     -0.00100466
     -0.00177833     -0.00157256
     -0.00418594     -0.00403973
     -0.00110172     -0.00111019
     -0.00175873     -0.00199325
     -0.00861838     -0.00901839
    -0.000857847    -0.000905697
     -0.00102086    -0.000875764
    -0.000807802    -0.000756747
     -0.00343257     -0.00370214
     -0.00333538     -0.00338184
     -0.00234863     -0.00258383
    -0.000991211     -0.00106062
     -0.00173676     -0.00185336
     -0.00183017     -0.00166488
    -0.000773915    -0.000724115
    -0.000908451    -0.000873053
      -0.0067637     -0.00622884
     -0.00092092     -0.00101836
     -0.00121124     -0.00116122
     -0.00237641     -0.00240414
     -0.00124976     -0.00111764
     -0.00172012     -0.00185054
     -0.00201356     -0.00214783
     -0.00134944     -0.00121947
    -0.000559115    -0.000568276
     -0.00245675      -0.0024803
     -0.00242917     -0.00242183
      -0.0010015     -0.00100666
     -0.00718711     -0.00720141
     -0.00238085     -0.00243357
     -0.00440296     -0.00401339
      -0.0023252     -0.00223973
     -0.00106987     -0.00100453
    -0.000993153    -0.000834965
     -0.00167116     -0.00175943
      -0.0123315      -0.0127358
     -0.00113339     -0.00105093
    -0.000656336    -0.000617507
     -0.00920463     -0.00909687
    -0.000923221    -0.000876086
      -0.0042299     -0.00387745
     -0.00411715     -0.00401494
     -0.00173958        -0.00165
    -0.000867033    -0.000763889
     -0.00344423     -0.00332473
     -0.00216024     -0.00213263
    -0.000664169    -0.000638015
     -0.00756539     -0.00769341
     -0.00529377     -0.00497224
    -0.000943498     -0.00110792
     -0.00115977     -0.00116221
     -0.00350538     -0.00358409
    -0.000640498    -0.000659137
     -0.00168356     -0.00171931
     -0.00115304    -0.000979998
    -0.000515276    -0.000499698
     -0.00574317     -0.00585051
     -0.00491083     -0.00490278
      -0.0011145     -0.00111575
     -0.00318498     -0.00309884
     -0.00330108     -0.00328235
     -0.00311413     -0.00326944
    -0.000736885    -0.000835987
    -0.000769385    -0.000699253
     -0.00140601     -0.00129653
     -0.00273863     -0.00251407
    -0.000483246    -0.000438211
     -0.00167945     -0.00154834
     -0.00307539     -0.00274043
     -0.00216641     -0.00235029
    -0.000669493    -0.000645632
     -0.00345113     -0.00318669
     -0.00316736     -0.00287438
     -0.00216667     -0.00212068
     -0.00767045     -0.00755092
     -0.00122174     -0.00130911
     -0.00570856     -0.00570544
     -0.00144925      -0.0013402
     -0.00664114     -0.00649703
     -0.00312869       -0.003274
     -0.00843322     -0.00851715
      -0.0070653      -0.0070723
     -0.00116634     -0.00112323
     -0.00078013    -0.000921612
     -0.00680499     -0.00631545
     -0.00164824     -0.00158548
     -0.00182963     -0.00169026
     -0.00251609     -0.00227462
     -0.00126608     -0.00135036
     -0.00156708     -0.00156735
      -0.0012627     -0.00128375
     -0.00513415      -0.0049166
     -0.00425134     -0.00407551
     -0.00145803      -0.0015886
      -0.0024323     -0.00219269
     -0.00175869     -0.00153918
     -0.00128133     -0.00135986
     -0.00360229     -0.00393341
     -0.00595749     -0.00598131
     -0.00212884     -0.00207394
    -0.000861089    -0.000842331
     -0.00341304     -0.00305693
     -0.00532287     -0.00507636
    -0.000854713    -0.000744481
    -0.000751413    -0.000689666
    -0.000970227    -0.000957052
     -0.00491787     -0.00486881
     -0.00459767     -0.00470392
    -0.000820452    -0.000818331
    -0.000648007    -0.000679635
    -0.000932571    -0.000876276
     -0.00212924     -0.00195035
     -0.00144279     -0.00151642
    -0.000869556    -0.000830082
     -0.00233071     -0.00206799
     -0.00708249     -0.00705589
      -0.0021573     -0.00242047
     -0.00440192     -0.00411743
     -0.00277574       -0.002675
     -0.00220894     -0.00194718
     -0.00172524     -0.00155247
     -0.00176658     -0.00185821
    -0.000593652    -0.000541951
     -0.00346019      -0.0035445
     -0.00431166     -0.00416257
     -0.00104472     -0.00117795
     -0.00296404      -0.0029668
      -0.0011529     -0.00101537
     -0.00430852      -0.0042641
    -0.000767776    -0.000749373
    -0.000681588     -0.00070094
     -0.00265611      -0.0028201
     -0.00101838    -0.000983161
     -0.00618944     -0.00585342
       -0.001056    -0.000977217
     -0.00106587      -0.0010606
     -0.00472688     -0.00464101
     -0.00305325      -0.0029251
     -0.00364276     -0.00362368
     -0.00263071     -0.00235931
     -0.00329771     -0.00339008
     -0.00428585     -0.00455571
      -0.0040169       -0.003917
     -0.00679185     -0.00683953
     -0.00077576    -0.000682551
      -0.0018039     -0.00185901
     -0.00366771     -0.00374268
     -0.00122773     -0.00121917
    -0.000954621    -0.000923305
     -0.00168147     -0.00162156
      -0.0022953      -0.0024543
     -0.00105983     -0.00103268
     -0.00617479     -0.00625415
     -0.00487441      -0.0046229
     -0.00112498     -0.00106334
    -0.000356535    -0.000330064
     -0.00483777     -0.00505683
      -0.0100096      -0.0102083
    -0.000853616    -0.000777456
     -0.00283069     -0.00293445
     -0.00098731    -0.000835605
     -0.00134859     -0.00122072
     -0.00112363     -0.00123063
    -0.000975526    -0.000947034
     -0.00108521     -0.00107716
     -0.00419779     -0.00376508
      -0.0025247     -0.00261476
     -0.00254081     -0.00288233
     -0.00126838     -0.00121791
     -0.00106291    -0.000961054
     -0.00504688     -0.00489106
     -0.00828675     -0.00823365
     -0.00194371     -0.00183486
    -0.000746167    -0.000724075
     -0.00192955     -0.00174023
     -0.00130071     -0.00118525
     -0.00539348     -0.00540579
     -0.00160472     -0.00151424
     -0.00168468     -0.00158655
      -0.0049771     -0.00501702
     -0.00073048    -0.000610458
     -0.00203534     -0.00204739
      -0.0055191     -0.00507612
    -0.000987794    -0.000910768
    -0.000560496    -0.000593458
     -0.00319334     -0.00305448
    -0.000976863     -0.00103799
    -0.000521349    -0.000482779
      -0.0016062     -0.00146543
     -0.00127173     -0.00120727
     -0.00727316     -0.00719435
     -0.00534672     -0.00513281
    -0.000755087    -0.000804466
    -0.000963133    -0.000920967
    -0.000470801    -0.000451207
       -0.003573      -0.0038993
     -0.00205212     -0.00224264
     -0.00449934      -0.0043407
    -0.000814624    -0.000738628
     -0.00176249     -0.00171139
    -0.000793369    -0.000660541
     -0.00252338     -0.00269962
     -0.00113987     -0.00117476
      -0.0011524    -0.000992318
     -0.00517449     -0.00538429
    -0.000958591    -0.000869681
     -0.00121663      -0.0011984
     -0.00447334     -0.00452751
     -0.00085452    -0.000808589
      -0.0015109     -0.00140659
     -0.00206638     -0.00198498
      -0.0013741      -0.0012709
     -0.00217522     -0.00203455
    -0.000550923    -0.000560762
    -0.000580442    -0.000536295
     -0.00184615     -0.00180195
     -0.00288091     -0.00263441
     -0.00126288     -0.00136743
     -0.00188707      -0.0016265
    -0.000868199     -0.00077997
    -0.000435624    -0.000361072
     -0.00374988      -0.0038385
     -0.00481899     -0.00446094
     -0.00312872     -0.00287317
     -0.00294347     -0.00288577
    -0.000774037     -0.00067029
     -0.00997908      -0.0107797
    -0.000800355    -0.000657843
     -0.00127406     -0.00124673
     -0.00141106      -0.0013994
     -0.00105999    -0.000958963
     -0.00479696     -0.00432832
     -0.00548433     -0.00541623
     -0.00182541     -0.00171481
     -0.00200483     -0.00194076
     -0.00128813     -0.00138009
     -0.00077012    -0.000614704
      -0.0063357     -0.00638627
      -0.0017261     -0.00165643
     -0.00073062    -0.000696081
     -0.00114472       -0.001096
     -0.00198332       -0.001834
     -0.00185696      -0.0020776
     -0.00740552     -0.00736287
    -0.000850371     -0.00072139
    -0.000691185    -0.000653883
    -0.000627197    -0.000575301
    -0.000745594    -0.000755922
      -0.0016028     -0.00177573
      -0.0010017    -0.000981817
     -0.00110495     -0.00104448
     -0.00347642       -0.003598
     -0.00203269     -0.00223933
     -0.00166271     -0.00166315
     -0.00734998     -0.00746253
     -0.00107401    -0.000983076
     -0.00309896     -0.00277647
     -0.00392585     -0.00404069
    -0.000673663    -0.000673619
      -0.0012541      -0.0012941
     -0.00240345     -0.00251264
    -0.000996485     -0.00103348
     -0.00287811     -0.00288765
     -0.00247548     -0.00220067
      -0.0021027      -0.0019726
     -0.00169322     -0.00175501
    -0.000428416    -0.000408014
      -0.0028242     -0.00292425
     -0.00596806     -0.00555018
    -0.000524209    -0.000489768
     -0.00707684     -0.00703841
     -0.00404376     -0.00393902
      -0.0054181     -0.00546805
     -0.00728151     -0.00717857
     -0.00293837     -0.00308201
    -0.000653334    -0.000680351
     -0.00602123     -0.00589437
    -0.000844265    -0.000862128
     -0.00151924      -0.0015969
     -0.00077298    -0.000801422
     -0.00537827     -0.00554556
     -0.00550308     -0.00554901
     -0.00696416     -0.00669921
     -0.00473463     -0.00495273
    -0.000756487    -0.000797207
     -0.00229345     -0.00196601
      -0.0047466     -0.00511112
     -0.00263248      -0.0024835
     -0.00387861     -0.00364268
     -0.00470233     -0.00448812
     -0.00113014     -0.00126764
     -0.00209035     -0.00209954
    -0.000538573    -0.000569521
     -0.00634807     -0.00684137
     -0.00149117     -0.00150034
     -0.00120256     -0.00110399
     -0.00798039     -0.00807244
     -0.00156794      -0.0017156
     -0.00100161    -0.000976149
     -0.00265641     -0.00253347
     -0.00582125     -0.00583313
     -0.00129091     -0.00131779
     -0.00219381     -0.00236054
     -0.00145434     -0.00137196
    -0.000536197    -0.000537617
     -0.00672352      -0.0066341
    -0.000496354    -0.000533942
     -0.00493896       -0.004775
       -0.001172     -0.00116742
     -0.00511074     -0.00499133
     -0.00095187    -0.000865378
     -0.00196513     -0.00171617
     -0.00227735     -0.00230145
     -0.00113893     -0.00117002
    -0.000721158     -0.00073519
     -0.00425936     -0.00418902
    -0.000805521    -0.000847201
    -0.000640681    -0.000578565
     -0.00418633     -0.00404478
    -0.000816049    -0.000805362
    -0.000665005    -0.000674463
    -0.000475917    -0.000491866
     -0.00346961     -0.00377633
     -0.00232773     -0.00212806
    -0.000557967    -0.000459668
     -0.00123365     -0.00127707
     -0.00332754     -0.00338813
       -0.004373     -0.00482071
     -0.00172831     -0.00173114
     -0.00549752     -0.00525041
     -0.00116003     -0.00116564
     -0.00201022     -0.00177081
     -0.00998009      -0.0100926
     -0.00217478     -0.00228136
     -0.00178816     -0.00154177
     -0.00220227     -0.00209001
     -0.00454858     -0.00492535
     -0.00133021     -0.00133221
    -0.000561473     -0.00051525
     -0.00110279     -0.00106753
    -0.000896134    -0.000894694
      -0.0027129     -0.00284347
     -0.00111398     -0.00119087


==> scatterplots/nh3/isotropic_fit_exp_edrudes_unconstrained.dat <==
Edrude_ind 		 Edrude_dhf
     -0.00015943      -0.00000088
     -0.00117239      -0.00000514
     -0.00007032      -0.00000127
     -0.00005849      -0.00000044
     -0.00086121       0.00007510
     -0.00007321      -0.00000083
     -0.00019174      -0.00000859
     -0.00002731       0.00000112
     -0.00015885       0.00001080
     -0.00095266      -0.00011922
     -0.00003353       0.00000031
     -0.00010636       0.00000266
     -0.00002835       0.00000050
     -0.00035842      -0.00002302
     -0.00017252      -0.00000772
     -0.00015000      -0.00000708
     -0.00165189      -0.00018414
     -0.00011178       0.00000101
     -0.00015086       0.00000018
     -0.00012635      -0.00000169
     -0.00146169      -0.00021766
     -0.00008627       0.00000426
     -0.00014632       0.00000619
     -0.00036820      -0.00002295
     -0.00044012      -0.00004291
     -0.00031966       0.00001872
     -0.00063201      -0.00006595
     -0.00019226      -0.00001002
     -0.00000768       0.00000027
     -0.00014936       0.00000581
     -0.00004959       0.00000103
     -0.00009256      -0.00000427
     -0.00045166       0.00003112
     -0.00010415       0.00000890
     -0.00012683       0.00000361
     -0.00067271       0.00005527
     -0.00021422       0.00000121
     -0.00063181       0.00001647
     -0.00230850       0.00014306
     -0.00017637       0.00000797
     -0.00010849       0.00000880
     -0.00011261      -0.00000056
     -0.00011284      -0.00000093
     -0.00045141       0.00001268
     -0.00011632       0.00000450
     -0.00005356       0.00000163
     -0.00076157      -0.00003910
     -0.00004562      -0.00000058
     -0.00062421      -0.00006932
     -0.00003942       0.00000055
     -0.00018900      -0.00000094
     -0.00004299      -0.00000070
     -0.00003953       0.00000069
     -0.00059384       0.00001965
     -0.00003426       0.00000118
     -0.00012585      -0.00000017
     -0.00030253      -0.00001018
     -0.00022947      -0.00000876
     -0.00112579      -0.00013619
     -0.00049630      -0.00003682
     -0.00009548       0.00000012
     -0.00042358      -0.00002824
     -0.00025237       0.00001399
     -0.00016720      -0.00000265
     -0.00007780       0.00000433
     -0.00014890       0.00000353
     -0.00034352      -0.00002196
     -0.00041344      -0.00003675
     -0.00114451      -0.00015738
     -0.00012177       0.00000638
     -0.00117442       0.00005562
     -0.00021889      -0.00000098
     -0.00051238      -0.00005309
     -0.00010874      -0.00000340
     -0.00004016       0.00000083
     -0.00003168       0.00000125
     -0.00011350       0.00000913
     -0.00007604      -0.00000218
     -0.00100502       0.00003556
     -0.00005729      -0.00000209
     -0.00034549      -0.00001715
     -0.00010606       0.00000766
     -0.00017442       0.00000499
     -0.00010874       0.00000203
     -0.00016560      -0.00000591
     -0.00004933       0.00000277
     -0.00044817      -0.00003140
     -0.00010650      -0.00000173
     -0.00033837       0.00002431
     -0.00003241       0.00000081
     -0.00012615       0.00000334
     -0.00160516      -0.00025714
     -0.00006389       0.00000412
     -0.00003207       0.00000112
     -0.00156336      -0.00002231
     -0.00010223      -0.00000399
     -0.00009836      -0.00000349
     -0.00030590       0.00000319
     -0.00010872       0.00000343
     -0.00050134      -0.00004531
     -0.00024079      -0.00000237
     -0.00024004       0.00000702
     -0.00077972      -0.00005910
     -0.00006460      -0.00000081
     -0.00045151      -0.00000715
     -0.00003565       0.00000103
     -0.00012663      -0.00000523
     -0.00032255      -0.00001298
     -0.00003176       0.00000188
     -0.00032927      -0.00001529
     -0.00045567      -0.00002657
     -0.00027744       0.00001596
     -0.00112703       0.00008114
     -0.00121973      -0.00015774
     -0.00021097       0.00000336
     -0.00008694       0.00000241
     -0.00004950       0.00000080
     -0.00123712      -0.00017434
     -0.00007988       0.00000066
     -0.00102834      -0.00003788
     -0.00016841       0.00000009
     -0.00006869       0.00000230
     -0.00012777       0.00001067
     -0.00018101       0.00000061
     -0.00028100      -0.00001779
     -0.00005424       0.00000292
     -0.00007086      -0.00000211
     -0.00002745       0.00000118
     -0.00012499      -0.00000224
     -0.00145641       0.00002467
     -0.00043676       0.00002609
     -0.00003829       0.00000213
     -0.00121339       0.00010835
     -0.00012136       0.00000438
     -0.00046154       0.00003157
     -0.00013475       0.00000081
     -0.00005525      -0.00000167
     -0.00046191      -0.00002176
     -0.00005409       0.00000115
     -0.00031951      -0.00001288
     -0.00230431      -0.00014594
     -0.00025267      -0.00000786
     -0.00006666      -0.00000200
     -0.00015777      -0.00000352
     -0.00027340      -0.00000352
     -0.00026934       0.00001007
     -0.00004565       0.00000269
     -0.00010226      -0.00000259
     -0.00002764       0.00000142
     -0.00013400      -0.00000508
     -0.00003381       0.00000195
     -0.00029942       0.00002938
     -0.00008845      -0.00000269
     -0.00004919       0.00000336
     -0.00035093       0.00002076
     -0.00037811       0.00004845
     -0.00039233      -0.00002288
     -0.00007843      -0.00000350
     -0.00007673       0.00000196
     -0.00081796       0.00001361
     -0.00014189       0.00000834
     -0.00074642      -0.00006199
     -0.00016780      -0.00000143
     -0.00038189       0.00001925
     -0.00008981       0.00000326
     -0.00006497       0.00000499
     -0.00005533      -0.00000199
     -0.00066404       0.00002409
     -0.00016361      -0.00000587
     -0.00008654      -0.00000180
     -0.00055621      -0.00001730
     -0.00010113      -0.00000141
     -0.00010049       0.00000346
     -0.00010013       0.00000233
     -0.00007674       0.00000044
     -0.00006979       0.00000189
     -0.00046850       0.00002649
     -0.00011368      -0.00000133
     -0.00014378       0.00001235
     -0.00007798       0.00000012
     -0.00008469       0.00000122
     -0.00034827       0.00000175
     -0.00010853       0.00000367
     -0.00026289       0.00001662
     -0.00025714      -0.00000055
     -0.00039490      -0.00002969
     -0.00023781       0.00002790
     -0.00052529      -0.00007604
     -0.00008212      -0.00000254
     -0.00011503      -0.00000359
     -0.00021021      -0.00000655
     -0.00206189       0.00022917
     -0.00150008      -0.00020617
     -0.00008933      -0.00000409
     -0.00010034      -0.00000284
     -0.00169830       0.00019114
     -0.00006355      -0.00000205
     -0.00127956       0.00004531
     -0.00008625      -0.00000296
     -0.00012461      -0.00000724
     -0.00135942       0.00010505
     -0.00009227       0.00000478
     -0.00010341       0.00000797
     -0.00007658       0.00000121
     -0.00006869       0.00000368
     -0.00021546       0.00000827
     -0.00080983       0.00002897
     -0.00019642      -0.00000631
     -0.00004629      -0.00000049
     -0.00015241      -0.00000557
     -0.00086430       0.00002724
     -0.00005462       0.00000234
     -0.00032296       0.00000120
     -0.00023636       0.00001491
     -0.00014789       0.00000553
     -0.00002852       0.00000156
     -0.00005368       0.00000069
     -0.00004166       0.00000159
     -0.00034705      -0.00002893
     -0.00014603      -0.00000706
     -0.00005710       0.00000178
     -0.00011252       0.00000128
     -0.00083919      -0.00008162
     -0.00019496      -0.00000540
     -0.00081242      -0.00001956
     -0.00013267      -0.00000020
     -0.00014563      -0.00000548
     -0.00025127      -0.00000831
     -0.00006286       0.00000020
     -0.00003400       0.00000173
     -0.00002879       0.00000191
     -0.00008251       0.00000009
     -0.00009744      -0.00000301
     -0.00008262      -0.00000221
     -0.00016599       0.00000027
     -0.00067087      -0.00004154
     -0.00015042       0.00000225
     -0.00003782       0.00000239
     -0.00003051       0.00000036
     -0.00123932      -0.00003443
     -0.00130358      -0.00000810
     -0.00044804      -0.00001140
     -0.00011450       0.00000484
     -0.00032975       0.00001686
     -0.00106634      -0.00004183
     -0.00016394       0.00000069
     -0.00009173      -0.00000300
     -0.00019648       0.00000910
     -0.00014136      -0.00000391
     -0.00072414      -0.00004099
     -0.00071524       0.00005894
     -0.00004772       0.00000327
     -0.00019287      -0.00001054
     -0.00035385       0.00004073
     -0.00015257       0.00000339
     -0.00023598       0.00000325
     -0.00016535       0.00001219
     -0.00010544       0.00000823
     -0.00014068      -0.00000534
     -0.00093898      -0.00011019
     -0.00007702      -0.00000085
     -0.00016852      -0.00000309
     -0.00045661      -0.00001255
     -0.00005148       0.00000027
     -0.00010990       0.00000316
     -0.00012411      -0.00000714
     -0.00002950       0.00000046
     -0.00008309      -0.00000142
     -0.00031792      -0.00000819
     -0.00006397       0.00000179
     -0.00011528      -0.00000370
     -0.00022267      -0.00000750
     -0.00072946      -0.00003823
     -0.00010997       0.00000088
     -0.00003037       0.00000116
     -0.00011591      -0.00000370
     -0.00005195       0.00000275
     -0.00038096       0.00001712
     -0.00047166      -0.00003479
     -0.00120903       0.00012399
     -0.00080831       0.00001526
     -0.00009755       0.00000260
     -0.00004744      -0.00000134
     -0.00010381       0.00000330
     -0.00060215      -0.00007358
     -0.00040082       0.00004794
     -0.00129103      -0.00009826
     -0.00024135       0.00001763
     -0.00020566      -0.00000893
     -0.00044201       0.00002100
     -0.00010805       0.00000293
     -0.00010017      -0.00000378
     -0.00074181      -0.00005859
     -0.00027049       0.00003151
     -0.00010442      -0.00000346
     -0.00033965      -0.00002290
     -0.00040066       0.00003504
     -0.00002715       0.00000090
     -0.00009968      -0.00000357
     -0.00113928      -0.00017880
     -0.00015147       0.00000565
     -0.00007537      -0.00000201
     -0.00044952      -0.00002821
     -0.00046981       0.00003125
     -0.00119695      -0.00020610
     -0.00012453      -0.00000329
     -0.00036185       0.00002801
     -0.00004102       0.00000079
     -0.00002925       0.00000049
     -0.00016356       0.00000144
     -0.00004009       0.00000052
     -0.00030023      -0.00002063
     -0.00073979      -0.00008560
     -0.00008245       0.00000384
     -0.00010298      -0.00000184
     -0.00009441       0.00000183
     -0.00002571       0.00000083
     -0.00007843      -0.00000180
     -0.00012752       0.00000424
     -0.00015322       0.00000752
     -0.00025506       0.00001004
     -0.00023877       0.00000191
     -0.00002621       0.00000109
     -0.00026576      -0.00001635
     -0.00047762      -0.00001374
     -0.00107604      -0.00008870
     -0.00030164       0.00001500
     -0.00039871       0.00001684
     -0.00018247       0.00000729
     -0.00051972      -0.00001737
     -0.00010640      -0.00000330
     -0.00003523       0.00000205
     -0.00006793      -0.00000044
     -0.00081792      -0.00004766
     -0.00075196       0.00002310
     -0.00018403       0.00002172
     -0.00021973       0.00001089
     -0.00027025      -0.00001879
     -0.00004750       0.00000098
     -0.00149324      -0.00009185
     -0.00185921      -0.00022567
     -0.00018293      -0.00000350
     -0.00006683      -0.00000146
     -0.00078897      -0.00006783
     -0.00020878       0.00001818
     -0.00031963      -0.00002408
     -0.00035039       0.00001776
     -0.00020741       0.00000433
     -0.00062383       0.00003645
     -0.00048883      -0.00003396
     -0.00003736       0.00000174
     -0.00058420      -0.00004543
     -0.00009441      -0.00000253
     -0.00003970       0.00000194
     -0.00011903      -0.00000264
     -0.00060206      -0.00011059
     -0.00019540       0.00001028
     -0.00006659      -0.00000138
     -0.00035128      -0.00001694
     -0.00012534      -0.00000594
     -0.00015518       0.00000264
     -0.00083916      -0.00006158
     -0.00027687      -0.00000998
     -0.00008495       0.00000041
     -0.00016011      -0.00000943
     -0.00069704      -0.00005553
     -0.00142240      -0.00015432
     -0.00005660      -0.00000049
     -0.00005295       0.00000259
     -0.00066338      -0.00008139
     -0.00119187      -0.00010219
     -0.00034991      -0.00002339
     -0.00006398      -0.00000164
     -0.00006698       0.00000214
     -0.00012236       0.00000820
     -0.00013312      -0.00000364
     -0.00076284      -0.00005834
     -0.00035448      -0.00003339
     -0.00093007      -0.00005603
     -0.00032000      -0.00002410
     -0.00012920      -0.00000167
     -0.00026888       0.00002639
     -0.00003794      -0.00000084
     -0.00008115      -0.00000088
     -0.00010339      -0.00000334
     -0.00010740      -0.00000377
     -0.00011927       0.00000747
     -0.00028635       0.00002050
     -0.00018053      -0.00000537
     -0.00012633      -0.00000547
     -0.00007529       0.00000414
     -0.00007143       0.00000158
     -0.00038500       0.00003016
     -0.00004547       0.00000097
     -0.00007587       0.00000079
     -0.00012015      -0.00000112
     -0.00127574      -0.00022569
     -0.00008689      -0.00000351
     -0.00015091       0.00000690
     -0.00037398      -0.00001246
     -0.00022118       0.00000976
     -0.00012801       0.00000476
     -0.00006539      -0.00000190
     -0.00031299      -0.00000748
     -0.00075499      -0.00003867
     -0.00095514      -0.00008938
     -0.00061025       0.00002794
     -0.00012097      -0.00000031
     -0.00040754      -0.00002970
     -0.00011906       0.00000975
     -0.00004174       0.00000033
     -0.00169831       0.00015638
     -0.00027514      -0.00001938
     -0.00088752      -0.00009117
     -0.00099701      -0.00003219
     -0.00013584       0.00001055
     -0.00034965      -0.00002069
     -0.00018166      -0.00000470
     -0.00024957       0.00001324
     -0.00019330      -0.00000187
     -0.00004213       0.00000057
     -0.00009575       0.00000524
     -0.00016390       0.00000645
     -0.00027317       0.00001431
     -0.00025243      -0.00000699
     -0.00007075      -0.00000256
     -0.00007989       0.00000239
     -0.00159607      -0.00014635
     -0.00078422      -0.00005523
     -0.00052077       0.00003533
     -0.00017005      -0.00000453
     -0.00103199       0.00006848
     -0.00021912       0.00000365
     -0.00042935      -0.00003197
     -0.00008321       0.00000446
     -0.00022146       0.00000290
     -0.00030620       0.00001839
     -0.00012824      -0.00000471
     -0.00118524      -0.00018582
     -0.00005646       0.00000222
     -0.00005690       0.00000268
     -0.00130888      -0.00001862
     -0.00014476      -0.00000565
     -0.00010165       0.00000151
     -0.00040435      -0.00001232
     -0.00009999       0.00000180
     -0.00017792       0.00000784
     -0.00006599      -0.00000121
     -0.00013073      -0.00000285
     -0.00068047      -0.00003546
     -0.00195829      -0.00015377
     -0.00191121       0.00021651
     -0.00026078       0.00000644
     -0.00018113       0.00000940
     -0.00206514      -0.00018148
     -0.00006080      -0.00000217
     -0.00053321       0.00003925
     -0.00199558       0.00006189
     -0.00148878      -0.00026660
     -0.00048385      -0.00003118
     -0.00143894      -0.00001580
     -0.00025605      -0.00001361
     -0.00028384      -0.00001038
     -0.00010018      -0.00000197
     -0.00178317       0.00013877
     -0.00006275       0.00000093
     -0.00002330       0.00000068
     -0.00050795       0.00000752
     -0.00035354      -0.00000882
     -0.00028792       0.00000129
     -0.00010349      -0.00000116
     -0.00004348       0.00000041
     -0.00011167      -0.00000219
     -0.00008164       0.00000188
     -0.00067967      -0.00005072
     -0.00003483      -0.00000016
     -0.00048472       0.00002099
     -0.00040815       0.00005936
     -0.00009223      -0.00000362
     -0.00004131      -0.00000016
     -0.00025180       0.00002606
     -0.00030920       0.00004013
     -0.00038788       0.00004747
     -0.00006507       0.00000241
     -0.00053536       0.00003533
     -0.00026754      -0.00000600
     -0.00008584       0.00000094
     -0.00021955      -0.00000099
     -0.00029389       0.00001751
     -0.00016270      -0.00000430
     -0.00014357       0.00000993
     -0.00002897       0.00000004
     -0.00078027       0.00005735
     -0.00018786      -0.00000332
     -0.00001935       0.00000075
     -0.00006360       0.00000420
     -0.00009323       0.00000617
     -0.00001535       0.00000038
     -0.00013379       0.00001123
     -0.00022725      -0.00000741
     -0.00088134      -0.00011992
     -0.00053821      -0.00003740
     -0.00010687      -0.00000585
     -0.00006208      -0.00000167
     -0.00007046      -0.00000030
     -0.00040286      -0.00001575
     -0.00014438      -0.00000439
     -0.00017191      -0.00000153
     -0.00027348      -0.00001641
     -0.00008458       0.00000667
     -0.00004661       0.00000106
     -0.00051821      -0.00004421
     -0.00015869      -0.00000689
     -0.00003576       0.00000069
     -0.00141939       0.00001090
     -0.00021978       0.00000840
     -0.00028243      -0.00001104
     -0.00020714      -0.00000518
     -0.00011203      -0.00000275
     -0.00029362       0.00000953
     -0.00038098       0.00005161
     -0.00003733       0.00000023
     -0.00033066       0.00001389
     -0.00018460       0.00000411
     -0.00187692      -0.00015650
     -0.00074005      -0.00004787
     -0.00003136       0.00000033
     -0.00044342      -0.00004328
     -0.00101127      -0.00007793
     -0.00011297       0.00000501
     -0.00020762      -0.00001223
     -0.00121563      -0.00019372
     -0.00054791      -0.00008899
     -0.00017601      -0.00000917
     -0.00011169       0.00000306
     -0.00003477       0.00000095
     -0.00014283       0.00000470
     -0.00008005      -0.00000172
     -0.00136873      -0.00008141
     -0.00026414       0.00000057
     -0.00194172      -0.00002521
     -0.00003917       0.00000032
     -0.00035343      -0.00001587
     -0.00003925       0.00000198
     -0.00028732       0.00001163
     -0.00034420       0.00004125
     -0.00117604      -0.00006320
     -0.00041293       0.00002388
     -0.00005895      -0.00000140
     -0.00012635      -0.00000397
     -0.00002155       0.00000062
     -0.00138934      -0.00003932
     -0.00064740       0.00004134
     -0.00007012       0.00000068
     -0.00048835      -0.00000909
     -0.00010335      -0.00000327
     -0.00038279       0.00000684
     -0.00011944      -0.00000183
     -0.00016176      -0.00000989
     -0.00032877      -0.00001926
     -0.00042348       0.00006051
     -0.00014997      -0.00000960
     -0.00016352      -0.00001024
     -0.00139016       0.00005441
     -0.00003879       0.00000060
     -0.00007505       0.00000520
     -0.00004037       0.00000219
     -0.00015066       0.00001063
     -0.00017454       0.00000198
     -0.00019028      -0.00000262
     -0.00008007       0.00000078
     -0.00013987      -0.00000548
     -0.00007049       0.00000001
     -0.00011288      -0.00000342
     -0.00004169       0.00000139
     -0.00205597       0.00023058
     -0.00009106      -0.00000460
     -0.00002978       0.00000088
     -0.00009723       0.00000248
     -0.00003975       0.00000067
     -0.00016463       0.00000617
     -0.00026258      -0.00001543
     -0.00006830       0.00000537
     -0.00004363      -0.00000129
     -0.00027770      -0.00000407
     -0.00029113       0.00002346
     -0.00011794       0.00000092
     -0.00014190      -0.00000234
     -0.00018772       0.00001766
     -0.00097272      -0.00014030
     -0.00041616       0.00002572
     -0.00015472       0.00000639
     -0.00019281      -0.00000840
     -0.00017223       0.00000577
     -0.00110058      -0.00005106
     -0.00011505       0.00000936
     -0.00004108       0.00000060
     -0.00210941      -0.00012783
     -0.00005990      -0.00000146
     -0.00102063      -0.00012580
     -0.00064880      -0.00003261
     -0.00029203      -0.00002048
     -0.00015117       0.00000042
     -0.00011744       0.00000223
     -0.00028179      -0.00002069
     -0.00011847      -0.00000497
     -0.00030844       0.00000774
     -0.00144639      -0.00018681
     -0.00006358       0.00000016
     -0.00004958       0.00000016
     -0.00039679       0.00001818
     -0.00007047       0.00000118
     -0.00020614      -0.00000171
     -0.00003172       0.00000100
     -0.00004779       0.00000239
     -0.00079097       0.00001740
     -0.00075945      -0.00002271
     -0.00011043      -0.00000479
     -0.00067723      -0.00008207
     -0.00044443       0.00001780
     -0.00017406      -0.00000433
     -0.00006336      -0.00000091
     -0.00004420       0.00000259
     -0.00007030      -0.00000095
     -0.00007223       0.00000422
     -0.00002729       0.00000099
     -0.00004989       0.00000363
     -0.00037773       0.00005459
     -0.00013705      -0.00000585
     -0.00004299       0.00000214
     -0.00031312       0.00003358
     -0.00039298       0.00005288
     -0.00011250       0.00000719
     -0.00111995      -0.00007644
     -0.00010905      -0.00000170
     -0.00092858      -0.00006224
     -0.00004129       0.00000279
     -0.00138910       0.00008347
     -0.00047680      -0.00001260
     -0.00190944       0.00018329
     -0.00107168       0.00005555
     -0.00011657      -0.00000321
     -0.00004494      -0.00000005
     -0.00190442       0.00019733
     -0.00019782      -0.00000880
     -0.00017715      -0.00000780
     -0.00019570       0.00002146
     -0.00013011      -0.00000443
     -0.00017187       0.00000705
     -0.00012819      -0.00000550
     -0.00095104      -0.00003234
     -0.00015648       0.00001417
     -0.00010891       0.00000662
     -0.00023541       0.00002701
     -0.00033829       0.00001056
     -0.00011671      -0.00000346
     -0.00022362      -0.00000148
     -0.00077678       0.00001279
     -0.00014723      -0.00000635
     -0.00008253       0.00000144
     -0.00009646      -0.00000351
     -0.00008007      -0.00000240
     -0.00011311      -0.00000174
     -0.00002452       0.00000072
     -0.00009735      -0.00000266
     -0.00034994      -0.00001875
     -0.00016870       0.00000144
     -0.00003926       0.00000051
     -0.00006098      -0.00000150
     -0.00013199       0.00000335
     -0.00009384       0.00000617
     -0.00014416       0.00000642
     -0.00004625       0.00000253
     -0.00024316       0.00002679
     -0.00113950       0.00006635
     -0.00017181      -0.00000852
     -0.00106503      -0.00007753
     -0.00041347       0.00002196
     -0.00023350       0.00002864
     -0.00008150       0.00000543
     -0.00015257      -0.00000514
     -0.00006972       0.00000082
     -0.00050259       0.00000700
     -0.00046560      -0.00001323
     -0.00005579       0.00000172
     -0.00037816      -0.00000808
     -0.00022886      -0.00000449
     -0.00023662       0.00002078
     -0.00008728      -0.00000347
     -0.00007173       0.00000030
     -0.00032638      -0.00003032
     -0.00006160      -0.00000002
     -0.00129365      -0.00019701
     -0.00017984      -0.00000641
     -0.00009281      -0.00000289
     -0.00007427       0.00000178
     -0.00054468       0.00000746
     -0.00051058      -0.00004966
     -0.00028888       0.00002817
     -0.00050316       0.00000241
     -0.00049677      -0.00000444
     -0.00050202       0.00000039
     -0.00125858      -0.00016708
     -0.00013124       0.00000261
     -0.00024954       0.00001025
     -0.00027366      -0.00001261
     -0.00017138      -0.00000254
     -0.00005592       0.00000005
     -0.00018696      -0.00000650
     -0.00030048      -0.00002161
     -0.00012214      -0.00000490
     -0.00091857      -0.00003558
     -0.00076217       0.00000932
     -0.00006027       0.00000216
     -0.00003535       0.00000160
     -0.00033905       0.00001149
     -0.00230297       0.00026348
     -0.00003149       0.00000140
     -0.00026272       0.00000075
     -0.00003241       0.00000101
     -0.00007831       0.00000423
     -0.00010032      -0.00000398
     -0.00005891       0.00000326
     -0.00009613      -0.00000373
     -0.00037030       0.00003141
     -0.00036243       0.00000334
     -0.00018536      -0.00000593
     -0.00009786      -0.00000099
     -0.00018118       0.00000570
     -0.00077538       0.00006123
     -0.00166985       0.00013745
     -0.00017106       0.00001778
     -0.00005314       0.00000120
     -0.00007412       0.00000541
     -0.00002467       0.00000116
     -0.00078033      -0.00000130
     -0.00003155       0.00000046
     -0.00004375       0.00000189
     -0.00082939      -0.00010228
     -0.00013624       0.00000583
     -0.00018800       0.00001684
     -0.00122172       0.00004831
     -0.00003771       0.00000059
     -0.00003620       0.00000047
     -0.00047094       0.00004662
     -0.00010739      -0.00000450
     -0.00007281      -0.00000303
     -0.00003494       0.00000175
     -0.00016287      -0.00000902
     -0.00136054      -0.00001023
     -0.00132455      -0.00015373
     -0.00007895      -0.00000197
     -0.00005879       0.00000348
     -0.00003430       0.00000078
     -0.00038322      -0.00002049
     -0.00012080       0.00000248
     -0.00100204      -0.00015559
     -0.00010961      -0.00000383
     -0.00023097      -0.00001496
     -0.00004814       0.00000301
     -0.00016719      -0.00000575
     -0.00005487       0.00000300
     -0.00004275       0.00000050
     -0.00064718       0.00004277
     -0.00002414       0.00000093
     -0.00005914      -0.00000160
     -0.00056191       0.00003158
     -0.00012553       0.00000421
     -0.00002686       0.00000105
     -0.00004542       0.00000138
     -0.00002727       0.00000050
     -0.00043518       0.00002643
     -0.00004460      -0.00000111
     -0.00005434       0.00000274
     -0.00025608      -0.00000079
     -0.00057141       0.00001733
     -0.00014201      -0.00000751
     -0.00012887       0.00001046
     -0.00002885       0.00000153
     -0.00002912       0.00000140
     -0.00021683      -0.00000824
     -0.00124421      -0.00020720
     -0.00052048       0.00007565
     -0.00057200      -0.00006454
     -0.00012340      -0.00000569
     -0.00164391       0.00001562
     -0.00016101       0.00000683
     -0.00005320       0.00000258
     -0.00006594       0.00000147
     -0.00020776      -0.00000557
     -0.00026184      -0.00001193
     -0.00065920      -0.00008527
     -0.00014901       0.00000634
     -0.00027905       0.00002731
     -0.00010589       0.00000127
     -0.00001948       0.00000071
     -0.00040968       0.00003904
     -0.00019554       0.00001389
     -0.00003542       0.00000145
     -0.00018043      -0.00001111
     -0.00036930      -0.00000723
     -0.00010618       0.00000299
     -0.00151353       0.00002697
     -0.00015969       0.00000136
     -0.00009210      -0.00000410
     -0.00008617       0.00000041
     -0.00010058      -0.00000108
     -0.00018389      -0.00001100
     -0.00006265      -0.00000134
     -0.00017139      -0.00000667
     -0.00024181       0.00002652
     -0.00021613      -0.00000841
     -0.00010249       0.00000126
     -0.00130797       0.00000274
     -0.00007598      -0.00000182
     -0.00038300       0.00003623
     -0.00058749      -0.00004873
     -0.00006394       0.00000193
     -0.00009194      -0.00000327
     -0.00015477      -0.00000855
     -0.00005480       0.00000186
     -0.00048092      -0.00001352
     -0.00010147      -0.00000508
     -0.00035789       0.00001058
     -0.00019121      -0.00000473
     -0.00003442       0.00000116
     -0.00044584      -0.00005251
     -0.00050808      -0.00005184
     -0.00007773      -0.00000290
     -0.00031180       0.00000020
     -0.00015161      -0.00000820
     -0.00052889      -0.00000816
     -0.00118039      -0.00009984
     -0.00020090       0.00000570
     -0.00004915       0.00000045
     -0.00026856       0.00003250
     -0.00007215       0.00000034
     -0.00017385      -0.00000932
     -0.00010247      -0.00000354
     -0.00049224       0.00001080
     -0.00050981       0.00001298
     -0.00176324      -0.00010707
     -0.00046264      -0.00002060
     -0.00006777      -0.00000067
     -0.00026183       0.00003327
     -0.00039052      -0.00002914
     -0.00032096       0.00002457
     -0.00062817      -0.00005934
     -0.00088803      -0.00013002
     -0.00007278       0.00000080
     -0.00023717       0.00001187
     -0.00004241       0.00000122
     -0.00046556      -0.00002685
     -0.00006912       0.00000439
     -0.00020257      -0.00000967
     -0.00010699       0.00000143
     -0.00009267       0.00000321
     -0.00014048       0.00000012
     -0.00016900       0.00001373
     -0.00042762       0.00001527
     -0.00012036       0.00000198
     -0.00019043       0.00000684
     -0.00010064       0.00000754
     -0.00004881      -0.00000047
     -0.00154457      -0.00012667
     -0.00002880       0.00000081
     -0.00023896      -0.00001965
     -0.00006788      -0.00000087
     -0.00073081       0.00003777
     -0.00018611      -0.00000935
     -0.00014448       0.00001095
     -0.00028138       0.00000072
     -0.00011112      -0.00000166
     -0.00007628      -0.00000303
     -0.00027327       0.00002566
     -0.00004808      -0.00000090
     -0.00010992      -0.00000218
     -0.00106897       0.00009871
     -0.00006275       0.00000221
     -0.00004810       0.00000121
     -0.00004772      -0.00000169
     -0.00031568       0.00000150
     -0.00041710      -0.00002385
     -0.00011150      -0.00000404
     -0.00008589       0.00000507
     -0.00041415      -0.00003667
     -0.00022270       0.00000434
     -0.00015736       0.00001249
     -0.00107818       0.00001371
     -0.00004045       0.00000066
     -0.00044710       0.00002954
     -0.00103462      -0.00002756
     -0.00021389      -0.00000784
     -0.00039010       0.00002146
     -0.00020098      -0.00000079
     -0.00037935       0.00000410
     -0.00018810      -0.00000448
     -0.00005735      -0.00000190
     -0.00012897      -0.00000699
     -0.00005703      -0.00000119
     -0.00018646       0.00000500
     -0.00008537      -0.00000335


==> scatterplots/nh3/isotropic_fit_exp_electrostatics_unconstrained.dat <==
QM Energy	FF Energy
     -0.00155622     -0.00202935
     -0.00604507     -0.00854379
     0.000195532     0.000148721
    -0.000385795    -0.000289412
      0.00193723     0.000712164
    -0.000257228    -0.000460611
     -0.00120177     -0.00122763
     0.000432047     0.000422182
     -0.00112706     -0.00119666
     -0.00798605      -0.0083243
     -0.00021119    -0.000199825
     -8.1197e-05    -0.000369873
    -0.000144649    -0.000123559
     -0.00463683     -0.00430444
      -0.0016533     -0.00163231
     -0.00156337     -0.00152284
      -0.0178719      -0.0225831
      0.00058866     0.000555621
    -0.000984042    -0.000901447
    -0.000738478     -0.00063237
      -0.0166655      -0.0191874
      4.7584e-05    -0.000215438
     -0.00108866     -0.00100076
     -0.00577192     -0.00653827
     -0.00375799     -0.00378368
      0.00361487      0.00362162
      -0.0045014      -0.0056067
     -0.00230019     -0.00221339
      7.6247e-05     0.000321907
      0.00229554      0.00227554
     0.000153782     0.000155383
     -0.00138072     -0.00132406
      0.00483813      0.00500113
      0.00103114      0.00102239
     0.000968654     0.000978374
      0.00378443      0.00340438
    -0.000243008    -0.000560557
     -0.00865664     -0.00893087
      -0.0122187      -0.0114581
      0.00266254      0.00218742
     0.000263234     6.94426e-05
    -0.000645079    -0.000583698
    -0.000387261    -0.000340225
     -0.00463943      -0.0037456
     -0.00106696    -0.000789934
    -0.000290556    -0.000409518
     -0.00742143     -0.00794259
     -0.00023122    -0.000220159
      -0.0107426       -0.010704
      2.6368e-05    -2.76442e-05
     0.000552738     0.000476989
    -0.000312557     -0.00028332
    -0.000252239    -0.000204731
     -0.00396109     -0.00385682
     0.000152908     4.87806e-05
    -0.000129696    -0.000184638
     -0.00184272     -0.00172049
     -0.00187018     -0.00184468
     -0.00843869     -0.00866559
     -0.00430274     -0.00402225
    -0.000230497    -0.000295495
      -0.0112185      -0.0122913
      0.00154251      0.00116271
      -0.0025863     -0.00255595
     0.000217552     0.000200014
     -0.00085178    -0.000551947
     -0.00471781     -0.00423481
     -0.00612455     -0.00717244
      -0.0132059      -0.0146247
      2.9625e-05    -0.000221048
     -0.00280519     -0.00323124
     -0.00135501     -0.00124141
     -0.00522559     -0.00615154
    -0.000590194    -0.000502573
     -3.5927e-05    -0.000105063
     0.000213881     0.000258245
     0.000662135     0.000536908
     -0.00128557     -0.00149011
     -0.00139584     -0.00106111
    -0.000602996    -0.000623026
     -0.00493261     -0.00474352
      7.6913e-05     6.60586e-05
      0.00152308      0.00088085
     -0.00111184    -0.000972267
     -0.00267146     -0.00258893
     0.000436834      0.00040475
     -0.00376716     -0.00365441
    -0.000585548    -0.000675143
     -0.00543291     -0.00527677
     -3.6271e-05    -7.18499e-06
      0.00102326      0.00102885
      -0.0151461      -0.0133031
     0.000391786     0.000478806
     0.000349196     0.000281801
      -0.0172658      -0.0108834
     -0.00152551     -0.00148288
     -0.00150079     -0.00152032
     -0.00195205     -0.00265124
      0.00196429      0.00188669
     -0.00447226     -0.00426142
      -0.0180709      -0.0097287
      0.00159381      0.00137865
     -0.00763263      -0.0100421
    -0.000219305     -0.00022566
     -0.00387934     -0.00451262
     0.000629504     0.000559194
     -0.00224855     -0.00235721
     -0.00253487     -0.00186712
     0.000478312     0.000561798
     -0.00190719     -0.00207245
     -0.00331362     -0.00318492
      0.00299282      0.00232633
    -0.000508666    -0.000808896
     -0.00981463     -0.00839918
     -0.00207816     -0.00203944
     -0.00112595    -0.000817001
     0.000195279     0.000218358
     -0.00930476     -0.00978721
     -0.00136508     -0.00099504
      -0.0133364      -0.0112942
     -0.00124755    -0.000996005
      2.4438e-05     3.91307e-05
     0.000676716     0.000512093
    -0.000777744    -0.000855627
     -0.00308521     -0.00281786
      -8.679e-05     -0.00014549
    -0.000291789    -0.000296112
     -3.6027e-05     5.64826e-05
    -0.000687298    -0.000812819
      -0.0183143       -0.011767
      0.00281884      0.00295138
     0.000760535     0.000721897
      -0.0044549     -0.00997838
      0.00220187      0.00216835
      0.00106304     -0.00092757
      0.00100936     0.000979699
      -0.0008175    -0.000795092
     -0.00559753     -0.00524014
      0.00017194     0.000182674
     -0.00419801     -0.00361107
      -0.0236506      -0.0260277
     -0.00187785     -0.00181935
    -0.000925222    -0.000938712
    -0.000600336    -0.000656513
     -0.00315533     -0.00336053
     -0.00235536     -0.00323112
     0.000561938     0.000582104
     -0.00088844    -0.000979144
     -3.4117e-05     8.23075e-05
     -0.00151077       -0.001457
     0.000219057     0.000279955
     0.000372253    -0.000153896
    -0.000982286    -0.000906655
    -0.000288632     5.33355e-05
      0.00394395      0.00412442
     0.000522368     0.000256208
      -0.0037343     -0.00349675
     -0.00143343       -0.001427
      0.00123379      0.00122906
     -0.00511144     -0.00683455
     0.000672659     0.000113577
      -0.0154823      -0.0150598
    -0.000829876    -0.000879817
     -0.00250745     -0.00354124
      0.00240476      0.00231246
      9.1756e-05     0.000271694
    -0.000474851    -0.000546542
      -4.745e-06    -0.000611526
     -0.00214008     -0.00304871
    -0.000340234    -0.000491246
     -0.00757744     -0.00702837
     -0.00179796     -0.00170918
     -0.00064595     -0.00055999
    -0.000425106    -0.000691234
      0.00128788      0.00110721
      0.00142551      0.00136348
    -0.000641292     -0.00177151
     -0.00170607     -0.00161406
    -0.000484881    -0.000370169
    -0.000647417    -0.000893486
      0.00125126     0.000953871
     -0.00151221      -0.0015826
     -0.00037916    -0.000282065
      0.00187396    -0.000123245
     -0.00273797     -0.00193841
     -0.00412429     -0.00398706
     -0.00173653     -0.00101716
      -0.0179709      -0.0119337
    -0.000925319     -0.00095388
     -0.00122182     -0.00107622
     -0.00266327      -0.0030205
      -0.0039805     -0.00358859
      -0.0124319      -0.0118269
     -0.00160378     -0.00161458
     -0.00085423    -0.000772302
     -0.00262866     -0.00384785
     -0.00106559     -0.00104952
     -0.00449914     -0.00395182
     -0.00100106     -0.00100848
     -0.00158544     -0.00194128
     -0.00630417     -0.00523197
    -0.000446138    -0.000358923
    -0.000857254    -0.000742875
     -0.00117827     -0.00100903
      0.00106864     0.000893105
      0.00210784      0.00205804
     -0.00136167     -0.00312051
     -0.00129055     -0.00126422
    -0.000183387    -0.000177617
     -0.00106472     -0.00135669
      -0.0032305     -0.00328199
     0.000146259     4.00029e-05
     -0.00271979     -0.00144203
    -0.000842311     -0.00141188
     0.000765293      0.00053105
     0.000114439     0.000209406
     0.000274281     0.000211503
     -8.3025e-05     4.04388e-05
     -0.00336714     -0.00365387
     -0.00131724     -0.00129382
     -0.00048797    -0.000415428
     0.000112312     6.74313e-05
     -0.00757686     -0.00746354
     0.000496019     0.000218747
     -0.00917961     -0.00704982
     -0.00169865     -0.00163175
     -0.00156516     -0.00138806
     -0.00134604     -0.00132905
     -0.00111703      -0.0010641
     0.000449504      0.00046483
    -0.000267391    -1.79078e-05
     -6.7018e-05     5.45492e-05
    -0.000824384    -0.000789378
    -0.000473735    -0.000447308
      0.00143995     0.000741845
      -0.0095557      -0.0100554
     -0.00259805     -0.00383614
      0.00021365     0.000346575
    -0.000340429    -0.000323776
      -0.0140638     -0.00979595
      -0.0106201      -0.0112562
     -0.00280344     -0.00361281
    -0.000871134     -0.00134256
      0.00103425     0.000496579
     -0.00738926     -0.00796414
     -0.00134881     -0.00131259
     -0.00274412     -0.00244401
      0.00012465     9.73081e-05
     -0.00220171      -0.0021457
     -0.00913779      -0.0127779
       0.0028686       0.0026631
     0.000205041     0.000348716
    -0.000789261      -0.0014091
      0.00182316      0.00102026
     -0.00786699     -0.00694405
     0.000183218     0.000174384
     0.000498167     0.000375354
     0.000217334     0.000264087
     -0.00177598     -0.00170771
     -0.00910214     -0.00830965
    -0.000408613    -0.000574779
     -0.00225385     -0.00223642
     -0.00170087     -0.00170466
    -0.000506567    -0.000734084
    -0.000174355    -0.000234648
     -0.00176635     -0.00168688
       4.384e-06    -2.92983e-05
     -0.00112011     -0.00100254
     -0.00117742     -0.00150863
    -0.000387836    -0.000338397
    -0.000852318    -0.000780313
     -0.00188917     -0.00214491
     -0.00531965     -0.00805177
      9.5087e-05     5.20093e-05
     0.000160238     0.000203709
    -0.000879001     -0.00098135
     0.000351876     0.000267468
      0.00196097       0.0015792
     -0.00686138     -0.00824504
      0.00233191      0.00188583
     -0.00949567     -0.00839724
    -0.000956739    -0.000779994
    -0.000612176     -0.00062806
      0.00142405      0.00144614
      -0.0174433      -0.0147453
     0.000330177     0.000159456
      -0.0105891      -0.0108996
     -6.4656e-05    -0.000558097
     -0.00215288     -0.00236607
     0.000305315    -7.58446e-05
      0.00095348     0.000923749
     -0.00116154     -0.00128957
     -0.00925794     -0.00990099
     -0.00316892     -0.00334042
     -0.00124927     -0.00117529
     -0.00272697     -0.00348019
     -0.00209048     -0.00204169
      4.4461e-05     0.000115789
     -0.00110338     -0.00106516
      -0.0129436      -0.0161627
      0.00144153     0.000826271
    -0.000603521    -0.000536499
     -0.00406169     -0.00394168
     0.000801663     0.000146082
      -0.0103668      -0.0103136
     -0.00134804     -0.00134786
      0.00156462      -0.0005133
    -0.000161391    -0.000319379
     -0.00023496    -0.000168549
      0.00119043      0.00032904
    -0.000373302    -0.000377167
     -0.00240996     -0.00302538
     -0.00641545     -0.00603587
     0.000345928     0.000238645
     -0.00101362    -0.000950589
     0.000943076     0.000921909
      3.4101e-05     7.58219e-05
     -0.00034363    -0.000285304
      0.00190256      0.00179655
     0.000794814     5.05943e-05
      -0.0046678      -0.0049512
     0.000188128    -0.000347607
     0.000197058     0.000245242
     -0.00426267      -0.0040035
      -0.0013533      -0.0013799
        -0.01081      -0.0159093
     0.000561558     -0.00180336
    -0.000185868    -0.000546782
       0.0021215      0.00212117
     -0.00328054     -0.00311653
     -0.00129795       -0.001217
     0.000213961     0.000261411
    -0.000362306    -0.000419532
     -0.00952969      -0.0137313
     -0.00165382      -0.0020751
     -0.00242607     -0.00226347
       0.0034509      0.00339568
     -0.00401684     -0.00540171
      9.0379e-05     6.28025e-08
      -0.0142304      -0.0140316
      -0.0223868      -0.0276061
      -0.0015702     -0.00194601
    -0.000682128    -0.000624353
     -0.00748642     -0.00802339
     0.000233418     0.000329988
     -0.00392899     -0.00400687
     -0.00122167     -0.00172329
     -0.00194714     -0.00193167
      0.00278629      0.00285627
      -0.0070102     -0.00641185
     0.000487959     0.000451316
     -0.00529315     -0.00526859
     -0.00014118    -0.000198185
     0.000907365     0.000864704
      -0.0018954     -0.00186465
      -0.0112057     -0.00992436
      -0.0088074     -0.00475293
    -0.000665911    -0.000567098
     -0.00374478     -0.00370952
      -0.0011658     -0.00136986
     -0.00266137     -0.00287909
     -0.00890676     -0.00722695
     -0.00173626      -0.0017057
    -0.000464866    -0.000515517
     -0.00184236     -0.00174832
     -0.00517271     -0.00576244
      -0.0129337      -0.0142963
     -0.00104923    -0.000917694
     0.000184975     0.000205411
     -0.00620336     -0.00596802
      -0.0101024      -0.0108129
     -0.00278121     -0.00279592
    -0.000602409    -0.000609159
      0.00197324      0.00186518
      0.00169993      0.00151611
     -0.00127684     -0.00111629
     -0.00622188     -0.00732044
     -0.00394435     -0.00490878
     -0.00562472     -0.00547959
     -0.00410231     -0.00409849
     -0.00056587    -0.000882218
     0.000816923     0.000564818
    -0.000397483    -0.000469465
    -0.000659815    -0.000622847
     -0.00114506     -0.00106165
     -0.00121687     -0.00115635
     -0.00147432    -0.000817046
       -0.002884     -0.00234704
     -0.00103294    -0.000945486
     -0.00169922     -0.00161086
     0.000188891     5.92549e-05
    -0.000473501    -0.000429886
     0.000769606     0.000309022
     0.000112212     0.000130366
    -0.000629334    -0.000963032
    -0.000552141    -0.000402774
     -0.00886706     -0.00956015
     -0.00124998     -0.00120544
     -0.00109957     -0.00122007
      -0.0023458      -0.0023292
      0.00255406       0.0025764
    -0.000481011    -0.000729734
      8.4523e-05    -1.42443e-05
     -0.00151978     -0.00180439
     -0.00462032     -0.00446871
     -0.00596751     -0.00621076
    -0.000907412     -0.00155255
     -0.00107978     -0.00125247
     -0.00605358     -0.00549824
     -3.7532e-05    -0.000177155
     0.000916515     0.000840689
      -0.0066785     -0.00724642
     -0.00235274     -0.00278886
     -0.00692124     -0.00630251
     -0.00889696      -0.0103731
      0.00073532     0.000613547
     -0.00344337     -0.00334871
     -0.00160872     -0.00199764
      0.00239245      0.00183314
     -0.00230196     -0.00235335
      0.00012743     5.69495e-06
      6.1962e-05    -1.22473e-07
     -7.3726e-05    -1.94806e-05
     -0.00193849     -0.00165524
     -0.00263442     -0.00202128
     -0.00112802     -0.00113772
     0.000402611     0.000355721
      -0.0178203      -0.0152266
      -0.0108912      -0.0101173
      0.00360383      0.00397523
     -0.00113168    -0.000915787
    -0.000266721     0.000476866
     -0.00104332    -0.000984657
     -0.00378951     -0.00391505
    -0.000544024    -0.000720073
      0.00129133      0.00103939
       0.0037934      0.00378413
     -0.00117725     -0.00110343
     -0.00987234     -0.00928627
     0.000593722     0.000481155
      -8.938e-06     9.39586e-05
      -0.0159135      -0.0108579
     -0.00176391     -0.00210204
     -4.6189e-05     6.58199e-05
     -0.00651003     -0.00576025
     -0.00131148     -0.00115439
    -0.000238354     -0.00089449
    -0.000655367    -0.000720486
      -0.0022125     -0.00207491
     -0.00606732     -0.00614641
      -0.0226673      -0.0180605
     -0.00246421    -0.000148802
     -0.00481202     -0.00410794
    -0.000949289     -0.00133713
       -0.021101      -0.0244202
    -0.000898086    -0.000867441
     -0.00260655     -0.00383041
      -0.0308289      -0.0236433
      -0.0124415      -0.0120346
     -0.00445528     -0.00417057
      -0.0162314      -0.0187101
     -0.00242398     -0.00220651
     -0.00140084     -0.00136042
     -0.00039535    -0.000475317
      -0.0103348      -0.0103391
    -0.000239834    -0.000398338
       2.146e-05     6.22191e-05
    -0.000600644     -0.00170359
     -0.00250129     -0.00372584
      0.00100688     0.000746664
    -0.000538001    -0.000323389
    -0.000349808    -0.000294613
     -0.00105062    -0.000951224
       0.0012533      0.00113276
     -0.00683578     -0.00831312
    -0.000259435    -0.000260296
     -3.2678e-05     -0.00269056
    -0.000715876    -0.000321939
    -0.000870777    -0.000838607
    -0.000468046    -0.000558037
      0.00207958      0.00173609
      0.00099015      0.00111831
     -7.8503e-05    -0.000368678
    -0.000112921    -0.000116102
      0.00373002      0.00358881
     -0.00319447     -0.00328644
     -0.00115613    -0.000953986
     0.000646914     0.000526455
       -0.011217      -0.0103639
     -0.00156608     -0.00144768
    -0.000613291    -0.000448845
    -0.000355334    -0.000443762
      0.00200219      0.00147679
     -0.00326451     -0.00272986
    -0.000256169    -9.76174e-05
     0.000600766     0.000639008
       3.657e-06     6.64115e-05
      6.8931e-05     0.000154922
      0.00149795      0.00139259
     -0.00323103     -0.00345079
     -0.00848066      -0.0100458
      -0.0045606     -0.00424084
     -0.00202307     -0.00195823
    -0.000398499    -0.000408082
    -0.000451676    -0.000520749
     -0.00616814     -0.00546449
     -0.00188386     -0.00197644
    -0.000747471     -0.00107581
     -0.00264672      -0.0025925
    -0.000526701    -0.000182038
    -0.000295964    -0.000209457
     -0.00402712     -0.00484608
     -0.00190586     -0.00188961
    -0.000202024     -6.2039e-06
     -0.00983569      -0.0145243
     0.000965108      0.00105476
     -0.00156062     -0.00225085
     -0.00225711     -0.00316368
     -0.00102622    -0.000943292
      -0.0013582     -0.00233421
      0.00131214      0.00109467
    -0.000568347    -0.000437003
      0.00158998    -0.000189818
     -2.6782e-05     2.61057e-05
      -0.0119235      -0.0132078
     -0.00758812      -0.0103422
    -0.000134136    -0.000124019
     -0.00384833     -0.00446157
     -0.00977452      -0.0105594
      8.0916e-05    -0.000180961
     -0.00247213     -0.00227095
      -0.0101159       -0.011412
      -0.0147982      -0.0126602
      -0.0017863     -0.00161169
      0.00138588      0.00112037
      1.9442e-05    -5.04832e-05
      0.00121528      0.00128787
    -0.000519769    -0.000454763
     -0.00435772     -0.00554304
    -0.000935182     -0.00140506
     -0.00832089     -0.00869838
     -0.00050077    -0.000458103
     -0.00791316     -0.00667712
     0.000446769     0.000414556
      0.00265727      0.00204987
      0.00174273      0.00125836
     -0.00879818      -0.0120902
      0.00246511      0.00231582
    -0.000378489    -0.000401464
    -0.000900471    -0.000890225
      2.6261e-05     5.26149e-05
       -0.013206      -0.0145099
      0.00195657      0.00146657
    -0.000695151     -0.00104474
     -0.00392453     -0.00471012
    -0.000154961    -0.000132964
      0.00116039      0.00101048
     -0.00155575     -0.00153942
     -0.00257804     -0.00254125
     -0.00163357     -0.00166623
     -0.00108154     -0.00137609
     -0.00255383     -0.00260524
     -0.00212776     -0.00247875
      -0.0169866       -0.010357
     0.000671131     0.000558053
     0.000552347     0.000585745
     0.000560036     0.000532178
      0.00104129    -1.70326e-05
     -0.00165619     -0.00174733
     -0.00114242     -0.00189067
     0.000313989     0.000193938
     -0.00164169     -0.00176679
     -0.00115894     -0.00105743
     -0.00115021     -0.00106062
    -0.000135293    -0.000159378
     -0.00339852    -0.000535696
     -0.00170382     -0.00179203
      -4.818e-05    -2.95125e-05
    -0.000698359    -0.000843327
    -0.000354299     -0.00027178
      0.00196429      0.00155086
     -0.00297009     -0.00314998
     0.000668772     0.000742877
    -0.000447038    -0.000530938
      0.00121399     0.000409427
     0.000464114     0.000148241
      9.0663e-05     -9.2223e-05
      -0.0100897     -0.00773478
     -6.3568e-05    -0.000350829
     -0.00907663     -0.00841972
      0.00368498      0.00355419
      0.00258985      0.00250197
      -0.0020548     -0.00187542
      0.00192064      0.00152324
      -0.0213321       -0.026525
     0.000928643     0.000880977
     0.000173536     0.000178295
      -0.0176536      -0.0202271
    -0.000712004    -0.000601526
     -0.00738929     -0.00746989
     -0.00626844     -0.00500437
     -0.00276508      -0.0027538
     0.000694536     0.000636293
     -0.00203338     -0.00171554
     -0.00203936     -0.00235628
     -0.00182308     -0.00173471
     -0.00872575     -0.00793723
       -0.010759      -0.0113136
    -0.000590501    -0.000773022
    -0.000153947    -0.000218213
      0.00172666     0.000545579
     0.000861247     0.000805876
    -0.000495136    -0.000587041
     -0.00033439    -0.000224653
      0.00048171     0.000421412
     -0.00365417     -0.00576979
     -0.00354953     -0.00442955
    -0.000947075    -0.000886754
     -0.00600971     -0.00623374
     -0.00124589     -0.00169788
     -0.00265669     -0.00319728
    -0.000786417    -0.000908503
     0.000560949     0.000553972
     -0.00107051    -0.000955259
     -0.00108573    -0.000540489
     0.000241139     0.000245509
    -0.000278965    -0.000137182
     0.000860286     0.000920538
     -0.00157667     -0.00184958
     0.000801607     0.000745864
    -0.000176453     -0.00017015
     0.000198893     9.73837e-05
    -0.000123245    -0.000240611
     -0.00895258     -0.00977886
    -0.000755949     -0.00100551
      -0.0080778       -0.008301
     -1.8414e-05     9.04784e-05
     -0.00247582     -0.00331792
     -0.00423426     -0.00475226
     -0.00666284     -0.00743057
    -0.000236002     -0.00352349
    -0.000908033    -0.000731763
    -0.000368823    -0.000569629
      -0.0040637      -0.0020613
    -0.000390102    -0.000516518
     -0.00220782     -0.00200066
     -6.3356e-05     8.31387e-05
     -0.00226281     -0.00226441
      0.00279603      0.00237442
    -0.000144378    -0.000377368
      -0.0089804     -0.00577574
     -0.00166686     -0.00117915
     0.000332977     7.22975e-05
     0.000572544     0.000636788
     0.000740627     0.000767539
     -0.00109598      -0.0012788
     -0.00130659      -0.0028677
     -0.00768934     -0.00439566
     -0.00230859     -0.00225854
      0.00177212      0.00159697
     -0.00234248     -0.00126226
     -0.00515584     -0.00226176
    -0.000670776    -0.000497299
    -0.000122546     -0.00012231
    -0.000953711    -0.000945549
     -0.00584904     -0.00556728
     -0.00411911     -0.00437469
     0.000248041     0.000146218
    -0.000697526    -0.000736257
      0.00157314      0.00153225
    -0.000222383      4.9233e-06
     -9.9165e-05    -0.000283817
     0.000680904      0.00061629
     0.000524012     0.000584528
     -0.00430763     -0.00646596
       -0.002623     -0.00315479
     -0.00687352     -0.00682379
      0.00174614      0.00165378
     0.000969767      0.00104009
    -0.000140187    -1.54622e-05
     -0.00116669     -0.00145022
      0.00153187      0.00141995
     -0.00228582     -0.00314664
     -0.00427259     -0.00342349
        9.63e-05    -7.30103e-05
     -0.00210418     -0.00217663
    -0.000750174    -0.000739608
     -0.00201501     -0.00201371
     -0.00123136     -0.00119081
    -0.000205817    -0.000237189
     -0.00386079     -0.00463845
     -0.00010887    -3.60769e-05
      -0.0121603      -0.0111987
    -0.000589149     -0.00063425
    -0.000528197    -0.000479177
     -0.00397429     -0.00259442
     -0.00356838      -0.0034604
     -0.00344084     -0.00408903
     -4.1036e-05    -1.82472e-05
    -0.000406563     -0.00133334
     -0.00353879     -0.00474604
     -0.00262358     -0.00182664
      -0.0117308       -0.013783
     0.000828434     0.000818253
      0.00172882      0.00140159
     -0.00292409     -0.00336304
    -0.000375045    -0.000564527
    -0.000241603    -0.000324909
     -0.00155091     -0.00125566
     -0.00459751      -0.0048862
    -0.000803041    -0.000842305
     -0.00884001     -0.00722763
     -0.00277127     -0.00308063
     0.000217462     0.000258286
     0.000495319     0.000462281
    -0.000423792     -0.00241502
     -0.00952755      -0.0107348
     0.000327507     0.000338109
    -0.000116887    -0.000775952
     -5.3584e-05     3.03378e-05
      6.6831e-05     0.000119991
     -0.00146239     -0.00161342
     0.000423122     0.000348438
    -0.000876418     -0.00089929
     -0.00173796     -0.00146793
     -0.00228125     -0.00268093
     -0.00232127     -0.00304541
    -0.000501893    -0.000266484
     0.000953846     0.000890526
       0.0012779     0.000338824
     -0.00419417     -0.00559533
      0.00101484     0.000910614
     0.000260131     0.000234468
    -0.000453775    -0.000264213
      -6.704e-05     5.05527e-05
     -0.00522359     -0.00639478
    -0.000394652    -0.000265429
       -0.000206    -8.73326e-05
     -0.00887674     -0.00953853
      0.00309199      0.00296951
     0.000192958    -5.88139e-05
     -0.00491889     -0.00430218
    -0.000221888    -0.000172355
      0.00104938     0.000910935
    -0.000198233    -0.000349645
     -0.00248393     -0.00247149
     -0.00140885     -0.00139686
    -0.000192066    -1.36805e-05
      -0.0014386     -0.00140896
     -0.00700625      -0.0080089
      -0.0108259      -0.0102355
     -0.00118467     -0.00120689
     0.000541487      0.00051221
     0.000427253     0.000393831
     -0.00499815     -0.00576373
     -0.00043175    -0.000899009
     -0.00917041     -0.00911224
    -0.000395958    -0.000471792
     -0.00221873     -0.00215842
      0.00063558      0.00066712
     -0.00141023     -0.00179397
     0.000941495     0.000760336
    -0.000391936    -0.000325142
      0.00152561    -0.000844951
      7.2418e-05     0.000121879
    -0.000646193    -0.000707565
    -0.000449799     -0.00169431
      0.00164572      0.00153814
    -0.000264075    -0.000126073
    -0.000517537    -0.000373325
    -0.000288385    -0.000191136
      0.00318505      0.00331784
     -0.00050083    -0.000538992
      0.00068669     0.000656077
     -0.00093236    -0.000790535
    -0.000731227    -0.000798611
     -0.00253974     -0.00263829
      7.6125e-05     0.000234835
      7.7118e-05     0.000112258
     0.000410202     0.000421598
     -0.00290444     -0.00290899
     -0.00978561     -0.00923129
      0.00126455     0.000857588
     -0.00591083     -0.00569673
     -0.00161279     -0.00152139
      -0.0231135      -0.0168503
      0.00303127      0.00292983
     0.000258032     0.000195112
    -0.000368538    -0.000375591
     -0.00123925     -0.00120237
      -0.0046322     -0.00382529
     -0.00775102     -0.00817273
     -1.4568e-05    -1.88469e-05
     0.000787907     0.000608811
    -0.000834563    -0.000997413
     -3.3775e-05     5.20254e-05
     -0.00350444     -0.00497593
       0.0014636      0.00119529
     0.000108463     0.000119011
     -0.00255817     -0.00258399
      -0.0018974     -0.00196367
      0.00147159     0.000889237
     -0.00421248     -0.00601939
      0.00015961     0.000127168
     -0.00150717     -0.00148972
     0.000209786     0.000284209
     -0.00117552     -0.00122151
     -0.00273694      -0.0028505
    -0.000316703    -0.000273393
     -0.00194712     -0.00185658
     -0.00115087     -0.00178542
     -0.00223617     -0.00261126
     -0.00039346    -0.000350507
      -0.0145407     -0.00908862
     -0.00101176    -0.000937886
    -0.000309629     -0.00030048
     -0.00649534     -0.00731784
      0.00202667       0.0019085
    -0.000649915    -0.000656442
      -0.0021222     -0.00250548
     0.000198519     0.000107968
     -0.00245275     -0.00286083
     -0.00191677     -0.00171893
     -0.00034039    -0.000372172
     -0.00284035     -0.00283512
      0.00120794       0.0011408
      -0.0047107     -0.00515391
     -0.00795432     -0.00748313
     -0.00118336     -0.00111967
     -0.00816909     -0.00784331
     -0.00394735     -0.00376378
     -0.00374956     -0.00558526
      -0.0130861      -0.0116333
     -0.00152798     -0.00203425
     0.000117139     7.08488e-05
     -0.00446375     -0.00402902
     0.000221167     0.000193772
     -0.00288088      -0.0029522
     -0.00144333     -0.00141419
      -0.0037197     -0.00549723
     -0.00603698      -0.0039545
      -0.0139886      -0.0146383
     -0.00527994     -0.00458351
    -0.000210089    -0.000234307
     0.000774643     0.000865581
     -0.00545338     -0.00690692
    -0.000378433    -0.000413091
     -0.00634636     -0.00579234
     -0.00586672     -0.00685096
    -0.000328959    -0.000555899
     0.000847159     0.000490267
     0.000130425     9.94296e-05
     -0.00530805     -0.00818093
     0.000571255     0.000408307
     -0.00204211      -0.0019511
      -0.0122572      -0.0063438
     -8.0609e-05    -0.000402605
    -0.000168918     -8.0852e-05
    -0.000161793    -0.000200571
     -0.00444082     -0.00491569
     -0.00041277    -0.000499787
     -0.00102096     -0.00148164
     0.000843416     0.000794086
     0.000297291     0.000270844
      -0.0136382      -0.0154773
      8.2799e-05    -1.30285e-05
     -0.00542429     -0.00531448
    -0.000412855    -0.000467533
     -0.00262088     -0.00306769
     -0.00235499     -0.00223338
     -3.3773e-05     9.87587e-05
     0.000639327     0.000211757
    -0.000416732      -0.0004786
      -0.0010118     -0.00102946
     -0.00158871     -0.00167562
    -0.000484972    -0.000587923
    -0.000484833     -0.00040764
      0.00193547      0.00274486
     0.000308411     0.000270519
      0.00145547       0.0013173
     -0.00114854      -0.0011828
    -0.000799604     -0.00236245
     -0.00347251     -0.00276563
     -0.00142708     -0.00136493
     0.000342995     0.000185525
     -0.00467527      -0.0047992
     -0.00126587     -0.00277531
     0.000327297     0.000123234
     -0.00809287      -0.0082733
      -8.636e-06     8.30444e-06
      0.00361619       0.0038144
      -0.0171669       -0.015809
     -0.00172595     -0.00222771
       0.0022358      0.00247648
     -0.00151028     -0.00087635
     -0.00324421     -0.00490854
    -0.000866194    -0.000872969
    -0.000333851    -0.000366322
     -0.00146045     -0.00139197
    -0.000495335     -0.00051262
     0.000344241    -0.000303419
     -0.00105764     -0.00112748


==> scatterplots/nh3/isotropic_fit_exp_exchange_unconstrained.dat <==
QM Energy	FF Energy
      0.00641433      0.00702313
       0.0243725       0.0275141
     0.000248967      0.00027678
     0.000689795     0.000472353
       0.0167238       0.0173725
      0.00046488      0.00074414
       0.0013864        0.001385
     0.000176052     0.000168556
      0.00653956       0.0063852
        0.011362       0.0112038
     0.000544752        0.000483
      0.00107123      0.00183182
     0.000492374      0.00033933
        0.010234      0.00888023
     0.000769465     0.000664202
     0.000876507     0.000843121
       0.0373343       0.0442325
     0.000498927     0.000411662
      0.00314332       0.0027974
     0.000548549     0.000576079
       0.0334915        0.035948
       0.0011748      0.00153991
      0.00429352      0.00386997
       0.0168126       0.0176817
       0.0044015      0.00406447
      0.00257285      0.00218811
       0.0115249       0.0130613
     0.000917661     0.000737529
      0.00101959     0.000445694
     0.000516128     0.000291294
     0.000278794     0.000296721
     0.000483444     0.000385282
      0.00364536       0.0024401
      0.00116688      0.00105844
     0.000679887     0.000633848
      0.00960501      0.00925613
      0.00214821      0.00294737
       0.0266151       0.0267422
       0.0468581       0.0421393
      0.00198468      0.00259809
      0.00347406      0.00366796
     0.000435692      0.00050628
      0.00135223      0.00122706
       0.0159034       0.0140324
      0.00545231      0.00446892
     0.000946348      0.00115233
       0.0205287       0.0214234
     0.000527897      0.00053331
       0.0254994       0.0229372
     0.000137899      0.00025913
      0.00178872       0.0020632
     0.000202244     0.000199684
     0.000802058     0.000598027
       0.0162758       0.0157243
     0.000216143     0.000310337
     0.000542698     0.000459534
      0.00219627      0.00195739
      0.00107168     0.000877499
       0.0200145       0.0192384
      0.00571603      0.00475254
      0.00068642      0.00098542
       0.0287212       0.0285482
      0.00285929       0.0036709
      0.00112074      0.00120064
      0.00109177     0.000956408
       0.0042462      0.00334515
       0.0068052      0.00524874
      0.00668079      0.00863937
       0.0217778        0.023157
      0.00125732      0.00183704
       0.0196166       0.0182519
      0.00127716      0.00117902
       0.0143263       0.0154268
      0.00128314     0.000959114
     0.000198045     0.000305313
     0.000506245     0.000381349
      0.00168341      0.00184889
      0.00080469      0.00130366
       0.0135648       0.0111215
     0.000260256     0.000256922
       0.0109573      0.00999794
      0.00177784      0.00177645
      0.00235295      0.00330356
      0.00362609      0.00295331
      0.00448495      0.00393438
     0.000361147     0.000365921
      0.00451658      0.00402458
       0.0004994     0.000556128
        0.022217        0.021901
     0.000471435     0.000412692
     0.000570289     0.000469423
       0.0268913       0.0213318
      0.00109575      0.00080331
     0.000243775     0.000284811
       0.0441862        0.033208
     0.000879777      0.00101187
     0.000481511     0.000496468
      0.00445326      0.00662632
     0.000463842     0.000368863
       0.0061607      0.00544897
       0.0508307       0.0359194
       0.0022911      0.00268915
       0.0154889       0.0193188
     0.000430098      0.00047895
      0.00663068      0.00858282
     0.000211156       0.0003511
     0.000781812     0.000990461
       0.0039761      0.00233772
     0.000618956     0.000365094
      0.00386009      0.00406101
      0.00600733      0.00564017
      0.00382455      0.00484953
       0.0211273       0.0201403
       0.0248479       0.0212426
      0.00922256      0.00903187
      0.00387205      0.00279978
     0.000418412     0.000434154
       0.0156138       0.0147319
      0.00400188      0.00277716
       0.0399355       0.0369881
      0.00628084      0.00586737
      0.00105775      0.00104482
      0.00170533      0.00192905
      0.00170165      0.00198028
      0.00181532      0.00121166
      0.00138461      0.00147263
     0.000287416     0.000295736
      0.00071288     0.000446299
      0.00146629      0.00169576
       0.0467483       0.0359211
      0.00417434      0.00362612
     0.000696422     0.000742389
       0.0337992       0.0439141
     0.000451562     0.000335226
       0.0101706       0.0140725
     0.000585818     0.000479483
     0.000236052     0.000260416
       0.0177382       0.0145933
     0.000759909     0.000644989
      0.00759409      0.00602042
       0.0527265       0.0554498
      0.00164031      0.00160591
      0.00187538      0.00186393
      0.00171999      0.00195589
       0.0122273        0.012296
      0.00842813      0.00996609
      0.00040786     0.000328654
     0.000806501     0.000997589
     0.000871652     0.000538916
     0.000820746       0.0006881
      0.00092515     0.000677988
      0.00545085      0.00639337
     0.000440792     0.000225236
      0.00301726       0.0021186
      0.00221608      0.00132895
      0.00538888      0.00574555
      0.00670674      0.00588635
     0.000343729      0.00038438
     0.000257336     0.000250731
       0.0153952       0.0192869
      0.00245344      0.00341791
       0.0425294       0.0395621
      0.00134538      0.00181077
       0.0139962       0.0156184
     0.000285993     0.000226052
      0.00180061      0.00131052
     0.000285074     0.000332633
       0.0113164       0.0125782
      0.00413958      0.00582741
     0.000909336      0.00114942
       0.0227368       0.0208297
      0.00376573      0.00318417
      0.00344522      0.00285547
       0.0027713       0.0030279
     0.000488635     0.000635499
     0.000364384     0.000498489
       0.0116453       0.0133417
     0.000619715     0.000809336
       0.0045899      0.00416687
     0.000788293      0.00128491
     0.000740882      0.00104837
      0.00320415      0.00304824
      0.00237206      0.00198141
      0.00727337       0.0115105
      0.00711993      0.00516893
      0.00276328      0.00231887
       0.0103381      0.00820067
         0.04796       0.0340088
     0.000448002     0.000459364
     0.000717572     0.000380707
      0.00200483      0.00287578
       0.0409449       0.0384146
       0.0226422       0.0195218
      0.00069269     0.000799486
     0.000454407     0.000381781
       0.0383671       0.0381897
     0.000284357     0.000303902
       0.0201064       0.0171372
     0.000713798     0.000610535
       0.0014707      0.00210399
       0.0233846       0.0218701
      0.00228086      0.00202831
      0.00486293      0.00439473
      0.00331751      0.00256155
      0.00058891     0.000833867
      0.00135648      0.00102358
       0.0160052       0.0187912
      0.00349039      0.00325938
     0.000255682     0.000312765
       0.0022977      0.00270768
       0.0117869       0.0102365
     0.000441749     0.000580378
      0.00879698      0.00648081
      0.00439521      0.00559921
      0.00163757      0.00216647
      0.00112007     0.000808102
      0.00034397     0.000451837
       0.0016618      0.00127556
       0.0039276      0.00425742
     0.000786195     0.000718067
      0.00134348      0.00109431
     0.000853278      0.00123486
       0.0128179        0.011856
      0.00177092      0.00199655
       0.0228786       0.0185071
     0.000648595     0.000652778
     0.000915164     0.000518579
      0.00152612      0.00136312
      0.00274195       0.0025662
     0.000211447      0.00015691
      0.00204067      0.00133773
      0.00122979      0.00086483
     0.000394386     0.000378007
     0.000326279     0.000327047
      0.00195248      0.00280974
       0.0242656       0.0249111
      0.00633851      0.00866531
       0.0013148     0.000929229
     0.000737513     0.000627012
       0.0360331       0.0282387
       0.0242478       0.0256598
      0.00761682      0.00928586
      0.00371221      0.00472414
      0.00448401      0.00582104
       0.0178212       0.0184406
     0.000881107     0.000797803
      0.00748002      0.00654314
      0.00250196       0.0026524
      0.00441232       0.0039885
       0.0234952       0.0298673
       0.0100627      0.00971226
      0.00162391      0.00118345
      0.00283185      0.00380671
       0.0055094      0.00687733
       0.0238416       0.0211262
      0.00130671     0.000928234
        0.002765      0.00288446
      0.00260065       0.0023754
     0.000614221     0.000474509
       0.0155677        0.013176
     0.000647566     0.000960125
      0.00121732      0.00152138
      0.00495996      0.00480785
     0.000617231      0.00101938
     0.000979838      0.00132393
     0.000944185     0.000895102
     0.000253909     0.000266461
      0.00137326     0.000931897
      0.00526554      0.00586503
      0.00221713      0.00210295
      0.00140578      0.00105277
      0.00222197      0.00276282
       0.0163708       0.0202329
      0.00134307       0.0015191
     0.000512249     0.000379922
       0.0011002      0.00138737
     0.000453448     0.000524724
      0.00465909      0.00493408
      0.00803785       0.0105529
       0.0209415       0.0204674
       0.0272257       0.0251228
       0.0049883       0.0047274
     0.000375131     0.000293177
     0.000390314     0.000304639
        0.049798       0.0409274
      0.00712428      0.00691748
       0.0208048       0.0207123
      0.00305979      0.00414121
       0.0028423      0.00308312
      0.00629637      0.00665711
     0.000447707     0.000372369
     0.000532414     0.000688724
       0.0121736       0.0127448
       0.0138266       0.0134797
     0.000583222      0.00037256
      0.00451757       0.0054345
       0.0115123       0.0104734
     0.000686317     0.000498743
     0.000294103     0.000237407
       0.0221762       0.0270319
       0.0018672      0.00324169
     0.000606879     0.000371512
      0.00535116      0.00480473
      0.00698628      0.00888583
        0.017938       0.0170506
      0.00043442     0.000397397
      0.00994277        0.013614
     0.000319805      0.00053125
      0.00073992      0.00047277
      0.00241901       0.0037022
      0.00101526     0.000972163
      0.00413349      0.00504595
      0.00868924      0.00701836
     0.000718943      0.00103235
     0.000246446     0.000176901
     0.000336766     0.000283734
      0.00037127       0.0002457
     0.000306177     0.000311775
     0.000827922     0.000908134
      0.00267345      0.00396175
       0.0135783       0.0131207
      0.00346262      0.00446995
     0.000407512     0.000266291
       0.0114783      0.00931127
      0.00492902      0.00446267
       0.0255026         0.03404
      0.00833315       0.0132912
      0.00482628      0.00602292
     0.000783882     0.000475045
      0.00459166      0.00407509
     0.000420222     0.000210827
     0.000587999     0.000434809
     0.000325172     0.000530536
       0.0260232       0.0334171
       0.0127362       0.0132238
      0.00966808      0.00892651
      0.00123246     0.000823371
      0.00655933      0.00912906
     0.000578404     0.000708396
       0.0359595       0.0344527
       0.0470883       0.0542892
      0.00170559      0.00265048
     0.000646887     0.000451063
        0.020319       0.0210623
      0.00425809      0.00362037
      0.00443122      0.00480978
      0.00541025      0.00652715
      0.00648797      0.00613213
      0.00703989      0.00535052
       0.0208722         0.01753
     0.000192038     0.000231612
      0.00858379       0.0079832
     0.000732217      0.00089456
      0.00013594     0.000164268
     0.000702128     0.000831715
       0.0310487       0.0244669
       0.0314742       0.0230368
     0.000585522     0.000408466
      0.00277916      0.00270345
      0.00190697      0.00213604
      0.00730108      0.00728194
       0.0165275       0.0123803
      0.00147122      0.00118528
     0.000735802     0.000943381
       0.0012626      0.00098099
       0.0127954       0.0136951
        0.022511       0.0232645
      0.00245535      0.00217699
      0.00063574     0.000578563
      0.00744036      0.00644315
       0.0169166       0.0168186
      0.00326414      0.00319112
     0.000191604     0.000203244
     0.000284373     0.000384752
      0.00105997      0.00141255
     0.000952687     0.000499847
      0.00976487        0.010914
      0.00546488       0.0073765
       0.0106407      0.00923166
      0.00243791      0.00246587
       0.0011657      0.00157213
      0.00278388      0.00333928
      0.00011877     0.000190254
      0.00152903      0.00146512
     0.000630032     0.000372965
     0.000743335     0.000625713
      0.00842532      0.00664274
       0.0133974       0.0114744
      0.00105781     0.000966585
     0.000617987     0.000593083
     0.000906697      0.00110631
      0.00171446      0.00148493
      0.00556696      0.00628908
     0.000577755     0.000418184
      0.00111615      0.00173702
      0.00251406      0.00206111
       0.0175552       0.0172315
     0.000377418      0.00024617
      0.00529239      0.00541277
      0.00288022      0.00273829
      0.00109173      0.00065482
       0.0021873      0.00266622
     0.000278612      0.00034888
      0.00469911      0.00535617
      0.00736551      0.00614826
        0.013433       0.0128629
        0.010435       0.0123061
      0.00157571      0.00211096
      0.00989096      0.00788074
      0.00237277      0.00255225
     0.000217098     0.000377353
       0.0382475       0.0386988
      0.00556919      0.00605307
       0.0116886      0.00969765
       0.0252397       0.0264843
      0.00105795      0.00126013
      0.00475659       0.0044585
      0.00281398      0.00342131
      0.00340957      0.00429527
      0.00157797      0.00199134
      0.00022221     0.000387144
      0.00152698      0.00165895
      0.00327008      0.00297793
      0.00849093      0.00702389
      0.00454896      0.00318365
     0.000293323     0.000335097
     0.000477764     0.000724552
       0.0421446       0.0359228
       0.0254854       0.0240094
      0.00449027      0.00304505
      0.00332928      0.00271726
       0.0142367       0.0113997
      0.00173471      0.00187682
      0.00839453      0.00812493
      0.00263209      0.00283108
      0.00248857      0.00284754
      0.00229212      0.00183187
     0.000492384     0.000384609
       0.0201758       0.0181718
     0.000504643     0.000772468
      0.00125188       0.0009042
        0.046455       0.0377353
      0.00225113      0.00282807
     0.000394502     0.000364554
       0.0219427       0.0188044
      0.00401715      0.00367061
      0.00344296       0.0048939
     0.000508011     0.000639077
      0.00512613      0.00437806
       0.0145954        0.014574
       0.0550348       0.0456924
       0.0306764       0.0257857
       0.0200357        0.017618
      0.00444672      0.00511857
       0.0436374        0.048504
     0.000308221     0.000234912
       0.0150936       0.0168411
       0.0822479        0.069662
       0.0204177       0.0180736
       0.0124429       0.0113625
       0.0359844       0.0416833
      0.00194303      0.00140771
      0.00310183      0.00311249
     0.000619463     0.000841849
       0.0364849       0.0379327
     0.000564641      0.00091175
     0.000336591     0.000247481
      0.00934892      0.00993821
       0.0103356        0.012385
      0.00252098      0.00228016
      0.00153618     0.000960774
     0.000844568     0.000614519
     0.000401372     0.000385849
     0.000351863     0.000336531
       0.0158208        0.018181
      0.00038491     0.000363884
       0.0134591       0.0171882
      0.00914553      0.00736314
     0.000755608     0.000616057
     0.000235808     0.000377158
      0.00262923      0.00311877
      0.00485349      0.00401225
      0.00660188      0.00706478
     0.000948229     0.000875748
          0.0061      0.00493429
      0.00216588      0.00239577
      0.00419919      0.00377177
      0.00142356       0.0012003
       0.0371257       0.0337585
      0.00065619     0.000565616
      0.00420556       0.0037177
      0.00011268     0.000220829
       0.0130811       0.0129208
       0.0095101      0.00750909
      0.00096157     0.000505188
     0.000946912     0.000795535
      0.00169291      0.00144316
     0.000497334     0.000238764
      0.00087173      0.00101013
      0.00204462      0.00264012
       0.0157739       0.0177006
      0.00768753      0.00681914
     0.000605139     0.000622134
     0.000192013     0.000203639
      0.00154704       0.0014274
       0.0135956       0.0116331
       0.0018619      0.00235936
      0.00140102      0.00160753
      0.00207912      0.00186658
      0.00301219      0.00204043
      0.00119808     0.000868665
      0.00986802       0.0113978
     0.000709824     0.000635284
      0.00145822     0.000875455
       0.0343186       0.0418192
      0.00137425      0.00108123
      0.00394883      0.00504465
      0.00427784      0.00601248
     0.000366848      0.00031189
      0.00578037      0.00758477
      0.00415495      0.00422212
       0.0021946       0.0018232
       0.0073932       0.0103127
     0.000995452     0.000850435
       0.0320775       0.0319212
       0.0182062       0.0231138
     0.000614757     0.000574004
      0.00737815      0.00838869
       0.0136942        0.014085
      0.00166951       0.0021665
      0.00133997      0.00100873
       0.0184614       0.0195631
       0.0401498       0.0319375
      0.00169325      0.00116482
     0.000951319      0.00145229
     0.000208211     0.000289445
      0.00051416     0.000325793
     0.000879955     0.000629996
       0.0249998       0.0243204
      0.00298241      0.00421395
       0.0381009       0.0362352
     0.000878031     0.000657048
       0.0247349       0.0204089
     0.000246549     0.000259666
      0.00406575      0.00449998
      0.00417237      0.00500067
       0.0228934       0.0276623
      0.00457752      0.00474168
      0.00022861     0.000298539
      0.00117796      0.00121842
     0.000365949     0.000261756
       0.0260243       0.0273184
      0.00977619      0.00929186
      0.00121491       0.0018624
      0.00951284       0.0116492
     0.000583992     0.000588308
      0.00432191      0.00401128
     0.000522655     0.000564105
     0.000953296     0.000944858
       0.0025576      0.00226688
       0.0107795       0.0107927
     0.000988233      0.00111789
      0.00219571      0.00276514
       0.0486515       0.0386716
     0.000324589     0.000545276
     0.000832896     0.000695694
     0.000431974     0.000447782
      0.00505447      0.00737391
      0.00657607      0.00655217
      0.00294517      0.00452887
     0.000544251      0.00086415
      0.00222414      0.00250511
      0.00236928      0.00186107
     0.000536529      0.00041273
     0.000580575     0.000567367
       0.0331886       0.0265274
     0.000675338     0.000888639
     0.000922757     0.000818565
      0.00330231      0.00335546
      0.00115031      0.00085447
       0.0016288      0.00242034
      0.00287571      0.00318801
      0.00135143      0.00107123
     0.000238218     0.000271407
      0.00378266      0.00465011
      0.00345744      0.00421477
     0.000784505     0.000847435
        0.027526       0.0214536
      0.00373492      0.00419074
       0.0138188       0.0115802
      0.00443592      0.00395888
     0.000902054     0.000860111
       0.0011143     0.000637669
      0.00160366      0.00223797
       0.0585972       0.0657477
     0.000958798      0.00101028
     0.000381689     0.000282876
       0.0434926       0.0451761
     0.000716332     0.000520168
        0.012376       0.0112888
       0.0126998      0.00967541
      0.00245246      0.00238552
     0.000679003     0.000539291
      0.00716953      0.00607651
      0.00321836      0.00357998
     0.000467127     0.000375989
       0.0263402       0.0248366
       0.0181684       0.0171481
     0.000400235     0.000822672
     0.000940867     0.000925565
      0.00711309      0.00845111
     0.000289579     0.000355772
      0.00186321      0.00227365
       0.0010306     0.000664882
     0.000197469     0.000241291
       0.0157444       0.0195248
       0.0133647       0.0146034
      0.00121753     0.000969792
       0.0077869      0.00759995
      0.00666103      0.00788036
       0.0050762       0.0059108
     0.000278878     0.000509132
     0.000420924     0.000390214
      0.00151126      0.00113672
      0.00505093      0.00360317
     0.000161116     0.000156831
      0.00197521      0.00155132
      0.00658546      0.00581935
      0.00292983      0.00343701
     0.000274838     0.000352065
      0.00758528      0.00699372
      0.00647651      0.00620563
      0.00309688      0.00305284
       0.0295322       0.0305456
     0.000973132      0.00136335
       0.0184954       0.0182157
      0.00141812      0.00115107
        0.026599       0.0256847
      0.00572789      0.00704081
       0.0401575       0.0407184
         0.02418       0.0283341
      0.00138234     0.000911814
     0.000353238     0.000641845
       0.0321223       0.0264901
       0.0019006      0.00206688
       0.0026617      0.00198546
      0.00438032      0.00381598
      0.00114443      0.00142473
      0.00170494      0.00191887
      0.00109967      0.00138235
        0.020716       0.0142321
      0.00977857      0.00845377
      0.00133673      0.00181466
      0.00405531      0.00357714
      0.00259361      0.00207419
     0.000947519      0.00127121
      0.00636453      0.00904855
       0.0246744       0.0189588
      0.00304188      0.00272734
     0.000486283     0.000608073
      0.00798374       0.0051838
         0.01718       0.0112792
     0.000904691     0.000419855
     0.000391487     0.000317105
     0.000755483     0.000667256
       0.0128055       0.0120167
       0.0105479       0.0106412
     0.000401627     0.000511206
     0.000286412     0.000345573
     0.000642595     0.000649233
      0.00330293      0.00261228
      0.00157176      0.00198839
     0.000501791     0.000535759
      0.00393799      0.00352614
       0.0236038       0.0274182
      0.00279863      0.00405032
       0.0128955        0.011708
      0.00515555      0.00524511
      0.00359129      0.00307895
      0.00222764      0.00178138
      0.00200709      0.00242039
     0.000261467     0.000255754
      0.00681161      0.00819492
       0.0124503       0.0106772
     0.000677864     0.000973932
       0.0063719       0.0065995
      0.00125556     0.000983816
       0.0110606       0.0106222
     0.000493612     0.000469433
     0.000297088      0.00039445
      0.00431997      0.00565742
     0.000938311     0.000670793
       0.0237565       0.0208339
       0.0010166     0.000911749
       0.0011354      0.00086102
        0.013382       0.0101225
      0.00643878       0.0063189
      0.00849266      0.00947644
       0.0047988      0.00455947
      0.00691154      0.00777467
      0.00911384       0.0116187
       0.0119695       0.0100407
       0.0246444       0.0273279
     0.000568934     0.000428496
      0.00234822       0.0026438
      0.00813265      0.00857668
      0.00117353      0.00126607
      0.00061779      0.00069838
      0.00267261      0.00186155
      0.00356116      0.00431381
     0.000814018     0.000859413
       0.0245933       0.0210749
       0.0142091       0.0144203
     0.000916265     0.000816497
      9.6249e-05      0.00010802
       0.0113319       0.0147198
       0.0540589        0.055285
     0.000518713     0.000426965
      0.00419079      0.00547997
     0.000763748     0.000500722
      0.00135538      0.00120849
     0.000917163      0.00129866
     0.000632808      0.00073356
      0.00104076     0.000854234
        0.011109      0.00933042
      0.00383775      0.00477807
      0.00372246      0.00535071
      0.00150497      0.00100504
      0.00102521     0.000826052
       0.0145707       0.0152228
       0.0361234       0.0375865
      0.00254988      0.00257873
     0.000475662     0.000428249
      0.00263919      0.00208144
      0.00114817     0.000829347
       0.0147145       0.0174315
      0.00163883      0.00133461
      0.00184639      0.00152484
       0.0154259       0.0166917
     0.000527565     0.000349733
      0.00278216      0.00325647
       0.0190245       0.0173101
     0.000718228     0.000569187
      0.00015495     0.000276316
      0.00726421      0.00717833
     0.000743086     0.000911291
     0.000240603     0.000222321
      0.00172675       0.0012619
      0.00131471      0.00134309
       0.0285582       0.0297873
       0.0194256       0.0167026
     0.000408804     0.000534391
     0.000661948     0.000651669
     0.000139461     0.000183832
      0.00701748      0.00919616
      0.00258569      0.00339905
       0.0141961       0.0133528
     0.000514372     0.000521097
      0.00265786      0.00236148
     0.000510972     0.000370705
      0.00382818      0.00464752
      0.00071653     0.000983731
      0.00104609     0.000724581
       0.0129308       0.0165564
     0.000650335     0.000474954
     0.000961708      0.00102626
      0.00950274       0.0120535
     0.000660219     0.000572964
      0.00147726      0.00114703
      0.00273497      0.00227979
       0.0012967     0.000973449
      0.00405993      0.00344446
     0.000211383     0.000265308
     0.000227091     0.000278759
      0.00233023       0.0025146
      0.00636693      0.00541185
       0.0012038      0.00145673
       0.0026831      0.00207819
     0.000531602     0.000411502
     0.000149999     0.000111684
      0.00795508      0.00800153
       0.0170734       0.0150042
       0.0063959      0.00682111
      0.00715267      0.00638172
     0.000605603     0.000422181
       0.0625297       0.0532322
     0.000673568     0.000417687
      0.00100855      0.00107331
      0.00133402      0.00131817
      0.00103378     0.000858858
        0.014128       0.0110518
        0.017384       0.0170403
      0.00230467      0.00238511
      0.00288885      0.00319602
      0.00120048      0.00158689
     0.000494256     0.000259609
       0.0188847        0.021272
      0.00202874      0.00243556
       0.0003459      0.00035254
      0.00112271      0.00112288
      0.00323327      0.00281967
      0.00150361      0.00272737
       0.0316747       0.0319525
     0.000662666     0.000486919
     0.000427763     0.000377837
     0.000298126     0.000283538
     0.000398982     0.000464988
       0.0019012      0.00227218
      0.00084184     0.000659797
      0.00101572     0.000874049
      0.00639839      0.00735735
      0.00243748      0.00326096
      0.00193328      0.00180799
        0.037372       0.0282398
     0.000921416     0.000657326
      0.00652085      0.00620297
      0.00918071       0.0107059
     0.000303788      0.00037898
      0.00129959      0.00115717
      0.00330377       0.0039594
     0.000723505     0.000802054
      0.00551647      0.00591423
      0.00429753       0.0032277
      0.00337656      0.00312499
      0.00197687      0.00233929
      9.5503e-05     0.000150149
      0.00588814      0.00659379
        0.020396       0.0169615
     0.000275695     0.000208226
       0.0243359       0.0220282
      0.00946341      0.00825097
       0.0153666       0.0185012
       0.0305479       0.0268432
       0.0053209      0.00612651
      0.00024938     0.000392646
       0.0188506        0.017328
     0.000479078     0.000633305
      0.00172122      0.00200877
     0.000474347     0.000509672
       0.0152816       0.0183379
       0.0198242       0.0157692
       0.0285842       0.0272269
       0.0152488       0.0134824
     0.000320592     0.000471545
      0.00390156      0.00332954
       0.0107884       0.0133751
      0.00503195      0.00497258
       0.0104942      0.00866717
       0.0134506       0.0141163
     0.000669178      0.00117643
      0.00264958      0.00347648
     0.000197653     0.000256466
       0.0188219       0.0235877
       0.0013954      0.00157452
      0.00121597      0.00101849
       0.0361511       0.0252827
      0.00124716      0.00200475
     0.000700445     0.000772658
      0.00452989       0.0044824
       0.0194079       0.0189522
      0.00119572      0.00155355
      0.00306442      0.00408838
      0.00140586      0.00144722
     0.000194524     0.000257471
       0.0256775       0.0258192
     0.000146554     0.000223482
       0.0135747       0.0117741
      0.00109962      0.00100855
        0.013549       0.0152955
     0.000949145       0.0006936
      0.00286012      0.00229226
      0.00342646      0.00392296
     0.000784268      0.00105116
     0.000519242      0.00042083
       0.0109733        0.010669
     0.000398208     0.000546513
     0.000371155      0.00030861
       0.0146635       0.0120542
     0.000561228      0.00054783
     0.000211633     0.000349422
     0.000155176     0.000205495
      0.00555416       0.0083937
       0.0053669      0.00347732
     0.000297038     0.000215045
     0.000997334      0.00127038
      0.00754204      0.00765198
      0.00861595        0.011778
      0.00195028      0.00236888
        0.017392       0.0175445
      0.00090967      0.00086322
      0.00385416      0.00281635
        0.046119       0.0427113
      0.00311997       0.0039104
      0.00303715      0.00219072
      0.00418957      0.00278528
       0.0116041       0.0144379
      0.00125053      0.00137211
     0.000225462     0.000241935
      0.00113289       0.0010102
     0.000614649     0.000551221
      0.00370131      0.00509777
      0.00105579      0.00104501


==> scatterplots/nh3/isotropic_fit_exp_induction_unconstrained.dat <==
QM Energy	FF Energy
    -0.000377107    -0.000397875
     -0.00144528     -0.00151032
     -9.1537e-05    -7.45508e-05
     -9.8275e-05    -6.85238e-05
     -0.00105475     -0.00105185
    -0.000100882    -9.03656e-05
    -0.000244125     -0.00021155
     -4.6689e-05    -3.72518e-05
    -0.000355653    -0.000426988
     -0.00124009     -0.00111312
      -7.329e-05    -5.15073e-05
    -0.000161371    -0.000163128
     -6.7526e-05    -4.14885e-05
    -0.000666453    -0.000589419
    -0.000222732    -0.000181297
    -0.000196963    -0.000163791
     -0.00209504     -0.00210548
    -0.000163845    -0.000115831
    -0.000288121     -0.00026226
    -0.000146445    -0.000131317
     -0.00203238      -0.0018971
    -0.000154803    -0.000161944
    -0.000366496    -0.000326231
    -0.000821277    -0.000882896
     -0.00058882    -0.000508111
    -0.000468644    -0.000329221
    -0.000851037    -0.000880371
    -0.000260831    -0.000202046
     -1.6981e-05    -1.98814e-05
    -0.000244396    -0.000150075
     -7.1541e-05    -6.63062e-05
     -0.00014841    -0.000100258
    -0.000645676    -0.000459104
    -0.000182149    -0.000181481
    -0.000184746    -0.000131736
    -0.000812207    -0.000751228
    -0.000254147    -0.000246152
     -0.00101756     -0.00128582
     -0.00251667     -0.00253227
    -0.000291319    -0.000225914
    -0.000219148    -0.000265934
    -0.000132465    -0.000116482
    -0.000182202    -0.000155951
    -0.000693307    -0.000782544
    -0.000313666    -0.000309109
     -8.8138e-05    -9.08025e-05
    -0.000874964     -0.00113516
     -7.1106e-05     -5.9637e-05
     -0.00147663      -0.0012473
     -5.1511e-05     -4.9745e-05
    -0.000248009     -0.00022514
     -6.1805e-05    -5.15443e-05
     -9.0629e-05    -6.23382e-05
    -0.000967486     -0.00107122
     -5.1061e-05    -4.91586e-05
    -0.000170761    -0.000130036
    -0.000365114    -0.000320817
     -0.00027785    -0.000238304
      -0.0012288     -0.00136705
     -0.00057106    -0.000547049
    -0.000126859    -0.000120412
     -0.00137462     -0.00121436
     -0.00039408    -0.000409177
    -0.000216844    -0.000180831
    -0.000150522    -0.000129406
     -0.00027236    -0.000246368
    -0.000532846    -0.000441358
    -0.000708126    -0.000589121
      -0.0019906     -0.00162069
    -0.000188529    -0.000201606
     -0.00118571     -0.00128535
    -0.000265711    -0.000226313
    -0.000924814    -0.000868934
    -0.000189912    -0.000134111
     -5.6556e-05    -5.65592e-05
     -6.0503e-05     -4.8321e-05
    -0.000194491    -0.000214895
    -0.000139646    -0.000119616
     -0.00105097     -0.00106181
     -7.5814e-05    -6.25574e-05
     -0.00053732    -0.000570578
    -0.000221921    -0.000203845
    -0.000287994    -0.000241593
    -0.000308711    -0.000243569
    -0.000287175    -0.000251204
     -7.9136e-05    -7.27835e-05
    -0.000526496    -0.000492497
    -0.000137889    -0.000113987
     -0.00084603    -0.000961373
     -5.9608e-05    -5.05108e-05
     -0.00018474    -0.000129075
     -0.00212439      -0.0018964
    -0.000129988    -0.000113485
     -4.8523e-05    -4.47509e-05
     -0.00163708     -0.00187563
    -0.000178903    -0.000141296
    -0.000135063    -0.000104412
    -0.000388425    -0.000437335
    -0.000177062    -0.000111395
    -0.000641245     -0.00058235
    -0.000562173      -0.0011483
    -0.000333184    -0.000263332
     -0.00119524     -0.00115492
     -9.3866e-05    -8.58191e-05
    -0.000476258    -0.000541991
     -5.1389e-05    -4.84713e-05
    -0.000179165    -0.000142823
    -0.000455836     -0.00034366
     -6.0293e-05    -5.21747e-05
    -0.000390361    -0.000380964
    -0.000488237    -0.000520718
    -0.000439842    -0.000379082
     -0.00128735     -0.00135654
     -0.00192376     -0.00170455
    -0.000426066    -0.000458375
    -0.000269118    -0.000212643
     -8.5224e-05    -7.20679e-05
     -0.00160793     -0.00144709
    -0.000271524    -0.000202193
     -0.00151686     -0.00158056
    -0.000266753    -0.000287257
    -0.000136127    -0.000115623
    -0.000214935    -0.000240609
    -0.000232798    -0.000205122
    -0.000412841    -0.000296357
    -0.000103078    -0.000112879
     -9.7079e-05    -7.90692e-05
     -7.1191e-05    -4.72004e-05
    -0.000213707    -0.000193632
     -0.00150162     -0.00178511
    -0.000575219    -0.000451322
     -6.8076e-05    -6.83718e-05
     -0.00168275      -0.0018001
    -0.000200614    -0.000122647
    -0.000755664    -0.000752984
    -0.000190486    -0.000139122
     -8.1191e-05    -6.06884e-05
     -0.00109086    -0.000990355
     -9.8349e-05    -7.81452e-05
    -0.000473401    -0.000430845
     -0.00266655     -0.00266008
    -0.000283939    -0.000266018
    -0.000116975    -0.000112948
    -0.000193145    -0.000196745
    -0.000522033    -0.000583666
    -0.000636234    -0.000664555
     -8.2443e-05    -6.81193e-05
    -0.000136025     -0.00012323
     -7.2061e-05    -5.12577e-05
    -0.000179139    -0.000141415
     -6.8969e-05    -6.47314e-05
    -0.000558847    -0.000633916
    -0.000150514    -9.09386e-05
      -9.975e-05    -0.000133988
    -0.000529923    -0.000353801
    -0.000626344    -0.000745863
    -0.000415986    -0.000463892
    -0.000116273    -8.68205e-05
    -0.000116221    -7.87378e-05
    -0.000834852      -0.0010306
    -0.000263706    -0.000285227
     -0.00164623     -0.00163554
    -0.000196965    -0.000193479
     -0.00101649     -0.00103349
    -0.000156102    -9.08242e-05
    -0.000151011    -0.000134708
     -7.5929e-05    -6.38922e-05
    -0.000825163    -0.000886934
    -0.000304189    -0.000327904
    -0.000120283    -0.000118416
     -0.00112067     -0.00107628
    -0.000287687    -0.000218781
    -0.000258856    -0.000218104
    -0.000212419    -0.000209364
    -0.000120574    -9.62073e-05
    -0.000106859    -8.74089e-05
    -0.000930251      -0.0009302
    -0.000138197    -0.000120365
    -0.000313539    -0.000350021
    -0.000127572    -0.000127331
    -0.000142176    -0.000114157
    -0.000415243    -0.000370321
     -0.00021399    -0.000186434
    -0.000489321    -0.000552195
     -0.00035128    -0.000335419
    -0.000528562    -0.000424521
    -0.000690739     -0.00067387
     -0.00137261     -0.00149999
    -0.000109606    -8.88298e-05
    -0.000184036    -0.000118847
    -0.000278321    -0.000248328
     -0.00217935     -0.00229889
     -0.00163047     -0.00169643
    -0.000152479    -0.000113614
    -0.000122051    -0.000104496
      -0.0021339     -0.00219073
     -9.5194e-05    -7.05338e-05
      -0.0012735     -0.00137426
    -0.000132402    -9.60614e-05
    -0.000209501    -0.000180601
     -0.00120121     -0.00144072
    -0.000235476    -0.000194853
    -0.000206663    -0.000280233
    -0.000224073    -0.000176437
     -0.00011336    -0.000111715
    -0.000325077    -0.000220953
    -0.000936869     -0.00102723
    -0.000352668    -0.000302326
     -6.9799e-05    -5.71897e-05
    -0.000268068     -0.00024311
     -0.00087848    -0.000916183
     -8.4091e-05    -8.63532e-05
    -0.000385149    -0.000393103
    -0.000442988    -0.000484534
    -0.000244758    -0.000246991
     -5.4951e-05    -6.01954e-05
     -7.9862e-05    -7.47216e-05
     -9.0064e-05    -8.97912e-05
    -0.000471926    -0.000419639
    -0.000195448    -0.000157284
    -0.000147929    -0.000109333
    -0.000151895    -0.000142436
    -0.000950023    -0.000972871
    -0.000287501    -0.000235238
    -0.000874681     -0.00104433
    -0.000160562     -0.00013822
    -0.000218485    -0.000151051
    -0.000318564    -0.000264636
     -0.00011798    -0.000131461
     -5.7488e-05    -4.54604e-05
     -6.1904e-05    -7.74274e-05
    -0.000150875    -0.000106581
    -0.000129715    -0.000104501
    -0.000111305    -8.83954e-05
    -0.000263919     -0.00022301
     -0.00126705     -0.00124211
     -0.00033016    -0.000381949
     -7.5123e-05      -7.747e-05
     -6.0368e-05    -4.77669e-05
     -0.00138252     -0.00155671
     -0.00119092     -0.00146659
    -0.000500527    -0.000577121
    -0.000234393    -0.000256954
    -0.000463859    -0.000495802
     -0.00106507     -0.00122722
    -0.000204501    -0.000169823
    -0.000182236     -0.00026242
    -0.000302947    -0.000328211
    -0.000326039    -0.000267449
     -0.00149214     -0.00141069
    -0.000815308    -0.000775878
    -0.000104523    -0.000104414
    -0.000315391    -0.000304329
    -0.000639667    -0.000688205
    -0.000537694    -0.000775954
    -0.000318887    -0.000241034
    -0.000286969    -0.000311926
    -0.000232266    -0.000232254
    -0.000184359    -0.000145372
      -0.0011795     -0.00113025
     -0.00011794     -0.00011114
    -0.000205204    -0.000182008
    -0.000497793     -0.00049532
     -8.1725e-05    -8.52388e-05
    -0.000171021    -0.000181277
    -0.000210773    -0.000148701
     -4.8599e-05    -4.06172e-05
    -0.000149461    -0.000102897
    -0.000382608    -0.000399873
    -0.000115903    -0.000130996
    -0.000189978    -0.000130384
    -0.000266217     -0.00026119
     -0.00114886     -0.00110899
    -0.000191129    -0.000178746
     -5.8704e-05    -4.69553e-05
    -0.000181263    -0.000157932
     -8.4107e-05    -8.15981e-05
    -0.000504603    -0.000427757
    -0.000679756    -0.000617223
      -0.0012997     -0.00143084
     -0.00108473     -0.00133215
     -0.00018471    -0.000214788
     -7.2587e-05    -5.31719e-05
    -0.000161744     -0.00010546
     -0.00201479     -0.00187304
    -0.000708623    -0.000781452
     -0.00121957     -0.00145433
    -0.000392685    -0.000437031
    -0.000270664     -0.00025351
    -0.000545747    -0.000499076
    -0.000161302    -0.000110271
    -0.000135384    -0.000113142
     -0.00105915    -0.000933189
    -0.000849947    -0.000829864
    -0.000160051    -0.000108373
    -0.000500504     -0.00044701
    -0.000841126    -0.000853547
      -5.798e-05    -4.68376e-05
    -0.000130177    -0.000103317
      -0.0019214     -0.00161466
    -0.000233499    -0.000200074
    -0.000134341    -7.95649e-05
    -0.000524831    -0.000505728
     -0.00062615    -0.000685332
     -0.00186112     -0.00156401
    -0.000155049    -0.000128781
    -0.000749397     -0.00070706
     -6.4694e-05    -6.16153e-05
     -8.4511e-05    -4.88519e-05
    -0.000286958    -0.000270412
     -7.2024e-05    -6.68164e-05
    -0.000467323    -0.000422889
     -0.00098663    -0.000837872
    -0.000127945    -0.000127667
    -0.000132843    -0.000104658
      -0.0001389    -9.65019e-05
     -6.0733e-05    -3.81191e-05
      -9.856e-05    -8.43464e-05
    -0.000197519    -0.000139487
    -0.000281783    -0.000300945
    -0.000831437    -0.000750364
    -0.000373424    -0.000343441
     -5.5041e-05    -3.90411e-05
    -0.000697126    -0.000588385
    -0.000583557    -0.000524182
     -0.00150333     -0.00154873
    -0.000522807    -0.000563973
     -0.00044954    -0.000451146
    -0.000284017    -0.000183792
    -0.000576477    -0.000548488
    -0.000160788    -0.000108368
     -7.3578e-05    -5.82503e-05
      -8.621e-05    -7.91505e-05
     -0.00157464     -0.00153043
     -0.00114794     -0.00124823
    -0.000527525    -0.000566902
    -0.000359458    -0.000223022
    -0.000564915    -0.000507295
     -8.0273e-05    -7.60999e-05
     -0.00198435     -0.00215375
     -0.00261802     -0.00240784
     -0.00023853     -0.00022358
    -0.000103487    -7.27856e-05
    -0.000876827     -0.00109598
    -0.000409396    -0.000406701
    -0.000493974    -0.000425364
    -0.000628567    -0.000678703
    -0.000449863    -0.000429169
    -0.000776084    -0.000650088
     -0.00146535     -0.00122642
     -5.1868e-05    -5.19505e-05
    -0.000707669    -0.000692837
    -0.000127067    -0.000111011
     -5.7124e-05    -5.26057e-05
    -0.000156628    -0.000128737
     -0.00172418     -0.00147756
    -0.000787545     -0.00103494
    -0.000100746    -7.39392e-05
    -0.000430594    -0.000376689
    -0.000202037    -0.000183736
    -0.000418856     -0.00042461
    -0.000994614    -0.000992747
    -0.000332954    -0.000288193
    -0.000132174    -0.000122233
     -0.00025917    -0.000180349
     -0.00125068     -0.00113754
     -0.00151436     -0.00162934
    -0.000110022    -0.000111255
    -0.000102734    -8.63564e-05
    -0.000962206    -0.000777129
     -0.00138216     -0.00135375
    -0.000436953    -0.000398147
     -8.2372e-05    -6.75512e-05
    -0.000113208    -7.13961e-05
    -0.000200111    -0.000199835
    -0.000201082    -0.000137549
    -0.000907905    -0.000881728
    -0.000621701     -0.00054873
      -0.0010173     -0.00100734
    -0.000450419     -0.00035506
    -0.000183637    -0.000158579
    -0.000421296      -0.0004872
     -4.8703e-05    -4.31404e-05
    -0.000160978    -0.000131639
    -0.000169124     -0.00010712
    -0.000151241    -0.000119837
    -0.000300686    -0.000391084
    -0.000912696    -0.000853294
    -0.000217316    -0.000189405
    -0.000172499    -0.000135576
    -0.000130429    -0.000131815
    -0.000158564    -0.000131329
    -0.000673191    -0.000710759
      -8.525e-05    -6.22362e-05
    -0.000126866     -0.00012826
    -0.000205633    -0.000163371
     -0.00178258     -0.00158563
    -0.000139188    -9.09844e-05
    -0.000432349    -0.000380856
    -0.000402792     -0.00039499
    -0.000347783    -0.000223002
    -0.000234016    -0.000238415
     -9.1132e-05    -7.30066e-05
    -0.000540209    -0.000524289
    -0.000854677    -0.000804457
     -0.00115955      -0.0011408
    -0.000731038    -0.000831995
    -0.000220261    -0.000212683
    -0.000689327    -0.000575327
     -0.00024253    -0.000252464
     -6.0374e-05    -5.17319e-05
      -0.0019558     -0.00206288
    -0.000459715    -0.000420357
    -0.000962643    -0.000995518
      -0.0017353     -0.00170426
    -0.000205311    -0.000225589
    -0.000436036    -0.000411156
    -0.000284832    -0.000265698
    -0.000401123    -0.000367622
    -0.000229171     -0.00021155
     -5.8318e-05    -5.77707e-05
    -0.000160321    -0.000181415
    -0.000290326    -0.000281963
    -0.000685139    -0.000629248
     -0.00033958    -0.000290375
     -9.9372e-05    -7.86267e-05
    -0.000109939     -0.00011324
     -0.00187748     -0.00194393
    -0.000948797     -0.00115426
    -0.000692023    -0.000528225
    -0.000270953    -0.000217887
      -0.0010556     -0.00107902
    -0.000264013    -0.000231919
    -0.000564685    -0.000582636
    -0.000181272    -0.000198397
    -0.000360707    -0.000331937
    -0.000459799    -0.000312948
    -0.000161998    -0.000133005
     -0.00181347     -0.00157837
     -9.6978e-05    -8.90559e-05
    -0.000141881    -0.000104739
     -0.00199318     -0.00189423
    -0.000214678    -0.000199445
    -0.000132696    -0.000103948
     -0.00089517     -0.00100619
    -0.000211195    -0.000212667
    -0.000353824    -0.000363361
    -0.000110308    -9.21511e-05
    -0.000313502    -0.000276053
     -0.00082633    -0.000944261
      -0.0023353     -0.00247727
     -0.00171398     -0.00199422
    -0.000831534    -0.000944072
    -0.000403179    -0.000410214
     -0.00226382     -0.00242724
     -8.7504e-05    -6.60605e-05
     -0.00120941     -0.00118071
     -0.00389255     -0.00299059
     -0.00205108     -0.00176548
     -0.00066134    -0.000681503
     -0.00156708     -0.00178491
    -0.000319808     -0.00027161
    -0.000313254    -0.000315691
    -0.000133976    -0.000113853
     -0.00169655     -0.00201828
     -9.7335e-05    -9.58914e-05
     -5.1994e-05    -3.48023e-05
    -0.000709676    -0.000646194
    -0.000788043    -0.000804189
    -0.000400934    -0.000310629
    -0.000180202    -0.000118559
     -9.3532e-05    -6.40931e-05
    -0.000131468    -0.000114636
    -0.000127852    -8.50015e-05
     -0.00122717     -0.00112695
     -6.3419e-05    -4.78323e-05
    -0.000974067    -0.000948121
    -0.000933642    -0.000896235
    -0.000147934    -0.000107821
     -6.5346e-05    -5.72992e-05
     -0.00041879    -0.000452944
    -0.000583865    -0.000608738
    -0.000706828    -0.000806094
    -0.000124003     -0.00010454
    -0.000701034     -0.00056284
    -0.000321018    -0.000288615
    -0.000148559    -0.000179841
    -0.000305385    -0.000230919
     -0.00119422     -0.00136926
    -0.000197328    -0.000167256
    -0.000311286    -0.000326989
     -4.2925e-05      -3.743e-05
    -0.000920633    -0.000905816
    -0.000627925    -0.000524501
     -6.2162e-05    -3.87357e-05
    -0.000122326    -0.000112293
    -0.000208462    -0.000179849
     -4.0132e-05    -2.42635e-05
    -0.000201868    -0.000214825
    -0.000297572    -0.000257973
      -0.0014487     -0.00126203
    -0.000556513    -0.000612356
    -0.000174858    -0.000121852
       -8.04e-05      -6.525e-05
    -0.000134315    -0.000113259
    -0.000569365    -0.000620207
    -0.000258156    -0.000227022
    -0.000232901    -0.000192363
    -0.000344599    -0.000296953
    -0.000252758    -0.000199603
    -0.000125172    -8.55335e-05
    -0.000902962    -0.000870016
    -0.000207026    -0.000167188
    -0.000103164    -7.29649e-05
      -0.0021927     -0.00221652
    -0.000303863    -0.000224143
    -0.000405091    -0.000386965
    -0.000426724    -0.000411956
     -0.00013582    -0.000115104
    -0.000578207    -0.000614554
    -0.000601255    -0.000699832
     -8.0816e-05    -8.93665e-05
    -0.000667376    -0.000645864
    -0.000240165    -0.000188721
     -0.00194943     -0.00213858
      -0.0013399     -0.00125679
     -5.4227e-05    -5.07147e-05
    -0.000781529    -0.000687941
     -0.00114558     -0.00114364
    -0.000189618    -0.000215481
    -0.000302734    -0.000223713
     -0.00169579      -0.0015273
     -0.00207747     -0.00165777
    -0.000286407    -0.000193494
    -0.000171234    -0.000137598
     -5.2284e-05    -4.98337e-05
    -0.000211599    -0.000143852
    -0.000135018    -8.90089e-05
     -0.00191757     -0.00180094
    -0.000329957    -0.000331548
     -0.00238696     -0.00240882
     -9.5442e-05    -6.21961e-05
     -0.00107426     -0.00110877
     -5.9047e-05    -5.55191e-05
    -0.000470312    -0.000398472
    -0.000584146    -0.000637168
     -0.00131154      -0.0014593
     -0.00052528    -0.000447634
      -7.646e-05    -6.62869e-05
    -0.000198363    -0.000172013
     -5.1356e-05    -3.24709e-05
     -0.00135057      -0.0015718
    -0.000776936    -0.000718593
    -0.000120117    -0.000131904
    -0.000751454    -0.000800877
    -0.000146055    -0.000118474
    -0.000512357    -0.000430908
    -0.000148201    -0.000125261
    -0.000243861    -0.000178705
    -0.000429495    -0.000364633
    -0.000940162    -0.000999657
    -0.000233986     -0.00017265
     -0.00025761    -0.000212091
     -0.00164949     -0.00183833
     -5.9182e-05    -5.40134e-05
    -0.000139256    -0.000124942
      -7.551e-05    -6.38351e-05
    -0.000338848    -0.000381513
    -0.000313783    -0.000341528
    -0.000296717    -0.000306255
    -0.000112101    -0.000100774
    -0.000261481    -0.000222067
    -0.000202373     -0.00014174
    -0.000144106    -0.000117011
     -8.1747e-05    -6.71764e-05
      -0.0018455     -0.00213229
    -0.000154509    -0.000115935
     -5.8977e-05    -5.62692e-05
    -0.000199507    -0.000205901
    -0.000103045    -7.25977e-05
    -0.000245275    -0.000192226
    -0.000363055    -0.000311925
    -0.000127429    -0.000129715
     -6.6451e-05    -5.12358e-05
    -0.000429535    -0.000389032
    -0.000443893    -0.000499895
    -0.000165863    -0.000128538
    -0.000468148    -0.000766206
     -0.00036466    -0.000403563
     -0.00136889     -0.00117291
    -0.000571229    -0.000444819
     -0.00024563    -0.000161128
    -0.000275928    -0.000199338
    -0.000246848    -0.000197081
     -0.00300456     -0.00242538
    -0.000179643    -0.000189342
      -7.221e-05    -5.27972e-05
     -0.00256075     -0.00252192
     -9.4023e-05    -6.71971e-05
     -0.00119997     -0.00117246
    -0.000688458    -0.000746985
     -0.00038835    -0.000332024
    -0.000215485    -0.000155395
    -0.000298309    -0.000341937
    -0.000419788    -0.000363922
     -0.00016785    -0.000123178
    -0.000642006    -0.000868977
     -0.00171958     -0.00164042
     -8.7425e-05    -8.27437e-05
     -8.8994e-05    -7.64655e-05
    -0.000591012      -0.0005261
    -0.000100997     -7.5474e-05
    -0.000255386    -0.000237068
     -9.4805e-05    -5.98214e-05
     -6.5306e-05     -6.5956e-05
    -0.000993307     -0.00109802
    -0.000730557    -0.000899723
    -0.000187864     -0.00012829
     -0.00090449    -0.000795625
    -0.000725833    -0.000782898
    -0.000318101    -0.000316009
     -8.0828e-05     -7.1912e-05
     -7.1115e-05    -6.75833e-05
    -0.000145795    -0.000102652
    -0.000180616    -0.000218623
     -4.3471e-05     -3.6576e-05
    -0.000126177    -0.000118418
    -0.000701826    -0.000774464
    -0.000239195    -0.000216993
     -7.0275e-05    -6.29234e-05
    -0.000708429     -0.00071066
    -0.000777959    -0.000786581
    -0.000265388    -0.000257428
     -0.00153483     -0.00173847
    -0.000159563    -0.000138869
    -0.000892444     -0.00113935
     -9.8041e-05    -8.86543e-05
     -0.00151369     -0.00160691
    -0.000521024    -0.000538833
     -0.00207525     -0.00216945
      -0.0016461     -0.00164526
     -0.00019244    -0.000127366
     -7.3291e-05    -6.73647e-05
     -0.00172409     -0.00199396
    -0.000271901    -0.000243111
    -0.000243971    -0.000207183
    -0.000428274    -0.000428108
    -0.000192064    -0.000156552
     -0.00028935    -0.000201961
    -0.000182427    -0.000158347
    -0.000878345     -0.00106199
    -0.000379624    -0.000481117
    -0.000177588     -0.00019723
    -0.000435328    -0.000463997
    -0.000436681    -0.000347343
      -0.0001469    -0.000136599
     -0.00044127    -0.000497783
    -0.000852464     -0.00105764
    -0.000244752    -0.000203573
    -0.000132552    -9.97798e-05
    -0.000263004     -0.00029091
     -9.2699e-05    -0.000412896
    -0.000192359    -0.000115879
     -5.1151e-05    -3.64436e-05
     -0.00014406     -0.00011093
    -0.000559949    -0.000604792
    -0.000360082    -0.000442603
     -6.1491e-05    -5.87935e-05
     -8.1573e-05    -6.70723e-05
    -0.000189866    -0.000135871
    -0.000232285    -0.000226185
    -0.000235335    -0.000255104
     -7.6186e-05    -7.44249e-05
    -0.000462724    -0.000485261
     -0.00134902     -0.00154605
    -0.000337518    -0.000296205
     -0.00106827     -0.00115658
    -0.000528079    -0.000463508
    -0.000409106    -0.000454807
    -0.000199873    -0.000177471
    -0.000207828    -0.000202894
    -0.000110096    -7.43353e-05
    -0.000541574    -0.000565256
    -0.000729576    -0.000763142
      -9.279e-05    -9.61413e-05
    -0.000632407    -0.000629161
    -0.000301205    -0.000238108
    -0.000586643    -0.000701732
     -0.00012999    -9.86225e-05
     -9.4532e-05    -7.68792e-05
    -0.000515139     -0.00044887
    -0.000115609    -7.81365e-05
      -0.0016181     -0.00158987
    -0.000247504    -0.000193415
    -0.000163559    -0.000108653
    -0.000204943    -0.000406824
    -0.000562343    -0.000579664
    -0.000764725    -0.000749965
    -0.000580937    -0.000580349
    -0.000597089    -0.000576362
    -0.000615156    -0.000722521
    -0.000827047    -0.000825092
     -0.00201581     -0.00177083
    -0.000189009    -0.000133963
    -0.000341227    -0.000268774
    -0.000466779    -0.000492138
    -0.000223697    -0.000187689
     -9.5559e-05     -8.4568e-05
     -0.00028595    -0.000210743
    -0.000457103    -0.000372702
    -0.000164683    -0.000137415
      -0.0010985     -0.00127853
     -0.00121189     -0.00130162
    -0.000103638    -9.65514e-05
     -4.6381e-05    -4.44434e-05
    -0.000812365    -0.000839759
     -0.00296268     -0.00283346
     -6.3001e-05    -5.09572e-05
    -0.000395584    -0.000368154
     -8.3003e-05     -5.4832e-05
    -0.000164455    -0.000148152
    -0.000169203    -0.000145064
    -0.000102365    -9.77704e-05
    -0.000156937    -0.000110038
    -0.000942887    -0.000881288
    -0.000392088    -0.000395531
    -0.000374897    -0.000352497
    -0.000165525    -0.000109875
    -0.000255538    -0.000185224
     -0.00114897     -0.00118317
     -0.00204045      -0.0021934
    -0.000306692    -0.000332234
     -8.8947e-05    -7.45071e-05
    -0.000205745    -0.000176548
     -5.3044e-05    -5.27298e-05
    -0.000877442     -0.00101224
     -6.8666e-05    -6.97247e-05
     -8.7824e-05     -9.9771e-05
     -0.00154801     -0.00129423
    -0.000238064    -0.000137456
    -0.000334226    -0.000373546
      -0.0011415     -0.00130034
      -7.814e-05    -5.80251e-05
     -5.6417e-05    -4.40148e-05
    -0.000802207    -0.000881847
    -0.000173174    -0.000128969
     -0.00010578    -7.72268e-05
      -7.858e-05    -7.95778e-05
    -0.000241879    -0.000201131
     -0.00155523     -0.00170567
     -0.00132778     -0.00147394
    -0.000111993    -9.03539e-05
     -9.7948e-05    -9.46773e-05
     -4.7306e-05    -4.50764e-05
    -0.000495656    -0.000506011
    -0.000230571    -0.000242913
     -0.00149531     -0.00126008
    -0.000144792    -0.000119456
    -0.000343085    -0.000278631
     -8.3648e-05    -7.41903e-05
    -0.000301182    -0.000307113
     -9.8014e-05     -9.6498e-05
    -0.000119591    -7.28942e-05
    -0.000808853    -0.000833735
      -4.816e-05    -4.15865e-05
    -0.000101707    -8.91962e-05
    -0.000763661    -0.000866591
    -0.000196588    -0.000129551
     -6.3818e-05    -6.12464e-05
     -9.6391e-05    -0.000123418
     -6.3361e-05    -5.86709e-05
    -0.000580468    -0.000449666
     -6.3436e-05     -5.2921e-05
     -7.6629e-05    -7.49933e-05
    -0.000305012     -0.00028111
    -0.000651746    -0.000599486
    -0.000227142    -0.000172723
    -0.000302079    -0.000259294
     -6.0522e-05    -4.67284e-05
     -4.7351e-05    -3.73179e-05
    -0.000358364    -0.000392004
     -0.00172781      -0.0015204
    -0.000858927    -0.000980099
    -0.000846176    -0.000682324
     -0.00017828    -0.000130262
      -0.0025792     -0.00222559
     -0.00027166    -0.000162499
      -9.503e-05    -9.80577e-05
    -0.000125485    -0.000114312
    -0.000266756    -0.000216332
    -0.000889557    -0.000754307
    -0.000979579    -0.000987182
    -0.000294339    -0.000277287
     -0.00043125    -0.000490016
    -0.000190904    -0.000183406
     -5.3337e-05    -3.08201e-05
     -0.00122959     -0.00120799
    -0.000321625    -0.000342572
     -6.5161e-05    -5.15648e-05
    -0.000258698    -0.000199812
     -0.00047082    -0.000395139
    -0.000178062    -0.000169468
     -0.00186154     -0.00183981
    -0.000210688    -0.000162715
    -0.000138055    -9.95001e-05
    -0.000113861    -8.87774e-05
     -0.00012388    -0.000105373
    -0.000275904    -0.000217322
    -0.000106148    -7.33894e-05
    -0.000217315    -0.000179384
    -0.000516902    -0.000547496
    -0.000290169    -0.000270546
    -0.000170345    -0.000154937
     -0.00126443     -0.00155893
     -0.00011735    -8.66232e-05
    -0.000761996    -0.000761469
    -0.000844014    -0.000764772
    -0.000109345     -7.4851e-05
    -0.000155631     -0.00011078
    -0.000256967    -0.000250888
     -9.4592e-05    -8.89655e-05
    -0.000579066    -0.000541723
    -0.000327493    -0.000228305
    -0.000429209    -0.000375444
    -0.000263713    -0.000224919
     -5.0447e-05    -4.33215e-05
    -0.000724062    -0.000594687
     -0.00136101     -0.00112154
    -0.000110147    -8.10508e-05
      -0.0008822    -0.000989021
    -0.000419837    -0.000414075
     -0.00121256     -0.00118669
     -0.00118306     -0.00150513
    -0.000449917    -0.000448913
     -6.9403e-05    -6.61602e-05
    -0.000872499    -0.000903722
    -0.000100385    -9.85518e-05
      -0.0002701     -0.00021465
     -0.00014107    -0.000110466
     -0.00123602     -0.00120452
    -0.000656124    -0.000779336
     -0.00175387     -0.00195239
    -0.000636062    -0.000672922
     -9.1255e-05    -7.72374e-05
    -0.000513546    -0.000510077
    -0.000641937     -0.00065273
     -0.00057321    -0.000609025
     -0.00074715    -0.000746429
     -0.00121349     -0.00114887
    -0.000110752    -0.000110932
    -0.000370598    -0.000396079
     -5.9704e-05    -5.59323e-05
     -0.00114618     -0.00114976
    -0.000130885    -0.000140339
     -0.00026073    -0.000215457
    -0.000245224    -0.000792202
    -0.000154021    -0.000162044
     -0.00017079    -0.000147048
    -0.000412352    -0.000402788
     -0.00126326     -0.00118437
     -0.00019467    -0.000200649
     -0.00035239    -0.000373957
     -0.00018447     -0.00018491
     -6.7758e-05    -5.77103e-05
     -0.00179314     -0.00179357
     -4.2213e-05    -3.93038e-05
    -0.000642591    -0.000601529
    -0.000121656    -9.84989e-05
    -0.000801304    -0.000922754
    -0.000263299     -0.00019441
    -0.000329495    -0.000283593
    -0.000406028    -0.000352225
    -0.000136111    -0.000133563
     -0.00012705    -8.27812e-05
    -0.000672069    -0.000763106
     -7.1203e-05    -6.52526e-05
    -0.000142073     -0.00011335
     -0.00109302     -0.00111188
    -0.000102804    -9.35626e-05
     -8.1057e-05    -5.54182e-05
     -6.9467e-05    -5.24643e-05
     -0.00045579    -0.000487982
    -0.000554415    -0.000452273
    -0.000145369    -0.000114326
    -0.000137039    -0.000154764
    -0.000714584    -0.000612242
    -0.000495872    -0.000596232
    -0.000268746    -0.000291126
    -0.000969074     -0.00116919
      -7.624e-05    -6.37709e-05
      -0.0006127    -0.000455597
     -0.00195008     -0.00192113
    -0.000358724    -0.000323272
    -0.000524965    -0.000396262
    -0.000288881     -0.00023593
    -0.000892213    -0.000909848
    -0.000229832    -0.000205001
     -7.7255e-05    -6.37459e-05
    -0.000207871     -0.00015559
     -9.3402e-05    -6.86628e-05
    -0.000352409    -0.000326913
    -0.000155734    -0.000111275


==> scatterplots/nh3/isotropic_fit_exp_total_energy_unconstrained.dat <==
QM Energy	FF Energy
     0.000707148     0.000705873
      0.00862532      0.00916645
    -0.000272495    -0.000239471
    -0.000715011    -0.000747451
       0.0113828       0.0110102
    -0.000798224    -0.000806089
     -0.00145504     -0.00139731
     4.20928e-05     8.76992e-05
      0.00136108      0.00108106
     -0.00297684     -0.00293498
    -0.000651954    -0.000618061
    -0.000691347    -0.000426814
    -0.000537006    -0.000536568
     0.000387258    -0.000355853
     -0.00210107      -0.0020212
     -0.00196329     -0.00185984
      0.00658904      0.00771383
     0.000155039     0.000158692
    -0.000337304    -0.000491426
     -0.00125782     -0.00105691
        0.005173      0.00448719
    -0.000329719    -0.000350983
    -1.98912e-05    -0.000124181
      0.00335761       0.0032692
     -0.00273892     -0.00267699
      0.00397124      0.00381959
     0.000970337        0.001348
       -0.002697     -0.00260167
    -4.63361e-05     -0.00017877
      0.00189856      0.00186931
    -0.000249866    -0.000216458
     -0.00173444     -0.00171045
         0.00583       0.0053047
     0.000714043     0.000740491
     0.000536379     0.000600758
       0.0082517      0.00792845
    -0.000361668    -3.12174e-05
      0.00782241      0.00734713
       0.0217182       0.0181379
      0.00244724      0.00255677
     0.000905624     0.000772713
      -0.0011664     -0.00100875
    -0.000555622    -0.000603123
      0.00460273      0.00355536
     0.000799964     0.000348255
    -0.000770774    -0.000766146
      0.00480571      0.00482406
    -0.000705417    -0.000661614
      0.00478723      0.00292115
    -0.000425337    -0.000406907
     0.000326868     0.000561153
     -0.00068151    -0.000623755
    -0.000607707    -0.000627108
      0.00522451      0.00464141
    -0.000286583    -0.000337098
    -0.000558728     -0.00058679
      -0.0017684     -0.00169389
     -0.00228401     -0.00221869
      0.00327564      0.00253566
     -0.00217397     -0.00260288
    -0.000811336    -0.000660004
      0.00666336      0.00533014
      0.00163303      0.00201847
     -0.00295147     -0.00280844
    -0.000131046    -0.000158171
     0.000454945     1.55207e-05
     -0.00195911     -0.00260518
     -0.00402298     -0.00331143
     -0.00118993    -0.000732977
    -0.000444748    -0.000311552
      0.00912485      0.00772963
     -0.00166187     -0.00151252
      0.00246829      0.00237534
     -0.00071103    -0.000827297
    -0.000454177    -0.000464393
     -0.00020754    -0.000183557
     0.000450321      0.00045647
     -0.00180596     -0.00170193
      0.00610496      0.00469025
     -0.00102177    -0.000995375
     0.000440247    -0.000184414
    -9.43087e-05    -4.71674e-06
      0.00138923      0.00158828
    -0.000318454    -0.000526502
     -0.00132384     -0.00168101
      2.6451e-07     2.21274e-05
     -0.00245352     -0.00261282
     -0.00105251     -0.00106175
      0.00799214      0.00759522
    -0.000463464    -0.000427344
     0.000609639     0.000629084
      0.00102963     -0.00112503
     0.000109676     0.000102941
    -9.92996e-05    -0.000130166
       0.0158521       0.0108516
     -0.00189757     -0.00174204
     -0.00196881     -0.00195982
     -0.00110062    -5.23722e-05
       0.0015278      0.00148948
     -0.00215894     -0.00239226
       0.0208758       0.0131039
      0.00156081      0.00179504
     7.17947e-05      0.00114668
    -0.000675384    -0.000591886
      -0.0015628    -0.000573702
     0.000100724     0.000132137
     -0.00275399     -0.00268413
     -0.00114497     -0.00173736
     0.000143324     0.000133441
     -0.00110772     -0.00102012
     -0.00114547     -0.00126931
      0.00357216      0.00389542
       0.0123258       0.0114706
      0.00540107      0.00410042
       0.0023301      0.00194941
    -0.000119531     -0.00049074
    -0.000264937    -0.000160604
     -0.00151025     -0.00197513
     -0.00025423    -0.000663679
       0.0150693       0.0133833
      0.00127003      0.00103616
    -0.000365198    -0.000286838
     0.000463527     0.000474831
    -0.000963426    -0.000767025
     -0.00309294     -0.00309547
    -0.000373578    -0.000391432
    -0.000746348    -0.000662529
    -0.000385594    -0.000377134
    -0.000897697    -0.000843555
       0.0170459       0.0120924
       0.0040241      0.00391849
      0.00026153     0.000269234
       0.0167851        0.020675
      0.00175914      0.00176629
      0.00521116      0.00674655
     0.000576533     0.000575508
     -0.00120169     -0.00118238
      0.00424639      0.00222653
    -0.000165092    -0.000233851
    -0.000880071     -0.00155681
       0.0144905       0.0138476
     -0.00211439       -0.001983
     -0.00101358      -0.0010233
    -0.000848644    -0.000688085
      0.00316992      0.00286737
      0.00097964      0.00138852
     0.000140885     0.000205856
     -0.00135994     -0.00132077
    -0.000331999    -0.000359213
     -0.00187637     -0.00187988
    -7.06148e-05    -0.000148603
      0.00187062      0.00220505
     -0.00128563      -0.0013067
     0.000426062    -1.56524e-06
       0.0042211      0.00392626
       0.0020008      0.00216513
    -0.000905213     -0.00141313
     -0.00187545     -0.00180052
     0.000801631     0.000843317
       0.0029487      0.00476153
      0.00060422     0.000799207
       0.0138415       0.0110389
     -0.00124742    -0.000908784
      0.00447234      0.00491418
      0.00196051      0.00193191
     7.56122e-05    -1.34051e-05
    -0.000938858    -0.000919207
      0.00532935      0.00599364
     -0.00140371     -0.00101863
    -0.000799314    -0.000756922
      0.00660515      0.00515246
    -0.000912953     -0.00114599
     9.92038e-05    -0.000195026
     -5.3418e-05    -0.000219055
     0.000756403     0.000748162
     0.000890683     0.000978806
      0.00465369      0.00516494
     -0.00222064      -0.0019728
     0.000827901     0.000622925
     -0.00117932       -0.001096
     0.000701397     0.000679386
    -0.000963428    -0.000987632
    -0.000174744    -0.000331042
      0.00398596      0.00550791
     0.000615731    -0.000338688
     -0.00389231      -0.0038424
      0.00326191      0.00235295
       0.0170455      0.00931632
     -0.00136939      -0.0013832
     -0.00148192     -0.00151907
     -0.00286717      -0.0025561
       0.0249191       0.0231335
      0.00127333    -0.000777137
     -0.00202637     -0.00195611
     -0.00130285     -0.00121597
       0.0235326       0.0223167
     -0.00148205     -0.00145546
      0.00781281      0.00614131
     -0.00138288     -0.00144574
     -0.00192665     -0.00181938
      0.00835402      0.00869176
    -0.000362221    -0.000327394
      0.00069304     0.000316647
    -0.000495143    -0.000807786
     0.000522336      0.00055879
        0.001922      0.00176942
      0.00713405       0.0080531
    -0.000417349    -0.000604224
    -0.000647391    -0.000571042
    -0.000930468    -0.000926704
      0.00297574      0.00186299
    -0.000299509     -0.00033573
      0.00191325      0.00103129
     4.99132e-05     0.000464239
     0.000422532     0.000663909
    -9.56774e-05    -0.000227353
     -0.00020524    -0.000157584
     -0.00015607    -0.000299505
     -0.00249073     -0.00240122
     -0.00170596     -0.00164832
    -0.000717085    -0.000710786
    -0.000418997    -0.000162224
    -0.000881331      -0.0016266
     0.000318642     0.000320004
      0.00576689      0.00352487
     -0.00213451     -0.00202501
     -0.00179381     -0.00183085
     -0.00156812     -0.00155086
    -0.000773132    -0.000901063
     7.54245e-05     0.000141747
    -3.08065e-05    -0.000354483
    -0.000188463    -0.000335703
     -0.00127027     -0.00117195
    -0.000932219    -0.000852336
      0.00119593      0.00122464
      0.00507983       0.0050353
    -0.000650497    -0.000156156
     4.46033e-05    -8.32228e-05
    -0.000758441      -0.0007881
       0.0115211      0.00801518
      0.00441534       0.0052602
     0.000138283     0.000681169
    -0.000301094    -3.67577e-05
      0.00189347      0.00254223
      0.00283243      0.00294508
       -0.001737     -0.00167838
     0.000493453    -0.000171746
     0.000276908     0.000394178
     -0.00098938     -0.00117291
       0.0043859       0.0062565
      0.00776652      0.00754585
     0.000195433     3.07479e-05
    -0.000635347    -0.000393283
      0.00313293      0.00361268
      0.00727338      0.00510815
    -6.35057e-05    -0.000168037
     0.000775031      0.00077454
     0.000493626     0.000432342
     -0.00220347     -0.00214506
    -0.000837009     -0.00168212
     -0.00091123    -0.000848372
     -0.00264951     -0.00237905
    -0.000203751    -0.000171937
     -0.00108259     -0.00107797
    -0.000611636     -0.00040095
      -0.0020625     -0.00198197
     -0.00040152    -0.000424906
     -0.00123973     -0.00140022
     0.000423982     0.000633411
    -0.000322948    -0.000373631
    -0.000894288     -0.00110698
     -0.00196341     -0.00181389
      0.00320989      0.00406221
     -0.00022762    -7.14855e-05
    -0.000255003    -0.000237675
      -0.0013177     -0.00116202
     -0.00010252    -0.000121624
      0.00331184      0.00328453
     -0.00380591     -0.00305337
       0.0149132       0.0143939
      0.00783402      0.00674012
     0.000660143     0.000519537
     -0.00100191     -0.00103907
     0.000979856      0.00105205
       0.0179792       0.0118599
      0.00295277      0.00273644
      0.00190852      0.00139527
     0.000109658      0.00046634
     -0.00185467     -0.00189961
      0.00260563      0.00274325
     0.000518094     0.000523014
     -0.00165553     -0.00164426
     -0.00335914     -0.00326341
      0.00385126       0.0034916
     -0.00158179     -0.00162264
     -0.00165406     -0.00152127
       0.0035477      0.00281491
    -0.000335566      -0.0003374
     -0.00153453     -0.00143696
     -0.00102856     0.000607067
     0.000983873      0.00148744
    -0.000887022    -0.000974797
     -0.00225713     -0.00256559
      0.00307237      0.00418054
     -0.00118756    -0.000926995
     -0.00182021     -0.00176628
      0.00554697      0.00676325
    -0.000670814    -0.000730099
    -0.000590692    -0.000584316
      0.00109451      0.00127914
    -0.000765097    -0.000791808
     -0.00154246     -0.00128883
     -0.00279331     -0.00330257
    -0.000233933    -9.70041e-05
     -0.00140694     -0.00131912
     0.000540177       0.0005289
    -0.000359793    -0.000297924
    -0.000801333    -0.000676863
      0.00145243      0.00147725
     0.000761184      0.00103058
      0.00214304      0.00158915
     0.000650419      0.00100428
    -0.000200206    -0.000162183
      0.00140126     8.42388e-05
     0.000157106     -2.3716e-05
      0.00383979      0.00636508
      0.00334973      0.00518631
      0.00100815      0.00182095
      0.00175563      0.00170928
      -0.0019639     -0.00205262
     -0.00164774     -0.00162387
    -0.000176498    -0.000152779
    -0.000942499    -0.000856032
       0.0058132      0.00812739
      0.00436025       0.0046832
      0.00200418        0.001511
      0.00322134       0.0030466
     -0.00183379     -0.00121439
    -0.000366553    -0.000408937
      0.00913252      0.00788516
       0.0101469       0.0109417
     -0.00195441     -0.00162919
     -0.00102715     -0.00108001
      0.00452779      0.00453669
      0.00132274      0.00103939
     -0.00276541     -0.00246847
     0.000290477     0.000746131
     0.000505271     0.000204899
      0.00574919      0.00482251
      0.00481692      0.00316431
     7.62316e-05     9.62702e-05
     -0.00154359     -0.00199365
    -0.000668678    -0.000558655
     0.000520671     0.000557884
     -0.00236027     -0.00222386
      0.00844977      0.00440215
       0.0130428      0.00863083
     -0.00102214     -0.00101909
     -0.00343787     -0.00337654
      -0.0012138     -0.00122435
     0.000232563    -2.87826e-05
     0.000689719     -0.00112406
     -0.00202209     -0.00199382
    -0.000911238    -0.000859958
     -0.00204787      -0.0020446
      0.00068966       0.0014214
      0.00046585    -0.000254778
    -0.000817391    -0.000915003
    -0.000236207     -0.00017405
     -0.00345397     -0.00352151
    -0.000973226     -0.00134126
     -0.00226521      -0.0021527
     -0.00103007    -0.000985737
      0.00146806      0.00146206
      0.00117421      0.00133346
     -0.00149294     -0.00158061
       -0.002036     -0.00196215
     -0.00251601     -0.00178288
    -0.000532285     -0.00125055
     -0.00402882     -0.00383068
    -0.000970476     -0.00096362
     0.000924161      0.00121985
    -0.000794596    -0.000805999
    -0.000867298     -0.00080838
     -0.00143314     -0.00150434
     -0.00164165     -0.00159182
      0.00236424      0.00143693
      0.00398205      0.00315411
     -0.00141039     -0.00130701
     -0.00211956     -0.00199429
    -0.000249348    -0.000216181
    -0.000604801     -0.00065112
      0.00222404      0.00259583
    -0.000250455    -0.000300378
     -0.00114327     -0.00108784
    -0.000129265    -0.000398713
    -0.000132147     3.34749e-05
     -0.00161507     -0.00158474
     0.000412171     0.000527945
      -0.0020343      -0.0019812
      0.00230704      0.00218404
    -0.000579448    -0.000444935
    -0.000359456    -0.000381574
    -0.000355711     5.32604e-05
      -0.0016866     -0.00221942
     0.000786572     0.000510583
       0.0037805      0.00486739
     -0.00132513     -0.00114261
     -0.00137221     -0.00228805
     5.98566e-05     7.96162e-05
     0.000381495     0.000426755
       0.0193873       0.0195764
     -0.00040246    -0.000492854
    -0.000996513     -0.00186998
      0.00584383       0.0055835
     0.000313629     0.000393342
     -0.00205085     -0.00216647
     -0.00140729     -0.00137212
      0.00281662       0.0030752
     -0.00259072     -0.00227895
    -0.000365192    -0.000372554
    -0.000168379    -0.000116763
     0.000623093     0.000417818
      0.00162162      0.00100829
     -0.00101918     -0.00150885
     -0.00155858     -0.00150647
    -0.000157202    -1.42638e-05
       0.0128952      0.00855608
      0.00517216      0.00443808
      0.00507479      0.00460479
    -0.000229849    -0.000596655
        0.007737      0.00651038
     -0.00122355     -0.00094409
     5.07254e-05    -0.000357313
    -0.000312743    -0.000367998
       0.0013619      0.00151869
      0.00400667       0.0038182
     -0.00161477     -0.00151741
      0.00152472     0.000982632
     7.58336e-06     0.000112095
    -0.000250134     -0.00025835
       0.0183073       0.0143663
     -0.00182837     -0.00176305
    -0.000504826     -0.00033568
      0.00666186      0.00455955
    -0.000269483    -0.000424206
     9.75971e-05     0.000631801
     -0.00106187     -0.00106626
    -0.000575695      -0.0009576
      0.00206936      0.00163734
       0.0186218       0.0131827
       0.0182932       0.0167211
      0.00708601      0.00542045
     0.000126477     0.000269008
      0.00888644      0.00963419
     -0.00129242     -0.00124465
      0.00476019      0.00533077
       0.0337608       0.0267313
     -0.00141605     -0.00209932
      0.00237976      0.00155157
      0.00764542        0.010475
     -0.00240689     -0.00244934
    -0.000916243     -0.00080543
    -0.000952935    -0.000853627
       0.0141167       0.0160317
    -0.000826346    -0.000753387
    -0.000381293    -0.000324955
      0.00365606      0.00323511
      0.00198702      0.00263312
      0.00123951     0.000969564
    -0.000482197    -0.000702512
    -0.000688198    -0.000728109
     -0.00152153     -0.00138696
     0.000808568     0.000743689
      0.00105699      0.00190548
     -0.00070471    -0.000667521
      0.00653483      0.00714553
      0.00304028      0.00249382
     -0.00118442     -0.00121864
    -0.000885149    -0.000926994
      0.00210541      0.00229014
      0.00228988      0.00205289
      0.00209653      0.00234116
    -0.000493955    -0.000493843
      0.00606223      0.00531959
     -0.00320356     -0.00306385
     -2.3767e-05    -0.000222088
     0.000421863     0.000290618
       0.0138529       0.0109253
     -0.00202229     -0.00188264
     0.000495798     0.000337402
    -0.000746746     -0.00080066
      0.00897638      0.00856118
      0.00105098     0.000234875
     -0.00048175    -0.000551343
     0.000241179     0.000261768
    -0.000123476    -0.000101537
     -0.00026133     -0.00025682
       0.0010106      0.00111813
     -0.00336043     -0.00308964
     -0.00058157     4.87636e-05
     -0.00125274      -0.0016299
     -0.00242462     -0.00231135
    -0.000816522    -0.000780987
    -0.000568687    -0.000727971
      0.00123402     0.000171389
     -0.00201203     -0.00174441
     -0.00103734      -0.0011579
     -0.00262214     -0.00260508
       5.063e-05    -0.000160457
    -0.000547562    -0.000573606
       0.0001679     0.000895182
     -0.00238194     -0.00229853
    -0.000267245    -0.000392203
       0.0114463       0.0138262
     0.000777569     0.000788103
    -0.000914567    -0.000659024
     -0.00138939     -0.00095537
     -0.00148662     -0.00135453
     0.000318407     0.000790876
      0.00208476      0.00213327
    -0.000435578    -0.000604244
      0.00403927      0.00483669
    -0.000363019    -0.000320934
       0.0088427      0.00753084
      0.00190523      0.00366031
    -0.000575946    -0.000564331
     -0.00111475    -0.000688074
     -0.00286131     -0.00302333
    -0.000168238    -4.87101e-05
     -0.00268591     -0.00259823
    -0.000583385    -0.000209986
       0.0121079        0.007171
     -0.00171099     -0.00188871
     0.000811569     0.000964165
    -0.000395854    -0.000426702
     0.000877914     0.000879139
    -0.000761769    -0.000884592
       0.0107514      0.00948631
    -0.000818166    -0.000261322
       0.0173734       0.0155772
    -0.000844652    -0.000878401
      0.00748735      0.00477494
     3.55417e-05     4.34512e-05
      0.00355193      0.00344298
      0.00236644      0.00274738
      0.00452755      0.00553087
      0.00369375      0.00391582
    -0.000817068    -0.000769218
     -0.00121068     -0.00110173
    -0.000379742    -0.000345898
      0.00321876      0.00313874
      0.00674368      0.00605206
      -0.0011711     -0.00110582
     0.000154002      0.00113338
    -0.000603056    -0.000499665
      0.00237985      0.00215349
     -0.00204267     -0.00195022
      -0.0029796     -0.00284277
     -0.00149236     -0.00147884
      0.00374882      0.00365031
     -0.00298573     -0.00284396
     -0.00206637     -0.00207565
       0.0197705       0.0157143
     6.68355e-05     0.000112944
     0.000167098     0.000229486
     8.64039e-05     0.000129285
      0.00208649      0.00284789
     0.000928552     0.000711988
     -0.00100305    -0.000514478
    -0.000268123     -0.00014953
     -0.00155591     -0.00149796
    -0.000975186     -0.00112414
     -0.00155423     -0.00151198
     -0.00057734    -0.000569678
       0.0197137       0.0168944
     -0.00215283     -0.00209634
    -0.000431807    -0.000477089
    -0.000151512    -0.000298288
    -0.000621714    -0.000662056
      0.00155558      0.00182586
     -0.00264282     -0.00260117
     0.000472437     0.000391523
    -0.000848605    -0.000896838
      0.00187139      0.00192232
     0.000820088      0.00117455
     -0.00032511    -0.000419729
      0.00852524      0.00447975
     0.000678655     0.000720174
     -0.00233927     -0.00281516
      0.00501432      0.00469228
      0.00214468      0.00216749
     -0.00228157     -0.00231288
      0.00153575      0.00171019
        0.019614       0.0205132
     0.000505201     0.000577929
    -0.000189551    -0.000226753
        0.011948       0.0111637
      -0.0010442     -0.00105172
     -0.00149682     -0.00194722
     0.000985128    -0.000580724
     -0.00263874     -0.00250138
     0.000261843     0.000232459
     0.000991192     0.000310263
     -0.00166599      -0.0015026
     -0.00222154     -0.00214452
      0.00818603      0.00700931
     -0.00113187     -0.00182458
     -0.00123819     -0.00118562
    -0.000505624      -0.0005861
      0.00437718      0.00449298
     0.000399611     0.000411228
    -0.000663829    -0.000381206
    -0.000608584    -0.000643348
     8.61275e-05     7.95087e-05
      0.00448558      0.00586751
      0.00347793      0.00368492
     -0.00109572     -0.00121786
      -0.0030163     -0.00302649
     0.000893366      0.00160954
      -0.0012974     -0.00120818
     -0.00133814      -0.0013342
     0.000120121     0.000150514
     -0.00119145     -0.00128555
     0.000790666     9.91792e-05
    -0.000133171    -8.32863e-05
    -0.000207627     -0.00035405
      0.00312806      0.00281672
     -0.00121647     -0.00117719
     0.000322202     0.000365497
      0.00265498      0.00244061
      0.00217987      0.00221599
     0.000343856      0.00022827
      0.00960094      0.00976778
     -0.00121467     -0.00116728
      0.00291616      0.00214211
    -0.000214339     -0.00026013
       0.0146383       0.0132407
     -0.00246639     -0.00185099
       0.0211889       0.0211412
       0.0138416       0.0146672
     -0.00094504     -0.00111772
    -0.000886758    -0.000957419
       0.0181299       0.0153284
    -0.000540171    -0.000403362
     -0.00175482     -0.00202197
      0.00104481     0.000927026
     -0.00263439     -0.00242587
      0.00257322      0.00243812
    -0.000563793    -0.000521752
       0.0048142       0.0018014
      0.00292829      0.00219882
    -4.73852e-05    -1.75141e-05
      0.00145718      0.00131005
      0.00102686     0.000883944
     -0.00162536     -0.00157194
     0.000653372        0.001196
      0.00908279      0.00661179
     -0.00181684     -0.00196437
      0.00124386      0.00122937
      0.00151027     0.000237504
      0.00584346      0.00286682
    -0.000841313     -0.00095781
    -0.000552351    -0.000550953
     -0.00134732     -0.00138474
     0.000707467     0.000301922
     0.000930783     0.000517655
     -0.00025033    -0.000252713
     -0.00115304      -0.0011569
      0.00107114      0.00114632
     0.000519941     0.000260355
    -0.000317737    -0.000207867
     0.000213559     0.000211401
      0.00134935      0.00130312
      0.00960621       0.0111195
     -0.00250253     -0.00207633
    -0.000281828     -0.00100372
      0.00334202      0.00355775
       0.0016683      0.00149687
     2.25017e-05    -8.86841e-05
     -0.00123499     -0.00122803
      0.00108087      0.00104715
     0.000180833      0.00059505
      0.00236157      0.00169232
    -0.000398407    -0.000435077
     0.000195889     0.000388064
     -0.00102429     -0.00106109
      0.00348444      0.00293894
     -0.00167012     -0.00160027
    -0.000696282    -0.000639112
     -0.00306984     -0.00260487
    -0.000341799    -0.000463481
      0.00186101     0.000901079
    -0.000949555    -0.000948167
    -0.000675212    -0.000836177
      0.00385161      0.00186362
      -0.0010796    -0.000898315
    -4.59687e-05     0.000401034
      0.00113941       0.0012748
      0.00222182      0.00212659
     0.000212828      0.00098945
      0.00375259      0.00286314
      0.00229673      0.00328985
     0.000414311     0.000414854
      0.00182404      0.00181755
     0.000590279     0.000467707
     -0.00071998    -0.000770583
    -0.000710367    -0.000681302
    -0.000976494     -0.00132472
     -0.00402531     -0.00364775
     -0.00126684     -0.00120444
      0.00731461      0.00520066
      0.00425814      0.00449955
    -0.000142133    -0.000137041
     0.000182789     0.000188038
      0.00458583      0.00549516
       0.0294821        0.029416
    -9.45339e-05    -9.11949e-05
      0.00063412      0.00111839
    -0.000403051    -0.000392657
    -0.000180177    -0.000126474
     -0.00190381     -0.00177789
    -5.70069e-05    -1.29458e-05
     -0.00112849     -0.00128045
        0.003323      0.00256187
      -0.0015454     -0.00111115
     -0.00173315     -0.00125863
    -0.000490504    -0.000637338
     0.000625482     0.000543137
      0.00881771      0.00870674
       0.0198352       0.0199614
      0.00113664      0.00114311
    -0.000123018    -0.000164465
    -0.000107708    -0.000241552
    -0.000315371    -0.000407601
      0.00239772      0.00379652
    -0.000499034    -0.000591479
    -0.000214337    -0.000342338
     -0.00122245    -0.000268119
      0.00264079      0.00256419
     0.000406859     0.000551045
      0.00647594      0.00599464
    -0.000605606    -0.000606935
     0.000581686     0.000534074
      0.00248933      0.00240684
     -0.00293882     -0.00278396
      -0.0018161     -0.00175042
    -0.000221973    -0.000373041
     -0.00174561     -0.00156607
       0.0112349       0.0114935
     0.000728614     -0.00108738
     -0.00166706     -0.00159884
     0.000105619     0.000104594
     4.08274e-05     6.83449e-05
     -0.00237719     -0.00143341
    -0.000272694    -0.000199946
      -0.0023393     -0.00227703
    -0.000879114    -0.000841862
     -0.00183864     -0.00193363
     0.000240942     0.000276419
    -0.000654412     -0.00043994
     0.000388287     0.000410205
    -0.000685889    -0.000713941
      0.00778565      0.00879039
     -0.00030858    -0.000343467
     -0.00105516     -0.00103284
      0.00329645      0.00434102
      0.00123463      0.00115328
      -0.0004212     -0.00051327
    -6.38392e-05    -0.000341435
    -0.000482585    -0.000605902
      0.00429616      0.00417343
    -0.000917955    -0.000905112
     0.000242226     0.000303496
    -0.000862481    -0.000472418
      0.00179518      0.00117647
     -0.00290433     -0.00281043
     0.000368601     0.000277665
    -0.000343895    -0.000329012
     6.88364e-05     0.000127154
     0.000480853     0.000416366
     -0.00094058     -0.00126887
      0.00309703      0.00336093
     -0.00315898     -0.00330079
     -0.00200565     -0.00192884
       0.0250785        0.020906
      0.00261855      0.00251843
    -0.000149222    -0.000144975
    -0.000639704     -0.00065291
      -0.0016002     -0.00156636
      0.00273864      0.00136924
      0.00197717      0.00143941
     3.01667e-06     0.000206975
      0.00101549      0.00115267
     -0.00119067     -0.00108444
    -0.000386182    -0.000350835
      0.00665265      0.00737979
      0.00129323      0.00146111
    -0.000359634    -0.000298701
     -0.00293448      -0.0028308
     -0.00130869     -0.00151201
      0.00087635      0.00122561
        0.016557       0.0153037
    -0.000264549    -0.000289562
     -0.00194073     -0.00189072
    -0.000243799    -0.000108533
     -0.00166499     -0.00164064
     -0.00282259     -0.00269749
    -0.000619218    -0.000703531
     -0.00230193       -0.002254
     0.000847675     0.000974321
     -0.00225062     -0.00203477
    -0.000385462    -0.000463931
       0.0127807      0.00885685
     -0.00132502     -0.00138571
      0.00178799      0.00192584
     -0.00272222     -0.00202562
      0.00153774       0.0015196
    -0.000817881     -0.00096632
     -0.00169221     -0.00154612
    -0.000205193    -0.000264053
    -0.000732713    -0.000665308
     -0.00073934     -0.00113983
     0.000345792     0.000287901
      -0.0029179     -0.00259552
     0.000820278     0.000829636
     -0.00290731     -0.00252048
      0.00359572      0.00166347
     -0.00156282     -0.00149658
      0.00688614      0.00483709
     0.000474818    -0.000379979
      0.00389544      0.00505789
      0.00757704      0.00513069
     6.38336e-05     0.000159726
    -0.000370534     -0.00030885
      0.00639654      0.00544278
    -0.000271061     -0.00017497
     -0.00305353     -0.00287455
     -0.00191217     -0.00184645
      0.00389196      0.00488987
      0.00674238      0.00470793
      0.00438243      0.00263951
      0.00385008      0.00256917
    -0.000752521    -0.000662836
      0.00153592      0.00147759
     -0.00072542     -4.4814e-05
      0.00104895      0.00111916
     -0.00119356     -0.00201877
     0.000433201     0.000705292
    -0.000933177    -0.000829006
     0.000853947      0.00124732
    -0.000280274     -0.00028649
      0.00488694      0.00597159
     0.000277407     0.000238398
     -0.00237593     -0.00231407
       0.0142913      0.00863054
    -0.000618019     -0.00039623
     -0.00066924     -0.00046495
     0.000983431      0.00103474
      0.00662491      0.00578327
    -0.000787029    -0.000574503
    -0.000708822    -0.000401638
      0.00052048     0.000585013
     -0.00012349    -8.37825e-05
      0.00205304     0.000577055
     -0.00031627    -0.000377557
      0.00170404     0.000347556
    -0.000662126     -0.00078681
       0.0042827      0.00566124
     -0.00269266     -0.00264517
     0.000314811     0.000228173
      0.00118974      0.00128087
     -0.00094425    -0.000789071
     -0.00136615     -0.00145156
      0.00375643      0.00332619
    -0.000986659     -0.00098861
    -0.000917604     -0.00080832
       0.0105689      0.00929145
    -7.99058e-05    -0.000118336
     0.000914892     0.000919744
     -0.00155081     -0.00153526
     0.000533748       0.0013243
     -0.00129507     -0.00206325
     -0.00186039     -0.00173963
     -9.1916e-05    -6.31996e-05
     -0.00174802     -0.00163772
      0.00199654      0.00288696
     0.000145811     0.000307004
      0.00194772        0.002154
    -0.000374401    -0.000406338
      0.00467561       0.0043309
       0.0147872        0.012588
     -0.00134231     -0.00116321
      0.00283086      0.00267043
      1.2346e-05    -0.000549138
      0.00217271       0.0027607
     -0.00124377     -0.00110888
    -0.000764138    -0.000719994
     -0.00172036     -0.00167262
    -0.000897661    -0.000955665
     0.000790002      0.00133769
     -0.00132256     -0.00144748


==> virials/chloromethane/bottomly_experimental_virials.dat <==
\cite{Bottomley1967}
276.15    -480
292.27    -425
295.15    -416
325.67    -330
343.51    -291
347.87    -283
376.03    -244
399.28    -211
427.44    -180


==> virials/chloromethane/cummulative_virial1.dat <==
0 0.0 -0.0
1 0.001 -0.0
2 0.002 1.89191134847e-06
3 0.003 1.13514680908e-05
4 0.004 3.59463156209e-05
5 0.005 8.32440993325e-05
6 0.006 0.00016081246462
7 0.007 0.000276219056876
8 0.008 0.000437031521496
9 0.009 0.000650817503872
10 0.01 0.0009251446494
11 0.011 0.00126758060347
12 0.012 0.00168569301148
13 0.013 0.00218704951883
14 0.014 0.0027792177709
15 0.015 0.00346976541309
16 0.016 0.00426626009079
17 0.017 0.0051762694494
18 0.018 0.00620736113432
19 0.019 0.00736710279093
20 0.02 0.00866306206463
21 0.021 0.0101028066008
22 0.022 0.0116939040449
23 0.023 0.0134439220422
24 0.024 0.0153604282382
25 0.025 0.0174509902782
26 0.026 0.0197231758078
27 0.027 0.0221845524721
28 0.028 0.0248426879167
29 0.029 0.0277051497869
30 0.03 0.0307795057282
31 0.031 0.0340733233859
32 0.032 0.0375941704054
33 0.033 0.0413496144321
34 0.034 0.0453472231114
35 0.035 0.0495945640887
36 0.036 0.0540992050094
37 0.037 0.0588687135189
38 0.038 0.0639106572625
39 0.039 0.0692326038858
40 0.04 0.074842121034
41 0.041 0.0807467763525
42 0.042 0.0869541374868
43 0.043 0.0934717720823
44 0.044 0.100307247784
45 0.045 0.107468132238
46 0.046 0.11496199309
47 0.047 0.122796397984
48 0.048 0.130978914566
49 0.049 0.139517110481
50 0.05 0.148418553376
51 0.051 0.157690810895
52 0.052 0.167341450683
53 0.053 0.177378040387
54 0.054 0.187808147651
55 0.055 0.198639340121
56 0.056 0.209879185442
57 0.057 0.22153525126
58 0.058 0.23361510522
59 0.059 0.246126314967
60 0.06 0.259076448148
61 0.061 0.272473072406
62 0.062 0.286323755388
63 0.063 0.300636064739
64 0.064 0.315417568105
65 0.065 0.33067583313
66 0.066 0.346418427461
67 0.067 0.362652918742
68 0.068 0.379386874619
69 0.069 0.396627862738
70 0.07 0.414383450743
71 0.071 0.432661206281
72 0.072 0.451468696996
73 0.073 0.470813490534
74 0.074 0.49070315454
75 0.075 0.51114525666
76 0.076 0.53214736454
77 0.077 0.553717045824
78 0.078 0.575861868157
79 0.079 0.598589399187
80 0.08 0.621907206556
81 0.081 0.645822857912
82 0.082 0.6703439209
83 0.083 0.695477963164
84 0.084 0.721232552351
85 0.085 0.747615256105
86 0.086 0.774633642073
87 0.087 0.802295277899
88 0.088 0.830607731228
89 0.089 0.859578569707
90 0.09 0.889215360981
91 0.091 0.919525672695
92 0.092 0.950517072494
93 0.093 0.982197128024
94 0.094 1.01457340693
95 0.095 1.04765347686
96 0.096 1.08144490545
97 0.097 1.11595526036
98 0.098 1.15119210923
99 0.099 1.18716301969
100 0.1 1.22387555941
101 0.101 1.26133729602
102 0.102 1.29955579717
103 0.103 1.33853863051
104 0.104 1.37829336367
105 0.105 1.41882756431
106 0.106 1.46014880008
107 0.107 1.5022646386
108 0.108 1.54518264754
109 0.109 1.58891039454
110 0.11 1.63345544724
111 0.111 1.67882537329
112 0.112 1.72502774033
113 0.113 1.77207011601
114 0.114 1.81996006797
115 0.115 1.86870516387
116 0.116 1.91831297133
117 0.117 1.96879105802
118 0.118 2.02014699158
119 0.119 2.07238833964
120 0.12 2.12552266986
121 0.121 2.17955754989
122 0.122 2.23450054736
123 0.123 2.29035922992
124 0.124 2.34714116522
125 0.125 2.40485392091
126 0.126 2.46350506462
127 0.127 2.52310216401
128 0.128 2.58365278672
129 0.129 2.64516450039
130 0.13 2.70764487267
131 0.131 2.77110147121
132 0.132 2.83554186365
133 0.133 2.90097361764
134 0.134 2.96740430082
135 0.135 3.03484148083
136 0.136 3.10329272533
137 0.137 3.17276560196
138 0.138 3.24326767836
139 0.139 3.31480652218
140 0.14 3.38738970106
141 0.141 3.46102478266
142 0.142 3.53571933461
143 0.143 3.61148092455
144 0.144 3.68831712015
145 0.145 3.76623548904
146 0.146 3.84524359886
147 0.147 3.92534901727
148 0.148 4.0065593119
149 0.149 4.0888820504
150 0.15 4.17232480043
151 0.151 4.25689512962
152 0.152 4.34260060561
153 0.153 4.42944879606
154 0.154 4.51744726862
155 0.155 4.60660359091
156 0.156 4.6969253306
157 0.157 4.78842005532
158 0.158 4.88109533273
159 0.159 4.97495873046
160 0.16 5.07001781616
161 0.161 5.16628015748
162 0.162 5.26375332207
163 0.163 5.36244487756
164 0.164 5.46236239161
165 0.165 5.56351343185
166 0.166 5.66590556594
167 0.167 5.76954636152
168 0.168 5.87444338624
169 0.169 5.98060420773
170 0.17 6.08803639366
171 0.171 6.19674751165
172 0.172 6.30674512936
173 0.173 6.41803681444
174 0.174 6.53063013452
175 0.175 6.64453265725
176 0.176 6.75975195028
177 0.177 6.87629558126
178 0.178 6.99417111783
179 0.179 7.11338612763
180 0.18 7.23394817831
181 0.181 7.35586483752
182 0.182 7.47914367289
183 0.183 7.60379225209
184 0.184 7.72981814274
185 0.185 7.85722891251
186 0.186 7.98603212902
187 0.187 8.11623535993
188 0.188 8.24784617289
189 0.189 8.38087213553
190 0.19 8.51532081551
191 0.191 8.65119978047
192 0.192 8.78851659805
193 0.193 8.92727883591
194 0.194 9.06749406168
195 0.195 9.20916984301
196 0.196 9.35231374754
197 0.197 9.49693334293
198 0.198 9.64303619682
199 0.199 9.79062987684
200 0.2 9.93972195066
201 0.201 10.0903199859
202 0.202 10.2424315502
203 0.203 10.3960642113
204 0.204 10.5512255367
205 0.205 10.7079230941
206 0.206 10.8661644512
207 0.207 11.0259571756
208 0.208 11.187308835
209 0.209 11.350226997
210 0.21 11.5147192291
211 0.211 11.6807930992
212 0.212 11.8484561748
213 0.213 12.0177160236
214 0.214 12.1885802132
215 0.215 12.3610563113
216 0.216 12.5351518855
217 0.217 12.7108745035
218 0.218 12.8882317328
219 0.219 13.0672311413
220 0.22 13.2478802964
221 0.221 13.4301867658
222 0.222 13.6141581172
223 0.223 13.7998019183
224 0.224 13.9871257367
225 0.225 14.1761371399
226 0.226 14.3668436958
227 0.227 14.5592529718
228 0.228 14.7533725357
229 0.229 14.9492099551
230 0.23 15.1467727977
231 0.231 15.3460686311
232 0.232 15.5471050229
233 0.233 15.7498895407
234 0.234 15.9544297524
235 0.235 16.1607332254
236 0.236 16.3688075274
237 0.237 16.5786602261
238 0.238 16.790298889
239 0.239 17.003731084
240 0.24 17.2189643786
241 0.241 17.4360063404
242 0.242 17.6548645371
243 0.243 17.8755465363
244 0.244 18.0980599057
245 0.245 18.322412213
246 0.246 18.5486110257
247 0.247 18.7766639116
248 0.248 19.0065784382
249 0.249 19.2383621732
250 0.25 19.4720226843
251 0.251 19.7075675391
252 0.252 19.9450043053
253 0.253 20.1843405504
254 0.254 20.4255838422
255 0.255 20.6687417483
256 0.256 20.9138218362
257 0.257 21.1608316738
258 0.258 21.4097788286
259 0.259 21.6606708683
260 0.26 21.9135153604
261 0.261 22.1683198727
262 0.262 22.4250919729
263 0.263 22.6838392284
264 0.264 22.9445692071
265 0.265 23.2072894765
266 0.266 23.4720076043
267 0.267 23.7387311581
268 0.268 24.0074677056
269 0.269 24.2782248144
270 0.27 24.5510100522
271 0.271 24.8258309866
272 0.272 25.1026951853
273 0.273 25.3816102161
274 0.274 25.6625836465
275 0.275 25.945623048
276 0.276 26.2307359871
277 0.277 26.5179300259
278 0.278 26.8072127351
279 0.279 27.0985916881
280 0.28 27.3920744486
281 0.281 27.6876685745
282 0.282 27.9853816339
283 0.283 28.2852212015
284 0.284 28.58719488
285 0.285 28.8913102228
286 0.286 29.1975747321
287 0.287 29.505996112
288 0.288 29.816581864
289 0.289 30.1293395336
290 0.29 30.4442770853
291 0.291 30.7614020153
292 0.292 31.0807230904
293 0.293 31.4022490028
294 0.294 31.7259865329
295 0.295 32.0519418368
296 0.296 32.3801240032
297 0.297 32.7105393763
298 0.298 33.0431866332
299 0.299 33.3780701189
300 0.3 33.715205208
301 0.301 34.0545990303
302 0.302 34.3962790618
303 0.303 34.7402875842
304 0.304 35.0865877534
305 0.305 35.4351330445
306 0.306 35.7858937
307 0.307 36.1389317718
308 0.308 36.4942585449
309 0.309 36.8517939979
310 0.31 37.2115726639
311 0.311 37.573754417
312 0.312 37.9383411358
313 0.313 38.3050101976
314 0.314 38.6735168402
315 0.315 39.0437668773
316 0.316 39.4157464268
317 0.317 39.7896560004
318 0.318 40.1663423572
319 0.319 40.5448779396
320 0.32 40.9245264855
321 0.321 41.3055754328
322 0.322 41.6879263978
323 0.323 42.0722551325
324 0.324 42.458136073
325 0.325 42.8452131186
326 0.326 43.2321738591
327 0.327 43.617825488
328 0.328 44.0013985455
329 0.329 44.3813836039
330 0.33 44.7573768066
331 0.331 45.1309174632
332 0.332 45.503507988
333 0.333 45.8772321291
334 0.334 46.2506781799
335 0.335 46.6211950035
336 0.336 46.9911691879
337 0.337 47.3588875213
338 0.338 47.7217383867
339 0.339 48.0765121169
340 0.34 48.4209196226
341 0.341 48.7549066414
342 0.342 49.0820103503
343 0.343 49.4021458418
344 0.344 49.7134577806
345 0.345 50.0160714316
346 0.346 50.3042162043
347 0.347 50.5816524445
348 0.348 50.85162279
349 0.349 51.1075339762
350 0.35 51.3467901221
351 0.351 51.5624320979
352 0.352 51.7499564953
353 0.353 51.9189928759
354 0.354 52.0770629396
355 0.355 52.2113345946
356 0.356 52.3084263941
357 0.357 52.3738995811
358 0.358 52.4043342756
359 0.359 52.3977437225
360 0.36 52.3564028424
361 0.361 52.2849733466
362 0.362 52.174520737
363 0.363 52.0098806803
364 0.364 51.8117475994
365 0.365 51.5942356203
366 0.366 51.3603415346
367 0.367 51.0902337641
368 0.368 50.7791472801
369 0.369 50.4475101066
370 0.37 50.1130946347
371 0.371 49.7687283289
372 0.372 49.3792746721
373 0.373 48.9410573922
374 0.374 48.4603728012
375 0.375 47.939471008
376 0.376 47.389060382
377 0.377 46.7799139639
378 0.378 46.0707828204
379 0.379 45.274053647
380 0.38 44.4090343025
381 0.381 43.4875172683
382 0.382 42.494607058
383 0.383 41.4039730722
384 0.384 40.2236806881
385 0.385 38.9864630682
386 0.386 37.7000603988
387 0.387 36.3673948442
388 0.388 35.002161357
389 0.389 33.6203930557
390 0.39 32.214306656
391 0.391 30.7490638886
392 0.392 29.235798088
393 0.393 27.6930409644
394 0.394 26.1217583853
395 0.395 24.4909905252
396 0.396 22.8016798184
397 0.397 21.0898193511
398 0.398 19.3648344291
399 0.399 17.6228115905
400 0.4 15.8486594283
401 0.401 14.0145666772
402 0.402 12.1354317799
403 0.403 10.2556651673
404 0.404 8.36448052849
405 0.405 6.44866297424
406 0.406 4.48752560914
407 0.407 2.49127840085
408 0.408 0.499356923454
409 0.409 -1.46191807755
410 0.41 -3.39859692647
411 0.411 -5.34436493731
412 0.412 -7.29976125996
413 0.413 -9.24861445125
414 0.414 -11.2231474118
415 0.415 -13.2498603913
416 0.416 -15.3248107844
417 0.417 -17.4289056196
418 0.418 -19.5512054332
419 0.419 -21.7033814934
420 0.42 -23.8759786203
421 0.421 -26.0843924354
422 0.422 -28.3180415667
423 0.423 -30.5638666621
424 0.424 -32.8291278969
425 0.425 -35.1124730858
426 0.426 -37.4120005327
427 0.427 -39.7176384104
428 0.428 -42.0187757603
429 0.429 -44.3256026839
430 0.43 -46.6576436656
431 0.431 -48.9797365643
432 0.432 -51.2913531379
433 0.433 -53.606083971
434 0.434 -55.9280845408
435 0.435 -58.2772594951
436 0.436 -60.6521496864
437 0.437 -63.0592841936
438 0.438 -65.5015901768
439 0.439 -67.9873674727
440 0.44 -70.5240835133
441 0.441 -73.0932472592
442 0.442 -75.6971880125
443 0.443 -78.3458096707
444 0.444 -81.0402068869
445 0.445 -83.7818030314
446 0.446 -86.5421170202
447 0.447 -89.3149786023
448 0.448 -92.1135290646
449 0.449 -94.9268032481
450 0.45 -97.7499577023
451 0.451 -100.581252487
452 0.452 -103.410080054
453 0.453 -106.243156814
454 0.454 -109.082179953
455 0.455 -111.910974315
456 0.456 -114.744242877
457 0.457 -117.601489284
458 0.458 -120.4790252
459 0.459 -123.391474955
460 0.46 -126.347761258
461 0.461 -129.340986054
462 0.462 -132.36030846
463 0.463 -135.411073774
464 0.464 -138.501615888
465 0.465 -141.626482287
466 0.466 -144.800258353
467 0.467 -148.038621843
468 0.468 -151.334346824
469 0.469 -154.676554129
470 0.47 -158.071014061
471 0.471 -161.518507153
472 0.472 -165.027114812
473 0.473 -168.59917968
474 0.474 -172.21900085
475 0.475 -175.872135599
476 0.476 -179.561685706
477 0.477 -183.301090287
478 0.478 -187.090407771
479 0.479 -190.931124865
480 0.48 -194.816733022
481 0.481 -198.756448659
482 0.482 -202.768385308
483 0.483 -206.853021301
484 0.484 -210.993908008
485 0.485 -215.188499055
486 0.486 -219.439498958
487 0.487 -223.756590679
488 0.488 -228.146996474
489 0.489 -232.607145237
490 0.49 -237.14492735
491 0.491 -241.758146616
492 0.492 -246.437448621
493 0.493 -251.179483866
494 0.494 -255.998053448
495 0.495 -260.889564443
496 0.496 -265.846914378
497 0.497 -270.856014768
498 0.498 -275.905061169
499 0.499 -281.007372555
500 0.5 -286.172876332
501 0.501 -291.395435955
502 0.502 -296.669525278
503 0.503 -301.993012227
504 0.504 -307.352129606
505 0.505 -312.744284475
506 0.506 -318.174190785
507 0.507 -323.64018803
508 0.508 -329.126276402
509 0.509 -334.623314085
510 0.51 -340.132750166
511 0.511 -345.654315934
512 0.512 -351.193553825
513 0.513 -356.74738858
514 0.514 -362.314843792
515 0.515 -367.90084988
516 0.516 -373.494281227
517 0.517 -379.089592127
518 0.518 -384.692000157
519 0.519 -390.286982364
520 0.52 -395.863154897
521 0.521 -401.431570716
522 0.522 -406.996525047
523 0.523 -412.547762359
524 0.524 -418.071874932
525 0.525 -423.567151423
526 0.526 -429.036016371
527 0.527 -434.475593343
528 0.528 -439.875621372
529 0.529 -445.214427766
530 0.53 -450.506370427
531 0.531 -455.763967639
532 0.532 -460.957413135
533 0.533 -466.085124574
534 0.534 -471.1727511
535 0.535 -476.216758037
536 0.536 -481.212153744
537 0.537 -486.164486592
538 0.538 -491.079211919
539 0.539 -495.947378163
540 0.54 -500.763090078
541 0.541 -505.53886491
542 0.542 -510.271187266
543 0.543 -514.945098344
544 0.544 -519.555999838
545 0.545 -524.108531736
546 0.546 -528.594136654
547 0.547 -533.016094074
548 0.548 -537.392561076
549 0.549 -541.724634203
550 0.55 -546.004490708
551 0.551 -550.226039515
552 0.552 -554.377442008
553 0.553 -558.459885314
554 0.554 -562.494831131
555 0.555 -566.47810166
556 0.556 -570.400127075
557 0.557 -574.274018807
558 0.558 -578.092285724
559 0.559 -581.843648268
560 0.56 -585.543743235
561 0.561 -589.205918974
562 0.562 -592.819857111
563 0.563 -596.380513959
564 0.564 -599.904214147
565 0.565 -603.390297733
566 0.566 -606.832148986
567 0.567 -610.228869785
568 0.568 -613.58218381
569 0.569 -616.891035557
570 0.57 -620.156744354
571 0.571 -623.383751156
572 0.572 -626.572922264
573 0.573 -629.718375389
574 0.574 -632.816589538
575 0.575 -635.875676659
576 0.576 -638.89837244
577 0.577 -641.880602497
578 0.578 -644.813544223
579 0.579 -647.698635462
580 0.58 -650.543908527
581 0.581 -653.351787362
582 0.582 -656.108484376
583 0.583 -658.819331346
584 0.584 -661.497813837
585 0.585 -664.143437754
586 0.586 -666.751921467
587 0.587 -669.322638596
588 0.588 -671.860019026
589 0.589 -674.363381257
590 0.59 -676.835875319
591 0.591 -679.27787961
592 0.592 -681.685129583
593 0.593 -684.058199144
594 0.594 -686.399990461
595 0.595 -688.707648697
596 0.596 -690.987004403
597 0.597 -693.24333705
598 0.598 -695.471207751
599 0.599 -697.672200378
600 0.6 -699.843715654
601 0.601 -701.983768505
602 0.602 -704.09562145
603 0.603 -706.186124269
604 0.604 -708.255191405
605 0.605 -710.294098483
606 0.606 -712.301599985
607 0.607 -714.285681107
608 0.608 -716.249707795
609 0.609 -718.192070263
610 0.61 -720.106455447
611 0.611 -721.98952338
612 0.612 -723.850183134
613 0.613 -725.692009347
614 0.614 -727.512366933
615 0.615 -729.310941234
616 0.616 -731.089607027
617 0.617 -732.846729339
618 0.618 -734.579292528
619 0.619 -736.283750443
620 0.62 -737.962834285
621 0.621 -739.623192942
622 0.622 -741.258866334
623 0.623 -742.868640762
624 0.624 -744.454554954
625 0.625 -746.016323063
626 0.626 -747.560524978
627 0.627 -749.092106268
628 0.628 -750.606894127
629 0.629 -752.105366469
630 0.63 -753.594639678
631 0.631 -755.073431675
632 0.632 -756.536304939
633 0.633 -757.98304131
634 0.634 -759.41731717
635 0.635 -760.838750634
636 0.636 -762.245287592
637 0.637 -763.63757178
638 0.638 -765.017072071
639 0.639 -766.38398454
640 0.64 -767.73884832
641 0.641 -769.079112628
642 0.642 -770.40250634
643 0.643 -771.711171124
644 0.644 -773.005714906
645 0.645 -774.285831592
646 0.646 -775.549339944
647 0.647 -776.797876392
648 0.648 -778.034816221
649 0.649 -779.260275989
650 0.65 -780.476476264
651 0.651 -781.682727092
652 0.652 -782.877460002
653 0.653 -784.062047074
654 0.654 -785.238401137
655 0.655 -786.406221151
656 0.656 -787.567295667
657 0.657 -788.718944232
658 0.658 -789.860542746
659 0.659 -790.996036504
660 0.66 -792.120760721
661 0.661 -793.232742019
662 0.662 -794.33299879
663 0.663 -795.420537478
664 0.664 -796.494472759
665 0.665 -797.556738198
666 0.666 -798.609458987
667 0.667 -799.651319729
668 0.668 -800.680767745
669 0.669 -801.697518327
670 0.67 -802.701532897
671 0.671 -803.693248114
672 0.672 -804.675001996
673 0.673 -805.646412737
674 0.674 -806.611038836
675 0.675 -807.5701622
676 0.676 -808.522524468
677 0.677 -809.472387551
678 0.678 -810.420465471
679 0.679 -811.363627301
680 0.68 -812.301492542
681 0.681 -813.231408544
682 0.682 -814.15509817
683 0.683 -815.071544682
684 0.684 -815.973552944
685 0.685 -816.866178096
686 0.686 -817.75316756
687 0.687 -818.632709851
688 0.688 -819.502364662
689 0.689 -820.363454851
690 0.69 -821.214453275
691 0.691 -822.052849706
692 0.692 -822.883504355
693 0.693 -823.708180747
694 0.694 -824.528484745
695 0.695 -825.344738633
696 0.696 -826.155361926
697 0.697 -826.961571726
698 0.698 -827.764791532
699 0.699 -828.562282391
700 0.7 -829.356923527
701 0.701 -830.15018831
702 0.702 -830.936199724
703 0.703 -831.714939709
704 0.704 -832.488221781
705 0.705 -833.254921537
706 0.706 -834.014930637
707 0.707 -834.770427735
708 0.708 -835.524076013
709 0.709 -836.276644962
710 0.71 -837.02437871
711 0.711 -837.765048916
712 0.712 -838.498225786
713 0.713 -839.226230642
714 0.714 -839.950391812
715 0.715 -840.674373366
716 0.716 -841.400203824
717 0.717 -842.122805695
718 0.718 -842.839936918
719 0.719 -843.548191696
720 0.72 -844.249435376
721 0.721 -844.948073584
722 0.722 -845.642723535
723 0.723 -846.331096547
724 0.724 -847.014561221
725 0.725 -847.692666627
726 0.726 -848.365231016
727 0.727 -849.033155668
728 0.728 -849.695336764
729 0.729 -850.352662107
730 0.73 -851.006684816
731 0.731 -851.659160985
732 0.732 -852.307615098
733 0.733 -852.948303593
734 0.734 -853.58049542
735 0.735 -854.203942381
736 0.736 -854.820118697
737 0.737 -855.431875041
738 0.738 -856.03915164
739 0.739 -856.642816849
740 0.74 -857.241514976
741 0.741 -857.834575996
742 0.742 -858.424814168
743 0.743 -859.012342975
744 0.744 -859.599298546
745 0.745 -860.185153419
746 0.746 -860.768119743
747 0.747 -861.348477026
748 0.748 -861.927160221
749 0.749 -862.505437342
750 0.75 -863.08134062
751 0.751 -863.653353428
752 0.752 -864.222632802
753 0.753 -864.790038305
754 0.754 -865.354456313
755 0.755 -865.914795357
756 0.756 -866.470018235
757 0.757 -867.019529067
758 0.758 -867.565368104
759 0.759 -868.109278627
760 0.76 -868.651520537
761 0.761 -869.193080791
762 0.762 -869.732982743
763 0.763 -870.272510214
764 0.764 -870.811730933
765 0.765 -871.350072015
766 0.766 -871.887395114
767 0.767 -872.421717045
768 0.768 -872.95431642
769 0.769 -873.484602238
770 0.77 -874.010609074
771 0.771 -874.532304482
772 0.772 -875.05057525
773 0.773 -875.566385146
774 0.774 -876.077644679
775 0.775 -876.583816308
776 0.776 -877.086284469
777 0.777 -877.583724042
778 0.778 -878.074928569
779 0.779 -878.561655505
780 0.78 -879.045613827
781 0.781 -879.525773881
782 0.782 -880.003646513
783 0.783 -880.480004425
784 0.784 -880.95311224
785 0.785 -881.423854613
786 0.786 -881.892490336
787 0.787 -882.359054502
788 0.788 -882.824209103
789 0.789 -883.28853411
790 0.79 -883.751922909
791 0.791 -884.214919609
792 0.792 -884.67789212
793 0.793 -885.137684409
794 0.794 -885.593666788
795 0.795 -886.04763522
796 0.796 -886.500219062
797 0.797 -886.951847302
798 0.798 -887.400970503
799 0.799 -887.846945365
800 0.8 -888.290692633
801 0.801 -888.732170586
802 0.802 -889.171581532
803 0.803 -889.609380405
804 0.804 -890.045070896
805 0.805 -890.476589775
806 0.806 -890.905089652
807 0.807 -891.331620105
808 0.808 -891.755452643
809 0.809 -892.177340444
810 0.81 -892.597222308
811 0.811 -893.015569975
812 0.812 -893.434217352
813 0.813 -893.853398885
814 0.814 -894.272161369
815 0.815 -894.690211718
816 0.816 -895.106105313
817 0.817 -895.519552263
818 0.818 -895.931500813
819 0.819 -896.342874388
820 0.82 -896.752838757
821 0.821 -897.160205796
822 0.822 -897.564543221
823 0.823 -897.96646129
824 0.824 -898.366259357
825 0.825 -898.76441474
826 0.826 -899.160781554
827 0.827 -899.554916819
828 0.828 -899.946872277
829 0.829 -900.335120546
830 0.83 -900.721728413
831 0.831 -901.107693211
832 0.832 -901.491461316
833 0.833 -901.874688964
834 0.834 -902.258288627
835 0.835 -902.640520331
836 0.836 -903.021747081
837 0.837 -903.402389645
838 0.838 -903.780819816
839 0.839 -904.156116462
840 0.84 -904.529608102
841 0.841 -904.901517783
842 0.842 -905.269796092
843 0.843 -905.634673406
844 0.844 -905.995527246
845 0.845 -906.352371286
846 0.846 -906.707601419
847 0.847 -907.061213914
848 0.848 -907.411907116
849 0.849 -907.761132986
850 0.85 -908.110224808
851 0.851 -908.459582778
852 0.852 -908.80830449
853 0.853 -909.15537792
854 0.854 -909.502112524
855 0.855 -909.846659369
856 0.856 -910.188842797
857 0.857 -910.531021479
858 0.858 -910.872655648
859 0.859 -911.212006469
860 0.86 -911.54893329
861 0.861 -911.884486327
862 0.862 -912.218852527
863 0.863 -912.552067892
864 0.864 -912.884688975
865 0.865 -913.216020352
866 0.866 -913.545047773
867 0.867 -913.871799229
868 0.868 -914.197165693
869 0.869 -914.521187676
870 0.87 -914.843257849
871 0.871 -915.16559126
872 0.872 -915.489370826
873 0.873 -915.813183996
874 0.874 -916.136598371
875 0.875 -916.459200833
876 0.876 -916.780815998
877 0.877 -917.101150946
878 0.878 -917.420181362
879 0.879 -917.738536287
880 0.88 -918.056235698
881 0.881 -918.37229654
882 0.882 -918.686647132
883 0.883 -918.998832393
884 0.884 -919.308267075
885 0.885 -919.617164674
886 0.886 -919.924649803
887 0.887 -920.230593398
888 0.888 -920.535635652
889 0.889 -920.83851843
890 0.89 -921.138995203
891 0.891 -921.437894476
892 0.892 -921.737610279
893 0.893 -922.036738952
894 0.894 -922.335151448
895 0.895 -922.635404586
896 0.896 -922.936163553
897 0.897 -923.2357187
898 0.898 -923.534384057
899 0.899 -923.833010053
900 0.9 -924.132183334
901 0.901 -924.43103857
902 0.902 -924.730342861
903 0.903 -925.030880026
904 0.904 -925.331033353
905 0.905 -925.629717149
906 0.906 -925.927573265
907 0.907 -926.223920778
908 0.908 -926.517425561
909 0.909 -926.808319204
910 0.91 -927.096821198
911 0.911 -927.384652374
912 0.912 -927.670437732
913 0.913 -927.953701394
914 0.914 -928.235008801
915 0.915 -928.513520771
916 0.916 -928.79085876
917 0.917 -929.065979132
918 0.918 -929.338861195
919 0.919 -929.610411268
920 0.92 -929.88061811
921 0.921 -930.149396041
922 0.922 -930.415883603
923 0.923 -930.681150833
924 0.924 -930.945643068
925 0.925 -931.208603929
926 0.926 -931.471904848
927 0.927 -931.736447917
928 0.928 -932.001053453
929 0.929 -932.265277142
930 0.93 -932.530375222
931 0.931 -932.796051596
932 0.932 -933.060734501
933 0.933 -933.325820184
934 0.934 -933.591564698
935 0.935 -933.85698995
936 0.936 -934.122692742
937 0.937 -934.388659786
938 0.938 -934.6530783
939 0.939 -934.916465642
940 0.94 -935.17869688
941 0.941 -935.437745891
942 0.942 -935.694164791
943 0.943 -935.948452598
944 0.944 -936.200943465
945 0.945 -936.451487079
946 0.946 -936.699314527
947 0.947 -936.945016806
948 0.948 -937.189512079
949 0.949 -937.433409853
950 0.95 -937.678014789
951 0.951 -937.924239067
952 0.952 -938.170832283
953 0.953 -938.41758587
954 0.954 -938.665408818
955 0.955 -938.913998365
956 0.956 -939.162010519
957 0.957 -939.410165632
958 0.958 -939.659193106
959 0.959 -939.90832925
960 0.96 -940.158892469
961 0.961 -940.409798957
962 0.962 -940.659302192
963 0.963 -940.906328392
964 0.964 -941.150094296
965 0.965 -941.392523813
966 0.966 -941.634861964
967 0.967 -941.876207751
968 0.968 -942.11569778
969 0.969 -942.352790041
970 0.97 -942.588281612
971 0.971 -942.822472514
972 0.972 -943.056068652
973 0.973 -943.289500081
974 0.974 -943.52209417
975 0.975 -943.754277787
976 0.976 -943.985451529
977 0.977 -944.21762747
978 0.978 -944.452251729
979 0.979 -944.688238484
980 0.98 -944.92320158
981 0.981 -945.156724734
982 0.982 -945.390322303
983 0.983 -945.623849553
984 0.984 -945.857571759
985 0.985 -946.090787486
986 0.986 -946.322867445
987 0.987 -946.553285975
988 0.988 -946.782564717
989 0.989 -947.011207665
990 0.99 -947.237925692
991 0.991 -947.461885298
992 0.992 -947.682778625
993 0.993 -947.901868495
994 0.994 -948.119727039
995 0.995 -948.335560851
996 0.996 -948.551252882
997 0.997 -948.76688691
998 0.998 -948.981831369
999 0.999 -949.197235773
1000 1.0 -949.414062327
1001 1.001 -949.632308163
1002 1.002 -949.851434898
1003 1.003 -950.069999199
1004 1.004 -950.286570763
1005 1.005 -950.503303595
1006 1.006 -950.721819824
1007 1.007 -950.940900173
1008 1.008 -951.159394341
1009 1.009 -951.377942633
1010 1.01 -951.595866125
1011 1.011 -951.811708083
1012 1.012 -952.026287284
1013 1.013 -952.240354219
1014 1.014 -952.453026499
1015 1.015 -952.664056897
1016 1.016 -952.873027416
1017 1.017 -953.080989145
1018 1.018 -953.287785585
1019 1.019 -953.493442363
1020 1.02 -953.700079938
1021 1.021 -953.907713719
1022 1.022 -954.115558686
1023 1.023 -954.322862365
1024 1.024 -954.530282195
1025 1.025 -954.736724586
1026 1.026 -954.941716449
1027 1.027 -955.146196461
1028 1.028 -955.35085382
1029 1.029 -955.557352473
1030 1.03 -955.764092895
1031 1.031 -955.968868777
1032 1.032 -956.17173657
1033 1.033 -956.373038806
1034 1.034 -956.572778846
1035 1.035 -956.771882287
1036 1.036 -956.970238597
1037 1.037 -957.166765065
1038 1.038 -957.361126532
1039 1.039 -957.552844262
1040 1.04 -957.743147668
1041 1.041 -957.934032553
1042 1.042 -958.124590845
1043 1.043 -958.314560098
1044 1.044 -958.505745004
1045 1.045 -958.698776111
1046 1.046 -958.893268786
1047 1.047 -959.088293903
1048 1.048 -959.283926044
1049 1.049 -959.480918029
1050 1.05 -959.679447763
1051 1.051 -959.880446024
1052 1.052 -960.083818737
1053 1.053 -960.28866954
1054 1.054 -960.493245071
1055 1.055 -960.697142025
1056 1.056 -960.90175641
1057 1.057 -961.105677901
1058 1.058 -961.308141253
1059 1.059 -961.510632344
1060 1.06 -961.712632549
1061 1.061 -961.912819141
1062 1.062 -962.111819603
1063 1.063 -962.309762673
1064 1.064 -962.506901942
1065 1.065 -962.703319507
1066 1.066 -962.897289077
1067 1.067 -963.088386126
1068 1.068 -963.277970813
1069 1.069 -963.467405341
1070 1.07 -963.657569165
1071 1.071 -963.846905912
1072 1.072 -964.035479841
1073 1.073 -964.224822992
1074 1.074 -964.413208496
1075 1.075 -964.601000423
1076 1.076 -964.788271194
1077 1.077 -964.974380946
1078 1.078 -965.160226569
1079 1.079 -965.345750758
1080 1.08 -965.531294744
1081 1.081 -965.715630828
1082 1.082 -965.899277243
1083 1.083 -966.083947636
1084 1.084 -966.268334141
1085 1.085 -966.451922201
1086 1.086 -966.636557612
1087 1.087 -966.821938718
1088 1.088 -967.007486431
1089 1.089 -967.193353332
1090 1.09 -967.37736859
1091 1.091 -967.559318865
1092 1.092 -967.741315237
1093 1.093 -967.923479394
1094 1.094 -968.104545769
1095 1.095 -968.284321608
1096 1.096 -968.463598088
1097 1.097 -968.64279846
1098 1.098 -968.821206326
1099 1.099 -968.998304244
1100 1.1 -969.17365489
1101 1.101 -969.347478708
1102 1.102 -969.521083551
1103 1.103 -969.694463188
1104 1.104 -969.866921898
1105 1.105 -970.03829186
1106 1.106 -970.209641294
1107 1.107 -970.381283785
1108 1.108 -970.553541311
1109 1.109 -970.727120569
1110 1.11 -970.902222097
1111 1.111 -971.078987977
1112 1.112 -971.257179035
1113 1.113 -971.435467428
1114 1.114 -971.612052117
1115 1.115 -971.787511027
1116 1.116 -971.962776593
1117 1.117 -972.13689424
1118 1.118 -972.309736869
1119 1.119 -972.481898774
1120 1.12 -972.652726094
1121 1.121 -972.822013564
1122 1.122 -972.989342813
1123 1.123 -973.154015763
1124 1.124 -973.316782355
1125 1.125 -973.478342483
1126 1.126 -973.639624835
1127 1.127 -973.800341218
1128 1.128 -973.959036878
1129 1.129 -974.117696184
1130 1.13 -974.27737425
1131 1.131 -974.437368841
1132 1.132 -974.598269155
1133 1.133 -974.759884474
1134 1.134 -974.923200317
1135 1.135 -975.088189411
1136 1.136 -975.253986512
1137 1.137 -975.419772418
1138 1.138 -975.584906928
1139 1.139 -975.750138398
1140 1.14 -975.91591275
1141 1.141 -976.082325413
1142 1.142 -976.248598406
1143 1.143 -976.414006805
1144 1.144 -976.579020442
1145 1.145 -976.744006316
1146 1.146 -976.908964486
1147 1.147 -977.073732607
1148 1.148 -977.237942644
1149 1.149 -977.401341793
1150 1.15 -977.563875886
1151 1.151 -977.724992538
1152 1.152 -977.884047331
1153 1.153 -978.042326904
1154 1.154 -978.201098912
1155 1.155 -978.361007874
1156 1.156 -978.520785041
1157 1.157 -978.680040892
1158 1.158 -978.839919714
1159 1.159 -978.999313664
1160 1.16 -979.157125627
1161 1.161 -979.312811075
1162 1.162 -979.467027662
1163 1.163 -979.620486743
1164 1.164 -979.774325315
1165 1.165 -979.928663291
1166 1.166 -980.082648594
1167 1.167 -980.237277491
1168 1.168 -980.39297898
1169 1.169 -980.549252193
1170 1.17 -980.706677079
1171 1.171 -980.864991205
1172 1.172 -981.021944932
1173 1.173 -981.178249482
1174 1.174 -981.334278746
1175 1.175 -981.488998927
1176 1.176 -981.64354339
1177 1.177 -981.799284415
1178 1.178 -981.957512434
1179 1.179 -982.117082671
1180 1.18 -982.276050391
1181 1.181 -982.434858419
1182 1.182 -982.593627043
1183 1.183 -982.751031989
1184 1.184 -982.906389091
1185 1.185 -983.060684418
1186 1.186 -983.214254343
1187 1.187 -983.36746789
1188 1.188 -983.521161533
1189 1.189 -983.673860995
1190 1.19 -983.824761697
1191 1.191 -983.974513636
1192 1.192 -984.122866538
1193 1.193 -984.270018358
1194 1.194 -984.415950759
1195 1.195 -984.560033213
1196 1.196 -984.702498651
1197 1.197 -984.844930005
1198 1.198 -984.987155406
1199 1.199 -985.128453383
1200 1.2 -985.269664613
1201 1.201 -985.410800811
1202 1.202 -985.552021073
1203 1.203 -985.693587401
1204 1.204 -985.835355385
1205 1.205 -985.977201856
1206 1.206 -986.118628079
1207 1.207 -986.259368632
1208 1.208 -986.399331274
1209 1.209 -986.538603565
1210 1.21 -986.677636703
1211 1.211 -986.816588691
1212 1.212 -986.956023586
1213 1.213 -987.095270174
1214 1.214 -987.23412644
1215 1.215 -987.373696518
1216 1.216 -987.514473679
1217 1.217 -987.656951017
1218 1.218 -987.800730666
1219 1.219 -987.945780758
1220 1.22 -988.09170072
1221 1.221 -988.238464434
1222 1.222 -988.386158372
1223 1.223 -988.533323493
1224 1.224 -988.679908639
1225 1.225 -988.826055415
1226 1.226 -988.972200367
1227 1.227 -989.119140215
1228 1.228 -989.266459182
1229 1.229 -989.413303892
1230 1.23 -989.558985477
1231 1.231 -989.70282547
1232 1.232 -989.84484453
1233 1.233 -989.986277668
1234 1.234 -990.126690702
1235 1.235 -990.265261568
1236 1.236 -990.403407725
1237 1.237 -990.540655037
1238 1.238 -990.677000179
1239 1.239 -990.813022671
1240 1.24 -990.948471453
1241 1.241 -991.084315897
1242 1.242 -991.219920949
1243 1.243 -991.354704182
1244 1.244 -991.48904115
1245 1.245 -991.62419332
1246 1.246 -991.759736655
1247 1.247 -991.894351181
1248 1.248 -992.029087583
1249 1.249 -992.164192941
1250 1.25 -992.299680801
1251 1.251 -992.43685137
1252 1.252 -992.575700383
1253 1.253 -992.714680242
1254 1.254 -992.853329227
1255 1.255 -992.990777031
1256 1.256 -993.12686145
1257 1.257 -993.262113394
1258 1.258 -993.395150984
1259 1.259 -993.526816929
1260 1.26 -993.658474425
1261 1.261 -993.789547109
1262 1.262 -993.920373368
1263 1.263 -994.051321681
1264 1.264 -994.182235849
1265 1.265 -994.313380124
1266 1.266 -994.444386826
1267 1.267 -994.574896644
1268 1.268 -994.7055863
1269 1.269 -994.837132131
1270 1.27 -994.968276672
1271 1.271 -995.098911463
1272 1.272 -995.230018479
1273 1.273 -995.361377161
1274 1.274 -995.493424773
1275 1.275 -995.627381062
1276 1.276 -995.762979769
1277 1.277 -995.898183389
1278 1.278 -996.032894205
1279 1.279 -996.167252012
1280 1.28 -996.300548073
1281 1.281 -996.432869794
1282 1.282 -996.564802463
1283 1.283 -996.697565534
1284 1.284 -996.830216339
1285 1.285 -996.962019699
1286 1.286 -997.093378751
1287 1.287 -997.22401183
1288 1.288 -997.354138528
1289 1.289 -997.483649673
1290 1.29 -997.612279249
1291 1.291 -997.739567015
1292 1.292 -997.866075472
1293 1.293 -997.992015814
1294 1.294 -998.116521562
1295 1.295 -998.240047354
1296 1.296 -998.363064543
1297 1.297 -998.486154196
1298 1.298 -998.609224293
1299 1.299 -998.732307688
1300 1.3 -998.856208089
1301 1.301 -998.980657059
1302 1.302 -999.105822436
1303 1.303 -999.232004398
1304 1.304 -999.358445465
1305 1.305 -999.485330864
1306 1.306 -999.613639943
1307 1.307 -999.743132863
1308 1.308 -999.872928703
1309 1.309 -1000.00179027
1310 1.31 -1000.1295303
1311 1.311 -1000.25744469
1312 1.312 -1000.38617671
1313 1.313 -1000.51447537
1314 1.314 -1000.64123956
1315 1.315 -1000.76608365
1316 1.316 -1000.88932356
1317 1.317 -1001.0110345
1318 1.318 -1001.13098703
1319 1.319 -1001.24982268
1320 1.32 -1001.36790707
1321 1.321 -1001.4848115
1322 1.322 -1001.60080917
1323 1.323 -1001.7173223
1324 1.324 -1001.83523003
1325 1.325 -1001.95432708
1326 1.326 -1002.07362164
1327 1.327 -1002.19292184
1328 1.328 -1002.3124752
1329 1.329 -1002.43263297
1330 1.33 -1002.55442612
1331 1.331 -1002.67756099
1332 1.332 -1002.80146275
1333 1.333 -1002.92523808
1334 1.334 -1003.04951128
1335 1.335 -1003.1751529
1336 1.336 -1003.30103599
1337 1.337 -1003.42627275
1338 1.338 -1003.55065734
1339 1.339 -1003.67496699
1340 1.34 -1003.7992401
1341 1.341 -1003.92311853
1342 1.342 -1004.04706266
1343 1.343 -1004.17111468
1344 1.344 -1004.29445726
1345 1.345 -1004.41744052
1346 1.346 -1004.54116682
1347 1.347 -1004.66529207
1348 1.348 -1004.78905055
1349 1.349 -1004.91223742
1350 1.35 -1005.03454929
1351 1.351 -1005.15615822
1352 1.352 -1005.27762913
1353 1.353 -1005.39890969
1354 1.354 -1005.52010166
1355 1.355 -1005.64093863
1356 1.356 -1005.76112948
1357 1.357 -1005.88074707
1358 1.358 -1005.99985014
1359 1.359 -1006.11824027
1360 1.36 -1006.23580043
1361 1.361 -1006.35269059
1362 1.362 -1006.46896103
1363 1.363 -1006.58472908
1364 1.364 -1006.69980598
1365 1.365 -1006.81504137
1366 1.366 -1006.93122499
1367 1.367 -1007.04788551
1368 1.368 -1007.16440687
1369 1.369 -1007.28124641
1370 1.37 -1007.39910298
1371 1.371 -1007.51748816
1372 1.372 -1007.63608062
1373 1.373 -1007.75530399
1374 1.374 -1007.87536574
1375 1.375 -1007.99574381
1376 1.376 -1008.11622156
1377 1.377 -1008.23642009
1378 1.378 -1008.35678163
1379 1.379 -1008.47821579
1380 1.38 -1008.60008709
1381 1.381 -1008.72189248
1382 1.382 -1008.8427437
1383 1.383 -1008.96130369
1384 1.384 -1009.07792294
1385 1.385 -1009.19349436
1386 1.386 -1009.30803221
1387 1.387 -1009.42133502
1388 1.388 -1009.53424025
1389 1.389 -1009.64755311
1390 1.39 -1009.76083434
1391 1.391 -1009.87384226
1392 1.392 -1009.98670816
1393 1.393 -1010.10025702
1394 1.394 -1010.21482259
1395 1.395 -1010.32925846
1396 1.396 -1010.44417177
1397 1.397 -1010.56047245
1398 1.398 -1010.67758196
1399 1.399 -1010.79507035
1400 1.4 -1010.91294682
1401 1.401 -1011.03096532
1402 1.402 -1011.14962081
1403 1.403 -1011.26853213
1404 1.404 -1011.38600516
1405 1.405 -1011.50171029
1406 1.406 -1011.61612967
1407 1.407 -1011.73026301
1408 1.408 -1011.84516592
1409 1.409 -1011.96083152
1410 1.41 -1012.0758556
1411 1.411 -1012.18949046
1412 1.412 -1012.30224914
1413 1.413 -1012.414551
1414 1.414 -1012.52624717
1415 1.415 -1012.63668158
1416 1.416 -1012.74557747
1417 1.417 -1012.85349162
1418 1.418 -1012.96110349
1419 1.419 -1013.06879364
1420 1.42 -1013.17694749
1421 1.421 -1013.28506292
1422 1.422 -1013.3922359
1423 1.423 -1013.49865586
1424 1.424 -1013.60483231
1425 1.425 -1013.71055911
1426 1.426 -1013.81559539
1427 1.427 -1013.91978394
1428 1.428 -1014.02328237
1429 1.429 -1014.12735652
1430 1.43 -1014.23239436
1431 1.431 -1014.33870811
1432 1.432 -1014.44601802
1433 1.433 -1014.55377173
1434 1.434 -1014.66147966
1435 1.435 -1014.76884212
1436 1.436 -1014.87659721
1437 1.437 -1014.98468768
1438 1.438 -1015.09221283
1439 1.439 -1015.19857061
1440 1.44 -1015.30516959
1441 1.441 -1015.41284953
1442 1.442 -1015.52149722
1443 1.443 -1015.63053355
1444 1.444 -1015.73894754
1445 1.445 -1015.84675244
1446 1.446 -1015.95412889
1447 1.447 -1016.06099911
1448 1.448 -1016.16754276
1449 1.449 -1016.27375765
1450 1.45 -1016.3791719
1451 1.451 -1016.4836749
1452 1.452 -1016.5873658
1453 1.453 -1016.69063344
1454 1.454 -1016.79419117
1455 1.455 -1016.89895139
1456 1.456 -1017.00496741
1457 1.457 -1017.11244917
1458 1.458 -1017.2207624
1459 1.459 -1017.329447
1460 1.46 -1017.43907981
1461 1.461 -1017.54878631
1462 1.462 -1017.65809912
1463 1.463 -1017.76735932
1464 1.464 -1017.8760788
1465 1.465 -1017.98416927
1466 1.466 -1018.09207399
1467 1.467 -1018.19868043
1468 1.468 -1018.30355509
1469 1.469 -1018.40775303
1470 1.47 -1018.51134507
1471 1.471 -1018.61396219
1472 1.472 -1018.71594595
1473 1.473 -1018.81728151
1474 1.474 -1018.91753303
1475 1.475 -1019.01652907
1476 1.476 -1019.11477235
1477 1.477 -1019.21362945
1478 1.478 -1019.31378356
1479 1.479 -1019.41499938
1480 1.48 -1019.5169675
1481 1.481 -1019.61944068
1482 1.482 -1019.7221179
1483 1.483 -1019.82539132
1484 1.484 -1019.92924736
1485 1.485 -1020.03270761
1486 1.486 -1020.13567135
1487 1.487 -1020.2380201
1488 1.488 -1020.33923799
1489 1.489 -1020.43998133
1490 1.49 -1020.53975925
1491 1.491 -1020.63827931
1492 1.492 -1020.73677184
1493 1.493 -1020.83547156
1494 1.494 -1020.93338497
1495 1.495 -1021.03007108
1496 1.496 -1021.1264025
1497 1.497 -1021.2221993
1498 1.498 -1021.31716879
1499 1.499 -1021.41156696
1500 1.5 -1021.50601529
1501 1.501 -1021.60113349
1502 1.502 -1021.69661882
1503 1.503 -1021.79202345
1504 1.504 -1021.88735811
1505 1.505 -1021.98288413
1506 1.506 -1022.07926631
1507 1.507 -1022.17695282
1508 1.508 -1022.27479601
1509 1.509 -1022.37220079
1510 1.51 -1022.46929687
1511 1.511 -1022.56581048
1512 1.512 -1022.66253084
1513 1.513 -1022.76034729
1514 1.514 -1022.85885658
1515 1.515 -1022.95782703
1516 1.516 -1023.05693179
1517 1.517 -1023.15523809
1518 1.518 -1023.25229062
1519 1.519 -1023.3490409
1520 1.52 -1023.44634118
1521 1.521 -1023.54291725
1522 1.522 -1023.63894195
1523 1.523 -1023.73518933
1524 1.524 -1023.83163471
1525 1.525 -1023.92879712
1526 1.526 -1024.02670827
1527 1.527 -1024.1248389
1528 1.528 -1024.22322131
1529 1.529 -1024.32218077
1530 1.53 -1024.42170963
1531 1.531 -1024.52171626
1532 1.532 -1024.6216315
1533 1.533 -1024.72175552
1534 1.534 -1024.8225543
1535 1.535 -1024.92490961
1536 1.536 -1025.02929639
1537 1.537 -1025.1346129
1538 1.538 -1025.23927572
1539 1.539 -1025.34275309
1540 1.54 -1025.4457124
1541 1.541 -1025.54770421
1542 1.542 -1025.64902734
1543 1.543 -1025.74966578
1544 1.544 -1025.84868882
1545 1.545 -1025.9458433
1546 1.546 -1026.04194548
1547 1.547 -1026.13744949
1548 1.548 -1026.23196079
1549 1.549 -1026.32569862
1550 1.55 -1026.41892214
1551 1.551 -1026.51177066
1552 1.552 -1026.60433021
1553 1.553 -1026.69680006
1554 1.554 -1026.78925617
1555 1.555 -1026.88192547
1556 1.556 -1026.97460667
1557 1.557 -1027.06687689
1558 1.558 -1027.15980264
1559 1.559 -1027.25409358
1560 1.56 -1027.34854433
1561 1.561 -1027.4428369
1562 1.562 -1027.53757371
1563 1.563 -1027.63264614
1564 1.564 -1027.72778687
1565 1.565 -1027.8228018
1566 1.566 -1027.91808615
1567 1.567 -1028.01357516
1568 1.568 -1028.10900543
1569 1.569 -1028.20411241
1570 1.57 -1028.29878599
1571 1.571 -1028.39382228
1572 1.572 -1028.48943521
1573 1.573 -1028.58571155
1574 1.574 -1028.68246752
1575 1.575 -1028.7793341
1576 1.576 -1028.87635757
1577 1.577 -1028.97278003
1578 1.578 -1029.0675649
1579 1.579 -1029.1611505
1580 1.58 -1029.25459252
1581 1.581 -1029.34778603
1582 1.582 -1029.44150358
1583 1.583 -1029.53544534
1584 1.584 -1029.62837298
1585 1.585 -1029.72098932
1586 1.586 -1029.8133651
1587 1.587 -1029.90557807
1588 1.588 -1029.99857656
1589 1.589 -1030.09236951
1590 1.59 -1030.18627731
1591 1.591 -1030.27989025
1592 1.592 -1030.37261075
1593 1.593 -1030.46495491
1594 1.594 -1030.55742745
1595 1.595 -1030.65050901
1596 1.596 -1030.74448893
1597 1.597 -1030.83855037
1598 1.598 -1030.93186692
1599 1.599 -1031.02453558
1600 1.6 -1031.11640708
1601 1.601 -1031.20704253
1602 1.602 -1031.29756732
1603 1.603 -1031.38878321
1604 1.604 -1031.48040864
1605 1.605 -1031.5716672
1606 1.606 -1031.66254674
1607 1.607 -1031.75291749
1608 1.608 -1031.84221783
1609 1.609 -1031.93129292
1610 1.61 -1032.02076119
1611 1.611 -1032.11100717
1612 1.612 -1032.20179006
1613 1.613 -1032.29162834
1614 1.614 -1032.3803983
1615 1.615 -1032.46877208
1616 1.616 -1032.55653583
1617 1.617 -1032.64472816
1618 1.618 -1032.73393289
1619 1.619 -1032.82404157
1620 1.62 -1032.91441568
1621 1.621 -1033.00332686
1622 1.622 -1033.09092753
1623 1.623 -1033.17857797
1624 1.624 -1033.26570826
1625 1.625 -1033.3519215
1626 1.626 -1033.43779178
1627 1.627 -1033.52235752
1628 1.628 -1033.60558312
1629 1.629 -1033.68863632
1630 1.63 -1033.77137772
1631 1.631 -1033.85350009
1632 1.632 -1033.93574663
1633 1.633 -1034.0187587
1634 1.634 -1034.10246293
1635 1.635 -1034.1869309
1636 1.636 -1034.27239499
1637 1.637 -1034.35780912
1638 1.638 -1034.44352527
1639 1.639 -1034.53011317
1640 1.64 -1034.61781554
1641 1.641 -1034.70755888
1642 1.642 -1034.79845214
1643 1.643 -1034.88933833
1644 1.644 -1034.97946152
1645 1.645 -1035.06908585
1646 1.646 -1035.15914873
1647 1.647 -1035.24863261
1648 1.648 -1035.33623789
1649 1.649 -1035.42234899
1650 1.65 -1035.50806689
1651 1.651 -1035.59355978
1652 1.652 -1035.67862042
1653 1.653 -1035.76357985
1654 1.654 -1035.8482433
1655 1.655 -1035.93273524
1656 1.656 -1036.01764774
1657 1.657 -1036.10228874
1658 1.658 -1036.18672024
1659 1.659 -1036.27211876
1660 1.66 -1036.35813294
1661 1.661 -1036.4440805
1662 1.662 -1036.53086505
1663 1.663 -1036.6189882
1664 1.664 -1036.70799069
1665 1.665 -1036.79744783
1666 1.666 -1036.88655244
1667 1.667 -1036.97539198
1668 1.668 -1037.06450681
1669 1.669 -1037.15403479
1670 1.67 -1037.24352908
1671 1.671 -1037.33237181
1672 1.672 -1037.42102661
1673 1.673 -1037.51006204
1674 1.674 -1037.59986819
1675 1.675 -1037.68995882
1676 1.676 -1037.77978849
1677 1.677 -1037.86950554
1678 1.678 -1037.95889756
1679 1.679 -1038.04759062
1680 1.68 -1038.13515899
1681 1.681 -1038.2214084
1682 1.682 -1038.30689527
1683 1.683 -1038.39237279
1684 1.684 -1038.47742823
1685 1.685 -1038.56198291
1686 1.686 -1038.64623946
1687 1.687 -1038.7297635
1688 1.688 -1038.81245197
1689 1.689 -1038.89460382
1690 1.69 -1038.9763134
1691 1.691 -1039.05868294
1692 1.692 -1039.14188854
1693 1.693 -1039.22561941
1694 1.694 -1039.31071956
1695 1.695 -1039.39669117
1696 1.696 -1039.48333239
1697 1.697 -1039.57069041
1698 1.698 -1039.65813758
1699 1.699 -1039.74580318
1700 1.7 -1039.83318807
1701 1.701 -1039.91970787
1702 1.702 -1040.00593346
1703 1.703 -1040.0915896
1704 1.704 -1040.17630209
1705 1.705 -1040.26043429
1706 1.706 -1040.34413795
1707 1.707 -1040.42728493
1708 1.708 -1040.5092987
1709 1.709 -1040.59032737
1710 1.71 -1040.67063081
1711 1.711 -1040.75018916
1712 1.712 -1040.82985792
1713 1.713 -1040.9105092
1714 1.714 -1040.99271178
1715 1.715 -1041.0761596
1716 1.716 -1041.16008501
1717 1.717 -1041.24467584
1718 1.718 -1041.32952484
1719 1.719 -1041.41365761
1720 1.72 -1041.49715261
1721 1.721 -1041.58002725
1722 1.722 -1041.66232068
1723 1.723 -1041.74432696
1724 1.724 -1041.82599168
1725 1.725 -1041.90807156
1726 1.726 -1041.99121323
1727 1.727 -1042.07466879
1728 1.728 -1042.15822987
1729 1.729 -1042.24194286
1730 1.73 -1042.32501805
1731 1.731 -1042.40700845
1732 1.732 -1042.48867597
1733 1.733 -1042.57098777
1734 1.734 -1042.65392423
1735 1.735 -1042.73742894
1736 1.736 -1042.82168716
1737 1.737 -1042.90642709
1738 1.738 -1042.99065662
1739 1.739 -1043.0736632
1740 1.74 -1043.15604481
1741 1.741 -1043.23807436
1742 1.742 -1043.31983225
1743 1.743 -1043.40173653
1744 1.744 -1043.48314922
1745 1.745 -1043.56399187
1746 1.746 -1043.64516829
1747 1.747 -1043.72710576
1748 1.748 -1043.8095432
1749 1.749 -1043.89198527
1750 1.75 -1043.97458731
1751 1.751 -1044.05728935
1752 1.752 -1044.13971815
1753 1.753 -1044.22133138
1754 1.754 -1044.30204903
1755 1.755 -1044.38245881
1756 1.756 -1044.46327316
1757 1.757 -1044.54398233
1758 1.758 -1044.62361948
1759 1.759 -1044.70271343
1760 1.76 -1044.7810687
1761 1.761 -1044.85857067
1762 1.762 -1044.93543387
1763 1.763 -1045.01239239
1764 1.764 -1045.09107342
1765 1.765 -1045.17130226
1766 1.766 -1045.25149821
1767 1.767 -1045.33159053
1768 1.768 -1045.41175895
1769 1.769 -1045.4917319
1770 1.77 -1045.57199721
1771 1.771 -1045.65248848
1772 1.772 -1045.73273137
1773 1.773 -1045.8136248
1774 1.774 -1045.89604057
1775 1.775 -1045.9790306
1776 1.776 -1046.06182334
1777 1.777 -1046.14402576
1778 1.778 -1046.22624503
1779 1.779 -1046.30851395
1780 1.78 -1046.39044733
1781 1.781 -1046.4718549
1782 1.782 -1046.55264262
1783 1.783 -1046.63385972
1784 1.784 -1046.71456529
1785 1.785 -1046.79393968
1786 1.786 -1046.87266108
1787 1.787 -1046.95114073
1788 1.788 -1047.02914504
1789 1.789 -1047.10508074
1790 1.79 -1047.17849415
1791 1.791 -1047.25066881
1792 1.792 -1047.32175424
1793 1.793 -1047.39121788
1794 1.794 -1047.46020802
1795 1.795 -1047.52969677
1796 1.796 -1047.59954387
1797 1.797 -1047.67030143
1798 1.798 -1047.74256406
1799 1.799 -1047.8153506
1800 1.8 -1047.88833538
1801 1.801 -1047.96224702
1802 1.802 -1048.03791308
1803 1.803 -1048.11510251
1804 1.804 -1048.19353384
1805 1.805 -1048.27280975
1806 1.806 -1048.35219425
1807 1.807 -1048.43198559
1808 1.808 -1048.51129651
1809 1.809 -1048.5906388
1810 1.81 -1048.67089358
1811 1.811 -1048.75095362
1812 1.812 -1048.83009103
1813 1.813 -1048.90837548
1814 1.814 -1048.98645286
1815 1.815 -1049.06485497
1816 1.816 -1049.14375765
1817 1.817 -1049.22318429
1818 1.818 -1049.30298544
1819 1.819 -1049.38273132
1820 1.82 -1049.46267338
1821 1.821 -1049.54379558
1822 1.822 -1049.62627036
1823 1.823 -1049.70936658
1824 1.824 -1049.79328386
1825 1.825 -1049.87864919
1826 1.826 -1049.96484571
1827 1.827 -1050.05120008
1828 1.828 -1050.13744917
1829 1.829 -1050.22291108
1830 1.83 -1050.30761544
1831 1.831 -1050.39213505
1832 1.832 -1050.47591031
1833 1.833 -1050.55893586
1834 1.834 -1050.64065669
1835 1.835 -1050.72073752
1836 1.836 -1050.80003876
1837 1.837 -1050.8787976
1838 1.838 -1050.95697426
1839 1.839 -1051.03511886
1840 1.84 -1051.11319889
1841 1.841 -1051.19066809
1842 1.842 -1051.26705025
1843 1.843 -1051.34271399
1844 1.844 -1051.41845108
1845 1.845 -1051.49396544
1846 1.846 -1051.56932103
1847 1.847 -1051.64477824
1848 1.848 -1051.72004325
1849 1.849 -1051.7952732
1850 1.85 -1051.87082715
1851 1.851 -1051.94667157
1852 1.852 -1052.02251152
1853 1.853 -1052.09819035
1854 1.854 -1052.17400017
1855 1.855 -1052.25010714
1856 1.856 -1052.32559843
1857 1.857 -1052.39999992
1858 1.858 -1052.47420949
1859 1.859 -1052.54856476
1860 1.86 -1052.62287205
1861 1.861 -1052.69663048
1862 1.862 -1052.77068726
1863 1.863 -1052.84516447
1864 1.864 -1052.91880025
1865 1.865 -1052.99141486
1866 1.866 -1053.06274983
1867 1.867 -1053.13259464
1868 1.868 -1053.20092594
1869 1.869 -1053.26819123
1870 1.87 -1053.33527298
1871 1.871 -1053.40274915
1872 1.872 -1053.47072131
1873 1.873 -1053.53964439
1874 1.874 -1053.60963339
1875 1.875 -1053.67989703
1876 1.876 -1053.75059459
1877 1.877 -1053.82241741
1878 1.878 -1053.89521295
1879 1.879 -1053.96865472
1880 1.88 -1054.04275496
1881 1.881 -1054.11752065
1882 1.882 -1054.193614
1883 1.883 -1054.27058171
1884 1.884 -1054.34781656
1885 1.885 -1054.42611651
1886 1.886 -1054.50546323
1887 1.887 -1054.58410896
1888 1.888 -1054.66173503
1889 1.889 -1054.7390535
1890 1.89 -1054.81556901
1891 1.891 -1054.89082937
1892 1.892 -1054.96548133
1893 1.893 -1055.04012192
1894 1.894 -1055.11462422
1895 1.895 -1055.18951352
1896 1.896 -1055.26396276
1897 1.897 -1055.33757477
1898 1.898 -1055.41057325
1899 1.899 -1055.4828634
1900 1.9 -1055.55555174
1901 1.901 -1055.62894272
1902 1.902 -1055.70274996
1903 1.903 -1055.77705555
1904 1.904 -1055.85224262
1905 1.905 -1055.92820277
1906 1.906 -1056.00486006
1907 1.907 -1056.08220832
1908 1.908 -1056.15991797
1909 1.909 -1056.23774982
1910 1.91 -1056.31538865
1911 1.911 -1056.39291151
1912 1.912 -1056.47026613
1913 1.913 -1056.54719369
1914 1.914 -1056.62340418
1915 1.915 -1056.69939889
1916 1.916 -1056.77516142
1917 1.917 -1056.84965298
1918 1.918 -1056.922996
1919 1.919 -1056.99566456
1920 1.92 -1057.0670424
1921 1.921 -1057.13738553
1922 1.922 -1057.2073448
1923 1.923 -1057.2775903
1924 1.924 -1057.34835525
1925 1.925 -1057.41856467
1926 1.926 -1057.48794493
1927 1.927 -1057.55673432
1928 1.928 -1057.62570062
1929 1.929 -1057.69545563
1930 1.93 -1057.76607139
1931 1.931 -1057.83760734
1932 1.932 -1057.90963147
1933 1.933 -1057.98182137
1934 1.934 -1058.05496126
1935 1.935 -1058.12845573
1936 1.936 -1058.20121513
1937 1.937 -1058.27420632
1938 1.938 -1058.34795678
1939 1.939 -1058.42232629
1940 1.94 -1058.49601538
1941 1.941 -1058.56895746
1942 1.942 -1058.6430189
1943 1.943 -1058.71831438
1944 1.944 -1058.79400719
1945 1.945 -1058.87045431
1946 1.946 -1058.94803608
1947 1.947 -1059.02609369
1948 1.948 -1059.10383614
1949 1.949 -1059.18048269
1950 1.95 -1059.2563598
1951 1.951 -1059.33263079
1952 1.952 -1059.40943086
1953 1.953 -1059.48623089
1954 1.954 -1059.56286088
1955 1.955 -1059.63886353
1956 1.956 -1059.71385315
1957 1.957 -1059.78751504
1958 1.958 -1059.85990489
1959 1.959 -1059.93107027
1960 1.96 -1060.0012495
1961 1.961 -1060.07137765
1962 1.962 -1060.14115879
1963 1.963 -1060.2103086
1964 1.964 -1060.27892514
1965 1.965 -1060.34749201
1966 1.966 -1060.41691078
1967 1.967 -1060.48703642
1968 1.968 -1060.55762889
1969 1.969 -1060.62896532
1970 1.97 -1060.70061988
1971 1.971 -1060.77252829
1972 1.972 -1060.84491382
1973 1.973 -1060.91738153
1974 1.974 -1060.98989706
1975 1.975 -1061.06228498
1976 1.976 -1061.1342439
1977 1.977 -1061.2058748
1978 1.978 -1061.27778057
1979 1.979 -1061.34998802
1980 1.98 -1061.42233535
1981 1.981 -1061.49464665
1982 1.982 -1061.56731315
1983 1.983 -1061.64061478
1984 1.984 -1061.71403817
1985 1.985 -1061.78764655
1986 1.986 -1061.86098312
1987 1.987 -1061.93416572
1988 1.988 -1062.00713054
1989 1.989 -1062.07947408
1990 1.99 -1062.1517558
1991 1.991 -1062.22360532
1992 1.992 -1062.2944709
1993 1.993 -1062.36497805
1994 1.994 -1062.43523503
1995 1.995 -1062.50518317
1996 1.996 -1062.57462644
1997 1.997 -1062.64286631
1998 1.998 -1062.70979524
1999 1.999 -1062.77615168
2000 2.0 -1062.84282477
2001 2.001 -1062.90987879
2002 2.002 -1062.9775406
2003 2.003 -1063.0455145
2004 2.004 -1063.11322567
2005 2.005 -1063.18086777
2006 2.006 -1063.24917291
2007 2.007 -1063.31799995
2008 2.008 -1063.38694672
2009 2.009 -1063.45633762
2010 2.01 -1063.52630423
2011 2.011 -1063.59728343
2012 2.012 -1063.66871726
2013 2.013 -1063.73950858
2014 2.014 -1063.81004941
2015 2.015 -1063.8804321
2016 2.016 -1063.95077318
2017 2.017 -1064.02137128
2018 2.018 -1064.09122457
2019 2.019 -1064.16032591
2020 2.02 -1064.22862713
2021 2.021 -1064.2953429
2022 2.022 -1064.3611882
2023 2.023 -1064.42698568
2024 2.024 -1064.49273146
2025 2.025 -1064.55815989
2026 2.026 -1064.62346871
2027 2.027 -1064.68841645
2028 2.028 -1064.75229931
2029 2.029 -1064.81585831
2030 2.03 -1064.87982712
2031 2.031 -1064.94386036
2032 2.032 -1065.00820444
2033 2.033 -1065.07326879
2034 2.034 -1065.13915028
2035 2.035 -1065.20576088
2036 2.036 -1065.27234417
2037 2.037 -1065.33820608
2038 2.038 -1065.40397618
2039 2.039 -1065.47023988
2040 2.04 -1065.53637959
2041 2.041 -1065.60263565
2042 2.042 -1065.66894318
2043 2.043 -1065.73450541
2044 2.044 -1065.79900545
2045 2.045 -1065.86281686
2046 2.046 -1065.92661725
2047 2.047 -1065.99056178
2048 2.048 -1066.05463213
2049 2.049 -1066.11843274
2050 2.05 -1066.18239097
2051 2.051 -1066.24670706
2052 2.052 -1066.31062173
2053 2.053 -1066.37472996
2054 2.054 -1066.43973004
2055 2.055 -1066.50475885
2056 2.056 -1066.5695556
2057 2.057 -1066.63432665
2058 2.058 -1066.69905529
2059 2.059 -1066.76402359
2060 2.06 -1066.82935136
2061 2.061 -1066.89504517
2062 2.062 -1066.96155409
2063 2.063 -1067.02908462
2064 2.064 -1067.09657537
2065 2.065 -1067.16366375
2066 2.066 -1067.22999553
2067 2.067 -1067.29575509
2068 2.068 -1067.36148419
2069 2.069 -1067.4268687
2070 2.07 -1067.4915769
2071 2.071 -1067.55573724
2072 2.072 -1067.6196639
2073 2.073 -1067.68330691
2074 2.074 -1067.74722321
2075 2.075 -1067.81140491
2076 2.076 -1067.87545121
2077 2.077 -1067.93958552
2078 2.078 -1068.00440056
2079 2.079 -1068.06940758
2080 2.08 -1068.13439354
2081 2.081 -1068.20035614
2082 2.082 -1068.26736676
2083 2.083 -1068.33522163
2084 2.084 -1068.40400193
2085 2.085 -1068.47349038
2086 2.086 -1068.54372926
2087 2.087 -1068.61413335
2088 2.088 -1068.6839421
2089 2.089 -1068.75388005
2090 2.09 -1068.82439962
2091 2.091 -1068.89510045
2092 2.092 -1068.96450177
2093 2.093 -1069.03260022
2094 2.094 -1069.10024423
2095 2.095 -1069.16749938
2096 2.096 -1069.23461172
2097 2.097 -1069.30143987
2098 2.098 -1069.36796583
2099 2.099 -1069.43444777
2100 2.1 -1069.50094422
2101 2.101 -1069.56690523
2102 2.102 -1069.6326631
2103 2.103 -1069.69829824
2104 2.104 -1069.76292434
2105 2.105 -1069.82663224
2106 2.106 -1069.8900445
2107 2.107 -1069.9534535
2108 2.108 -1070.01707907
2109 2.109 -1070.08114902
2110 2.11 -1070.1453564
2111 2.111 -1070.20914391
2112 2.112 -1070.27277001
2113 2.113 -1070.33647705
2114 2.114 -1070.39953228
2115 2.115 -1070.46155284
2116 2.116 -1070.52271877
2117 2.117 -1070.58399535
2118 2.118 -1070.64579042
2119 2.119 -1070.7078936
2120 2.12 -1070.77039895
2121 2.121 -1070.83325124
2122 2.122 -1070.89615325
2123 2.123 -1070.959066
2124 2.124 -1071.02229081
2125 2.125 -1071.08523664
2126 2.126 -1071.14774782
2127 2.127 -1071.20998597
2128 2.128 -1071.27149757
2129 2.129 -1071.33295016
2130 2.13 -1071.39520751
2131 2.131 -1071.45782961
2132 2.132 -1071.52010104
2133 2.133 -1071.58243715
2134 2.134 -1071.64521383
2135 2.135 -1071.70828864
2136 2.136 -1071.77181412
2137 2.137 -1071.83491981
2138 2.138 -1071.8974403
2139 2.139 -1071.95964763
2140 2.14 -1072.02170901
2141 2.141 -1072.08398776
2142 2.142 -1072.14643858
2143 2.143 -1072.20928146
2144 2.144 -1072.27220503
2145 2.145 -1072.33461286
2146 2.146 -1072.39668042
2147 2.147 -1072.4587453
2148 2.148 -1072.5206572
2149 2.149 -1072.58181612
2150 2.15 -1072.64231732
2151 2.151 -1072.70284612
2152 2.152 -1072.76330761
2153 2.153 -1072.82348637
2154 2.154 -1072.88351041
2155 2.155 -1072.94403445
2156 2.156 -1073.00494978
2157 2.157 -1073.06656357
2158 2.158 -1073.12942302
2159 2.159 -1073.19252183
2160 2.16 -1073.25538041
2161 2.161 -1073.31788058
2162 2.162 -1073.38011384
2163 2.163 -1073.44222994
2164 2.164 -1073.50458233
2165 2.165 -1073.56741561
2166 2.166 -1073.63073932
2167 2.167 -1073.69445654
2168 2.168 -1073.75789401
2169 2.169 -1073.82121878
2170 2.17 -1073.88498502
2171 2.171 -1073.94836396
2172 2.172 -1074.0106489
2173 2.173 -1074.0720346
2174 2.174 -1074.13272364
2175 2.175 -1074.19312438
2176 2.176 -1074.25329678
2177 2.177 -1074.31344631
2178 2.178 -1074.37398451
2179 2.179 -1074.43527176
2180 2.18 -1074.49658013
2181 2.181 -1074.55741929
2182 2.182 -1074.61798691
2183 2.183 -1074.67790539
2184 2.184 -1074.73711597
2185 2.185 -1074.79605103
2186 2.186 -1074.8551393
2187 2.187 -1074.91476855
2188 2.188 -1074.97484565
2189 2.189 -1075.03496776
2190 2.19 -1075.09540602
2191 2.191 -1075.1560391
2192 2.192 -1075.21646847
2193 2.193 -1075.27678322
2194 2.194 -1075.33704036
2195 2.195 -1075.39695722
2196 2.196 -1075.4566247
2197 2.197 -1075.51612291
2198 2.198 -1075.57599117
2199 2.199 -1075.63659954
2200 2.2 -1075.69752931
2201 2.201 -1075.75835139
2202 2.202 -1075.81889948
2203 2.203 -1075.87907627
2204 2.204 -1075.93844825
2205 2.205 -1075.99733317
2206 2.206 -1076.05599963
2207 2.207 -1076.11452943
2208 2.208 -1076.17333409
2209 2.209 -1076.23272859
2210 2.21 -1076.29263344
2211 2.211 -1076.35262467
2212 2.212 -1076.41243907
2213 2.213 -1076.47186153
2214 2.214 -1076.53119072
2215 2.215 -1076.59051995
2216 2.216 -1076.64973402
2217 2.217 -1076.70924705
2218 2.218 -1076.76939736
2219 2.219 -1076.83037076
2220 2.22 -1076.89202485
2221 2.221 -1076.95396262
2222 2.222 -1077.01642218
2223 2.223 -1077.07936381
2224 2.224 -1077.14228546
2225 2.225 -1077.20477066
2226 2.226 -1077.2670066
2227 2.227 -1077.32892782
2228 2.228 -1077.39050676
2229 2.229 -1077.45179162
2230 2.23 -1077.51276583
2231 2.231 -1077.5738526
2232 2.232 -1077.63515967
2233 2.233 -1077.696525
2234 2.234 -1077.75775489
2235 2.235 -1077.81896843
2236 2.236 -1077.87988736
2237 2.237 -1077.93988877
2238 2.238 -1077.99976847
2239 2.239 -1078.0600874
2240 2.24 -1078.12054941
2241 2.241 -1078.181458
2242 2.242 -1078.24301744
2243 2.243 -1078.30555061
2244 2.244 -1078.36869635
2245 2.245 -1078.43217531
2246 2.246 -1078.49607392
2247 2.247 -1078.56055897
2248 2.248 -1078.62557976
2249 2.249 -1078.69032028
2250 2.25 -1078.75447384
2251 2.251 -1078.81783423
2252 2.252 -1078.88030158
2253 2.253 -1078.94215344
2254 2.254 -1079.00400263
2255 2.255 -1079.06603264
2256 2.256 -1079.12802856
2257 2.257 -1079.18994534
2258 2.258 -1079.25119785
2259 2.259 -1079.31154717
2260 2.26 -1079.37111116
2261 2.261 -1079.42951845
2262 2.262 -1079.48721217
2263 2.263 -1079.54431303
2264 2.264 -1079.60062789
2265 2.265 -1079.65677985
2266 2.266 -1079.71248165
2267 2.267 -1079.76780662
2268 2.268 -1079.82262023
2269 2.269 -1079.87688005
2270 2.27 -1079.93138612
2271 2.271 -1079.98641868
2272 2.272 -1080.04203667
2273 2.273 -1080.09752205
2274 2.274 -1080.15274417
2275 2.275 -1080.20822213
2276 2.276 -1080.26392096
2277 2.277 -1080.32047604
2278 2.278 -1080.37822635
2279 2.279 -1080.43672052
2280 2.28 -1080.4955774
2281 2.281 -1080.55423218
2282 2.282 -1080.61259627
2283 2.283 -1080.67124815
2284 2.284 -1080.73023744
2285 2.285 -1080.78884778
2286 2.286 -1080.84729139
2287 2.287 -1080.90596771
2288 2.288 -1080.96505168
2289 2.289 -1081.02467836
2290 2.29 -1081.084193
2291 2.291 -1081.14383126
2292 2.292 -1081.20385634
2293 2.293 -1081.26418716
2294 2.294 -1081.32486871
2295 2.295 -1081.38554637
2296 2.296 -1081.44553115
2297 2.297 -1081.50478653
2298 2.298 -1081.56399025
2299 2.299 -1081.62361173
2300 2.3 -1081.6834153
2301 2.301 -1081.74332115
2302 2.302 -1081.80330539
2303 2.303 -1081.86279699
2304 2.304 -1081.92190431
2305 2.305 -1081.98061097
2306 2.306 -1082.03941264
2307 2.307 -1082.09856562
2308 2.308 -1082.15769566
2309 2.309 -1082.21721135
2310 2.31 -1082.27692045
2311 2.311 -1082.33656046
2312 2.312 -1082.39666013
2313 2.313 -1082.45733194
2314 2.314 -1082.51830095
2315 2.315 -1082.57982855
2316 2.316 -1082.64210721
2317 2.317 -1082.70446112
2318 2.318 -1082.76606757
2319 2.319 -1082.82692563
2320 2.32 -1082.88673691
2321 2.321 -1082.94632662
2322 2.322 -1083.00633546
2323 2.323 -1083.0658369
2324 2.324 -1083.12457737
2325 2.325 -1083.18281539
2326 2.326 -1083.24065055
2327 2.327 -1083.29776823
2328 2.328 -1083.35435247
2329 2.329 -1083.41081307
2330 2.33 -1083.46739913
2331 2.331 -1083.5240431
2332 2.332 -1083.58063895
2333 2.333 -1083.63726245
2334 2.334 -1083.69340626
2335 2.335 -1083.74962386
2336 2.336 -1083.80679895
2337 2.337 -1083.86459009
2338 2.338 -1083.92222433
2339 2.339 -1083.97978829
2340 2.34 -1084.03771997
2341 2.341 -1084.09560151
2342 2.342 -1084.15298764
2343 2.343 -1084.20993279
2344 2.344 -1084.26659211
2345 2.345 -1084.32344774
2346 2.346 -1084.38076258
2347 2.347 -1084.43795355
2348 2.348 -1084.4953244
2349 2.349 -1084.55303363
2350 2.35 -1084.61045704
2351 2.351 -1084.66783421
2352 2.352 -1084.72585834
2353 2.353 -1084.78476766
2354 2.354 -1084.84410559
2355 2.355 -1084.90379793
2356 2.356 -1084.96407487
2357 2.357 -1085.0249262
2358 2.358 -1085.08640278
2359 2.359 -1085.14798556
2360 2.36 -1085.20937443
2361 2.361 -1085.27012464
2362 2.362 -1085.32971427
2363 2.363 -1085.38904004
2364 2.364 -1085.44867251
2365 2.365 -1085.50779821
2366 2.366 -1085.56604577
2367 2.367 -1085.62366399
2368 2.368 -1085.68071243
2369 2.369 -1085.73775066
2370 2.37 -1085.79515794
2371 2.371 -1085.85221702
2372 2.372 -1085.90875335
2373 2.373 -1085.9644105
2374 2.374 -1086.01889514
2375 2.375 -1086.07329954
2376 2.376 -1086.12862884
2377 2.377 -1086.18436948
2378 2.378 -1086.24006439
2379 2.379 -1086.29603404
2380 2.38 -1086.35228614
2381 2.381 -1086.4085596
2382 2.382 -1086.4650286
2383 2.383 -1086.5212462
2384 2.384 -1086.57705184
2385 2.385 -1086.63253351
2386 2.386 -1086.68742445
2387 2.387 -1086.74215487
2388 2.388 -1086.79673547
2389 2.389 -1086.85084053
2390 2.39 -1086.90495316
2391 2.391 -1086.95964221
2392 2.392 -1087.01447851
2393 2.393 -1087.07005232
2394 2.394 -1087.12629749
2395 2.395 -1087.18173926
2396 2.396 -1087.23644882
2397 2.397 -1087.29103442
2398 2.398 -1087.34589264
2399 2.399 -1087.40159847
2400 2.4 -1087.45814913
2401 2.401 -1087.51458067
2402 2.402 -1087.5704512
2403 2.403 -1087.62586131
2404 2.404 -1087.68115006
2405 2.405 -1087.73632694
2406 2.406 -1087.79095003
2407 2.407 -1087.84510976
2408 2.408 -1087.89881765
2409 2.409 -1087.95170841
2410 2.41 -1088.00402194
2411 2.411 -1088.0563749
2412 2.412 -1088.10851186
2413 2.413 -1088.16048826
2414 2.414 -1088.21280755
2415 2.415 -1088.26553955
2416 2.416 -1088.31861843
2417 2.417 -1088.37241674
2418 2.418 -1088.42666538
2419 2.419 -1088.48062152
2420 2.42 -1088.53473589
2421 2.421 -1088.58890127
2422 2.422 -1088.64284234
2423 2.423 -1088.69725144
2424 2.424 -1088.75192124
2425 2.425 -1088.80641284
2426 2.426 -1088.8610136
2427 2.427 -1088.91616003
2428 2.428 -1088.97183602
2429 2.429 -1089.0273837
2430 2.43 -1089.08291753
2431 2.431 -1089.13933938
2432 2.432 -1089.19637253
2433 2.433 -1089.25361077
2434 2.434 -1089.31106948
2435 2.435 -1089.36854736
2436 2.436 -1089.42589404
2437 2.437 -1089.48317191
2438 2.438 -1089.54022966
2439 2.439 -1089.59681791
2440 2.44 -1089.65294175
2441 2.441 -1089.70813225
2442 2.442 -1089.76216379
2443 2.443 -1089.81535531
2444 2.444 -1089.86813885
2445 2.445 -1089.92067257
2446 2.446 -1089.97363236
2447 2.447 -1090.02713034
2448 2.448 -1090.080549
2449 2.449 -1090.13415446
2450 2.45 -1090.18834548
2451 2.451 -1090.2427718
2452 2.452 -1090.29704067
2453 2.453 -1090.35194519
2454 2.454 -1090.40776111
2455 2.455 -1090.46411469
2456 2.456 -1090.52099038
2457 2.457 -1090.5779805
2458 2.458 -1090.63464411
2459 2.459 -1090.69157657
2460 2.46 -1090.74880466
2461 2.461 -1090.80555412
2462 2.462 -1090.86177048
2463 2.463 -1090.9177343
2464 2.464 -1090.97328403
2465 2.465 -1091.0285157
2466 2.466 -1091.08409297
2467 2.467 -1091.14014945
2468 2.468 -1091.19679297
2469 2.469 -1091.25387627
2470 2.47 -1091.31104536
2471 2.471 -1091.36800477
2472 2.472 -1091.4244915
2473 2.473 -1091.48092707
2474 2.474 -1091.5378645
2475 2.475 -1091.59494295
2476 2.476 -1091.65184849
2477 2.477 -1091.70855776
2478 2.478 -1091.76460204
2479 2.479 -1091.82060294
2480 2.48 -1091.87707198
2481 2.481 -1091.9335056
2482 2.482 -1091.99013054
2483 2.483 -1092.04721201
2484 2.484 -1092.1045097
2485 2.485 -1092.16159601
2486 2.486 -1092.21841017
2487 2.487 -1092.27557886
2488 2.488 -1092.33287005
2489 2.489 -1092.39004784
2490 2.49 -1092.44723098
2491 2.491 -1092.50413614
2492 2.492 -1092.56094756
2493 2.493 -1092.61731039
2494 2.494 -1092.67298613
2495 2.495 -1092.72811299
2496 2.496 -1092.78303942
2497 2.497 -1092.8381257
2498 2.498 -1092.89269299
2499 2.499 -1092.94636079
2500 2.5 -1092.99966443
2501 2.501 -1093.05317034
2502 2.502 -1093.1073392
2503 2.503 -1093.16245287
2504 2.504 -1093.21789562
2505 2.505 -1093.27318956
2506 2.506 -1093.32846145
2507 2.507 -1093.38369208
2508 2.508 -1093.43910273
2509 2.509 -1093.4945445
2510 2.51 -1093.54986125
2511 2.511 -1093.60546045
2512 2.512 -1093.66047222
2513 2.513 -1093.71439942
2514 2.514 -1093.76755528
2515 2.515 -1093.82021651
2516 2.516 -1093.87286192
2517 2.517 -1093.92541121
2518 2.518 -1093.97800815
2519 2.519 -1094.03027901
2520 2.52 -1094.0821748
2521 2.521 -1094.13405012
2522 2.522 -1094.18579937
2523 2.523 -1094.23780423
2524 2.524 -1094.29026236
2525 2.525 -1094.34337136
2526 2.526 -1094.39704609
2527 2.527 -1094.45078303
2528 2.528 -1094.50393813
2529 2.529 -1094.55656507
2530 2.53 -1094.60907561
2531 2.531 -1094.66113272
2532 2.532 -1094.71305062
2533 2.533 -1094.76476897
2534 2.534 -1094.81616459
2535 2.535 -1094.8678203
2536 2.536 -1094.91925922
2537 2.537 -1094.97045858
2538 2.538 -1095.02198047
2539 2.539 -1095.07416212
2540 2.54 -1095.12677275
2541 2.541 -1095.17922055
2542 2.542 -1095.23168451
2543 2.543 -1095.28401762
2544 2.544 -1095.33600967
2545 2.545 -1095.38793227
2546 2.546 -1095.43946231
2547 2.547 -1095.49069148
2548 2.548 -1095.54244788
2549 2.549 -1095.59495284
2550 2.55 -1095.64728224
2551 2.551 -1095.69908135
2552 2.552 -1095.75065123
2553 2.553 -1095.80185791
2554 2.554 -1095.85252255
2555 2.555 -1095.90268505
2556 2.556 -1095.95310356
2557 2.557 -1096.00398849
2558 2.558 -1096.05548319
2559 2.559 -1096.10729109
2560 2.56 -1096.15887945
2561 2.561 -1096.21046361
2562 2.562 -1096.26192388
2563 2.563 -1096.3130808
2564 2.564 -1096.36383278
2565 2.565 -1096.41435778
2566 2.566 -1096.46486705
2567 2.567 -1096.5151485
2568 2.568 -1096.56515263
2569 2.569 -1096.61523986
2570 2.57 -1096.66554636
2571 2.571 -1096.71626539
2572 2.572 -1096.76772171
2573 2.573 -1096.8193498
2574 2.574 -1096.87040215
2575 2.575 -1096.9211573
2576 2.576 -1096.97174427
2577 2.577 -1097.02195049
2578 2.578 -1097.07231535
2579 2.579 -1097.12316978
2580 2.58 -1097.17418767
2581 2.581 -1097.22585086
2582 2.582 -1097.27832012
2583 2.583 -1097.33051074
2584 2.584 -1097.38218233
2585 2.585 -1097.43301695
2586 2.586 -1097.48248383
2587 2.587 -1097.53144759
2588 2.588 -1097.5806637
2589 2.589 -1097.62980422
2590 2.59 -1097.67890112
2591 2.591 -1097.72832668
2592 2.592 -1097.7776058
2593 2.593 -1097.8269791
2594 2.594 -1097.87687101
2595 2.595 -1097.92686398
2596 2.596 -1097.97723487
2597 2.597 -1098.02756554
2598 2.598 -1098.07728442
2599 2.599 -1098.12716499
2600 2.6 -1098.17773514
2601 2.601 -1098.22929727
2602 2.602 -1098.28184029
2603 2.603 -1098.33494597
2604 2.604 -1098.38837998
2605 2.605 -1098.44241442
2606 2.606 -1098.49667892
2607 2.607 -1098.55013973
2608 2.608 -1098.60284213
2609 2.609 -1098.65463761
2610 2.61 -1098.70574279
2611 2.611 -1098.75687033
2612 2.612 -1098.80771045
2613 2.613 -1098.85809443
2614 2.614 -1098.90833187
2615 2.615 -1098.95849296
2616 2.616 -1099.00819966
2617 2.617 -1099.05739114
2618 2.618 -1099.10602857
2619 2.619 -1099.15436384
2620 2.62 -1099.20292162
2621 2.621 -1099.2512541
2622 2.622 -1099.29905528
2623 2.623 -1099.34675877
2624 2.624 -1099.39468306
2625 2.625 -1099.44280391
2626 2.626 -1099.49071512
2627 2.627 -1099.53860488
2628 2.628 -1099.58710261
2629 2.629 -1099.63592956
2630 2.63 -1099.68498578
2631 2.631 -1099.7345027
2632 2.632 -1099.78431147
2633 2.633 -1099.83409423
2634 2.634 -1099.8840945
2635 2.635 -1099.93442649
2636 2.636 -1099.98506495
2637 2.637 -1100.03612072
2638 2.638 -1100.0870765
2639 2.639 -1100.13817935
2640 2.64 -1100.18930253
2641 2.641 -1100.23981141
2642 2.642 -1100.29091625
2643 2.643 -1100.34271801
2644 2.644 -1100.39434987
2645 2.645 -1100.44589451
2646 2.646 -1100.49733052
2647 2.647 -1100.5486702
2648 2.648 -1100.60006918
2649 2.649 -1100.65125758
2650 2.65 -1100.70182574
2651 2.651 -1100.75226994
2652 2.652 -1100.80297999
2653 2.653 -1100.85355091
2654 2.654 -1100.90417305
2655 2.655 -1100.9549564
2656 2.656 -1101.00554983
2657 2.657 -1101.05579118
2658 2.658 -1101.10566735
2659 2.659 -1101.15513295
2660 2.66 -1101.20426964
2661 2.661 -1101.25279628
2662 2.662 -1101.30024502
2663 2.663 -1101.34749252
2664 2.664 -1101.39445286
2665 2.665 -1101.44112332
2666 2.666 -1101.48857903
2667 2.667 -1101.53640988
2668 2.668 -1101.58463332
2669 2.669 -1101.63341554
2670 2.67 -1101.68239461
2671 2.671 -1101.73171894
2672 2.672 -1101.78078467
2673 2.673 -1101.82913834
2674 2.674 -1101.8772598
2675 2.675 -1101.92562036
2676 2.676 -1101.97410918
2677 2.677 -1102.02294494
2678 2.678 -1102.07207027
2679 2.679 -1102.12116137
2680 2.68 -1102.17011967
2681 2.681 -1102.21846485
2682 2.682 -1102.26599326
2683 2.683 -1102.31296216
2684 2.684 -1102.35983206
2685 2.685 -1102.40623993
2686 2.686 -1102.45231624
2687 2.687 -1102.49917957
2688 2.688 -1102.54658583
2689 2.689 -1102.59429947
2690 2.69 -1102.64247558
2691 2.691 -1102.6911182
2692 2.692 -1102.74051371
2693 2.693 -1102.79046941
2694 2.694 -1102.8406994
2695 2.695 -1102.89125514
2696 2.696 -1102.94201905
2697 2.697 -1102.99304955
2698 2.698 -1103.04454615
2699 2.699 -1103.09642236
2700 2.7 -1103.14863153
2701 2.701 -1103.2008625
2702 2.702 -1103.2526645
2703 2.703 -1103.30397358
2704 2.704 -1103.35442771
2705 2.705 -1103.40405525
2706 2.706 -1103.45337967
2707 2.707 -1103.50271729
2708 2.708 -1103.55199816
2709 2.709 -1103.60057837
2710 2.71 -1103.64892713
2711 2.711 -1103.69760705
2712 2.712 -1103.74622094
2713 2.713 -1103.79446413
2714 2.714 -1103.84296631
2715 2.715 -1103.89211508
2716 2.716 -1103.94161693
2717 2.717 -1103.99143639
2718 2.718 -1104.04142315
2719 2.719 -1104.09142328
2720 2.72 -1104.14157084
2721 2.721 -1104.19184628
2722 2.722 -1104.24221619
2723 2.723 -1104.29267613
2724 2.724 -1104.34257954
2725 2.725 -1104.3917992
2726 2.726 -1104.44125178
2727 2.727 -1104.49103595
2728 2.728 -1104.54105891
2729 2.729 -1104.59152276
2730 2.73 -1104.64228826
2731 2.731 -1104.69283261
2732 2.732 -1104.74294513
2733 2.733 -1104.79292124
2734 2.734 -1104.84337637
2735 2.735 -1104.8942974
2736 2.736 -1104.94509393
2737 2.737 -1104.99573104
2738 2.738 -1105.04624127
2739 2.739 -1105.09622374
2740 2.74 -1105.14551243
2741 2.741 -1105.19467701
2742 2.742 -1105.24332711
2743 2.743 -1105.2909757
2744 2.744 -1105.33823927
2745 2.745 -1105.3852858
2746 2.746 -1105.43182
2747 2.747 -1105.47811367
2748 2.748 -1105.52410876
2749 2.749 -1105.57004044
2750 2.75 -1105.61645651
2751 2.751 -1105.66300726
2752 2.752 -1105.70970867
2753 2.753 -1105.75668773
2754 2.754 -1105.80369945
2755 2.755 -1105.85023123
2756 2.756 -1105.89638921
2757 2.757 -1105.94258912
2758 2.758 -1105.98885587
2759 2.759 -1106.03484333
2760 2.76 -1106.08045193
2761 2.761 -1106.12624501
2762 2.762 -1106.17215578
2763 2.763 -1106.21809509
2764 2.764 -1106.26420661
2765 2.765 -1106.31082672
2766 2.766 -1106.35765305
2767 2.767 -1106.40457726
2768 2.768 -1106.45192895
2769 2.769 -1106.49951883
2770 2.77 -1106.54746238
2771 2.771 -1106.5959186
2772 2.772 -1106.64424069
2773 2.773 -1106.69239209
2774 2.774 -1106.74103687
2775 2.775 -1106.79024691
2776 2.776 -1106.8398212
2777 2.777 -1106.88964883
2778 2.778 -1106.9395247
2779 2.779 -1106.98902387
2780 2.78 -1107.03824564
2781 2.781 -1107.08728803
2782 2.782 -1107.13598808
2783 2.783 -1107.18423766
2784 2.784 -1107.23223681
2785 2.785 -1107.28069717
2786 2.786 -1107.32915019
2787 2.787 -1107.37721762
2788 2.788 -1107.42526716
2789 2.789 -1107.47328648
2790 2.79 -1107.52130193
2791 2.791 -1107.56923381
2792 2.792 -1107.61711071
2793 2.793 -1107.66496863
2794 2.794 -1107.71286345
2795 2.795 -1107.76077964
2796 2.796 -1107.80813651
2797 2.797 -1107.8549211
2798 2.798 -1107.90155512
2799 2.799 -1107.94803414
2800 2.8 -1107.99422067
2801 2.801 -1108.04024688
2802 2.802 -1108.08626459
2803 2.803 -1108.13208013
2804 2.804 -1108.17769768
2805 2.805 -1108.22349269
2806 2.806 -1108.26932623
2807 2.807 -1108.31492317
2808 2.808 -1108.36069408
2809 2.809 -1108.40703261
2810 2.81 -1108.45389387
2811 2.811 -1108.50129631
2812 2.812 -1108.54891932
2813 2.813 -1108.59639693
2814 2.814 -1108.6441173
2815 2.815 -1108.69183267
2816 2.816 -1108.73922324
2817 2.817 -1108.78645273
2818 2.818 -1108.83332335
2819 2.819 -1108.87964423
2820 2.82 -1108.92551222
2821 2.821 -1108.97083735
2822 2.822 -1109.01579656
2823 2.823 -1109.06087529
2824 2.824 -1109.10628088
2825 2.825 -1109.15186281
2826 2.826 -1109.19757868
2827 2.827 -1109.24345732
2828 2.828 -1109.28943984
2829 2.829 -1109.33572462
2830 2.83 -1109.38223146
2831 2.831 -1109.42882025
2832 2.832 -1109.47583415
2833 2.833 -1109.52353794
2834 2.834 -1109.5719596
2835 2.835 -1109.62027316
2836 2.836 -1109.66798156
2837 2.837 -1109.71572855
2838 2.838 -1109.76378086
2839 2.839 -1109.81171628
2840 2.84 -1109.8594568
2841 2.841 -1109.90760196
2842 2.842 -1109.9560711
2843 2.843 -1110.00467951
2844 2.844 -1110.0533128
2845 2.845 -1110.1014114
2846 2.846 -1110.14942626
2847 2.847 -1110.19791836
2848 2.848 -1110.24668657
2849 2.849 -1110.29526017
2850 2.85 -1110.34334035
2851 2.851 -1110.39127316
2852 2.852 -1110.43934397
2853 2.853 -1110.4873078
2854 2.854 -1110.53496889
2855 2.855 -1110.58237697
2856 2.856 -1110.62984567
2857 2.857 -1110.67749003
2858 2.858 -1110.72502655
2859 2.859 -1110.77217032
2860 2.86 -1110.81891862
2861 2.861 -1110.86529683
2862 2.862 -1110.91150724
2863 2.863 -1110.95735917
2864 2.864 -1111.00293961
2865 2.865 -1111.0489709
2866 2.866 -1111.09479068
2867 2.867 -1111.13990891
2868 2.868 -1111.18465218
2869 2.869 -1111.22934757
2870 2.87 -1111.27435121
2871 2.871 -1111.31943865
2872 2.872 -1111.36467411
2873 2.873 -1111.4101812
2874 2.874 -1111.45552954
2875 2.875 -1111.50052832
2876 2.876 -1111.54561935
2877 2.877 -1111.59083308
2878 2.878 -1111.63575271
2879 2.879 -1111.68056716
2880 2.88 -1111.72534438
2881 2.881 -1111.77008583
2882 2.882 -1111.81494644
2883 2.883 -1111.85974092
2884 2.884 -1111.90426728
2885 2.885 -1111.94857199
2886 2.886 -1111.99308802
2887 2.887 -1112.03777117
2888 2.888 -1112.08263807
2889 2.889 -1112.12777749
2890 2.89 -1112.17267903
2891 2.891 -1112.2177913
2892 2.892 -1112.26310137
2893 2.893 -1112.30838599
2894 2.894 -1112.35396335
2895 2.895 -1112.39981192
2896 2.896 -1112.44622966
2897 2.897 -1112.4929746
2898 2.898 -1112.53924108
2899 2.899 -1112.58524461
2900 2.9 -1112.63182413
2901 2.901 -1112.67844945
2902 2.902 -1112.72486925
2903 2.903 -1112.7714079
2904 2.904 -1112.81778917
2905 2.905 -1112.86399602
2906 2.906 -1112.90982796
2907 2.907 -1112.95515304
2908 2.908 -1113.00026026
2909 2.909 -1113.04533053
2910 2.91 -1113.09002922
2911 2.911 -1113.13434353
2912 2.912 -1113.17815155
2913 2.913 -1113.22143053
2914 2.914 -1113.26456915
2915 2.915 -1113.30760963
2916 2.916 -1113.35041879
2917 2.917 -1113.39320293
2918 2.918 -1113.4362393
2919 2.919 -1113.47928871
2920 2.92 -1113.52240375
2921 2.921 -1113.56572418
2922 2.922 -1113.60918039
2923 2.923 -1113.65296269
2924 2.924 -1113.69699091
2925 2.925 -1113.74098106
2926 2.926 -1113.78479328
2927 2.927 -1113.82808569
2928 2.928 -1113.87078133
2929 2.929 -1113.91320937
2930 2.93 -1113.95595771
2931 2.931 -1113.99951159
2932 2.932 -1114.0433931
2933 2.933 -1114.08725973
2934 2.934 -1114.13090702
2935 2.935 -1114.17432483
2936 2.936 -1114.21777574
2937 2.937 -1114.26142486
2938 2.938 -1114.3053839
2939 2.939 -1114.34954925
2940 2.94 -1114.3937197
2941 2.941 -1114.43794415
2942 2.942 -1114.48256848
2943 2.943 -1114.52738043
2944 2.944 -1114.57238877
2945 2.945 -1114.61757936
2946 2.946 -1114.66268153
2947 2.947 -1114.70732396
2948 2.948 -1114.75137732
2949 2.949 -1114.79542419
2950 2.95 -1114.8392643
2951 2.951 -1114.88321328
2952 2.952 -1114.92795388
2953 2.953 -1114.97328249
2954 2.954 -1115.01902197
2955 2.955 -1115.06471801
2956 2.956 -1115.11001857
2957 2.957 -1115.15542982
2958 2.958 -1115.20102984
2959 2.959 -1115.24625279
2960 2.96 -1115.29093455
2961 2.961 -1115.3351796
2962 2.962 -1115.37921367
2963 2.963 -1115.42315127
2964 2.964 -1115.4667364
2965 2.965 -1115.51016963
2966 2.966 -1115.55374833
2967 2.967 -1115.59713131
2968 2.968 -1115.64032058
2969 2.969 -1115.68318966
2970 2.97 -1115.72590099
2971 2.971 -1115.76877227
2972 2.972 -1115.81199972
2973 2.973 -1115.85564207
2974 2.974 -1115.89935114
2975 2.975 -1115.94335108
2976 2.976 -1115.98795197
2977 2.977 -1116.03275843
2978 2.978 -1116.07774448
2979 2.979 -1116.12329543
2980 2.98 -1116.16948411
2981 2.981 -1116.21631536
2982 2.982 -1116.2631824
2983 2.983 -1116.30944065
2984 2.984 -1116.35536317
2985 2.985 -1116.40141694
2986 2.986 -1116.44751473
2987 2.987 -1116.49324085
2988 2.988 -1116.53853811
2989 2.989 -1116.58358651
2990 2.99 -1116.62841275
2991 2.991 -1116.67301318
2992 2.992 -1116.71738679
2993 2.993 -1116.76153519
2994 2.994 -1116.80546264
2995 2.995 -1116.84917606
2996 2.996 -1116.89268502
2997 2.997 -1116.93600176
2998 2.998 -1116.97914118
2999 2.999 -1117.02212087


==> virials/chloromethane/cummulative_virial2.dat <==
0 0.0 -0.0
1 0.001 -0.0
2 0.002 1.89191134847e-06
3 0.003 1.13514680908e-05
4 0.004 3.59463156209e-05
5 0.005 8.32440993325e-05
6 0.006 0.00016081246462
7 0.007 0.000276219056876
8 0.008 0.000437031521496
9 0.009 0.000650817503872
10 0.01 0.0009251446494
11 0.011 0.00126758060347
12 0.012 0.00168569301148
13 0.013 0.00218704951883
14 0.014 0.0027792177709
15 0.015 0.00346976541309
16 0.016 0.00426626009079
17 0.017 0.0051762694494
18 0.018 0.00620736113432
19 0.019 0.00736710279093
20 0.02 0.00866306206463
21 0.021 0.0101028066008
22 0.022 0.0116939040449
23 0.023 0.0134439220422
24 0.024 0.0153604282382
25 0.025 0.0174509902782
26 0.026 0.0197231758078
27 0.027 0.0221845524721
28 0.028 0.0248426879167
29 0.029 0.0277051497869
30 0.03 0.0307795057282
31 0.031 0.0340733233859
32 0.032 0.0375941704054
33 0.033 0.0413496144321
34 0.034 0.0453472231114
35 0.035 0.0495945640887
36 0.036 0.0540992050094
37 0.037 0.0588687135189
38 0.038 0.0639106572625
39 0.039 0.0692326038858
40 0.04 0.074842121034
41 0.041 0.0807467763525
42 0.042 0.0869541374868
43 0.043 0.0934717720823
44 0.044 0.100307247784
45 0.045 0.107468132238
46 0.046 0.11496199309
47 0.047 0.122796397984
48 0.048 0.130978914566
49 0.049 0.139517110481
50 0.05 0.148418553376
51 0.051 0.157690810895
52 0.052 0.167341450683
53 0.053 0.177378040387
54 0.054 0.187808147651
55 0.055 0.198639340121
56 0.056 0.209879185442
57 0.057 0.22153525126
58 0.058 0.23361510522
59 0.059 0.246126314967
60 0.06 0.259076448148
61 0.061 0.272473072406
62 0.062 0.286323755388
63 0.063 0.300636064739
64 0.064 0.315417568105
65 0.065 0.33067583313
66 0.066 0.346418427461
67 0.067 0.362652918742
68 0.068 0.379386874619
69 0.069 0.396627862738
70 0.07 0.414383450743
71 0.071 0.432661206281
72 0.072 0.451468696996
73 0.073 0.470813490534
74 0.074 0.49070315454
75 0.075 0.51114525666
76 0.076 0.53214736454
77 0.077 0.553717045824
78 0.078 0.575861868157
79 0.079 0.598589399187
80 0.08 0.621907206556
81 0.081 0.645822857912
82 0.082 0.6703439209
83 0.083 0.695477963164
84 0.084 0.721232552351
85 0.085 0.747615256105
86 0.086 0.774633642073
87 0.087 0.802295277899
88 0.088 0.830607731228
89 0.089 0.859578569707
90 0.09 0.889215360981
91 0.091 0.919525672695
92 0.092 0.950517072494
93 0.093 0.982197128024
94 0.094 1.01457340693
95 0.095 1.04765347686
96 0.096 1.08144490545
97 0.097 1.11595526036
98 0.098 1.15119210923
99 0.099 1.18716301969
100 0.1 1.22387555941
101 0.101 1.26133729602
102 0.102 1.29955579717
103 0.103 1.33853863051
104 0.104 1.37829336367
105 0.105 1.41882756431
106 0.106 1.46014880008
107 0.107 1.5022646386
108 0.108 1.54518264754
109 0.109 1.58891039454
110 0.11 1.63345544724
111 0.111 1.67882537329
112 0.112 1.72502774033
113 0.113 1.77207011601
114 0.114 1.81996006797
115 0.115 1.86870516387
116 0.116 1.91831297133
117 0.117 1.96879105802
118 0.118 2.02014699158
119 0.119 2.07238833964
120 0.12 2.12552266986
121 0.121 2.17955754989
122 0.122 2.23450054736
123 0.123 2.29035922992
124 0.124 2.34714116522
125 0.125 2.40485392091
126 0.126 2.46350506462
127 0.127 2.52310216401
128 0.128 2.58365278672
129 0.129 2.64516450039
130 0.13 2.70764487267
131 0.131 2.77110147121
132 0.132 2.83554186365
133 0.133 2.90097361764
134 0.134 2.96740430082
135 0.135 3.03484148083
136 0.136 3.10329272533
137 0.137 3.17276560196
138 0.138 3.24326767836
139 0.139 3.31480652218
140 0.14 3.38738970106
141 0.141 3.46102478266
142 0.142 3.53571933461
143 0.143 3.61148092455
144 0.144 3.68831712015
145 0.145 3.76623548904
146 0.146 3.84524359886
147 0.147 3.92534901727
148 0.148 4.0065593119
149 0.149 4.0888820504
150 0.15 4.17232480043
151 0.151 4.25689512962
152 0.152 4.34260060561
153 0.153 4.42944879606
154 0.154 4.51744726862
155 0.155 4.60660359091
156 0.156 4.6969253306
157 0.157 4.78842005532
158 0.158 4.88109533273
159 0.159 4.97495873046
160 0.16 5.07001781616
161 0.161 5.16628015748
162 0.162 5.26375332207
163 0.163 5.36244487756
164 0.164 5.46236239161
165 0.165 5.56351343185
166 0.166 5.66590556594
167 0.167 5.76954636152
168 0.168 5.87444338624
169 0.169 5.98060420773
170 0.17 6.08803639366
171 0.171 6.19674751165
172 0.172 6.30674512936
173 0.173 6.41803681444
174 0.174 6.53063013452
175 0.175 6.64453265725
176 0.176 6.75975195028
177 0.177 6.87629558126
178 0.178 6.99417111783
179 0.179 7.11338612763
180 0.18 7.23394817831
181 0.181 7.35586483752
182 0.182 7.47914367289
183 0.183 7.60379225209
184 0.184 7.72981814274
185 0.185 7.85722891251
186 0.186 7.98603212902
187 0.187 8.11623535993
188 0.188 8.24784617289
189 0.189 8.38087213553
190 0.19 8.51532081551
191 0.191 8.65119978047
192 0.192 8.78851659805
193 0.193 8.92727883591
194 0.194 9.06749406168
195 0.195 9.20916984301
196 0.196 9.35231374754
197 0.197 9.49693334293
198 0.198 9.64303619682
199 0.199 9.79062987684
200 0.2 9.93972195066
201 0.201 10.0903199859
202 0.202 10.2424315502
203 0.203 10.3960642113
204 0.204 10.5512255367
205 0.205 10.7079230941
206 0.206 10.8661644512
207 0.207 11.0259571756
208 0.208 11.187308835
209 0.209 11.350226997
210 0.21 11.5147192291
211 0.211 11.6807930992
212 0.212 11.8484561748
213 0.213 12.0177160236
214 0.214 12.1885802132
215 0.215 12.3610563113
216 0.216 12.5351518855
217 0.217 12.7108745035
218 0.218 12.8882317328
219 0.219 13.0672311413
220 0.22 13.2478802964
221 0.221 13.4301867658
222 0.222 13.6141581172
223 0.223 13.7998019183
224 0.224 13.9871257367
225 0.225 14.1761371399
226 0.226 14.3668436958
227 0.227 14.5592529718
228 0.228 14.7533725357
229 0.229 14.9492099551
230 0.23 15.1467727977
231 0.231 15.3460686311
232 0.232 15.5471050229
233 0.233 15.7498895407
234 0.234 15.9544297524
235 0.235 16.1607332254
236 0.236 16.3688075274
237 0.237 16.5786602261
238 0.238 16.790298889
239 0.239 17.003731084
240 0.24 17.2189643786
241 0.241 17.4360063404
242 0.242 17.6548645371
243 0.243 17.8755465363
244 0.244 18.0980599057
245 0.245 18.322412213
246 0.246 18.5486110257
247 0.247 18.7766639116
248 0.248 19.0065784382
249 0.249 19.2383621732
250 0.25 19.4720226843
251 0.251 19.7075675391
252 0.252 19.9450043053
253 0.253 20.1843405504
254 0.254 20.4255838422
255 0.255 20.6687417483
256 0.256 20.9138218362
257 0.257 21.1608316738
258 0.258 21.4097788286
259 0.259 21.6606708683
260 0.26 21.9135153604
261 0.261 22.1683198728
262 0.262 22.425091973
263 0.263 22.6838392288
264 0.264 22.9445692077
265 0.265 23.2072894775
266 0.266 23.4720076071
267 0.267 23.7387311629
268 0.268 24.0074677162
269 0.269 24.2782248337
270 0.27 24.5510100798
271 0.271 24.8258310212
272 0.272 25.1026952248
273 0.273 25.3816102629
274 0.274 25.662583696
275 0.275 25.9456232055
276 0.276 26.2307363566
277 0.277 26.5179305356
278 0.278 26.8072133338
279 0.279 27.0985924343
280 0.28 27.3920753274
281 0.281 27.6876693735
282 0.282 27.9853821192
283 0.283 28.2852212417
284 0.284 28.5871946887
285 0.285 28.8913097562
286 0.286 29.1975732224
287 0.287 29.5059934584
288 0.288 29.816577566
289 0.289 30.1293331104
290 0.29 30.4442683654
291 0.291 30.761390633
292 0.292 31.0807122753
293 0.293 31.4022403994
294 0.294 31.7259779753
295 0.295 32.0519324418
296 0.296 32.3801091753
297 0.297 32.7105123094
298 0.298 33.0431356509
299 0.299 33.3779764256
300 0.3 33.7150532311
301 0.301 34.0543650388
302 0.302 34.3959240452
303 0.303 34.7397538505
304 0.304 35.0858194323
305 0.305 35.4341068348
306 0.306 35.7845950351
307 0.307 36.1373049555
308 0.308 36.4922347365
309 0.309 36.8493512412
310 0.31 37.2086984524
311 0.311 37.5703138462
312 0.312 37.9341708431
313 0.313 38.3001864862
314 0.314 38.6683001146
315 0.315 39.0384422906
316 0.316 39.4105816665
317 0.317 39.7847380749
318 0.318 40.1611444047
319 0.319 40.5395149551
320 0.32 40.9196398624
321 0.321 41.3016541244
322 0.322 41.6855241856
323 0.323 42.0714799039
324 0.324 42.4594168762
325 0.325 42.8490337918
326 0.326 43.2398758798
327 0.327 43.6316435792
328 0.328 44.0240535548
329 0.329 44.4168020456
330 0.33 44.809912373
331 0.331 45.2038088734
332 0.332 45.5986702237
333 0.333 45.9944573636
334 0.334 46.3910631785
335 0.335 46.7881734807
336 0.336 47.1857740231
337 0.337 47.5836934956
338 0.338 47.9815023789
339 0.339 48.3784250138
340 0.34 48.7744859288
341 0.341 49.1700153428
342 0.342 49.5652859311
343 0.343 49.9601975404
344 0.344 50.3546837833
345 0.345 50.748199757
346 0.346 51.1396039958
347 0.347 51.529625485
348 0.348 51.9184969942
349 0.349 52.3047099767
350 0.35 52.6877426668
351 0.351 53.0670577839
352 0.352 53.4413265653
353 0.353 53.8113231646
354 0.354 54.1782189381
355 0.355 54.5404100101
356 0.356 54.895629615
357 0.357 55.2442686381
358 0.358 55.5854633602
359 0.359 55.9182810384
360 0.36 56.2435386087
361 0.361 56.5619311834
362 0.362 56.8714770377
363 0.363 57.1700312492
364 0.364 57.4607551717
365 0.365 57.7446049248
366 0.366 58.0216901819
367 0.367 58.2899699608
368 0.368 58.5482847933
369 0.369 58.7996550764
370 0.37 59.0459191225
371 0.371 59.2863710739
372 0.372 59.5171187725
373 0.373 59.7371552586
374 0.374 59.9470945061
375 0.375 60.1457757284
376 0.376 60.3341043972
377 0.377 60.5091857406
378 0.378 60.6662576668
379 0.379 60.8073565249
380 0.38 60.9349962138
381 0.381 61.0496684576
382 0.382 61.1491631864
383 0.383 61.2305054044
384 0.384 61.2944891239
385 0.385 61.3444133884
386 0.386 61.3789981838
387 0.387 61.3973645319
388 0.388 61.4016086821
389 0.389 61.3933665872
390 0.39 61.3725152056
391 0.391 61.3361558849
392 0.392 61.2856479178
393 0.393 61.2235549014
394 0.394 61.1484821729
395 0.395 61.0567592919
396 0.396 60.948293163
397 0.397 60.8265962341
398 0.398 60.6933959808
399 0.399 60.5490547312
400 0.4 60.3933405043
401 0.401 60.2226701567
402 0.402 60.0402229912
403 0.403 59.8512019346
404 0.404 59.6540974221
405 0.405 59.4481869991
406 0.406 59.2298983996
407 0.407 58.9992021624
408 0.408 58.7600969001
409 0.409 58.5152730731
410 0.41 58.2626197961
411 0.411 58.000475076
412 0.412 57.7305648316
413 0.413 57.4523814169
414 0.414 57.1628300566
415 0.415 56.8594640597
416 0.416 56.5400954924
417 0.417 56.207905069
418 0.418 55.8643479748
419 0.419 55.5067721009
420 0.42 55.1364022159
421 0.421 54.7506999269
422 0.422 54.3524058361
423 0.423 53.9449598039
424 0.424 53.5274275185
425 0.425 53.1004306979
426 0.426 52.6641613618
427 0.427 52.2190428888
428 0.428 51.7684639033
429 0.429 51.3102156598
430 0.43 50.8383388656
431 0.431 50.3586247199
432 0.432 49.8729800203
433 0.433 49.3791742082
434 0.434 48.8772321916
435 0.435 48.3658500178
436 0.436 47.8427529623
437 0.437 47.3050876513
438 0.438 46.7549851995
439 0.439 46.1908000281
440 0.44 45.6101749824
441 0.441 45.0167602563
442 0.442 44.4090091878
443 0.443 43.7849954987
444 0.444 43.1442215485
445 0.445 42.4866410637
446 0.446 41.8180707113
447 0.447 41.1391648894
448 0.448 40.4473168859
449 0.449 39.7439053355
450 0.45 39.0287977939
451 0.451 38.3037552166
452 0.452 37.571621463
453 0.453 36.8301681811
454 0.454 36.0775497538
455 0.455 35.3165488578
456 0.456 34.5464519788
457 0.457 33.7630115258
458 0.458 32.9670518969
459 0.459 32.1566421635
460 0.46 31.3290854048
461 0.461 30.4850034528
462 0.462 29.6266452697
463 0.463 28.7517492705
464 0.464 27.8569642616
465 0.465 26.9428798514
466 0.466 26.0064228585
467 0.467 25.0443302917
468 0.468 24.0571950923
469 0.469 23.0473914012
470 0.47 22.0139393735
471 0.471 20.9564209749
472 0.472 19.87320189
473 0.473 18.7639957728
474 0.474 17.6330999118
475 0.475 16.4846343018
476 0.476 15.3179349999
477 0.477 14.1290849645
478 0.478 12.9170048059
479 0.479 11.6825400711
480 0.48 10.4288048216
481 0.481 9.15392171546
482 0.482 7.8537952944
483 0.483 6.52837494153
484 0.484 5.18245352302
485 0.485 3.81617740925
486 0.486 2.42904194587
487 0.487 1.01941431821
488 0.488 -0.414716922496
489 0.489 -1.8719408828
490 0.49 -3.35340200694
491 0.491 -4.8572967558
492 0.492 -6.38092046954
493 0.493 -7.92298454061
494 0.494 -9.48559116292
495 0.495 -11.0680679384
496 0.496 -12.6689492638
497 0.497 -14.2835662375
498 0.498 -15.9079520911
499 0.499 -17.5457552812
500 0.5 -19.199198068
501 0.501 -20.8664507972
502 0.502 -22.5468472803
503 0.503 -24.2394743037
504 0.504 -25.940476764
505 0.505 -27.6494462566
506 0.506 -29.3674584329
507 0.507 -31.0937920686
508 0.508 -32.8239549046
509 0.509 -34.5560901542
510 0.51 -36.2902728677
511 0.511 -38.0261302984
512 0.512 -39.765697744
513 0.513 -41.5078223684
514 0.514 -43.2524588221
515 0.515 -45.0009647167
516 0.516 -46.7510280196
517 0.517 -48.501268817
518 0.518 -50.2525371777
519 0.519 -52.0024570084
520 0.52 -53.7483030227
521 0.521 -55.4927689099
522 0.522 -57.2371161493
523 0.523 -58.9783156163
524 0.524 -60.7126862175
525 0.525 -62.4401395042
526 0.526 -64.1620341044
527 0.527 -65.8779035686
528 0.528 -67.5848748395
529 0.529 -69.2766844432
530 0.53 -70.957106157
531 0.531 -72.6294021818
532 0.532 -74.2857975771
533 0.533 -75.9267567509
534 0.534 -77.5595046244
535 0.535 -79.1830940621
536 0.536 -80.7963705419
537 0.537 -82.4005145713
538 0.538 -83.997295295
539 0.539 -85.5847671156
540 0.54 -87.1618769485
541 0.541 -88.7320779084
542 0.542 -90.2942027029
543 0.543 -91.8446555103
544 0.544 -93.3816815913
545 0.545 -94.9061964688
546 0.546 -96.4150904747
547 0.547 -97.9085267429
548 0.548 -99.3920482195
549 0.549 -100.86592691
550 0.55 -102.327755759
551 0.551 -103.775525757
552 0.552 -105.205450362
553 0.553 -106.618599501
554 0.554 -108.020983093
555 0.555 -109.410192313
556 0.556 -110.783755547
557 0.557 -112.146394043
558 0.558 -113.495367984
559 0.559 -114.827073155
560 0.56 -116.14641381
561 0.561 -117.457018578
562 0.562 -118.756128923
563 0.563 -120.042468454
564 0.564 -121.320792508
565 0.565 -122.590646284
566 0.566 -123.849961364
567 0.567 -125.098788911
568 0.568 -126.336993409
569 0.569 -127.56337877
570 0.57 -128.778428238
571 0.571 -129.983046206
572 0.572 -131.177721942
573 0.573 -132.361042052
574 0.574 -133.531900979
575 0.575 -134.69308291
576 0.576 -135.845179877
577 0.577 -136.986465519
578 0.578 -138.113638483
579 0.579 -139.226749801
580 0.58 -140.329165143
581 0.581 -141.422067815
582 0.582 -142.499950613
583 0.583 -143.564143139
584 0.584 -144.61873891
585 0.585 -145.663578921
586 0.586 -146.697187637
587 0.587 -147.718914255
588 0.588 -148.730361012
589 0.589 -149.731539727
590 0.59 -150.723492757
591 0.591 -151.706303505
592 0.592 -152.678259214
593 0.593 -153.639422937
594 0.594 -154.591214796
595 0.595 -155.532404657
596 0.596 -156.464930208
597 0.597 -157.390990694
598 0.598 -158.308590334
599 0.599 -159.218071101
600 0.6 -160.11852363
601 0.601 -161.009090259
602 0.602 -161.890959357
603 0.603 -162.766855334
604 0.604 -163.636741717
605 0.605 -164.497181268
606 0.606 -165.347403512
607 0.607 -166.19040405
608 0.608 -167.027211749
609 0.609 -167.856983428
610 0.61 -168.677338548
611 0.611 -169.487045869
612 0.612 -170.28930995
613 0.613 -171.085062958
614 0.614 -171.873430246
615 0.615 -172.65421332
616 0.616 -173.42771519
617 0.617 -174.193480554
618 0.618 -174.950544874
619 0.619 -175.697412513
620 0.62 -176.434999027
621 0.621 -177.165993927
622 0.622 -177.887985794
623 0.623 -178.600319559
624 0.624 -179.303911567
625 0.625 -179.998695275
626 0.626 -180.687412232
627 0.627 -181.372307586
628 0.628 -182.051657704
629 0.629 -182.725603881
630 0.63 -183.396838107
631 0.631 -184.064557387
632 0.632 -184.726507616
633 0.633 -185.38267129
634 0.634 -186.034553542
635 0.635 -186.681895254
636 0.636 -187.323698496
637 0.637 -187.960160173
638 0.638 -188.591941507
639 0.639 -189.218842139
640 0.64 -189.840986576
641 0.641 -190.457561961
642 0.642 -191.067640468
643 0.643 -191.672038048
644 0.644 -192.270935704
645 0.645 -192.864236321
646 0.646 -193.450943872
647 0.647 -194.031660437
648 0.648 -194.607975034
649 0.649 -195.17991717
650 0.65 -195.748399075
651 0.651 -196.313251567
652 0.652 -196.873756541
653 0.653 -197.430341996
654 0.654 -197.983917978
655 0.655 -198.534342852
656 0.656 -199.082391594
657 0.657 -199.626668922
658 0.658 -200.166777865
659 0.659 -200.704740944
660 0.66 -201.238343728
661 0.661 -201.766524948
662 0.662 -202.289820608
663 0.663 -202.807823489
664 0.664 -203.320115339
665 0.665 -203.8276916
666 0.666 -204.331461337
667 0.667 -204.830668627
668 0.668 -205.324509772
669 0.669 -205.812810494
670 0.67 -206.29562039
671 0.671 -206.773103664
672 0.672 -207.246392004
673 0.673 -207.715240709
674 0.674 -208.181287188
675 0.675 -208.645130343
676 0.676 -209.106227423
677 0.677 -209.566707567
678 0.678 -210.026791396
679 0.679 -210.484882377
680 0.68 -210.940854995
681 0.681 -211.393396214
682 0.682 -211.843369305
683 0.683 -212.290374384
684 0.684 -212.730886691
685 0.685 -213.167302718
686 0.686 -213.601420892
687 0.687 -214.032401313
688 0.688 -214.459014946
689 0.689 -214.881864476
690 0.69 -215.300112343
691 0.691 -215.712537027
692 0.692 -216.121600569
693 0.693 -216.528254854
694 0.694 -216.933332975
695 0.695 -217.336890303
696 0.696 -217.738065464
697 0.697 -218.137502183
698 0.698 -218.535915132
699 0.699 -218.931854073
700 0.7 -219.326724955
701 0.701 -219.721199944
702 0.702 -220.11236577
703 0.703 -220.500237799
704 0.704 -220.885705969
705 0.705 -221.268167973
706 0.706 -221.647553936
707 0.707 -222.024965952
708 0.708 -222.401701426
709 0.709 -222.778137935
710 0.71 -223.152457459
711 0.711 -223.523547085
712 0.712 -223.891067022
713 0.713 -224.256099648
714 0.714 -224.619374167
715 0.715 -224.982893938
716 0.716 -225.347723375
717 0.717 -225.7112612
718 0.718 -226.072316488
719 0.719 -226.429097444
720 0.72 -226.78261889
721 0.721 -227.135197154
722 0.722 -227.486050189
723 0.723 -227.833918341
724 0.724 -228.179498223
725 0.725 -228.522637383
726 0.726 -228.863260253
727 0.727 -229.201773238
728 0.728 -229.537596072
729 0.729 -229.871164892
730 0.73 -230.203278904
731 0.731 -230.534879442
732 0.732 -230.864678619
733 0.733 -231.190766347
734 0.734 -231.5127119
735 0.735 -231.830255971
736 0.736 -232.144171899
737 0.737 -232.455999475
738 0.738 -232.765761193
739 0.739 -233.07394291
740 0.74 -233.379856961
741 0.741 -233.683160309
742 0.742 -233.98523354
743 0.743 -234.286050084
744 0.744 -234.586718022
745 0.745 -234.886949005
746 0.746 -235.185769229
747 0.747 -235.483320424
748 0.748 -235.780145052
749 0.749 -236.07697137
750 0.75 -236.372729545
751 0.751 -236.666605367
752 0.752 -236.959215313
753 0.753 -237.25095199
754 0.754 -237.541234268
755 0.755 -237.829565115
756 0.756 -238.115410205
757 0.757 -238.398461986
758 0.758 -238.679779512
759 0.759 -238.960279014
760 0.76 -239.24013387
761 0.761 -239.51986114
762 0.762 -239.798939168
763 0.763 -240.078047322
764 0.764 -240.357236169
765 0.765 -240.636171945
766 0.766 -240.914717026
767 0.767 -241.191795495
768 0.768 -241.468136886
769 0.769 -241.743413538
770 0.77 -242.016530161
771 0.771 -242.287472142
772 0.772 -242.556751518
773 0.773 -242.824888537
774 0.774 -243.090718284
775 0.775 -243.353914576
776 0.776 -243.61521623
777 0.777 -243.87393995
778 0.778 -244.129474211
779 0.779 -244.382779059
780 0.78 -244.634754025
781 0.781 -244.884820717
782 0.782 -245.133770945
783 0.783 -245.382060808
784 0.784 -245.628788672
785 0.785 -245.874404283
786 0.786 -246.119012997
787 0.787 -246.362606467
788 0.788 -246.605562751
789 0.789 -246.848236311
790 0.79 -247.090587939
791 0.791 -247.332866478
792 0.792 -247.575307838
793 0.793 -247.81621829
794 0.794 -248.055156988
795 0.795 -248.293129794
796 0.796 -248.53050236
797 0.797 -248.767468729
798 0.798 -249.003172034
799 0.799 -249.237260155
800 0.8 -249.470270466
801 0.801 -249.702207625
802 0.802 -249.933166757
803 0.803 -250.163350266
804 0.804 -250.392522174
805 0.805 -250.619581977
806 0.806 -250.845127358
807 0.807 -251.069714482
808 0.808 -251.292891061
809 0.809 -251.515056261
810 0.81 -251.736184428
811 0.811 -251.956525
812 0.812 -252.177141106
813 0.813 -252.398208371
814 0.814 -252.619154927
815 0.815 -252.839770689
816 0.816 -253.059286539
817 0.817 -253.277549725
818 0.818 -253.495017625
819 0.819 -253.712214344
820 0.82 -253.928684162
821 0.821 -254.143774871
822 0.822 -254.357291284
823 0.823 -254.569607253
824 0.824 -254.780879436
825 0.825 -254.991313591
826 0.826 -255.200852992
827 0.827 -255.409288894
828 0.828 -255.616695738
829 0.829 -255.822212045
830 0.83 -256.026912351
831 0.831 -256.231350183
832 0.832 -256.434702334
833 0.833 -256.63794099
834 0.834 -256.841535887
835 0.835 -257.044458017
836 0.836 -257.246922431
837 0.837 -257.449173403
838 0.838 -257.650266367
839 0.839 -257.849700022
840 0.84 -258.048253424
841 0.841 -258.246040584
842 0.842 -258.441855702
843 0.843 -258.635823349
844 0.844 -258.827631195
845 0.845 -259.01728725
846 0.846 -259.206134673
847 0.847 -259.394145009
848 0.848 -259.580562245
849 0.849 -259.766217818
850 0.85 -259.951917474
851 0.851 -260.137874414
852 0.852 -260.323587549
853 0.853 -260.508508556
854 0.854 -260.693361876
855 0.855 -260.877140876
856 0.856 -261.059747339
857 0.857 -261.242474731
858 0.858 -261.424995305
859 0.859 -261.606324686
860 0.86 -261.786379014
861 0.861 -261.965735147
862 0.862 -262.144466641
863 0.863 -262.322615688
864 0.864 -262.50050386
865 0.865 -262.677698453
866 0.866 -262.853627126
867 0.867 -263.028316952
868 0.868 -263.202268487
869 0.869 -263.375512855
870 0.87 -263.54771994
871 0.871 -263.720139994
872 0.872 -263.893431789
873 0.873 -264.066825858
874 0.874 -264.240075306
875 0.875 -264.412902697
876 0.876 -264.585238343
877 0.877 -264.756934365
878 0.878 -264.92799054
879 0.879 -265.098767182
880 0.88 -265.269239814
881 0.881 -265.438862749
882 0.882 -265.607603541
883 0.883 -265.775193881
884 0.884 -265.941292872
885 0.885 -266.10713851
886 0.886 -266.272248789
887 0.887 -266.436579851
888 0.888 -266.600485653
889 0.889 -266.763251037
890 0.89 -266.924742586
891 0.891 -267.085408408
892 0.892 -267.246612214
893 0.893 -267.407560191
894 0.894 -267.568165793
895 0.895 -267.729857012
896 0.896 -267.891858216
897 0.897 -268.053215336
898 0.898 -268.214089187
899 0.899 -268.374974395
900 0.9 -268.536241901
901 0.901 -268.697375416
902 0.902 -268.858799657
903 0.903 -269.020968752
904 0.904 -269.182964211
905 0.905 -269.344186836
906 0.906 -269.50499697
907 0.907 -269.665021837
908 0.908 -269.823500728
909 0.909 -269.980567071
910 0.91 -270.136381924
911 0.911 -270.291898971
912 0.912 -270.446314726
913 0.913 -270.599356656
914 0.914 -270.751313215
915 0.915 -270.901695506
916 0.916 -271.05146578
917 0.917 -271.200043291
918 0.918 -271.34739418
919 0.919 -271.494030143
920 0.92 -271.639960364
921 0.921 -271.785157271
922 0.922 -271.929124167
923 0.923 -272.072444056
924 0.924 -272.215373227
925 0.925 -272.357488557
926 0.926 -272.499877736
927 0.927 -272.643062981
928 0.928 -272.786366007
929 0.929 -272.92950019
930 0.93 -273.073163215
931 0.931 -273.217216261
932 0.932 -273.360772684
933 0.933 -273.504612171
934 0.934 -273.648877522
935 0.935 -273.792986473
936 0.936 -273.937258885
937 0.937 -274.081706412
938 0.938 -274.225312445
939 0.939 -274.368395334
940 0.94 -274.510891516
941 0.941 -274.651614732
942 0.942 -274.790852807
943 0.943 -274.928909739
944 0.944 -275.065987324
945 0.945 -275.201988438
946 0.946 -275.336449312
947 0.947 -275.469725474
948 0.948 -275.602366074
949 0.949 -275.734725935
950 0.95 -275.867568434
951 0.951 -276.001397273
952 0.952 -276.135491599
953 0.953 -276.269712075
954 0.954 -276.404580879
955 0.955 -276.539939306
956 0.956 -276.674989365
957 0.957 -276.810127648
958 0.958 -276.945794178
959 0.959 -277.081539797
960 0.96 -277.218107509
961 0.961 -277.354921216
962 0.962 -277.490980688
963 0.963 -277.625648659
964 0.964 -277.758479237
965 0.965 -277.890569016
966 0.966 -278.022618542
967 0.967 -278.15412394
968 0.968 -278.284613852
969 0.969 -278.413790474
970 0.97 -278.542097942
971 0.971 -278.669711317
972 0.972 -278.797050359
973 0.973 -278.924378926
974 0.974 -279.051310003
975 0.975 -279.178061027
976 0.976 -279.304296409
977 0.977 -279.43116932
978 0.978 -279.559494387
979 0.979 -279.688635052
980 0.98 -279.81721318
981 0.981 -279.945010004
982 0.982 -280.072892086
983 0.983 -280.200746408
984 0.984 -280.328728905
985 0.985 -280.456460416
986 0.986 -280.583584497
987 0.987 -280.709778914
988 0.988 -280.835341105
989 0.989 -280.960547398
990 0.99 -281.084654546
991 0.991 -281.207231112
992 0.992 -281.328111658
993 0.993 -281.448002161
994 0.994 -281.567215314
995 0.995 -281.685315625
996 0.996 -281.803391943
997 0.997 -281.92147286
998 0.998 -282.039192825
999 0.999 -282.15720684
1000 1.0 -282.276076538
1001 1.001 -282.395805897
1002 1.002 -282.516074282
1003 1.003 -282.636040349
1004 1.004 -282.754891475
1005 1.005 -282.873875438
1006 1.006 -282.99392109
1007 1.007 -283.114319424
1008 1.008 -283.234407487
1009 1.009 -283.35456289
1010 1.01 -283.474391475
1011 1.011 -283.593043492
1012 1.012 -283.710990218
1013 1.013 -283.828668752
1014 1.014 -283.945587719
1015 1.015 -284.061607483
1016 1.016 -284.176476646
1017 1.017 -284.290793149
1018 1.018 -284.404464048
1019 1.019 -284.517491863
1020 1.02 -284.631077345
1021 1.021 -284.745248583
1022 1.022 -284.859553068
1023 1.023 -284.97355131
1024 1.024 -285.087641179
1025 1.025 -285.20118927
1026 1.026 -285.313911102
1027 1.027 -285.42635139
1028 1.028 -285.538926698
1029 1.029 -285.652610269
1030 1.03 -285.766472202
1031 1.031 -285.879228158
1032 1.032 -285.990907538
1033 1.033 -286.101716144
1034 1.034 -286.211661509
1035 1.035 -286.321269214
1036 1.036 -286.430465963
1037 1.037 -286.538636148
1038 1.038 -286.645589906
1039 1.039 -286.751033559
1040 1.04 -286.855680199
1041 1.041 -286.960676488
1042 1.042 -287.065495687
1043 1.043 -287.169981752
1044 1.044 -287.275181983
1045 1.045 -287.381483371
1046 1.046 -287.488661022
1047 1.047 -287.596189653
1048 1.048 -287.704110752
1049 1.049 -287.812848907
1050 1.05 -287.922508892
1051 1.051 -288.033621111
1052 1.052 -288.146142619
1053 1.053 -288.259556581
1054 1.054 -288.372838727
1055 1.055 -288.485757864
1056 1.056 -288.599118878
1057 1.057 -288.712113697
1058 1.058 -288.824296216
1059 1.059 -288.936513666
1060 1.06 -289.048469711
1061 1.061 -289.159401595
1062 1.062 -289.269664803
1063 1.063 -289.379336021
1064 1.064 -289.488556999
1065 1.065 -289.597367018
1066 1.066 -289.704780538
1067 1.067 -289.810557468
1068 1.068 -289.91549257
1069 1.069 -290.020375248
1070 1.07 -290.125704593
1071 1.071 -290.230574537
1072 1.072 -290.335013476
1073 1.073 -290.439917689
1074 1.074 -290.544286319
1075 1.075 -290.648312505
1076 1.076 -290.752049975
1077 1.077 -290.855135365
1078 1.078 -290.958084823
1079 1.079 -291.060870437
1080 1.08 -291.163702044
1081 1.081 -291.265866772
1082 1.082 -291.367647994
1083 1.083 -291.470040796
1084 1.084 -291.572300527
1085 1.085 -291.674132002
1086 1.086 -291.776603767
1087 1.087 -291.879541142
1088 1.088 -291.982605004
1089 1.089 -292.085882177
1090 1.09 -292.188113662
1091 1.091 -292.28917224
1092 1.092 -292.390281101
1093 1.093 -292.491516566
1094 1.094 -292.592139883
1095 1.095 -292.692035106
1096 1.096 -292.791658841
1097 1.097 -292.891260071
1098 1.098 -292.990415128
1099 1.099 -293.088821129
1100 1.1 -293.186237553
1101 1.101 -293.282790497
1102 1.102 -293.379235741
1103 1.103 -293.475574082
1104 1.104 -293.571400177
1105 1.105 -293.666603156
1106 1.106 -293.761804915
1107 1.107 -293.857202474
1108 1.108 -293.952985928
1109 1.109 -294.049551719
1110 1.11 -294.147012874
1111 1.111 -294.245450725
1112 1.112 -294.344722182
1113 1.113 -294.444056886
1114 1.114 -294.542410197
1115 1.115 -294.640122821
1116 1.116 -294.737745202
1117 1.117 -294.834722653
1118 1.118 -294.93096164
1119 1.119 -295.026811516
1120 1.12 -295.121907037
1121 1.121 -295.216132445
1122 1.122 -295.309255936
1123 1.123 -295.400880861
1124 1.124 -295.491431025
1125 1.125 -295.58130597
1126 1.126 -295.671044228
1127 1.127 -295.760472219
1128 1.128 -295.848740746
1129 1.129 -295.93699726
1130 1.13 -296.025856016
1131 1.131 -296.114917521
1132 1.132 -296.204520634
1133 1.133 -296.294547832
1134 1.134 -296.385580719
1135 1.135 -296.477602872
1136 1.136 -296.570103668
1137 1.137 -296.662606635
1138 1.138 -296.754732748
1139 1.139 -296.84692627
1140 1.14 -296.939456086
1141 1.141 -297.032368111
1142 1.142 -297.125213607
1143 1.143 -297.217581833
1144 1.144 -297.309760339
1145 1.145 -297.401965687
1146 1.146 -297.494188247
1147 1.147 -297.58632143
1148 1.148 -297.678148356
1149 1.149 -297.769529552
1150 1.15 -297.860424857
1151 1.151 -297.950497548
1152 1.152 -298.039373501
1153 1.153 -298.127805325
1154 1.154 -298.216539058
1155 1.155 -298.305952537
1156 1.156 -298.395295586
1157 1.157 -298.484342717
1158 1.158 -298.573770956
1159 1.159 -298.662928214
1160 1.16 -298.751160757
1161 1.161 -298.838161014
1162 1.162 -298.924324558
1163 1.163 -299.010063585
1164 1.164 -299.096039373
1165 1.165 -299.182331571
1166 1.166 -299.268447955
1167 1.167 -299.354968851
1168 1.168 -299.442151895
1169 1.169 -299.529691392
1170 1.17 -299.617914177
1171 1.171 -299.706673132
1172 1.172 -299.794664174
1173 1.173 -299.882301763
1174 1.174 -299.969792292
1175 1.175 -300.056528274
1176 1.176 -300.143167217
1177 1.177 -300.230501937
1178 1.178 -300.319280556
1179 1.179 -300.408831074
1180 1.18 -300.498023624
1181 1.181 -300.58712711
1182 1.182 -300.676214452
1183 1.183 -300.764503588
1184 1.184 -300.851597556
1185 1.185 -300.938090364
1186 1.186 -301.02418671
1187 1.187 -301.110089819
1188 1.188 -301.196288
1189 1.189 -301.281935166
1190 1.19 -301.366551967
1191 1.191 -301.450513077
1192 1.192 -301.533677286
1193 1.193 -301.616159885
1194 1.194 -301.697960951
1195 1.195 -301.778713691
1196 1.196 -301.858549325
1197 1.197 -301.93838739
1198 1.198 -302.018114711
1199 1.199 -302.097301888
1200 1.2 -302.176436341
1201 1.201 -302.255528022
1202 1.202 -302.334677492
1203 1.203 -302.414048781
1204 1.204 -302.49355646
1205 1.205 -302.573121063
1206 1.206 -302.652458995
1207 1.207 -302.731423064
1208 1.208 -302.809965607
1209 1.209 -302.888132358
1210 1.21 -302.966173639
1211 1.211 -303.044175644
1212 1.212 -303.122467247
1213 1.213 -303.20065775
1214 1.214 -303.278622519
1215 1.215 -303.357005895
1216 1.216 -303.436094009
1217 1.217 -303.516176288
1218 1.218 -303.597031786
1219 1.219 -303.678636068
1220 1.22 -303.760740672
1221 1.221 -303.843327157
1222 1.222 -303.926459039
1223 1.223 -304.00929802
1224 1.224 -304.091815495
1225 1.225 -304.174092632
1226 1.226 -304.256381217
1227 1.227 -304.339142138
1228 1.228 -304.422128769
1229 1.229 -304.504853132
1230 1.23 -304.586925542
1231 1.231 -304.667949189
1232 1.232 -304.747929476
1233 1.233 -304.827574876
1234 1.234 -304.906635792
1235 1.235 -304.984637814
1236 1.236 -305.062399313
1237 1.237 -305.139641279
1238 1.238 -305.216354294
1239 1.239 -305.292880425
1240 1.24 -305.36907679
1241 1.241 -305.445512886
1242 1.242 -305.521824199
1243 1.243 -305.597663128
1244 1.244 -305.673245715
1245 1.245 -305.74931608
1246 1.246 -305.825632368
1247 1.247 -305.9014209
1248 1.248 -305.977293852
1249 1.249 -306.053387035
1250 1.25 -306.129700505
1251 1.251 -306.207000404
1252 1.252 -306.285289553
1253 1.253 -306.36366896
1254 1.254 -306.441875721
1255 1.255 -306.519400696
1256 1.256 -306.596137836
1257 1.257 -306.672397691
1258 1.258 -306.747381648
1259 1.259 -306.821577112
1260 1.26 -306.895781907
1261 1.261 -306.96965861
1262 1.262 -307.043402577
1263 1.263 -307.117236805
1264 1.264 -307.191062148
1265 1.265 -307.265029676
1266 1.266 -307.338937262
1267 1.267 -307.412572503
1268 1.268 -307.486323614
1269 1.269 -307.560586565
1270 1.27 -307.63463047
1271 1.271 -307.708392129
1272 1.272 -307.782441894
1273 1.273 -307.856645249
1274 1.274 -307.931257773
1275 1.275 -308.006994937
1276 1.276 -308.083692553
1277 1.277 -308.16016087
1278 1.278 -308.236353107
1279 1.279 -308.312345715
1280 1.28 -308.387725929
1281 1.281 -308.462553927
1282 1.282 -308.537165903
1283 1.283 -308.61226853
1284 1.284 -308.687310444
1285 1.285 -308.761858033
1286 1.286 -308.836150155
1287 1.287 -308.910024984
1288 1.288 -308.983610212
1289 1.289 -309.056845249
1290 1.29 -309.12957607
1291 1.291 -309.201529061
1292 1.292 -309.273031039
1293 1.293 -309.344205043
1294 1.294 -309.414546628
1295 1.295 -309.48432342
1296 1.296 -309.553812094
1297 1.297 -309.623353672
1298 1.298 -309.692889354
1299 1.299 -309.762436613
1300 1.3 -309.832465337
1301 1.301 -309.90282867
1302 1.302 -309.973628824
1303 1.303 -310.045030932
1304 1.304 -310.116593254
1305 1.305 -310.188418833
1306 1.306 -310.261070978
1307 1.307 -310.334408802
1308 1.308 -310.407918207
1309 1.309 -310.480886639
1310 1.31 -310.55321502
1311 1.311 -310.62565716
1312 1.312 -310.698581758
1313 1.313 -310.771256415
1314 1.314 -310.843036929
1315 1.315 -310.913698127
1316 1.316 -310.983424789
1317 1.317 -311.052262757
1318 1.318 -311.120084403
1319 1.319 -311.187264359
1320 1.32 -311.254011695
1321 1.321 -311.320079817
1322 1.322 -311.385633105
1323 1.323 -311.451506337
1324 1.324 -311.518211578
1325 1.325 -311.585626231
1326 1.326 -311.653164558
1327 1.327 -311.72071265
1328 1.328 -311.788425015
1329 1.329 -311.856506629
1330 1.33 -311.925555332
1331 1.331 -311.995393136
1332 1.332 -312.065685823
1333 1.333 -312.13592153
1334 1.334 -312.206460106
1335 1.335 -312.277798116
1336 1.336 -312.349271924
1337 1.337 -312.420368506
1338 1.338 -312.490972499
1339 1.339 -312.561534831
1340 1.34 -312.632079702
1341 1.341 -312.702403653
1342 1.342 -312.772778787
1343 1.343 -312.843228921
1344 1.344 -312.913272771
1345 1.345 -312.983119266
1346 1.346 -313.053413823
1347 1.347 -313.123949936
1348 1.348 -313.194278357
1349 1.349 -313.264285339
1350 1.35 -313.333796842
1351 1.351 -313.402914928
1352 1.352 -313.471973339
1353 1.353 -313.540933207
1354 1.354 -313.609841952
1355 1.355 -313.678541931
1356 1.356 -313.746868596
1357 1.357 -313.81486446
1358 1.358 -313.88255879
1359 1.359 -313.949835061
1360 1.36 -314.016623191
1361 1.361 -314.083019719
1362 1.362 -314.149056784
1363 1.363 -314.214797355
1364 1.364 -314.28013524
1365 1.365 -314.345571707
1366 1.366 -314.411561098
1367 1.367 -314.477824781
1368 1.368 -314.544002983
1369 1.369 -314.610363908
1370 1.37 -314.677322651
1371 1.371 -314.744599897
1372 1.372 -314.812012158
1373 1.373 -314.879807165
1374 1.374 -314.94810174
1375 1.375 -315.01658914
1376 1.376 -315.085144051
1377 1.377 -315.153544042
1378 1.378 -315.222053247
1379 1.379 -315.291207716
1380 1.38 -315.360633142
1381 1.381 -315.43003409
1382 1.382 -315.498887879
1383 1.383 -315.566408691
1384 1.384 -315.632802002
1385 1.385 -315.698591723
1386 1.386 -315.763785161
1387 1.387 -315.828262001
1388 1.388 -315.892508432
1389 1.389 -315.956991075
1390 1.39 -316.021450291
1391 1.391 -316.085749841
1392 1.392 -316.149968873
1393 1.393 -316.214589758
1394 1.394 -316.279815246
1395 1.395 -316.344975811
1396 1.396 -316.410422533
1397 1.397 -316.476684595
1398 1.398 -316.543425367
1399 1.399 -316.610396649
1400 1.4 -316.677602124
1401 1.401 -316.744898431
1402 1.402 -316.812577794
1403 1.403 -316.880415866
1404 1.404 -316.947421901
1405 1.405 -317.013404885
1406 1.406 -317.078643506
1407 1.407 -317.143724836
1408 1.408 -317.209269353
1409 1.409 -317.275262109
1410 1.41 -317.340881551
1411 1.411 -317.405696923
1412 1.412 -317.470001372
1413 1.413 -317.534038342
1414 1.414 -317.597725318
1415 1.415 -317.660679963
1416 1.416 -317.722737552
1417 1.417 -317.784225654
1418 1.418 -317.845546908
1419 1.419 -317.906921257
1420 1.42 -317.968572223
1421 1.421 -318.030205972
1422 1.422 -318.091288877
1423 1.423 -318.151930628
1424 1.424 -318.212430293
1425 1.425 -318.272669523
1426 1.426 -318.332511553
1427 1.427 -318.391865925
1428 1.428 -318.450822256
1429 1.429 -318.510119051
1430 1.43 -318.569983452
1431 1.431 -318.630598833
1432 1.432 -318.691801612
1433 1.433 -318.753267094
1434 1.434 -318.814713762
1435 1.435 -318.875967978
1436 1.436 -318.937452798
1437 1.437 -318.999138545
1438 1.438 -319.060499611
1439 1.439 -319.121180525
1440 1.44 -319.182007276
1441 1.441 -319.243471159
1442 1.442 -319.305506082
1443 1.443 -319.36777144
1444 1.444 -319.429676805
1445 1.445 -319.491226224
1446 1.446 -319.552525916
1447 1.447 -319.613536692
1448 1.448 -319.674360182
1449 1.449 -319.734994044
1450 1.45 -319.79516621
1451 1.451 -319.854811593
1452 1.452 -319.91398947
1453 1.453 -319.972928138
1454 1.454 -320.03204413
1455 1.455 -320.091872047
1456 1.456 -320.152449329
1457 1.457 -320.213898145
1458 1.458 -320.275840752
1459 1.459 -320.338007564
1460 1.46 -320.400732435
1461 1.461 -320.463502428
1462 1.462 -320.5260433
1463 1.463 -320.588559279
1464 1.464 -320.650766534
1465 1.465 -320.71260638
1466 1.466 -320.774338305
1467 1.467 -320.835313005
1468 1.468 -320.895274912
1469 1.469 -320.954839946
1470 1.47 -321.014053219
1471 1.471 -321.072699933
1472 1.472 -321.130979728
1473 1.473 -321.188886599
1474 1.474 -321.246162196
1475 1.475 -321.302704032
1476 1.476 -321.358808135
1477 1.477 -321.41527468
1478 1.478 -321.472503405
1479 1.479 -321.530355987
1480 1.48 -321.588655848
1481 1.481 -321.647257603
1482 1.482 -321.705983948
1483 1.483 -321.765067799
1484 1.484 -321.824497298
1485 1.485 -321.883696633
1486 1.486 -321.942609668
1487 1.487 -322.001166307
1488 1.488 -322.05906173
1489 1.489 -322.116677833
1490 1.49 -322.173727732
1491 1.491 -322.230043817
1492 1.492 -322.286348302
1493 1.493 -322.342781086
1494 1.494 -322.398758894
1495 1.495 -322.454023317
1496 1.496 -322.509085521
1497 1.497 -322.563837137
1498 1.498 -322.618107732
1499 1.499 -322.672049007
1500 1.5 -322.726022641
1501 1.501 -322.780390748
1502 1.502 -322.834978063
1503 1.503 -322.889522622
1504 1.504 -322.944032331
1505 1.505 -322.998660842
1506 1.506 -323.053797413
1507 1.507 -323.109703741
1508 1.508 -323.165705918
1509 1.509 -323.221455237
1510 1.51 -323.277025792
1511 1.511 -323.332254373
1512 1.512 -323.387602662
1513 1.513 -323.443594319
1514 1.514 -323.499994629
1515 1.515 -323.556667233
1516 1.516 -323.613423129
1517 1.517 -323.669713926
1518 1.518 -323.725270883
1519 1.519 -323.780657563
1520 1.52 -323.83637493
1521 1.521 -323.891673852
1522 1.522 -323.946655346
1523 1.523 -324.001768592
1524 1.524 -324.056999925
1525 1.525 -324.112656662
1526 1.526 -324.168754273
1527 1.527 -324.224983448
1528 1.528 -324.281365826
1529 1.529 -324.33809433
1530 1.53 -324.395167136
1531 1.531 -324.452528356
1532 1.532 -324.509839743
1533 1.533 -324.567275032
1534 1.534 -324.625107961
1535 1.535 -324.683856377
1536 1.536 -324.743797907
1537 1.537 -324.804290678
1538 1.538 -324.864401767
1539 1.539 -324.923814615
1540 1.54 -324.982927093
1541 1.541 -325.041475043
1542 1.542 -325.0996316
1543 1.543 -325.157390844
1544 1.544 -325.21420678
1545 1.545 -325.269927727
1546 1.546 -325.325035401
1547 1.547 -325.379796026
1548 1.548 -325.433978282
1549 1.549 -325.487709145
1550 1.55 -325.541138232
1551 1.551 -325.594352246
1552 1.552 -325.647403926
1553 1.553 -325.700408034
1554 1.554 -325.753405605
1555 1.555 -325.806527463
1556 1.556 -325.859657965
1557 1.557 -325.912555688
1558 1.558 -325.965846549
1559 1.559 -326.019942459
1560 1.56 -326.074133957
1561 1.561 -326.128233691
1562 1.562 -326.182593908
1563 1.563 -326.237156001
1564 1.564 -326.291766114
1565 1.565 -326.346305704
1566 1.566 -326.40100591
1567 1.567 -326.455830478
1568 1.568 -326.510627375
1569 1.569 -326.565241509
1570 1.57 -326.619609159
1571 1.571 -326.674193809
1572 1.572 -326.729118521
1573 1.573 -326.78443437
1574 1.574 -326.840034413
1575 1.575 -326.89570312
1576 1.576 -326.951468488
1577 1.577 -327.006885906
1578 1.578 -327.061346649
1579 1.579 -327.115110976
1580 1.58 -327.168798857
1581 1.581 -327.222349017
1582 1.582 -327.276211829
1583 1.583 -327.33020862
1584 1.584 -327.383611489
1585 1.585 -327.436834326
1586 1.586 -327.489920928
1587 1.587 -327.542914941
1588 1.588 -327.596366835
1589 1.589 -327.650281191
1590 1.59 -327.704262584
1591 1.591 -327.758069216
1592 1.592 -327.811352319
1593 1.593 -327.864414327
1594 1.594 -327.917547167
1595 1.595 -327.971032811
1596 1.596 -328.025044058
1597 1.597 -328.079103666
1598 1.598 -328.132729696
1599 1.599 -328.185981132
1600 1.6 -328.238772748
1601 1.601 -328.290848533
1602 1.602 -328.342867549
1603 1.603 -328.395297484
1604 1.604 -328.447974657
1605 1.605 -328.500444362
1606 1.606 -328.552694134
1607 1.607 -328.604645757
1608 1.608 -328.655970621
1609 1.609 -328.707167014
1610 1.61 -328.758597338
1611 1.611 -328.810487165
1612 1.612 -328.862695173
1613 1.613 -328.91435406
1614 1.614 -328.965391133
1615 1.615 -329.016198337
1616 1.616 -329.06664991
1617 1.617 -329.117353728
1618 1.618 -329.168651552
1619 1.619 -329.220482065
1620 1.62 -329.272474365
1621 1.621 -329.323615138
1622 1.622 -329.373992787
1623 1.623 -329.424405312
1624 1.624 -329.474518062
1625 1.625 -329.524094428
1626 1.626 -329.573468121
1627 1.627 -329.622075004
1628 1.628 -329.669895498
1629 1.629 -329.717611242
1630 1.63 -329.765140806
1631 1.631 -329.812308977
1632 1.632 -329.859553664
1633 1.633 -329.907252082
1634 1.634 -329.955359937
1635 1.635 -330.003919338
1636 1.636 -330.053066979
1637 1.637 -330.10218993
1638 1.638 -330.151494354
1639 1.639 -330.2013113
1640 1.64 -330.25178304
1641 1.641 -330.303454957
1642 1.642 -330.355805496
1643 1.643 -330.408158101
1644 1.644 -330.460069502
1645 1.645 -330.51169253
1646 1.646 -330.563575019
1647 1.647 -330.615120845
1648 1.648 -330.665566716
1649 1.649 -330.71513663
1650 1.65 -330.76447774
1651 1.651 -330.813688051
1652 1.652 -330.862644358
1653 1.653 -330.911540377
1654 1.654 -330.960265658
1655 1.655 -331.008894525
1656 1.656 -331.057772472
1657 1.657 -331.106495683
1658 1.658 -331.155099902
1659 1.659 -331.204273867
1660 1.66 -331.253811749
1661 1.661 -331.303311668
1662 1.662 -331.353301447
1663 1.663 -331.404074418
1664 1.664 -331.455364683
1665 1.665 -331.506924085
1666 1.666 -331.558278247
1667 1.667 -331.609476819
1668 1.668 -331.66083405
1669 1.669 -331.712433064
1670 1.67 -331.764014305
1671 1.671 -331.815215611
1672 1.672 -331.866308715
1673 1.673 -331.917628731
1674 1.674 -331.969404367
1675 1.675 -332.021349468
1676 1.676 -332.073145934
1677 1.677 -332.124881508
1678 1.678 -332.176431759
1679 1.679 -332.227577226
1680 1.68 -332.278070048
1681 1.681 -332.327797798
1682 1.682 -332.377083812
1683 1.683 -332.426367491
1684 1.684 -332.475406442
1685 1.685 -332.524154013
1686 1.686 -332.572727368
1687 1.687 -332.620872201
1688 1.688 -332.668528534
1689 1.689 -332.715870341
1690 1.69 -332.76295308
1691 1.691 -332.810422996
1692 1.692 -332.858385329
1693 1.693 -332.906660393
1694 1.694 -332.955743298
1695 1.695 -333.005340295
1696 1.696 -333.055333597
1697 1.697 -333.105751808
1698 1.698 -333.156223679
1699 1.699 -333.206824093
1700 1.7 -333.257262258
1701 1.701 -333.307196562
1702 1.702 -333.356960827
1703 1.703 -333.406394445
1704 1.704 -333.455280497
1705 1.705 -333.503831314
1706 1.706 -333.552133581
1707 1.707 -333.600110172
1708 1.708 -333.647423425
1709 1.709 -333.694159355
1710 1.71 -333.740468413
1711 1.711 -333.786340001
1712 1.712 -333.832276852
1713 1.713 -333.878791323
1714 1.714 -333.926217726
1715 1.715 -333.974376774
1716 1.716 -334.022817365
1717 1.717 -334.071650063
1718 1.718 -334.120636818
1719 1.719 -334.169204223
1720 1.72 -334.217398749
1721 1.721 -334.265230462
1722 1.722 -334.312722296
1723 1.723 -334.360049929
1724 1.724 -334.407183137
1725 1.725 -334.454565684
1726 1.726 -334.502574745
1727 1.727 -334.550771861
1728 1.728 -334.599034662
1729 1.729 -334.647387785
1730 1.73 -334.695367033
1731 1.731 -334.742710298
1732 1.732 -334.78986524
1733 1.733 -334.837397965
1734 1.734 -334.885297542
1735 1.735 -334.933532469
1736 1.736 -334.982212141
1737 1.737 -335.031176145
1738 1.738 -335.079840813
1739 1.739 -335.127790021
1740 1.74 -335.175374563
1741 1.741 -335.222753591
1742 1.742 -335.26997398
1743 1.743 -335.31728182
1744 1.744 -335.364304917
1745 1.745 -335.410998012
1746 1.746 -335.457891346
1747 1.747 -335.505234202
1748 1.748 -335.552872224
1749 1.749 -335.600514644
1750 1.75 -335.648251754
1751 1.751 -335.69604697
1752 1.752 -335.743680589
1753 1.753 -335.790835118
1754 1.754 -335.83746454
1755 1.755 -335.883914375
1756 1.756 -335.930602985
1757 1.757 -335.977230551
1758 1.758 -336.023230203
1759 1.759 -336.068912542
1760 1.76 -336.11416389
1761 1.761 -336.158916944
1762 1.762 -336.203297728
1763 1.763 -336.24773768
1764 1.764 -336.29318865
1765 1.765 -336.339548327
1766 1.766 -336.385891781
1767 1.767 -336.432178159
1768 1.768 -336.478512676
1769 1.769 -336.524736073
1770 1.77 -336.571134981
1771 1.771 -336.617668877
1772 1.772 -336.664057717
1773 1.773 -336.710830424
1774 1.774 -336.758499122
1775 1.775 -336.806504701
1776 1.776 -336.854395238
1777 1.777 -336.901942151
1778 1.778 -336.949501465
1779 1.779 -336.997093412
1780 1.78 -337.044490591
1781 1.781 -337.091580821
1782 1.782 -337.138309655
1783 1.783 -337.185291763
1784 1.784 -337.231975153
1785 1.785 -337.277877841
1786 1.786 -337.323397501
1787 1.787 -337.368775215
1788 1.788 -337.413874165
1789 1.789 -337.457763326
1790 1.79 -337.500177179
1791 1.791 -337.541865588
1792 1.792 -337.582917252
1793 1.793 -337.62302121
1794 1.794 -337.662849761
1795 1.795 -337.702971529
1796 1.796 -337.74330335
1797 1.797 -337.784169533
1798 1.798 -337.825918675
1799 1.799 -337.867974994
1800 1.8 -337.910149577
1801 1.801 -337.95287118
1802 1.802 -337.996624626
1803 1.803 -338.041273609
1804 1.804 -338.086652888
1805 1.805 -338.132529941
1806 1.806 -338.17847077
1807 1.807 -338.224649581
1808 1.808 -338.270547966
1809 1.809 -338.316466777
1810 1.81 -338.36292327
1811 1.811 -338.409268267
1812 1.812 -338.455076023
1813 1.813 -338.500389534
1814 1.814 -338.545586669
1815 1.815 -338.590977502
1816 1.816 -338.636666075
1817 1.817 -338.682664651
1818 1.818 -338.728882794
1819 1.819 -338.775068302
1820 1.82 -338.821369127
1821 1.821 -338.868363365
1822 1.822 -338.916153693
1823 1.823 -338.964310832
1824 1.824 -339.012951177
1825 1.825 -339.062443272
1826 1.826 -339.112424304
1827 1.827 -339.162498832
1828 1.828 -339.212512483
1829 1.829 -339.262063723
1830 1.83 -339.311168475
1831 1.831 -339.360163768
1832 1.832 -339.408723444
1833 1.833 -339.456843812
1834 1.834 -339.504199419
1835 1.835 -339.550594009
1836 1.836 -339.596532831
1837 1.837 -339.642156641
1838 1.838 -339.687441555
1839 1.839 -339.732709462
1840 1.84 -339.77794033
1841 1.841 -339.822812666
1842 1.842 -339.86704739
1843 1.843 -339.910861622
1844 1.844 -339.954721002
1845 1.845 -339.998452303
1846 1.846 -340.04209183
1847 1.847 -340.085790968
1848 1.848 -340.12937755
1849 1.849 -340.172943969
1850 1.85 -340.216698863
1851 1.851 -340.260621595
1852 1.852 -340.304540368
1853 1.853 -340.348364849
1854 1.854 -340.392266691
1855 1.855 -340.436344678
1856 1.856 -340.48006379
1857 1.857 -340.523144531
1858 1.858 -340.566113404
1859 1.859 -340.609168402
1860 1.86 -340.652196105
1861 1.861 -340.694903549
1862 1.862 -340.737789493
1863 1.863 -340.78092543
1864 1.864 -340.823571183
1865 1.865 -340.865621535
1866 1.866 -340.906924467
1867 1.867 -340.947355646
1868 1.868 -340.986900171
1869 1.869 -341.025821348
1870 1.87 -341.064635344
1871 1.871 -341.103680055
1872 1.872 -341.143016352
1873 1.873 -341.182911478
1874 1.874 -341.223432056
1875 1.875 -341.26411418
1876 1.876 -341.305052206
1877 1.877 -341.34665182
1878 1.878 -341.388823525
1879 1.879 -341.431375405
1880 1.88 -341.474314718
1881 1.881 -341.517645983
1882 1.882 -341.561757555
1883 1.883 -341.606382529
1884 1.884 -341.65116413
1885 1.885 -341.696572833
1886 1.886 -341.74260061
1887 1.887 -341.788220584
1888 1.888 -341.83324551
1889 1.889 -341.878092943
1890 1.89 -341.922471978
1891 1.891 -341.966115767
1892 1.892 -342.00940159
1893 1.893 -342.052682759
1894 1.894 -342.095885045
1895 1.895 -342.139315663
1896 1.896 -342.182490232
1897 1.897 -342.225175532
1898 1.898 -342.267501744
1899 1.899 -342.30941217
1900 1.9 -342.351555732
1901 1.901 -342.394112721
1902 1.902 -342.436915751
1903 1.903 -342.480012344
1904 1.904 -342.523627464
1905 1.905 -342.567696732
1906 1.906 -342.612175605
1907 1.907 -342.657060903
1908 1.908 -342.702160281
1909 1.909 -342.747333567
1910 1.91 -342.792394535
1911 1.911 -342.837388494
1912 1.912 -342.88228493
1913 1.913 -342.926931556
1914 1.914 -342.971158325
1915 1.915 -343.015258707
1916 1.916 -343.059222697
1917 1.917 -343.102440884
1918 1.918 -343.144985107
1919 1.919 -343.187134492
1920 1.92 -343.228527504
1921 1.921 -343.269314176
1922 1.922 -343.309876203
1923 1.923 -343.350605757
1924 1.924 -343.391640827
1925 1.925 -343.432352874
1926 1.926 -343.472581017
1927 1.927 -343.512463201
1928 1.928 -343.552449879
1929 1.929 -343.592901287
1930 1.93 -343.633860583
1931 1.931 -343.67536295
1932 1.932 -343.717153476
1933 1.933 -343.759042122
1934 1.934 -343.801489797
1935 1.935 -343.844147095
1936 1.936 -343.886373442
1937 1.937 -343.928735519
1938 1.938 -343.971542632
1939 1.939 -344.014714097
1940 1.94 -344.057488106
1941 1.941 -344.099825311
1942 1.942 -344.142823358
1943 1.943 -344.186549338
1944 1.944 -344.230510358
1945 1.945 -344.274916512
1946 1.946 -344.319990277
1947 1.947 -344.365344325
1948 1.948 -344.410515829
1949 1.949 -344.455046254
1950 1.95 -344.499124936
1951 1.951 -344.543433495
1952 1.952 -344.588051849
1953 1.953 -344.632669897
1954 1.954 -344.677188801
1955 1.955 -344.72134025
1956 1.956 -344.764896164
1957 1.957 -344.807671632
1958 1.958 -344.849700484
1959 1.959 -344.891009848
1960 1.96 -344.931739218
1961 1.961 -344.972438504
1962 1.962 -345.012935922
1963 1.963 -345.053065954
1964 1.964 -345.092885744
1965 1.965 -345.132678752
1966 1.966 -345.172974291
1967 1.967 -345.213687134
1968 1.968 -345.254675788
1969 1.969 -345.296102721
1970 1.97 -345.337716381
1971 1.971 -345.379478716
1972 1.972 -345.421522828
1973 1.973 -345.463616807
1974 1.974 -345.505739653
1975 1.975 -345.547788777
1976 1.976 -345.589586532
1977 1.977 -345.631191497
1978 1.978 -345.672958737
1979 1.979 -345.714904986
1980 1.98 -345.756935668
1981 1.981 -345.798946553
1982 1.982 -345.841166452
1983 1.983 -345.883759457
1984 1.984 -345.926424492
1985 1.985 -345.96919981
1986 1.986 -346.011817303
1987 1.987 -346.054344043
1988 1.988 -346.09674317
1989 1.989 -346.138779482
1990 1.99 -346.180781192
1991 1.991 -346.222530575
1992 1.992 -346.263702612
1993 1.993 -346.304664903
1994 1.994 -346.345480556
1995 1.995 -346.386116745
1996 1.996 -346.426460727
1997 1.997 -346.466100737
1998 1.998 -346.504972879
1999 1.999 -346.543510624
2000 2.0 -346.582234972
2001 2.001 -346.621184585
2002 2.002 -346.660494107
2003 2.003 -346.699989353
2004 2.004 -346.739331905
2005 2.005 -346.778634214
2006 2.006 -346.818325893
2007 2.007 -346.858324194
2008 2.008 -346.898392784
2009 2.009 -346.938721749
2010 2.01 -346.979387266
2011 2.011 -347.020644898
2012 2.012 -347.06216788
2013 2.013 -347.103313463
2014 2.014 -347.14431133
2015 2.015 -347.185214281
2016 2.016 -347.226090309
2017 2.017 -347.267116466
2018 2.018 -347.307704834
2019 2.019 -347.347853098
2020 2.02 -347.387533307
2021 2.021 -347.426282906
2022 2.022 -347.464523452
2023 2.023 -347.502739272
2024 2.024 -347.540927751
2025 2.025 -347.578932694
2026 2.026 -347.616870185
2027 2.027 -347.654597862
2028 2.028 -347.691703127
2029 2.029 -347.728621247
2030 2.03 -347.765781952
2031 2.031 -347.802982294
2032 2.032 -347.840367641
2033 2.033 -347.878177391
2034 2.034 -347.916467242
2035 2.035 -347.955184481
2036 2.036 -347.993884975
2037 2.037 -348.032162058
2038 2.038 -348.070384105
2039 2.039 -348.10889445
2040 2.04 -348.147331451
2041 2.041 -348.185836269
2042 2.042 -348.224371447
2043 2.043 -348.262470126
2044 2.044 -348.299944858
2045 2.045 -348.337015697
2046 2.046 -348.374081388
2047 2.047 -348.411232948
2048 2.048 -348.448458172
2049 2.049 -348.485523957
2050 2.05 -348.522683663
2051 2.051 -348.560054861
2052 2.052 -348.597191912
2053 2.053 -348.634444433
2054 2.054 -348.672222302
2055 2.055 -348.710019587
2056 2.056 -348.747682725
2057 2.057 -348.785331758
2058 2.058 -348.822956368
2059 2.059 -348.860722446
2060 2.06 -348.898701078
2061 2.061 -348.936896323
2062 2.062 -348.975571359
2063 2.063 -349.014847716
2064 2.064 -349.054101194
2065 2.065 -349.093118051
2066 2.066 -349.131691984
2067 2.067 -349.169931859
2068 2.068 -349.20815555
2069 2.069 -349.246178616
2070 2.07 -349.283804831
2071 2.071 -349.321109512
2072 2.072 -349.358276787
2073 2.073 -349.395278169
2074 2.074 -349.432442306
2075 2.075 -349.469763448
2076 2.076 -349.507006144
2077 2.077 -349.544300644
2078 2.078 -349.58199559
2079 2.079 -349.61980515
2080 2.08 -349.657603601
2081 2.081 -349.695976446
2082 2.082 -349.734965366
2083 2.083 -349.774450809
2084 2.084 -349.814480446
2085 2.085 -349.854927006
2086 2.086 -349.895814851
2087 2.087 -349.936800347
2088 2.088 -349.977436718
2089 2.089 -350.018148737
2090 2.09 -350.059202848
2091 2.091 -350.100364978
2092 2.092 -350.140765368
2093 2.093 -350.180400801
2094 2.094 -350.219769521
2095 2.095 -350.258910874
2096 2.096 -350.297970257
2097 2.097 -350.336865063
2098 2.098 -350.375584278
2099 2.099 -350.414278834
2100 2.1 -350.452982681
2101 2.101 -350.491372799
2102 2.102 -350.529645067
2103 2.103 -350.567846735
2104 2.104 -350.605456347
2105 2.105 -350.642526937
2106 2.106 -350.679424191
2107 2.107 -350.716319733
2108 2.108 -350.753342323
2109 2.109 -350.79062577
2110 2.11 -350.827989598
2111 2.111 -350.865106002
2112 2.112 -350.90212598
2113 2.113 -350.93919211
2114 2.114 -350.97587581
2115 2.115 -351.011953937
2116 2.116 -351.047532503
2117 2.117 -351.083176995
2118 2.118 -351.119127174
2119 2.119 -351.155260585
2120 2.12 -351.191632829
2121 2.121 -351.228211091
2122 2.122 -351.264819973
2123 2.123 -351.301435478
2124 2.124 -351.338234831
2125 2.125 -351.374871172
2126 2.126 -351.411252439
2127 2.127 -351.4474736
2128 2.128 -351.483268846
2129 2.129 -351.519030503
2130 2.13 -351.555265557
2131 2.131 -351.591715157
2132 2.132 -351.627958721
2133 2.133 -351.664239608
2134 2.134 -351.700779103
2135 2.135 -351.737494275
2136 2.136 -351.774474474
2137 2.137 -351.811208977
2138 2.138 -351.847601
2139 2.139 -351.883810709
2140 2.14 -351.919935809
2141 2.141 -351.956189472
2142 2.142 -351.992545886
2143 2.143 -352.029133477
2144 2.144 -352.065768659
2145 2.145 -352.10210159
2146 2.146 -352.138234621
2147 2.147 -352.174365939
2148 2.148 -352.210408915
2149 2.149 -352.246010953
2150 2.15 -352.281226911
2151 2.151 -352.316459192
2152 2.152 -352.351651915
2153 2.153 -352.386678426
2154 2.154 -352.421614079
2155 2.155 -352.456843324
2156 2.156 -352.492302351
2157 2.157 -352.528171259
2158 2.158 -352.564772426
2159 2.159 -352.601514824
2160 2.16 -352.638115479
2161 2.161 -352.674506287
2162 2.162 -352.710742074
2163 2.163 -352.746909981
2164 2.164 -352.783216959
2165 2.165 -352.819807486
2166 2.166 -352.856686755
2167 2.167 -352.893795992
2168 2.168 -352.930740611
2169 2.169 -352.967620309
2170 2.17 -353.004760288
2171 2.171 -353.041674435
2172 2.172 -353.077947889
2173 2.173 -353.113693159
2174 2.174 -353.149027876
2175 2.175 -353.184192707
2176 2.176 -353.219223348
2177 2.177 -353.254241082
2178 2.178 -353.289488352
2179 2.179 -353.325176746
2180 2.18 -353.360878514
2181 2.181 -353.396305487
2182 2.182 -353.431574646
2183 2.183 -353.466464396
2184 2.184 -353.500940007
2185 2.185 -353.535256409
2186 2.186 -353.569664764
2187 2.187 -353.604391675
2188 2.188 -353.639383393
2189 2.189 -353.674403484
2190 2.19 -353.709609654
2191 2.191 -353.744930029
2192 2.192 -353.780131023
2193 2.193 -353.815265437
2194 2.194 -353.85036728
2195 2.195 -353.88527091
2196 2.196 -353.920029593
2197 2.197 -353.954688572
2198 2.198 -353.989564143
2199 2.199 -354.024874901
2200 2.2 -354.060375033
2201 2.201 -354.095813126
2202 2.202 -354.131090955
2203 2.203 -354.166150476
2204 2.204 -354.20073718
2205 2.205 -354.235037846
2206 2.206 -354.269210449
2207 2.207 -354.303302927
2208 2.208 -354.337557917
2209 2.209 -354.372160402
2210 2.21 -354.407063131
2211 2.211 -354.442016769
2212 2.212 -354.476866511
2213 2.213 -354.511486313
2214 2.214 -354.546051696
2215 2.215 -354.580617789
2216 2.216 -354.615117017
2217 2.217 -354.649793658
2218 2.218 -354.684846696
2219 2.219 -354.720384593
2220 2.22 -354.756323381
2221 2.221 -354.792428558
2222 2.222 -354.828840245
2223 2.223 -354.865536024
2224 2.224 -354.902220804
2225 2.225 -354.938649281
2226 2.226 -354.974930024
2227 2.227 -355.01102501
2228 2.228 -355.046919163
2229 2.229 -355.082640687
2230 2.23 -355.118179799
2231 2.231 -355.153785237
2232 2.232 -355.189520418
2233 2.233 -355.22528946
2234 2.234 -355.260978333
2235 2.235 -355.296657116
2236 2.236 -355.332163639
2237 2.237 -355.367133297
2238 2.238 -355.402033255
2239 2.239 -355.437192519
2240 2.24 -355.472436767
2241 2.241 -355.50794396
2242 2.242 -355.543833896
2243 2.243 -355.580296998
2244 2.244 -355.617121371
2245 2.245 -355.654142244
2246 2.246 -355.691410552
2247 2.247 -355.729024132
2248 2.248 -355.766953082
2249 2.249 -355.804718044
2250 2.25 -355.842138604
2251 2.251 -355.879094245
2252 2.252 -355.915526573
2253 2.253 -355.951598326
2254 2.254 -355.987669291
2255 2.255 -356.023847353
2256 2.256 -356.06000633
2257 2.257 -356.096119662
2258 2.258 -356.131843284
2259 2.259 -356.167037413
2260 2.26 -356.201771525
2261 2.261 -356.235826174
2262 2.262 -356.269461045
2263 2.263 -356.302746916
2264 2.264 -356.335569837
2265 2.265 -356.368296614
2266 2.266 -356.400759487
2267 2.267 -356.43300148
2268 2.268 -356.464942874
2269 2.269 -356.496558689
2270 2.27 -356.528319651
2271 2.271 -356.560390523
2272 2.272 -356.592806299
2273 2.273 -356.625144896
2274 2.274 -356.657329122
2275 2.275 -356.689664626
2276 2.276 -356.722131253
2277 2.277 -356.755102644
2278 2.278 -356.788777851
2279 2.279 -356.822891026
2280 2.28 -356.857218117
2281 2.281 -356.891427082
2282 2.282 -356.925465145
2283 2.283 -356.959672766
2284 2.284 -356.994078367
2285 2.285 -357.028260029
2286 2.286 -357.062343826
2287 2.287 -357.09656479
2288 2.288 -357.131025246
2289 2.289 -357.165804606
2290 2.29 -357.200518148
2291 2.291 -357.235304489
2292 2.292 -357.270318604
2293 2.293 -357.305512693
2294 2.294 -357.340912646
2295 2.295 -357.37630987
2296 2.296 -357.411299707
2297 2.297 -357.445860585
2298 2.298 -357.480390447
2299 2.299 -357.515166
2300 2.3 -357.550049237
2301 2.301 -357.584992868
2302 2.302 -357.619982652
2303 2.303 -357.654683255
2304 2.304 -357.689158916
2305 2.305 -357.723399797
2306 2.306 -357.757697345
2307 2.307 -357.792202573
2308 2.308 -357.826695217
2309 2.309 -357.861415265
2310 2.31 -357.896250601
2311 2.311 -357.931046975
2312 2.312 -357.966114649
2313 2.313 -358.001519471
2314 2.314 -358.037100415
2315 2.315 -358.073011154
2316 2.316 -358.109363265
2317 2.317 -358.145758576
2318 2.318 -358.181714191
2319 2.319 -358.217230712
2320 2.32 -358.252133369
2321 2.321 -358.286906668
2322 2.322 -358.321926595
2323 2.323 -358.356649552
2324 2.324 -358.390926904
2325 2.325 -358.424909802
2326 2.326 -358.458656291
2327 2.327 -358.491981893
2328 2.328 -358.524994388
2329 2.329 -358.557934203
2330 2.33 -358.590948695
2331 2.331 -358.623998127
2332 2.332 -358.657019502
2333 2.333 -358.69005726
2334 2.334 -358.722813788
2335 2.335 -358.755614046
2336 2.336 -358.78897677
2337 2.337 -358.822701328
2338 2.338 -358.856333565
2339 2.339 -358.889924265
2340 2.34 -358.923730274
2341 2.341 -358.95750642
2342 2.342 -358.990992082
2343 2.343 -359.024219126
2344 2.344 -359.057279001
2345 2.345 -359.090454815
2346 2.346 -359.12390055
2347 2.347 -359.15727462
2348 2.348 -359.190755766
2349 2.349 -359.224436393
2350 2.35 -359.257949525
2351 2.351 -359.291436428
2352 2.352 -359.32530415
2353 2.353 -359.359692838
2354 2.354 -359.394334535
2355 2.355 -359.429184866
2356 2.356 -359.464378912
2357 2.357 -359.499911407
2358 2.358 -359.535812352
2359 2.359 -359.571776053
2360 2.36 -359.60762668
2361 2.361 -359.643103077
2362 2.362 -359.677897886
2363 2.363 -359.712538105
2364 2.364 -359.747358451
2365 2.365 -359.781880749
2366 2.366 -359.815887379
2367 2.367 -359.849524145
2368 2.368 -359.882826118
2369 2.369 -359.916122102
2370 2.37 -359.949635302
2371 2.371 -359.982945118
2372 2.372 -360.01594852
2373 2.373 -360.048435544
2374 2.374 -360.080233523
2375 2.375 -360.111984322
2376 2.376 -360.14427862
2377 2.377 -360.176814392
2378 2.378 -360.209323312
2379 2.379 -360.241994236
2380 2.38 -360.274831887
2381 2.381 -360.307682889
2382 2.382 -360.340649622
2383 2.383 -360.373469125
2384 2.384 -360.406047399
2385 2.385 -360.438435804
2386 2.386 -360.470477176
2387 2.387 -360.502424706
2388 2.388 -360.534284594
2389 2.389 -360.565865589
2390 2.39 -360.597451444
2391 2.391 -360.629375817
2392 2.392 -360.661386555
2393 2.393 -360.693831145
2394 2.394 -360.726670977
2395 2.395 -360.759038744
2396 2.396 -360.790975869
2397 2.397 -360.822840621
2398 2.398 -360.854866206
2399 2.399 -360.887389956
2400 2.4 -360.920409765
2401 2.401 -360.953359117
2402 2.402 -360.985979015
2403 2.403 -361.018328547
2404 2.404 -361.050606816
2405 2.405 -361.082819823
2406 2.406 -361.114708005
2407 2.407 -361.146324784
2408 2.408 -361.177677157
2409 2.409 -361.208549998
2410 2.41 -361.239084233
2411 2.411 -361.269642491
2412 2.412 -361.300074522
2413 2.413 -361.330412743
2414 2.414 -361.360953204
2415 2.415 -361.391737039
2416 2.416 -361.422725641
2417 2.417 -361.454138181
2418 2.418 -361.485816208
2419 2.419 -361.517322874
2420 2.42 -361.548923111
2421 2.421 -361.580554362
2422 2.422 -361.612053934
2423 2.423 -361.643828111
2424 2.424 -361.675756025
2425 2.425 -361.70757984
2426 2.426 -361.739468018
2427 2.427 -361.771677073
2428 2.428 -361.804197896
2429 2.429 -361.83664353
2430 2.43 -361.869081373
2431 2.431 -361.902041427
2432 2.432 -361.935360225
2433 2.433 -361.968798495
2434 2.434 -362.00236552
2435 2.435 -362.03594359
2436 2.436 -362.069444448
2437 2.437 -362.102905347
2438 2.438 -362.136237529
2439 2.439 -362.169293928
2440 2.44 -362.202077504
2441 2.441 -362.234312491
2442 2.442 -362.265866248
2443 2.443 -362.296926584
2444 2.444 -362.327747579
2445 2.445 -362.358422755
2446 2.446 -362.389349616
2447 2.447 -362.420594019
2448 2.448 -362.451793114
2449 2.449 -362.483102445
2450 2.45 -362.514755977
2451 2.451 -362.546548315
2452 2.452 -362.578248615
2453 2.453 -362.610323033
2454 2.454 -362.642933683
2455 2.455 -362.67585983
2456 2.456 -362.709092275
2457 2.457 -362.742391865
2458 2.458 -362.775499341
2459 2.459 -362.80876461
2460 2.46 -362.842203438
2461 2.461 -362.875361347
2462 2.462 -362.908205764
2463 2.463 -362.94090136
2464 2.464 -362.973354013
2465 2.465 -363.005620517
2466 2.466 -363.038091101
2467 2.467 -363.07084406
2468 2.468 -363.103942813
2469 2.469 -363.137300675
2470 2.47 -363.170709585
2471 2.471 -363.203995832
2472 2.472 -363.237004725
2473 2.473 -363.269984213
2474 2.474 -363.303259219
2475 2.475 -363.336617698
2476 2.476 -363.369874956
2477 2.477 -363.403017615
2478 2.478 -363.435770136
2479 2.479 -363.468497314
2480 2.48 -363.50149996
2481 2.481 -363.53448204
2482 2.482 -363.567576819
2483 2.483 -363.600939786
2484 2.484 -363.634430094
2485 2.485 -363.66779729
2486 2.486 -363.701005082
2487 2.487 -363.734421872
2488 2.488 -363.767911687
2489 2.489 -363.801335804
2490 2.49 -363.834763916
2491 2.491 -363.868028945
2492 2.492 -363.901239173
2493 2.493 -363.934186164
2494 2.494 -363.966729975
2495 2.495 -363.998951752
2496 2.496 -364.031055999
2497 2.497 -364.063254694
2498 2.498 -364.095148253
2499 2.499 -364.126512605
2500 2.5 -364.157662021
2501 2.501 -364.188929915
2502 2.502 -364.220587466
2503 2.503 -364.252799752
2504 2.504 -364.285204913
2505 2.505 -364.317522419
2506 2.506 -364.34982713
2507 2.507 -364.382107388
2508 2.508 -364.414493696
2509 2.509 -364.446898983
2510 2.51 -364.47923059
2511 2.511 -364.511727766
2512 2.512 -364.54387983
2513 2.513 -364.575395323
2514 2.514 -364.606458483
2515 2.515 -364.637231612
2516 2.516 -364.667996236
2517 2.517 -364.69870497
2518 2.518 -364.729442212
2519 2.519 -364.759988546
2520 2.52 -364.790315007
2521 2.521 -364.820629885
2522 2.522 -364.850870648
2523 2.523 -364.881261366
2524 2.524 -364.911918356
2525 2.525 -364.942958356
2526 2.526 -364.974331616
2527 2.527 -365.005741828
2528 2.528 -365.03681049
2529 2.529 -365.06756895
2530 2.53 -365.098259312
2531 2.531 -365.128683189
2532 2.532 -365.159024902
2533 2.533 -365.189248926
2534 2.534 -365.219282449
2535 2.535 -365.249468354
2536 2.536 -365.279527064
2537 2.537 -365.309445783
2538 2.538 -365.339554456
2539 2.539 -365.37005083
2540 2.54 -365.400799786
2541 2.541 -365.431453934
2542 2.542 -365.462118828
2543 2.543 -365.492707889
2544 2.544 -365.52309734
2545 2.545 -365.553447052
2546 2.546 -365.583567093
2547 2.547 -365.613511411
2548 2.548 -365.643766499
2549 2.549 -365.674462098
2550 2.55 -365.705055122
2551 2.551 -365.735337126
2552 2.552 -365.765485061
2553 2.553 -365.795419756
2554 2.554 -365.825036106
2555 2.555 -365.854357042
2556 2.556 -365.883828076
2557 2.557 -365.913573243
2558 2.558 -365.943676573
2559 2.559 -365.973963877
2560 2.56 -366.004122273
2561 2.561 -366.034278493
2562 2.562 -366.06436178
2563 2.563 -366.094266719
2564 2.564 -366.123934018
2565 2.565 -366.153468249
2566 2.566 -366.182993531
2567 2.567 -366.212385064
2568 2.568 -366.241613819
2569 2.569 -366.270891977
2570 2.57 -366.300299573
2571 2.571 -366.329949953
2572 2.572 -366.360033792
2573 2.573 -366.390219133
2574 2.574 -366.420066756
2575 2.575 -366.449739974
2576 2.576 -366.479314521
2577 2.577 -366.508665485
2578 2.578 -366.538109727
2579 2.579 -366.567841438
2580 2.58 -366.597669292
2581 2.581 -366.62787637
2582 2.582 -366.658557234
2583 2.583 -366.689074989
2584 2.584 -366.719288374
2585 2.585 -366.749009945
2586 2.586 -366.777927486
2587 2.587 -366.806549234
2588 2.588 -366.835319242
2589 2.589 -366.864045396
2590 2.59 -366.892746335
2591 2.591 -366.921640222
2592 2.592 -366.950447931
2593 2.593 -366.979311631
2594 2.594 -367.008480691
2595 2.595 -367.037709656
2596 2.596 -367.067161886
2597 2.597 -367.096591465
2598 2.598 -367.125662045
2599 2.599 -367.154828204
2600 2.6 -367.184400451
2601 2.601 -367.214556726
2602 2.602 -367.245289868
2603 2.603 -367.276353948
2604 2.604 -367.307611654
2605 2.605 -367.33922274
2606 2.606 -367.370969578
2607 2.607 -367.402243991
2608 2.608 -367.433072324
2609 2.609 -367.463367407
2610 2.61 -367.493256552
2611 2.611 -367.523158602
2612 2.612 -367.55289107
2613 2.613 -367.582354995
2614 2.614 -367.611732326
2615 2.615 -367.64106453
2616 2.616 -367.670129856
2617 2.617 -367.698892636
2618 2.618 -367.727330248
2619 2.619 -367.755590894
2620 2.62 -367.783982811
2621 2.621 -367.812242663
2622 2.622 -367.840190731
2623 2.623 -367.868082002
2624 2.624 -367.89610385
2625 2.625 -367.92424176
2626 2.626 -367.952256753
2627 2.627 -367.980259738
2628 2.628 -368.008620343
2629 2.629 -368.037174257
2630 2.63 -368.06586277
2631 2.631 -368.09482201
2632 2.632 -368.123953257
2633 2.633 -368.153069405
2634 2.634 -368.182313159
2635 2.635 -368.211751723
2636 2.636 -368.241370143
2637 2.637 -368.271234218
2638 2.638 -368.301040243
2639 2.639 -368.330933188
2640 2.64 -368.360838373
2641 2.641 -368.390382932
2642 2.642 -368.420278382
2643 2.643 -368.450583699
2644 2.644 -368.480789324
2645 2.645 -368.510944156
2646 2.646 -368.541035404
2647 2.647 -368.571070267
2648 2.648 -368.601140657
2649 2.649 -368.631087777
2650 2.65 -368.660670655
2651 2.651 -368.690181301
2652 2.652 -368.719848579
2653 2.653 -368.749434369
2654 2.654 -368.779050788
2655 2.655 -368.808762096
2656 2.656 -368.838361658
2657 2.657 -368.867754045
2658 2.658 -368.896931769
2659 2.659 -368.925868295
2660 2.66 -368.954611673
2661 2.661 -368.982996761
2662 2.662 -369.010748556
2663 2.663 -369.038382266
2664 2.664 -369.065847214
2665 2.665 -369.093142201
2666 2.666 -369.120899078
2667 2.667 -369.148876285
2668 2.668 -369.177083902
2669 2.669 -369.205619639
2670 2.67 -369.234270674
2671 2.671 -369.263124297
2672 2.672 -369.291826201
2673 2.673 -369.320109741
2674 2.674 -369.348256836
2675 2.675 -369.376544881
2676 2.676 -369.404908596
2677 2.677 -369.433476391
2678 2.678 -369.462214497
2679 2.679 -369.49093264
2680 2.68 -369.51957294
2681 2.681 -369.547852998
2682 2.682 -369.575653203
2683 2.683 -369.603124627
2684 2.684 -369.63053802
2685 2.685 -369.657680193
2686 2.686 -369.684627916
2687 2.687 -369.712038665
2688 2.688 -369.739768807
2689 2.689 -369.767680278
2690 2.69 -369.795864006
2691 2.691 -369.824321957
2692 2.692 -369.853222374
2693 2.693 -369.882452067
2694 2.694 -369.911843042
2695 2.695 -369.941425586
2696 2.696 -369.971131157
2697 2.697 -370.000994424
2698 2.698 -370.031132794
2699 2.699 -370.061495332
2700 2.7 -370.092054445
2701 2.701 -370.12262702
2702 2.702 -370.152947881
2703 2.703 -370.182979413
2704 2.704 -370.212508424
2705 2.705 -370.241551603
2706 2.706 -370.270416919
2707 2.707 -370.299290297
2708 2.708 -370.328130438
2709 2.709 -370.356558715
2710 2.71 -370.384850875
2711 2.711 -370.413337792
2712 2.712 -370.441785929
2713 2.713 -370.4700162
2714 2.714 -370.498398798
2715 2.715 -370.527161264
2716 2.716 -370.556131155
2717 2.717 -370.585287722
2718 2.718 -370.614542345
2719 2.719 -370.643804814
2720 2.72 -370.673154604
2721 2.721 -370.702580243
2722 2.722 -370.732061697
2723 2.723 -370.761595981
2724 2.724 -370.79080287
2725 2.725 -370.819607353
2726 2.726 -370.848548233
2727 2.727 -370.877683795
2728 2.728 -370.90695976
2729 2.729 -370.936495176
2730 2.73 -370.966208262
2731 2.731 -370.995791648
2732 2.732 -371.025121385
2733 2.733 -371.054371104
2734 2.734 -371.083902582
2735 2.735 -371.113707985
2736 2.736 -371.143440225
2737 2.737 -371.173079246
2738 2.738 -371.202644475
2739 2.739 -371.231899957
2740 2.74 -371.260748141
2741 2.741 -371.289523534
2742 2.742 -371.317996436
2743 2.743 -371.345881158
2744 2.744 -371.373540005
2745 2.745 -371.401071598
2746 2.746 -371.428302487
2747 2.747 -371.455392143
2748 2.748 -371.482306161
2749 2.749 -371.509182861
2750 2.75 -371.53634473
2751 2.751 -371.563586437
2752 2.752 -371.590917309
2753 2.753 -371.618412003
2754 2.754 -371.645926415
2755 2.755 -371.673159094
2756 2.756 -371.700172002
2757 2.757 -371.727209245
2758 2.758 -371.754285708
2759 2.759 -371.781198433
2760 2.76 -371.807889211
2761 2.761 -371.834689075
2762 2.762 -371.861558409
2763 2.763 -371.888444478
2764 2.764 -371.915431899
2765 2.765 -371.942718458
2766 2.766 -371.970126481
2767 2.767 -371.997592373
2768 2.768 -372.02530963
2769 2.769 -372.053167002
2770 2.77 -372.081232238
2771 2.771 -372.109598412
2772 2.772 -372.137885381
2773 2.773 -372.166072182
2774 2.774 -372.194549087
2775 2.775 -372.223358261
2776 2.776 -372.252381876
2777 2.777 -372.281554604
2778 2.778 -372.310755548
2779 2.779 -372.339734827
2780 2.78 -372.368551068
2781 2.781 -372.397262305
2782 2.782 -372.425772819
2783 2.783 -372.454018964
2784 2.784 -372.482118052
2785 2.785 -372.510488459
2786 2.786 -372.538855039
2787 2.787 -372.566995284
2788 2.788 -372.595125577
2789 2.789 -372.623238518
2790 2.79 -372.651349339
2791 2.791 -372.679411041
2792 2.792 -372.707440333
2793 2.793 -372.735458331
2794 2.794 -372.763497969
2795 2.795 -372.791550294
2796 2.796 -372.81927404
2797 2.797 -372.846661725
2798 2.798 -372.873961068
2799 2.799 -372.901169735
2800 2.8 -372.9282069
2801 2.801 -372.955149772
2802 2.802 -372.982087507
2803 2.803 -373.008906577
2804 2.804 -373.035609894
2805 2.805 -373.062418019
2806 2.806 -373.089249033
2807 2.807 -373.115941323
2808 2.808 -373.142736456
2809 2.809 -373.169865873
2810 2.81 -373.197302676
2811 2.811 -373.225057621
2812 2.812 -373.252942371
2813 2.813 -373.280741605
2814 2.814 -373.308683327
2815 2.815 -373.336621905
2816 2.816 -373.364369491
2817 2.817 -373.392022134
2818 2.818 -373.419463881
2819 2.819 -373.446582953
2820 2.82 -373.473435962
2821 2.821 -373.499969927
2822 2.822 -373.5262892
2823 2.823 -373.552679104
2824 2.824 -373.579261298
2825 2.825 -373.605947363
2826 2.826 -373.632712421
2827 2.827 -373.659573591
2828 2.828 -373.686496321
2829 2.829 -373.713597068
2830 2.83 -373.740828699
2831 2.831 -373.768108794
2832 2.832 -373.795639114
2833 2.833 -373.823575231
2834 2.834 -373.851933439
2835 2.835 -373.880228159
2836 2.836 -373.908166912
2837 2.837 -373.936128128
2838 2.838 -373.964268659
2839 2.839 -373.992340568
2840 2.84 -374.020298274
2841 2.841 -374.048493983
2842 2.842 -374.076880355
2843 2.843 -374.105348904
2844 2.844 -374.133832038
2845 2.845 -374.16200107
2846 2.846 -374.190121243
2847 2.847 -374.218522151
2848 2.848 -374.247085638
2849 2.849 -374.275534772
2850 2.85 -374.303693852
2851 2.851 -374.33176641
2852 2.852 -374.359920231
2853 2.853 -374.388011394
2854 2.854 -374.415924697
2855 2.855 -374.443689215
2856 2.856 -374.471489612
2857 2.857 -374.499393651
2858 2.858 -374.527234459
2859 2.859 -374.554844548
2860 2.86 -374.582222632
2861 2.861 -374.609383736
2862 2.862 -374.636446665
2863 2.863 -374.663299518
2864 2.864 -374.689993314
2865 2.865 -374.716952227
2866 2.866 -374.743786864
2867 2.867 -374.770209119
2868 2.868 -374.796410862
2869 2.869 -374.822584674
2870 2.87 -374.848939739
2871 2.871 -374.875343925
2872 2.872 -374.901835087
2873 2.873 -374.928485841
2874 2.874 -374.95504331
2875 2.875 -374.981395276
2876 2.876 -375.007801616
2877 2.877 -375.034280235
2878 2.878 -375.060585779
2879 2.879 -375.086829455
2880 2.88 -375.113051496
2881 2.881 -375.139252778
2882 2.882 -375.165524269
2883 2.883 -375.191757157
2884 2.884 -375.217832924
2885 2.885 -375.243778762
2886 2.886 -375.269848958
2887 2.887 -375.296017432
2888 2.888 -375.322293859
2889 2.889 -375.348730381
2890 2.89 -375.37502694
2891 2.891 -375.401447257
2892 2.892 -375.427983988
2893 2.893 -375.454506114
2894 2.894 -375.481200426
2895 2.895 -375.508054323
2896 2.896 -375.535243011
2897 2.897 -375.562624262
2898 2.898 -375.589724305
2899 2.899 -375.616669795
2900 2.9 -375.643954259
2901 2.901 -375.671265897
2902 2.902 -375.698456822
2903 2.903 -375.725717798
2904 2.904 -375.752886346
2905 2.905 -375.77995243
2906 2.906 -375.806798381
2907 2.907 -375.833346832
2908 2.908 -375.859767603
2909 2.909 -375.886166482
2910 2.91 -375.912346425
2911 2.911 -375.938300107
2912 2.912 -375.963956161
2913 2.913 -375.989301335
2914 2.914 -376.014564234
2915 2.915 -376.039769622
2916 2.916 -376.06483915
2917 2.917 -376.089894331
2918 2.918 -376.115098153
2919 2.919 -376.140309907
2920 2.92 -376.165560576
2921 2.921 -376.190932483
2922 2.922 -376.216384624
2923 2.923 -376.242029024
2924 2.924 -376.267818621
2925 2.925 -376.293586186
2926 2.926 -376.319249407
2927 2.927 -376.34460722
2928 2.928 -376.369614322
2929 2.929 -376.394464329
2930 2.93 -376.419502715
2931 2.931 -376.445014743
2932 2.932 -376.470719387
2933 2.933 -376.496414899
2934 2.934 -376.52198125
2935 2.935 -376.54741273
2936 2.936 -376.572863777
2937 2.937 -376.598431581
2938 2.938 -376.624181783
2939 2.939 -376.650053216
2940 2.94 -376.675927675
2941 2.941 -376.701834272
2942 2.942 -376.727976505
2943 2.943 -376.754229704
2944 2.944 -376.780599112
2945 2.945 -376.80707611
2946 2.946 -376.833501453
2947 2.947 -376.85965694
2948 2.948 -376.885466109
2949 2.949 -376.911271258
2950 2.95 -376.936954848
2951 2.951 -376.962702385
2952 2.952 -376.988915305
2953 2.953 -377.015474032
2954 2.954 -377.042274343
2955 2.955 -377.069049219
2956 2.956 -377.095591507
2957 2.957 -377.122198614
2958 2.958 -377.148916747
2959 2.959 -377.175413157
2960 2.96 -377.201591196
2961 2.961 -377.227512237
2962 2.962 -377.253309095
2963 2.963 -377.279049059
2964 2.964 -377.304581662
2965 2.965 -377.330025138
2966 2.966 -377.355554445
2967 2.967 -377.380968989
2968 2.968 -377.406269655
2969 2.969 -377.431381791
2970 2.97 -377.456401076
2971 2.971 -377.481514376
2972 2.972 -377.506836744
2973 2.973 -377.532403022
2974 2.974 -377.558008813
2975 2.975 -377.58378589
2976 2.976 -377.609916821
2977 2.977 -377.636169049
2978 2.978 -377.662527013
2979 2.979 -377.689217298
2980 2.98 -377.716282944
2981 2.981 -377.743726866
2982 2.982 -377.771191978
2983 2.983 -377.798299264
2984 2.984 -377.825209386
2985 2.985 -377.852196875
2986 2.986 -377.879210665
2987 2.987 -377.906006361
2988 2.988 -377.932550222
2989 2.989 -377.958948026
2990 2.99 -377.985215319
2991 2.991 -378.011349947
2992 2.992 -378.037351312
2993 2.993 -378.063220377
2994 2.994 -378.088959668
2995 2.995 -378.114573277
2996 2.996 -378.140066872
2997 2.997 -378.165447693
2998 2.998 -378.190724564
2999 2.999 -378.215907892


==> virials/chloromethane/experimental_virials.dat <==
T(K)    B(T) (cm^3/mol)
250.2    -598
270.2    -493
290.2    -415
295.2    -397
310.2    -351
330.2    -301
350.2    -267
370.2    -233
390.2    -207


==> virials/chloromethane/hamann_pearse_experimental_virials.dat <==
T(K)    B(T) (cm^3/mol)
293.16     -426.3
313.16     -365.7
333.16     -316.0
353.16     -273.7


==> virials/chloromethane/hirschfelder_experimental_virials.dat <==
T(K)   B(T) (cc/mol)
238.71 -764 
249.82 -668 
255.38 -637 
283.16 -500 
310.94 -401 
338.71 -320 
366.49 -265 
394.27 -214 
422.05 -184 
449.82 -155


==> virials/chloromethane/isaff_virials.dat <==
200      -1040.62127579
220       -839.22491907
240       -696.47575602
260       -590.24287004
280       -508.20053727
300       -442.97329216
320       -389.89130477
340       -345.85993378
360       -308.74998128
380       -277.04977179
400       -249.65707740
450       -195.09423091
500       -154.36163283
600        -97.59294104
700        -59.89961782


==> virials/chloromethane/isoff_virials.dat <==
200      -1888.59700545
220      -1470.45333635
240      -1189.81209279
260       -990.20199125
280       -841.75226721
300       -727.40912637
320       -636.82141742
340       -563.38384581
360       -502.70257300
380       -451.75078794
400       -408.38036594
450       -323.81179258
500       -262.25647139
600       -178.70190530
700       -124.64599438


==> virials/chloromethane/mastiff_nocc_virials.dat <==
200      -1112.01391144
220       -894.66080714
240       -742.86225163
260       -631.21877502
280       -545.82741302
300       -478.48653178
320       -424.06461547
340       -379.19520415
380       -309.60719047
400       -282.09855789
450       -227.66702166
500       -187.38166979
600       -131.83075890
700        -95.42462187


==> virials/chloromethane/mastiff_virials.dat <==
200	  -1069.39162009
220	   -859.28252039
240	   -710.55929522
260	   -600.20025001
280	   -515.26016037
300	   -447.96070026
320	   -393.37157185
340	   -348.22758261
360	   -310.28577352
380	   -277.95707010
400	   -250.08555712
450	   -194.75707797
500	   -153.62560583
600	    -96.56253903
700	    -58.84972704


==> virials/chloromethane/new_virials.dat <==
  -1117.06496111
   -896.59586585
   -743.35532229
   -630.99346524
   -545.22749489
   -477.68756782
   -423.16136906
   -378.24100967
   -423.16136906
   -308.63126294
   -281.13181031
   -226.74577397
   -186.51612611
   -131.07112712
    -94.75248441


==> virials/chloromethane/old_mastiff_virials.dat <==
200	  -1117.06496111
220	   -896.59586585
240	   -743.35532229
260	   -630.99346524
280	   -545.22749489
300	   -477.68756782
320	   -423.16136906
340	   -378.24100967
320	   -423.16136906
380	   -308.63126294
400	   -281.13181031
450	   -226.74577397
500	   -186.51612611
600	   -131.07112712
700	    -94.75248441


==> virials/co2/experimental_virials.dat <==
T(K)    B(T) (L/mol)
220    -0.2476
230    -0.2231
240    -0.2021
250    -0.1840
260    -0.1682
270    -0.1543
280    -0.1420
290    -0.1311
300    -0.1213
350    -0.0844
400    -0.0603
450    -0.0433
500    -0.0307
600    -0.0134
700    -0.0020
800    0.0059 
900    0.0119
1000   0.0164
1200   0.0229


==> virials/co2/isaff_virials.dat <==
200       -287.07654770
220       -228.82683444
240       -187.21479797
260       -156.14794864
280       -132.14303213
300       -113.07938577
320        -97.59860958
340        -84.79338439
320        -97.59860958
380        -64.87961368
400        -56.99709242
450        -41.40140932
500        -29.87912287
600        -14.06855533
700         -3.80261697
800          3.34576997
900          8.57317194
1000         12.53653723
1100         15.62598456
1200         18.08746192


==> virials/co2/isoff_virials.dat <==
200       -508.00670886
220       -381.01087163
240       -297.65975570
260       -239.57198476
280       -197.16883091
300       -165.05945413
320       -140.01602259
340       -120.00513165
320       -140.01602259
380        -90.16205911
400        -78.78091052
450        -56.98881305
500        -41.51082391
600        -21.13945515
700         -8.45472448
800          0.12185704
900          6.25831558
1000         10.83328953
1100         14.35212855
1200         17.12540920


==> virials/co2/mastiff_nocc_virials.dat <==
200    -239.23013766
220    -190.95671091
240    -156.06648384
260    -129.77608763
280    -109.31027909
300     -92.95851789
320     -79.61359011
340     -68.52928884
320     -79.61359011
380     -51.20882527
400     -44.32514236
450     -30.66099657
500     -20.53010743
600      -6.58797481
700       2.48051905
800       8.79471811
900      13.40658033
1000         16.89630727
1100         19.60953556
1200         21.76465506


==> virials/co2/mastiff_virials.dat <==
200       -311.54964325
220       -246.93255711
240       -201.23945861
260       -167.40381822
280       -141.43356174
300       -120.92280267
320       -104.34378241
340        -90.68371308
320       -104.34378241
380        -69.53946010
400        -61.20373509
450        -44.76869257
500        -32.67526165
600        -16.14756225
700         -5.45505965
800          1.97430278
900          7.40046776
1000         11.51202477
1100         14.71649505
1200         17.27013151


==> virials/h2o/duska_experimental_virials.dat <==
T    B    dB
673.102    -76.33    0.9
723.358    -62.29    0.76
773.321    -50.7    0.46
823.152    -41.73    0.27
823.152    -41.91    0.35
823.352    -41.78    0.39
873.155    -34.56    0.15
873.185    -34.5    0.17
893.178    -32.36    0.15
893.228    -32.39    0.21
923.17    -29.3    0.18
923.623    -29.29    0.49
973.35    -24.75    0.28
971.844    -24.81    0.27
973.35    -24.78    1.2
1023.5    -20.74    0.32
1021.697    -20.78    0.36
1023.5    -20.76    0.37
1073.49    -17.4    0.36
1073.49    -17.38    0.43
1123.629    -14.3    0.41
1123.828    -14.2    0.44
1173.14    -11.96    0.61
303.134    -1203    181
313.13    -969    92
323.127    -834    68
333.124    -722    42
343.124    -630    30
353.123    -557    25
363.123    -496    21
373.124    -453    24
373.124    -447    25
423.134    -287    20
473.153    -201    16
523.171    -148    10
543.178    -133    7
563.182    -120    4
573.184    -114    2
583.185    -108    0.2
593.186    -103    2
603.186    -99    5
613.187    -94    8


==> virials/h2o/harvey_experimental_virials.dat <==
T(K)    B
300    -1163.00
325    -795.94
350    -580.11
375    -443.32
400    -351.11
425    -285.75
450    -237.52
475    -200.75
500    -171.97
525    -148.94
550    -130.18
575    -114.67
600    -101.66
625    -90.64
650    -81.20
675    -73.04
700    -65.94
725    -59.72
750    -54.23
775    -49.35
800    -45.00
850    -37.58
900    -31.51
950    -26.47
1000   -22.22
1100   -15.49
1200   -10.43
1300   -6.50
1400   -3.37
1500   -0.84
1600   1.26
1800   4.49
2000   6.85
2500   10.57
3000   12.64


==> virials/h2o/isaff_virials.dat <==
240      -1722.15930253
250      -1377.50100913
260      -1123.28632577
270       -931.32354852
280       -783.33113122
290       -667.12087844
300       -574.36245889
310       -499.23333976
320       -437.58054539
330       -386.38695107
340       -343.42360059
350       -307.01841629
360       -275.89935411
370       -249.08614662
380       -225.81435463
390       -205.48127626
400       -187.60688077
420       -157.76328670
440       -133.97979771
460       -114.69660237
480        -98.82762765
500        -85.59785883
600        -43.52942862
700        -21.88035005
800         -9.19649149
900         -1.11129497
1000          4.35448912
1100          8.21163432
1200         11.02333865


==> virials/h2o/isoff_virials.dat <==
240      -8159.30458700
250      -6040.88772576
260      -4594.97100804
270      -3578.54262105
280      -2845.08964626
290      -2303.34649995
300      -1894.77085969
310      -1580.80500669
320      -1335.43883151
330      -1140.74105885
340       -984.10261549
350       -856.49487754
360       -751.34468931
370       -663.79290424
380       -590.19650008
390       -527.78843722
400       -474.44153878
420       -388.67118613
440       -323.41890043
460       -272.64147648
480       -232.34996468
500       -199.83298554
600       -103.35291687
700        -58.14350814
800        -33.19576070
900        -17.92747158
1000         -7.89866940
1100         -0.96699613
1200          4.01062920


==> virials/h2o/mastiff_nocc_virials.dat <==
240      -3462.39538292
250      -2655.84736256
260      -2086.48705047
270      -1673.52747700
280      -1366.73558683
290      -1133.90449915
300       -953.80894953
310       -812.10978726
320       -698.90017959
330       -607.19471274
340       -531.97563076
350       -469.57692061
360       -417.27818846
370       -373.03168359
380       -335.27554347
390       -302.80391979
400       -274.67528138
420       -228.62648055
440       -192.79744346
460       -164.34967638
480       -141.36432577
500       -122.50829939
600        -64.51981098
700        -35.90854566
800        -19.53122660
900         -9.22026908
1000         -2.28766177
1100          2.60174415
1200          6.17700371


==> virials/h2o/mastiff_virials.dat <==
240	  -4229.46345537
250	  -3199.59524104
260	  -2483.15534321
270	  -1970.35182194
280	  -1593.92888791
290	  -1311.35091990
300	  -1094.93513540
310	   -926.19455228
320	   -792.49200553
330	   -685.00432131
340	   -597.45134191
350	   -525.28357261
360	   -465.15165096
370	   -414.55293784
380	   -371.59175951
390	   -334.81398449
400	   -303.09109037
420	   -251.45229692
440	   -211.54877007
460	   -180.05354341
480	   -154.73689536
500	   -134.06169212
600	    -71.05889131
700	    -40.32748110
800	    -22.84591529
900	    -11.87642504
1000	     -4.51249852
1100	      0.67928313
1200	      4.47763741


==> virials/h2o/mbpol_classical.dat <==
T(K)                  B (cm^3/mol)
313.7664612419827 -1003.1739171245272
320.22586803622715 -899.7290215387891
326.8701297423271 -812.6731419438935
332.00739283552565 -756.6043456995641
338.854056661557 -673.2841280603262
347.7220286768313 -594.7043650018218
357.6383432809778 -525.878025732674
368.0631101752652 -470.9664842733932
382.25204988966 -395.6850084769186
398.2684942159425 -335.38527154811686
411.8609857255494 -288.20705582949944
425.9021593770244 -252.56808813124007
440.6859694723069 -218.45860530942844
456.89413705316156 -185.93577873068762
470.6386853356486 -165.84358396026417
484.3847704108511 -147.9610401247381
500.72635516735284 -128.34670457861523
514.7783114001961 -112.56481909317796
527.8455589590405 -101.50849936168487
542.209665940856 -90.13048284546608
558.4798429524527 -78.34169724970654
572.0308131788647 -69.29362222522029
584.881867794075 -62.396858607885804
596.8055678060657 -55.29360916288472


==> virials/h2o/mbpol_quantum.dat <==
302.8898790914164, -1020.1294888334437
307.9115752795876, -950.7255722469339
312.78989473779853, -882.8198220998778
317.6125694761457, -807.2678066133682
323.83271155743944, -753.8860448994826
330.8573458010784, -684.4659240486436
339.3139033084087, -608.9769790443936
349.199512760354, -541.2972520887886
359.9437569650078, -472.48572392159934
371.5444873616241, -412.92710481537574
384.71798821095285, -358.0276096556258
399.3211996641469, -307.7538128346099
413.92279790496843, -265.27720914749017
428.52249786434663, -231.97563243682174
443.121668811541, -201.23094794761354
457.71945931873563, -177.15839012369642
472.31691359829745, -154.71093252530574
486.9132307621927, -137.7595339819588
501.50916094412764, -122.67854824686592
516.1050828372923, -107.63762490124034
530.7005607632013, -94.74254329145649
545.2956449725242, -83.75042518136891
559.8905918990899, -73.4218403968333
574.4853445576035, -64.03221786543726
589.0796491044762, -56.808468264616636
598.0939613001303, -51.462643170075154



==> virials/h2o/virials.dat <==
  -4229.46345537
  -3199.59524104
  -2483.15534321
  -1970.35182194
  -1593.92888791
  -1311.35091990
  -1094.93513540
   -926.19455228
   -792.49200553
   -685.00432131
   -597.45134191
   -525.28357261
   -465.15165096
   -414.55293784
   -371.59175951
   -334.81398449
   -303.09109037
   -251.45229692
   -211.54877007
   -180.05354341
   -154.73689536
   -134.06169212
    -71.05889131
    -40.32748110
    -22.84591529
    -11.87642504
     -4.51249852
      0.67928313
      4.47763741


==> virials/nh3/experimental_virials.dat <==
   T (K)                B (cm^3/mol)
202.3339164613426    -961.2499118
204.2351591794971    -918.9450387
208.7839562823582    -855.8558333
211.37416484227737    -820.1432565
213.39771627896948    -787.0526156
215.9876913034243    -751.9729199
217.88219771493874    -727.9234378
220.59741447272262    -694.1095043
223.50059391712773    -661.9229793
225.77202656816058    -638.4159667
230.06240667101622    -594.2951123
232.5847231352176    -572.2346851
241.72570155778072    -498.8204765
245.3804314887879    -473.9572901
249.4755008784465    -448.1221792
254.43581916365372    -419.5747206
259.0488952349765    -395.2087979
277.8839975086047    -316.4422234
285.60457006215086    -290.8419166
290.26823305503217    -277.1764712
309.9309107077043    -228.8843549
317.1145942828104    -214.182198
322.728117934346    -203.9702092
339.96039291903554    -176.4127575
348.0099600298972    -165.0208976
374.2310550734398    -135.7275434
403.3056198696827    -111.6263975
409.88011026306634    -106.9766588
435.6678120115591    -90.80120396
474.00441152290387    -72.25860941
483.62233608816075    -69.00379228
493.6173870661913    -65.74897515
503.0467484250615    -62.49415802
539.2548875164272    -51.64476759
564.1476328385445    -45.13513333
579.0453271826314    -41.8803162
591.3031143958304    -38.68577346
618.8349661558148    -34.2857429
622.9833566963239    -34.2857429
637.5039246276372    -31.03092577
659.8363968235456    -27.77610864
679.1787953181779    -24.52129151
686.3441971608756    -24.52129151
    


==> virials/nh3/isaff_virials.dat <==
200      -1155.31821591
220       -772.62233332
240       -563.85573947
260       -436.83796574
280       -352.97690073
300       -294.05467853
320       -250.61268211
340       -217.34790267
360       -191.09404219
380       -169.85923824
400       -152.33435126
450       -119.52051806
500        -96.68377450
600        -66.98763578


==> virials/nh3/isoff_virials.dat <==
200	  -3270.96894775
220	  -2106.70749753
240	  -1484.85144095
260	  -1116.00086747
280	   -879.05391702
300	   -717.12280126
320	   -600.91679873
340	   -514.19244397
360	   -447.37474950
380	   -394.52489057
400	   -351.79775278
450	   -274.20008048
500	   -222.24029291
600	   -157.43834793


==> virials/nh3/mastiff_nocc_virials.dat <==
200       -883.48232370
220       -622.50893544
240       -470.83956433
260       -373.92538635
280       -307.45026469
300       -259.32388375
320       -222.99022830
340       -194.63623224
360       -171.91300506
380       -153.30288938
400       -137.78522996
450       -108.33927989
500        -87.54805046
600        -60.15996875


==> virials/nh3/mastiff_virials.dat <==
200	   -809.27468441
220	   -577.68265311
240	   -441.06507982
260	   -352.69100249
280	   -291.46064852
300	   -246.76351163
320	   -212.78803960
340	   -186.12396022
360	   -164.65384662
380	   -146.99995058
400	   -132.22988480
450	   -104.07504811
500	    -84.09346921
600	    -57.64411655


==> virials/nh3/old_isafff_virials.dat <==
200      -1215.84990492
220       -804.82281363
240       -582.88209327
260       -449.01292868
280       -361.26476376
300       -299.97944164
320       -255.01828257
340       -220.73101924
360       -193.76215969
380       -172.01100553
400       -154.10284750
450       -120.67744221
500        -97.49678678
600        -67.45100670
700        -48.84587254


==> virials/nh3/old_mastiff_virials.dat <==
200	   -824.28138752
220	   -586.48160249
240	   -446.73707528
260	   -356.61725309
280	   -294.33161679
300	   -248.95524687
320	   -214.51994235
340	   -187.53144351
360	   -165.82447446
380	   -147.99260504
400	   -133.08550471
450	   -104.69978869
500	    -84.57855354
600	    -57.97462714

